Neuromorphic design of a rhythmic network

Central Pattern Generators (CPGs) have long inspired the design of rhythms that combine endogenous generation and exogenous interaction. In neurodynamics and engineering studies, CPGs have been primarily analysed and designed as networks of coupled oscillators. In contrast, the present article regards CPGs as networks that propagate events through excitable rather than oscillatory nodes. The proposed event-based perspective reduces the design of network-level rhythmic properties to the tuning of local nodal input-output characteristics. This reduction enables a distributed and robust design methodology: nodes can be tuned independently, they can be heterogeneous, and the global rhythm results from local event propagation rather than from a specific global tuning of the network parameters. The present article builds on previously introduced concepts that parallel existing characterizations of oscillators: the event describing function (eDF), which characterises the propagation delay of a node, and the event phase response curve (ePRC), which characterises the phase sensitivity of a node. Event-based CPGs made of excitable rather than oscillatory nodes emerge as a principled design framework for robust rhythm generation.

==> plotdata/entrain_ring_modulation_hetero.csv <==
spike_time,neuron_id,last_sensory_time,delay_since_sensory,is_valid,delay_for_tikz
405.09000000000003,0,299.2,105.89000000000004,True,105.8900
719.28,0,598.39,120.88999999999999,True,120.8900
1033.47,0,897.59,135.88,True,135.8800
1347.66,0,1196.78,150.8800000000001,True,150.8800
1656.45,0,1495.97,160.48000000000002,True,160.4800
1970.26,0,1795.17,175.08999999999992,True,175.0900
2284.4500000000003,0,2094.36,190.09000000000015,True,190.0900
2598.77,0,2393.55,205.2199999999998,True,205.2200
2913.12,0,2692.75,220.3699999999999,True,220.3700
3227.46,0,2991.94,235.51999999999998,True,235.5200
3540.77,0,3291.13,249.63999999999987,True,249.6400
3855.1,0,3590.33,264.77,True,264.7700
4169.45,0,3889.52,279.92999999999984,True,279.9300
4483.79,0,4188.71,295.0799999999999,True,295.0800
4790.59,0,4787.1,3.4899999999997817,True,3.4900
5094.02,0,5086.29,7.730000000000473,True,7.7300
5395.53,0,5385.49,10.039999999999964,True,10.0400
5696.03,0,5684.68,11.349999999999454,True,11.3500
5996.01,0,5983.87,12.140000000000327,True,12.1400
6295.6900000000005,0,6283.07,12.6200000000008,True,12.6200
6595.1900000000005,0,6582.26,12.930000000000291,True,12.9300
6894.58,0,6881.45,13.13000000000011,True,13.1300
7193.900000000001,0,7180.650000000001,13.25,True,13.2500
7493.18,0,7479.84,13.340000000000146,True,13.3400
7792.42,0,7779.03,13.390000000000327,True,13.3900
8091.66,0,8078.2300000000005,13.429999999999382,True,13.4300
8390.87,0,8377.42,13.450000000000728,True,13.4500
8690.08,0,8676.61,13.469999999999345,True,13.4700
8989.29,0,8975.81,13.480000000001382,True,13.4800
9288.49,0,9275.0,13.489999999999782,True,13.4900
9587.68,0,9574.19,13.489999999999782,True,13.4900
9886.880000000001,0,9873.39,13.4900000000016,True,13.4900
483.63,1,299.2,184.43,True,184.4300
797.83,1,598.39,199.44000000000005,True,199.4400
1112.02,1,897.59,214.42999999999995,True,214.4300
1426.21,1,1196.78,229.43000000000006,True,229.4300
1735.0,1,1495.97,239.02999999999997,True,239.0300
2048.81,1,1795.17,253.63999999999987,True,253.6400
2363.0,1,2094.36,268.6399999999999,True,268.6400
2677.34,1,2393.55,283.78999999999996,True,283.7900
2991.69,1,2692.75,298.94000000000005,True,298.9400
3305.01,1,3291.13,13.88000000000011,True,13.8800
3619.33,1,3590.33,29.0,True,29.0000
3933.67,1,3889.52,44.15000000000009,True,44.1500
4248.02,1,4188.71,59.3100000000004,True,59.3100
4562.36,1,4487.91,74.44999999999982,True,74.4500
4869.18,1,4787.1,82.07999999999993,True,82.0800
5172.59,1,5086.29,86.30000000000018,True,86.3000
5474.1,1,5385.49,88.61000000000058,True,88.6100
5774.6,1,5684.68,89.92000000000007,True,89.9200
6074.58,1,5983.87,90.71000000000004,True,90.7100
6374.26,1,6283.07,91.19000000000051,True,91.1900
6673.76,1,6582.26,91.5,True,91.5000
6973.150000000001,1,6881.45,91.70000000000073,True,91.7000
7272.47,1,7180.650000000001,91.81999999999971,True,91.8200
7571.75,1,7479.84,91.90999999999985,True,91.9100
7870.99,1,7779.03,91.96000000000004,True,91.9600
8170.2300000000005,1,8078.2300000000005,92.0,True,92.0000
8469.44,1,8377.42,92.02000000000044,True,92.0200
8768.65,1,8676.61,92.03999999999905,True,92.0400
9067.86,1,8975.81,92.05000000000109,True,92.0500
9367.06,1,9275.0,92.05999999999949,True,92.0600
9666.25,1,9574.19,92.05999999999949,True,92.0600
9965.45,1,9873.39,92.06000000000131,True,92.0600
562.1800000000001,2,299.2,262.9800000000001,True,262.9800
876.37,2,598.39,277.98,True,277.9800
1190.57,2,897.59,292.9799999999999,True,292.9800
1499.33,2,1495.97,3.3599999999999,True,3.3600
1813.17,2,1795.17,18.0,True,18.0000
2127.36,2,2094.36,33.0,True,33.0000
2441.55,2,2393.55,48.0,True,48.0000
2755.89,2,2692.75,63.13999999999987,True,63.1400
3070.2400000000002,2,2991.94,78.30000000000018,True,78.3000
3383.55,2,3291.13,92.42000000000007,True,92.4200
3697.88,2,3590.33,107.55000000000018,True,107.5500
4012.2200000000003,2,3889.52,122.70000000000027,True,122.7000
4326.57,2,4188.71,137.85999999999967,True,137.8600
4640.91,2,4487.91,153.0,True,153.0000
4947.72,2,4787.1,160.6199999999999,True,160.6200
5251.14,2,5086.29,164.85000000000036,True,164.8500
5552.650000000001,2,5385.49,167.16000000000076,True,167.1600
5853.150000000001,2,5684.68,168.47000000000025,True,168.4700
6153.13,2,5983.87,169.26000000000022,True,169.2600
6452.8,2,6283.07,169.73000000000047,True,169.7300
6752.3,2,6582.26,170.03999999999996,True,170.0400
7051.6900000000005,2,6881.45,170.2400000000007,True,170.2400
7351.02,2,7180.650000000001,170.3699999999999,True,170.3700
7650.29,2,7479.84,170.44999999999982,True,170.4500
7949.54,2,7779.03,170.51000000000022,True,170.5100
8248.77,2,8078.2300000000005,170.53999999999996,True,170.5400
8547.99,2,8377.42,170.5699999999997,True,170.5700
8847.2,2,8676.61,170.59000000000015,True,170.5900
9146.41,2,8975.81,170.60000000000036,True,170.6000
9445.61,2,9275.0,170.61000000000058,True,170.6100
9744.800000000001,2,9574.19,170.61000000000058,True,170.6100
326.54,3,299.2,27.340000000000032,True,27.3400
640.73,3,598.39,42.34000000000003,True,42.3400
954.9200000000001,3,897.59,57.33000000000004,True,57.3300
1269.1100000000001,3,1196.78,72.33000000000015,True,72.3300
1577.91,3,1495.97,81.94000000000005,True,81.9400
1891.71,3,1795.17,96.53999999999996,True,96.5400
2205.9,3,2094.36,111.53999999999996,True,111.5400
2520.1,3,2393.55,126.54999999999973,True,126.5500
2834.44,3,2692.75,141.69000000000005,True,141.6900
3148.78,3,2991.94,156.84000000000015,True,156.8400
3462.1,3,3291.13,170.9699999999998,True,170.9700
3776.4300000000003,3,3590.33,186.10000000000036,True,186.1000
4090.77,3,3889.52,201.25,True,201.2500
4405.12,3,4188.71,216.40999999999985,True,216.4100
4719.46,3,4487.91,231.55000000000018,True,231.5500
5026.27,3,4787.1,239.17000000000007,True,239.1700
5329.6900000000005,3,5086.29,243.40000000000055,True,243.4000
5631.1900000000005,3,5385.49,245.70000000000073,True,245.7000
5931.7,3,5684.68,247.01999999999953,True,247.0200
6231.67,3,5983.87,247.80000000000018,True,247.8000
6531.35,3,6283.07,248.28000000000065,True,248.2800
6830.85,3,6582.26,248.59000000000015,True,248.5900
7130.24,3,6881.45,248.78999999999996,True,248.7900
7429.57,3,7180.650000000001,248.91999999999916,True,248.9200
7728.84,3,7479.84,249.0,True,249.0000
8028.09,3,7779.03,249.0600000000004,True,249.0600
8327.32,3,8078.2300000000005,249.08999999999924,True,249.0900
8626.54,3,8377.42,249.1200000000008,True,249.1200
8925.75,3,8676.61,249.13999999999942,True,249.1400
9224.95,3,8975.81,249.14000000000124,True,249.1400
9524.15,3,9275.0,249.14999999999964,True,249.1500
9823.35,3,9574.19,249.15999999999985,True,249.1600


==> plotdata/entrain_ring_modulation_homo.csv <==
spike_time,neuron_id,last_sensory_time,delay_since_sensory,is_valid,delay_for_tikz
405.09000000000003,0,299.2,105.89000000000004,True,105.8900
719.28,0,598.39,120.88999999999999,True,120.8900
1033.47,0,897.59,135.88,True,135.8800
1347.66,0,1196.78,150.8800000000001,True,150.8800
1656.45,0,1495.97,160.48000000000002,True,160.4800
1970.26,0,1795.17,175.08999999999992,True,175.0900
2284.4500000000003,0,2094.36,190.09000000000015,True,190.0900
2644.83,0,2393.55,251.27999999999975,True,251.2800
2943.79,0,2692.75,251.03999999999996,True,251.0400
3242.81,0,2991.94,250.8699999999999,True,250.8700
3541.87,0,3291.13,250.73999999999978,True,250.7400
3840.9700000000003,0,3590.33,250.64000000000033,True,250.6400
4140.1,0,3889.52,250.58000000000038,True,250.5800
4439.25,0,4188.71,250.53999999999996,True,250.5400
4738.41,0,4487.91,250.5,True,250.5000
5037.58,0,4787.1,250.47999999999956,True,250.4800
5336.75,0,5086.29,250.46000000000004,True,250.4600
5635.9400000000005,0,5385.49,250.45000000000073,True,250.4500
5935.12,0,5684.68,250.4399999999996,True,250.4400
6234.31,0,5983.87,250.4400000000005,True,250.4400
6533.5,0,6283.07,250.4300000000003,True,250.4300
6832.6900000000005,0,6582.26,250.4300000000003,True,250.4300
7131.88,0,6881.45,250.4300000000003,True,250.4300
7431.07,0,7180.650000000001,250.41999999999916,True,250.4200
7730.26,0,7479.84,250.42000000000007,True,250.4200
8029.45,0,7779.03,250.42000000000007,True,250.4200
8328.65,0,8078.2300000000005,250.41999999999916,True,250.4200
8627.84,0,8377.42,250.42000000000007,True,250.4200
8927.03,0,8676.61,250.42000000000007,True,250.4200
9226.23,0,8975.81,250.42000000000007,True,250.4200
9525.42,0,9275.0,250.42000000000007,True,250.4200
9824.61,0,9574.19,250.42000000000007,True,250.4200
483.63,1,299.2,184.43,True,184.4300
797.83,1,598.39,199.44000000000005,True,199.4400
1112.02,1,897.59,214.42999999999995,True,214.4300
1426.21,1,1196.78,229.43000000000006,True,229.4300
1735.0,1,1495.97,239.02999999999997,True,239.0300
2048.81,1,1795.17,253.63999999999987,True,253.6400
2363.0,1,2094.36,268.6399999999999,True,268.6400
2707.7400000000002,1,2692.75,14.990000000000236,True,14.9900
3006.76,1,2991.94,14.820000000000164,True,14.8200
3305.83,1,3291.13,14.699999999999818,True,14.7000
3604.9300000000003,1,3590.33,14.600000000000364,True,14.6000
3904.05,1,3889.52,14.5300000000002,True,14.5300
4203.2,1,4188.71,14.489999999999782,True,14.4900
4502.36,1,4487.91,14.449999999999818,True,14.4500
4801.53,1,4787.1,14.429999999999382,True,14.4300
5100.71,1,5086.29,14.420000000000073,True,14.4200
5399.89,1,5385.49,14.400000000000546,True,14.4000
5699.08,1,5684.68,14.399999999999636,True,14.4000
5998.26,1,5983.87,14.390000000000327,True,14.3900
6297.45,1,6283.07,14.38000000000011,True,14.3800
6596.650000000001,1,6582.26,14.390000000000327,True,14.3900
6895.84,1,6881.45,14.390000000000327,True,14.3900
7195.03,1,7180.650000000001,14.3799999999992,True,14.3800
7494.22,1,7479.84,14.38000000000011,True,14.3800
7793.41,1,7779.03,14.38000000000011,True,14.3800
8092.6,1,8078.2300000000005,14.36999999999989,True,14.3700
8391.8,1,8377.42,14.3799999999992,True,14.3800
8690.99,1,8676.61,14.3799999999992,True,14.3800
8990.18,1,8975.81,14.3700000000008,True,14.3700
9289.380000000001,1,9275.0,14.380000000001019,True,14.3800
9588.56,1,9574.19,14.369999999998981,True,14.3700
9887.76,1,9873.39,14.3700000000008,True,14.3700
562.1800000000001,2,299.2,262.9800000000001,True,262.9800
876.37,2,598.39,277.98,True,277.9800
1190.57,2,897.59,292.9799999999999,True,292.9800
1499.33,2,1495.97,3.3599999999999,True,3.3600
1813.17,2,1795.17,18.0,True,18.0000
2127.36,2,2094.36,33.0,True,33.0000
2441.55,2,2393.55,48.0,True,48.0000
2786.36,2,2692.75,93.61000000000013,True,93.6100
3085.38,2,2991.94,93.44000000000005,True,93.4400
3384.4500000000003,2,3291.13,93.32000000000016,True,93.3200
3683.54,2,3590.33,93.21000000000004,True,93.2100
3982.67,2,3889.52,93.15000000000009,True,93.1500
4281.82,2,4188.71,93.10999999999967,True,93.1100
4580.9800000000005,2,4487.91,93.07000000000062,True,93.0700
4880.150000000001,2,4787.1,93.05000000000018,True,93.0500
5179.33,2,5086.29,93.03999999999996,True,93.0400
5478.51,2,5385.49,93.02000000000044,True,93.0200
5777.7,2,5684.68,93.01999999999953,True,93.0200
6076.88,2,5983.87,93.01000000000022,True,93.0100
6376.07,2,6283.07,93.0,True,93.0000
6675.26,2,6582.26,93.0,True,93.0000
6974.45,2,6881.45,93.0,True,93.0000
7273.650000000001,2,7180.650000000001,93.0,True,93.0000
7572.84,2,7479.84,93.0,True,93.0000
7872.02,2,7779.03,92.99000000000069,True,92.9900
8171.22,2,8078.2300000000005,92.98999999999978,True,92.9900
8470.42,2,8377.42,93.0,True,93.0000
8769.6,2,8676.61,92.98999999999978,True,92.9900
9068.800000000001,2,8975.81,92.9900000000016,True,92.9900
9367.99,2,9275.0,92.98999999999978,True,92.9900
9667.18,2,9574.19,92.98999999999978,True,92.9900
9966.380000000001,2,9873.39,92.9900000000016,True,92.9900
326.54,3,299.2,27.340000000000032,True,27.3400
640.73,3,598.39,42.34000000000003,True,42.3400
954.9200000000001,3,897.59,57.33000000000004,True,57.3300
1269.1100000000001,3,1196.78,72.33000000000015,True,72.3300
1577.91,3,1495.97,81.94000000000005,True,81.9400
1891.71,3,1795.17,96.53999999999996,True,96.5400
2205.9,3,2094.36,111.53999999999996,True,111.5400
2566.12,3,2393.55,172.5699999999997,True,172.5700
2865.08,3,2692.75,172.32999999999993,True,172.3300
3164.09,3,2991.94,172.1500000000001,True,172.1500
3463.16,3,3291.13,172.02999999999975,True,172.0300
3762.26,3,3590.33,171.9300000000003,True,171.9300
4061.39,3,3889.52,171.8699999999999,True,171.8700
4360.53,3,4188.71,171.8199999999997,True,171.8200
4659.7,3,4487.91,171.78999999999996,True,171.7900
4958.87,3,4787.1,171.76999999999953,True,171.7700
5258.04,3,5086.29,171.75,True,171.7500
5557.22,3,5385.49,171.73000000000047,True,171.7300
5856.41,3,5684.68,171.72999999999956,True,171.7300
6155.6,3,5983.87,171.73000000000047,True,171.7300
6454.79,3,6283.07,171.72000000000025,True,171.7200
6753.97,3,6582.26,171.71000000000004,True,171.7100
7053.16,3,6881.45,171.71000000000004,True,171.7100
7352.360000000001,3,7180.650000000001,171.71000000000004,True,171.7100
7651.55,3,7479.84,171.71000000000004,True,171.7100
7950.74,3,7779.03,171.71000000000004,True,171.7100
8249.94,3,8078.2300000000005,171.71000000000004,True,171.7100
8549.130000000001,3,8377.42,171.71000000000095,True,171.7100
8848.31,3,8676.61,171.6999999999989,True,171.7000
9147.51,3,8975.81,171.70000000000073,True,171.7000
9446.710000000001,3,9275.0,171.71000000000095,True,171.7100
9745.9,3,9574.19,171.70999999999913,True,171.7100


==> plotdata/entrain_ring_spike_phase_data.csv <==
spike_time,neuron_id,last_sensory_time,delay_since_sensory
46.0,0,,
107.06,0,,
164.16,0,163.14000000000001,1.0199999999999818
219.28,0,217.52,1.759999999999991
273.92,0,271.90000000000003,2.019999999999982
328.36,0,326.28000000000003,2.079999999999984
382.76,0,380.66,2.099999999999966
437.16,0,435.04,2.1200000000000045
491.56,0,489.42,2.1399999999999864
545.94,0,543.8000000000001,2.1399999999999864
600.32,0,598.1800000000001,2.1399999999999864
654.6800000000001,0,652.5600000000001,2.1200000000000045
709.0600000000001,0,706.94,2.1200000000000045
763.44,0,761.32,2.1200000000000045
817.82,0,815.7,2.1200000000000045
872.2,0,870.08,2.1200000000000045
926.6,0,924.46,2.1399999999999864
980.98,0,978.84,2.1399999999999864
1035.3600000000001,0,1033.22,2.1400000000001
1089.74,0,1087.6000000000001,2.1399999999998727
1144.1200000000001,0,1141.9800000000002,2.1399999999998727
1198.5,0,1196.3600000000001,2.1399999999998727
1252.88,0,1250.7400000000002,2.1399999999998727
1307.26,0,1305.1200000000001,2.1399999999998727
1361.64,0,1359.5000000000002,2.1399999999998727
1416.02,0,1413.88,2.1399999999998727
1470.4,0,1468.2600000000002,2.1399999999998727
61.4,1,,
121.60000000000001,1,108.76,12.840000000000003
179.4,1,163.14000000000001,16.25999999999999
234.52,1,217.52,17.0
289.12,1,271.90000000000003,17.21999999999997
343.58,1,326.28000000000003,17.299999999999955
397.98,1,380.66,17.319999999999993
452.38,1,435.04,17.339999999999975
506.78000000000003,1,489.42,17.360000000000014
561.16,1,543.8000000000001,17.3599999999999
615.52,1,598.1800000000001,17.339999999999918
669.9,1,652.5600000000001,17.339999999999918
724.28,1,706.94,17.339999999999918
778.66,1,761.32,17.339999999999918
833.04,1,815.7,17.339999999999918
887.4200000000001,1,870.08,17.340000000000032
941.82,1,924.46,17.360000000000014
996.2,1,978.84,17.360000000000014
1050.58,1,1033.22,17.3599999999999
1104.96,1,1087.6000000000001,17.3599999999999
1159.34,1,1141.9800000000002,17.359999999999673
1213.7,1,1196.3600000000001,17.339999999999918
1268.1000000000001,1,1250.7400000000002,17.3599999999999
1322.46,1,1305.1200000000001,17.339999999999918
1376.8600000000001,1,1359.5000000000002,17.3599999999999
1431.22,1,1413.88,17.339999999999918
1485.6200000000001,1,1468.2600000000002,17.3599999999999
76.62,2,,
136.8,2,108.76,28.040000000000006
194.62,2,163.14000000000001,31.47999999999999
249.74,2,217.52,32.22
304.36,2,271.90000000000003,32.45999999999998
358.8,2,326.28000000000003,32.51999999999998
413.2,2,380.66,32.539999999999964
467.6,2,435.04,32.56
522.0,2,489.42,32.579999999999984
576.38,2,543.8000000000001,32.57999999999993
630.74,2,598.1800000000001,32.559999999999945
685.12,2,652.5600000000001,32.559999999999945
739.5,2,706.94,32.559999999999945
793.88,2,761.32,32.559999999999945
848.26,2,815.7,32.559999999999945
902.64,2,870.08,32.559999999999945
957.04,2,924.46,32.57999999999993
1011.4200000000001,2,978.84,32.58000000000004
1065.8,2,1033.22,32.57999999999993
1120.18,2,1087.6000000000001,32.57999999999993
1174.56,2,1141.9800000000002,32.5799999999997
1228.92,2,1196.3600000000001,32.559999999999945
1283.32,2,1250.7400000000002,32.5799999999997
1337.68,2,1305.1200000000001,32.559999999999945
1392.08,2,1359.5000000000002,32.5799999999997
1446.44,2,1413.88,32.559999999999945
91.84,3,,
152.0,3,108.76,43.239999999999995
209.82,3,163.14000000000001,46.67999999999998
264.94,3,217.52,47.41999999999999
319.56,3,271.90000000000003,47.65999999999997
374.0,3,326.28000000000003,47.71999999999997
428.40000000000003,3,380.66,47.74000000000001
482.8,3,435.04,47.75999999999999
537.2,3,489.42,47.78000000000003
591.58,3,543.8000000000001,47.77999999999997
645.94,3,598.1800000000001,47.75999999999999
700.32,3,652.5600000000001,47.75999999999999
754.7,3,706.94,47.75999999999999
809.08,3,761.32,47.75999999999999
863.46,3,815.7,47.75999999999999
917.84,3,870.08,47.75999999999999
972.24,3,924.46,47.77999999999997
1026.6200000000001,3,978.84,47.780000000000086
1081.0,3,1033.22,47.77999999999997
1135.38,3,1087.6000000000001,47.77999999999997
1189.76,3,1141.9800000000002,47.779999999999745
1244.1200000000001,3,1196.3600000000001,47.75999999999999
1298.52,3,1250.7400000000002,47.779999999999745
1352.88,3,1305.1200000000001,47.75999999999999
1407.28,3,1359.5000000000002,47.779999999999745
1461.64,3,1413.88,47.75999999999999


==> plotdata/neuron_simulation_data.csv <==
time_ms,v_oscillatory_mV,v_excitable_mV,input_pulse
0.0,0.29258648866363035,-0.007413511336369681,0
0.02,0.5815906613386845,-0.014428741963221876,0
0.04,0.8671985704806462,-0.021076996478867703,0
0.06,1.149586921534915,-0.027387179211948373,0
0.08,1.4289258335253008,-0.03338592938244307,0
0.1,1.705381083067257,-0.03909775860701965,0
0.12,1.9791159575748993,-0.04454518810452107,0
0.14,2.250292812042849,-0.04974888357592212,0
0.16,2.519074401032849,-0.05472778624250273,0
0.18,2.7856250409118877,-0.05949923894201559,0
0.2,3.050111645249711,-0.0640791065194253,0
0.22,3.312704667377236,-0.06848189001887765,0
0.24,3.573578977575764,-0.07272083439785988,0
0.26,3.8329146975995103,-0.0768080296524914,0
0.28,4.090898011794263,-0.08075450537265295,0
0.3,4.347721971650026,-0.08457031884411534,0
0.32,4.603587308991118,-0.08826463688779554,0
0.34,4.85870327200357,-0.09184581167864474,0
0.36,5.113288497814715,-0.09532145082253851,0
0.38,5.367571935296941,-0.09869848199229016,0
0.4,5.621793832117947,-0.10198321243634,0
0.42,5.876206800776419,-0.10518138367808479,0
0.44,6.131076979436429,-0.10829822172208119,0
0.46,6.386685304813402,-0.11133848307700842,0
0.48,6.643328916191958,-0.11430649689553864,0
0.5,6.901322711908702,-0.11720620351912432,0
0.52,7.161001082364312,-0.12004118970195726,0
0.54,7.422719846909355,-0.12281472077359913,0
0.56,7.686858425867049,-0.1255297699845166,0
0.58,7.953822283626516,-0.1281890452633437,0
0.6,8.224045684302071,-0.13079501359942783,0
0.62,8.49799480808115,-0.13334992324930017,0
0.64,8.77617128428925,-0.13585582395130574,0
0.66,9.059116206648618,-0.13831458531883206,0
0.68,9.347414707523855,-0.14072791356946712,0
0.7000000000000001,9.641701181534712,-0.14309736673503248,0
0.72,9.94266526527332,-0.145424368485799,0
0.74,10.251058699609814,-0.14771022069130393,0
0.76,10.567703224979203,-0.1499561148300342,0
0.78,10.893499689078194,-0.15216314235080985,0
0.8,11.229438581772081,-0.1543323040799588,0
0.8200000000000001,11.576612255236292,-0.15646451876029438,0
0.84,11.936229140345965,-0.15856063080045446,0
0.86,12.309630335491741,-0.16062141730629764,0
0.88,12.69830902439112,-0.1626475944597455,0
0.9,13.103933278946357,-0.16463982330466995,0
0.92,13.52837292667258,-0.16659871499411855,0
0.9400000000000001,13.973731315900789,-0.16852483554831185,0
0.96,14.442383003732527,-0.17041871016840246,0
0.98,14.937018631559754,-0.17228082714692472,0
1.0,15.460698553432929,-0.1741116414121569,0
1.02,16.016917159390335,-0.17591157774023314,0
1.04,16.609680308515987,-0.1776810336657587,0
1.06,17.24359887863193,-0.17942038211887165,0
1.08,17.92400217909472,-0.1811299738141324,0
1.1,18.65707589156371,-0.18281013941429441,0
1.12,19.45003033300653,-0.18446119148988604,0
1.1400000000000001,20.311306202053256,-0.1860834262936069,0
1.16,21.25082658115233,-0.18767712536678657,0
1.18,22.28030578330685,-0.18924255699356024,0
1.2,23.41362751546323,-0.1907799775169668,0
1.22,24.667306447358655,-0.19228963252985762,0
1.24,26.06104791748017,-0.19377175795231083,0
1.26,27.618418771335033,-0.19522658100615842,0
1.28,29.367635521530033,-0.19665432109624834,0
1.3,31.342459111029257,-0.1980551906071694,0
1.32,33.58314926554612,-0.199429395623354,0
1.34,36.137358806478076,-0.20077713657973725,0
1.36,39.060709077646834,-0.20209860884948178,0
1.3800000000000001,42.41653026719917,-0.20339400327467055,0
1.4000000000000001,46.27379784811475,-0.20466350664532068,0
1.42,50.70157097421554,-0.20590730213157016,0
1.44,55.757283519908015,-0.20712556967343812,0
1.46,61.465542642669135,-0.20831848633214714,0
1.48,67.78513283305213,-0.20948622660662444,0
1.5,74.56744091500977,-0.21062896271846032,0
1.52,81.5218693641639,-0.2117468648682961,0
1.54,88.21931530504251,-0.21284010146633625,0
1.56,94.16662420819527,-0.21390883933942667,0
1.58,98.94991634551809,-0.21495324391691353,0
1.6,102.37960894697112,-0.21597347939728986,0
1.62,104.53952240366132,-0.2169697088974483,0
1.6400000000000001,105.70533693976144,-0.21794209458619007,0
1.6600000000000001,106.20089976079436,-0.21889079780348403,0
1.68,106.29023065922028,-0.21981597916683096,0
1.7,106.14389340696833,-0.22071779866596086,0
1.72,105.85582259937613,-0.22159641574697647,0
1.74,105.47320893456204,-0.22245198938695154,0
1.76,105.0194399991289,-0.22328467815989828,0
1.78,104.50694321693476,-0.22409464029493242,0
1.8,103.94321607369872,-0.22488203372738702,0
1.82,103.33342423439296,-0.2256470161435556,0
1.84,102.68151672263097,-0.2263897450196812,0
1.86,101.99073818121751,-0.22711037765575112,0
1.8800000000000001,101.26389027923545,-0.22780907120460234,0
1.9000000000000001,100.50347885852884,-0.22848598269679837,0
1.92,99.71180253774973,-0.22914126906169233,0
1.94,98.89100809851882,-0.2297750871450537,0
1.96,98.04312567144073,-0.2303875937236002,0
1.98,97.17009112633984,-0.23097894551674386,0
2.0,96.27376018021639,-0.23154929919583206,0
2.02,95.35591709813889,-0.2320988113911375,0
2.04,94.41827987027824,-0.23262763869682693,0
2.06,93.46250312023179,-0.23313593767411728,0
2.08,92.49017958972135,-0.23362386485280778,0
2.1,91.50284077106274,-0.2340915767313594,0
2.12,90.50195707320692,-0.2345392297756762,0
2.14,89.48893777985239,-0.23496698041672862,0
2.16,88.46513097014484,-0.2353749850471464,0
2.18,87.43182351140261,-0.2357634000168952,0
2.2,86.3902411908517,-0.23613238162814154,0
2.22,85.3415490238989,-0.23648208612940022,0
2.24,84.28685175614885,-0.236812669709049,0
2.2600000000000002,83.2271945624889,-0.2371242884882882,0
2.2800000000000002,82.16356393724182,-0.23741709851361462,0
2.3000000000000003,81.09688876328605,-0.23769125574887284,0
2.32,80.02804154422552,-0.23794691606694135,0
2.34,78.95783978147819,-0.23818423524110413,0
2.36,77.88704747706552,-0.23840336893615538,0
2.38,76.81637674257311,-0.2386044726992788,0
2.4,75.74648949496651,-0.23878770195073953,0
2.42,74.6779992205022,-0.23895321197442282,0
2.44,73.61147278873732,-0.23910115790825082,0
2.46,72.54743229951526,-0.23923169473450503,0
2.48,71.48635694671391,-0.23934497727007975,0
2.5,70.42868488343505,-0.23944116015668857,0
2.52,69.37481507414613,-0.2395203978510451,0
2.54,68.32510912002981,-0.23958284461503576,0
2.56,67.27989304442944,-0.23962865450590104,0
2.58,66.23945902578542,-0.23965798136644006,0
2.6,65.20406706582814,-0.23967097881525162,0
2.62,64.17394658102339,-0.23966780023702358,0
2.64,63.14929790535641,-0.23964859877288114,0
2.66,62.130293692496274,-0.2396135273108036,0
2.68,61.117080205214734,-0.23956273847611737,0
2.7,60.10977847965903,-0.23949638462207376,0
2.72,59.10848535171902,-0.23941461782051693,0
2.74,58.113274332315676,-0.2393175898526489,0
2.7600000000000002,57.1241963180053,-0.23920545219989606,0
2.7800000000000002,56.1412801228851,-0.2390783560348818,0
2.8000000000000003,55.16453281744946,-0.23893645221250986,0
2.82,54.19393985983685,-0.23877989126116056,0
2.84,53.22946500488119,-0.23860882337400408,0
2.86,52.27104997659838,-0.2384233984004327,0
2.88,51.31861389025452,-0.23822376583761415,0
2.9,50.372052411028115,-0.23801007482216807,0
2.92,49.431236637534646,-0.23778247412196682,0
2.94,48.49601170015577,-0.23754111212806206,0
2.96,47.566195066213574,-0.2372861368467379,0
2.98,46.641574546540134,-0.23701769589169147,0
3.0,45.72190600087763,-0.23673593647634103,0
3.02,44.80691074274613,-0.23644100540626237,0
3.04,43.89627264786109,-0.23613304907175345,0
3.06,42.98963497378909,-0.23581221344052702,0
3.08,42.086596902223995,-0.2354786440505316,0
3.1,41.18670981899921,-0.2351324860029,0
3.12,40.28947335072883,-0.2347738839550251,0
3.14,39.39433118087829,-0.23440298211376287,0
3.16,38.50066667230513,-0.234019924228761,0
3.18,37.60779832824034,-0.23362485358591376,0
3.2,36.71497512985375,-0.23321791300094116,0
3.22,35.82137179675553,-0.2327992448130925,0
3.24,34.92608402811016,-0.23236899087897267,0
3.2600000000000002,34.02812379789324,-0.2319272925664911,0
3.2800000000000002,33.12641480001068,-0.23147429074893158,0
3.3000000000000003,32.21978816977348,-0.23101012579914237,0
3.3200000000000003,31.30697865033686,-0.23053493758384558,0
3.34,30.3866214294954,-0.23004886545806458,0
3.36,29.45724994761553,-0.2295520482596685,0
3.38,28.517295076066357,-0.22904462430403227,0
3.4,27.565086192459383,-0.22852673137881185,0
3.42,26.598854839954146,-0.2279985067388324,0
3.44,25.61674185854295,-0.22746008710108942,0
3.46,24.616809121697017,-0.2269116086398605,0
3.48,23.597057305307374,-0.22635320698192743,0
3.5,22.55545145688751,-0.22578501720190663,0
3.52,21.489956513850746,-0.22520717381768748,0
3.54,20.398585320753273,-0.22461981078597665,0
3.56,19.27946207823699,-0.22402306149794757,0
3.58,18.1309044541057,-0.22341705877499377,0
3.6,16.95152769196345,-0.22280193486458466,0
3.62,15.740373802878379,-0.2221778214362229,0
3.64,14.497068090480406,-0.2215448495775015,0
3.66,13.222003535507028,-0.22090314979026035,0
3.68,11.916550585852839,-0.2202528519868398,0
3.7,10.583285283732907,-0.21959408548643133,0
3.72,9.226222133607598,-0.21892697901152294,0
3.74,7.85102969789739,-0.2182516606844389,0
3.7600000000000002,6.465197239308084,-0.2175682580239722,0
3.7800000000000002,5.078111433153871,-0.21687689794210854,0
3.8000000000000003,3.7009961637661926,-0.216177706740841,0
3.8200000000000003,2.3466698397784773,-0.21547081010907387,0
3.84,1.029088067751814,-0.21475633311961448,0
3.86,-0.23733201467931542,-0.21403440022625211,0
3.88,-1.4385670817772724,-0.21330513526092262,0
3.9,-2.561935506050891,-0.21256866143095768,0
3.92,-3.5970104982492943,-0.2118251013164176,0
3.94,-4.53635615384008,-0.21107457686750644,0
3.96,-5.375965354752289,-0.21031720940206847,0
3.98,-6.115334327685488,-0.20955311960316472,0
4.0,-6.757182632499651,-0.2087824275167286,0
4.0200000000000005,-7.306895157464975,-0.20800525254929939,0
4.04,-7.771803729997784,-0.2072217134658329,0
4.0600000000000005,-8.160432225972574,-0.20643192838758778,0
4.08,-8.481806406258096,-0.2056360147900866,0
4.1,-8.744892026651579,-0.20483408950115078,0
4.12,-8.958186284970031,-0.20402626869900795,0
4.14,-9.129457755514295,-0.20321266791047146,0
4.16,-9.265611938807703,-0.20239340200919023,0
4.18,-9.372652285817693,-0.20156858521396834,0
4.2,-9.455706834429925,-0.20073833108715333,0
4.22,-9.519095020010402,-0.19990275253309223,0
4.24,-9.566415155915724,-0.1990619617966544,0
4.26,-9.600638885498315,-0.19821607046181994,0
4.28,-9.624203784662239,-0.19736518945033335,0
4.3,-9.639099003854767,-0.19650942902042057,0
4.32,-9.646941449149834,-0.19564889876556957,0
4.34,-9.649041713309819,-0.19478370761337271,0
4.36,-9.64646000575577,-0.19391396382443024,0
4.38,-9.640052897748076,-0.19303977499131436,0
4.4,-9.630511956453324,-0.19216124803759235,0
4.42,-9.618395406893029,-0.19127848921690865,0
4.44,-9.604153915681307,-0.19039160411212439,0
4.46,-9.588151488691464,-0.18950069763451377,0
4.48,-9.570682349978824,-0.18860587402301648,0
4.5,-9.551984541299905,-0.1877072368435455,0
4.5200000000000005,-9.5322508612504,-0.186804888988349,0
4.54,-9.5116376555606,-0.18589893267542584,0
4.5600000000000005,-9.490271877190562,-0.18498946944799421,0
4.58,-9.46825675638296,-0.18407660017401195,0
4.6000000000000005,-9.445676355589049,-0.18316042504574803,0
4.62,-9.422599230585565,-0.18224104357940474,0
4.64,-9.39908137545133,-0.18131855461478966,0
4.66,-9.375168593754314,-0.18039305631503613,0
4.68,-9.35089840985872,-0.17946464616637256,0
4.7,-9.326301611437858,-0.17853342097793898,0
4.72,-9.301403496007955,-0.17759947688165026,0
4.74,-9.276224879696933,-0.17666290933210574,0
4.76,-9.250782914805896,-0.17572381310654414,0
4.78,-9.22509175342114,-0.1747822823048433,0
4.8,-9.199163086915547,-0.17383841034956374,0
4.82,-9.173006585259103,-0.172892289986036,0
4.84,-9.146630255333681,-0.1719440132824905,0
4.86,-9.120040733673799,-0.1709936716302295,0
4.88,-9.093243526038805,-0.17004135574384055,0
4.9,-9.066243203808828,-0.169087155661451,0
4.92,-9.039043565264002,-0.16813116074502238,0
4.94,-9.011647768256813,-0.16717345968068473,0
4.96,-8.984058439543238,-0.16621414047910982,0
4.98,-8.956277765038317,-0.1652532904759228,0
5.0,-8.928307564456826,0.4808450112435598,1
5.0200000000000005,-8.900149353150955,1.1058374908107638,0
5.04,-8.871804393433248,1.7107696315743266,0
5.0600000000000005,-8.843273737249818,2.2966295703780326,0
5.08,-8.81455826172625,2.8643652958549346,0
5.1000000000000005,-8.785658698830881,3.4148979146851888,0
5.12,-8.756575660174727,3.949132192097304,0
5.14,-8.727309657783987,4.467965169879866,0
5.16,-8.697861121531798,4.972293407566666,0
5.18,-8.668230413794236,5.4630192266367485,0
5.2,-8.638417841796118,5.941056230735255,0
5.22,-8.608423668030857,6.407334306688458,0
5.24,-8.578248119072027,6.8628042685990005,0
5.26,-8.547891393039636,7.308442282345879,0
5.28,-8.517353665939204,7.745254195071073,0
5.3,-8.486635097054783,8.174279890270961,0
5.32,-8.455735833546624,8.596597791716517,0
5.34,-8.424656014379005,9.013329647233466,0
5.36,-8.393395773683016,9.425645735618877,0
5.38,-8.361955243641834,9.834770656357183,0
5.4,-8.330334556971769,10.24198988241867,0
5.42,-8.29853384906053,10.648657281726617,0
5.44,-8.26655325981427,11.056203843669975,0
5.46,-8.234392935256796,11.466147884501952,0
5.48,-8.202053028917431,11.880107051216026,0
5.5,-8.169533703038358,12.29981249964977,0
5.5200000000000005,-8.136835129627418,12.72712569186404,0
5.54,-8.103957491378392,13.164058343761333,0
5.5600000000000005,-8.070900982477355,13.612796160857851,0
5.58,-8.037665809310942,14.075727133694773,0
5.6000000000000005,-8.004252191089904,14.555475331620201,0
5.62,-7.970660360399384,15.054941343488533,0
5.64,-7.936890563685633,15.577350777388114,0
5.66,-7.902943061687432,16.12631256279937,0
5.68,-7.868818129819295,16.70588921492923,0
5.7,-7.834516058512515,17.320681743527757,0
5.72,-7.800037153519197,17.97593254252325,0
5.74,-7.765381736183728,18.677650411278155,0
5.76,-7.730550143685474,19.432762864103744,0
5.78,-7.695542729255972,20.249302110277956,0
5.8,-7.660359862373414,21.13663254822861,0
5.82,-7.625001928936843,22.105729298612538,0
5.84,-7.589469331422127,23.169519115060435,0
5.86,-7.5537624890215085,24.343296729205015,0
5.88,-7.517881837768269,25.64523080394809,0
5.9,-7.4818278306478385,27.09697316473765,0
5.92,-7.445600937696505,28.724380878922496,0
5.94,-7.409201646088711,30.558349346057696,0
5.96,-7.372630460213798,32.6357289874947,0
5.98,-7.3358879017429475,35.000245858676244,0
6.0,-7.2989745096869525,37.70324502100583,0
6.0200000000000005,-7.261890840445379,40.80388555029321,0
6.04,-7.224637467847601,44.36807471708052,0
6.0600000000000005,-7.187214983186122,48.46485570589688,0
6.08,-7.149623995242542,53.158122435258704,0
6.1000000000000005,-7.111865130306492,58.49064336212273,0
6.12,-7.073939032187788,64.45734331103962,0
6.140000000000001,-7.035846362222058,70.96771913849055,0
6.16,-6.997587799270024,77.80600629805016,0
6.18,-6.95916403971063,84.61242335845715,0
6.2,-6.920575797428153,90.91979856298639,0
6.22,-6.881823803793439,96.26509711377264,0
6.24,-6.842908807639359,100.34180903071703,0
6.26,-6.803831575230606,103.10321088167741,0
6.28,-6.764592890227883,104.74205443814755,0
6.3,-6.725193553646588,105.56736506252145,0
6.32,-6.68563438381003,105.87300051302911,0
6.34,-6.645916216297242,105.86982369393372,0
6.36,-6.606039903885435,105.68300489514753,0
6.38,-6.566006316487124,105.37847816766475,0
6.4,-6.525816341081975,104.98947633678988,0
6.42,-6.485470881643381,104.53340026584902,0
6.44,-6.4449708590598105,104.02035703569366,0
6.46,-6.404317211050944,103.4569951102503,0
6.48,-6.363510892078608,102.8481756723552,0
6.5,-6.322552873252545,102.19773758221963,0
6.5200000000000005,-6.28144414223101,101.5088835703476,0
6.54,-6.240185703116227,100.78439602496876,0
6.5600000000000005,-6.198778576344713,100.02676698515803,0
6.58,-6.157223798572473,99.2382801216325,0
6.6000000000000005,-6.115522422555094,98.42106372623302,0
6.62,-6.073675517022736,97.57712534051134,0
6.640000000000001,-6.031684166550041,96.70837442245302,0
6.66,-5.98954947142097,95.81663709605374,0
6.68,-5.947272547488579,94.9036656240491,0
6.7,-5.90485452602975,93.97114436532141,0
6.72,-5.86229655359489,93.02069340974865,0
6.74,-5.819599791852614,92.05387070585714,0
6.76,-5.776765417429432,91.07217324142363,0
6.78,-5.733794621744444,90.07703766205995,0
6.8,-5.690688610839085,89.0698405913312,0
6.82,-5.647448605201914,88.05189883099726,0
6.84,-5.604075839588487,87.02446956021586,0
6.86,-5.560571562836327,85.98875061039232,0
6.88,-5.516937037675026,84.94588086259878,0
6.9,-5.473173540531487,83.89694079351267,0
6.92,-5.429282361330351,82.84295318111779,0
6.94,-5.385264803289629,81.78488397119615,0
6.96,-5.341122182711573,80.72364329864604,0
6.98,-5.296855828768817,79.66008665299297,0
7.0,-5.252467083285818,78.5950161744579,0
7.0200000000000005,-5.2079573005156465,77.52918206514411,0
7.04,-5.163327846912152,76.46328409895355,0
7.0600000000000005,-5.118580100897542,75.39797321349229,0
7.08,-5.073715452625428,74.33385316728733,0
7.1000000000000005,-5.028735303739374,73.27148224597079,0
7.12,-4.983641067126993,72.21137500158926,0
7.140000000000001,-4.938434166669639,71.15400400978422,0
7.16,-4.893116036987744,70.09980163020276,0
7.18,-4.847688123181862,69.04916175609056,0
7.2,-4.802151880569447,68.00244153955225,0
7.22,-4.756508774417454,66.95996307941408,0
7.24,-4.710760279670788,65.92201505896615,0
7.26,-4.664907880676686,64.88885432108579,0
7.28,-4.618953070905074,63.86070736833885,0
7.3,-4.572897352664977,62.83777177562108,0
7.32,-4.526742236817036,61.8202175027388,0
7.34,-4.480489242482199,60.808188094046784,0
7.36,-4.4341398967466725,59.80180175187532,0
7.38,-4.3876957343631755,58.801152270011116,0
7.4,-4.341158297448593,57.80630981297562,0
7.42,-4.294529135178093,56.817321526306145,0
7.44,-4.247809803475786,55.83421196253354,0
7.46,-4.2010018647019995,54.85698330711373,0
7.48,-4.154106887337266,53.885615388266444,0
7.5,-4.107126445663082,52.92006545456037,0
7.5200000000000005,-4.060062119439533,51.96026770422121,0
7.54,-4.0129154935798885,51.00613255058578,0
7.5600000000000005,-3.9656881578222145,50.05754560893289,0
7.58,-3.9183817063981348,49.11436639113233,0
7.6000000000000005,-3.8709977376988016,48.17642669619233,0
7.62,-3.8235378539381863,47.243528686860486,0
7.640000000000001,-3.776003660813777,46.3154426449268,0
7.66,-3.7283967671647775,45.39190440075241,0
7.68,-3.6807187846279135,44.47261243574154,0
7.7,-3.632971327290935,43.557224659913956,0
7.72,-3.5851560113439254,42.64535487034052,0
7.74,-3.5372744547285087,41.73656889990912,0
7.76,-3.489328276785071,40.830380469663915,0
7.78,-3.4413190978980883,39.92624676184096,0
7.8,-3.393248539139679,39.02356373484605,0
7.82,-3.3451182219114766,38.12166120606311,0
7.84,-3.2969297675849414,37.219797734009816,0
7.86,-3.248684797140217,36.317155338676926,0
7.88,-3.2003849308036387,35.412834108896426,0
7.9,-3.1520317876840154,34.50584675963641,0
7.92,-3.103626985407786,33.595113221991205,0
7.94,-3.0551721397531737,32.679455376595875,0
7.96,-3.0066688642834496,31.75759208009337,0
7.98,-2.958118769979418,30.828134687636748,0
8.0,-2.9095234648712442,29.889583346491893,0
8.02,-2.860884553669741,28.94032443172707,0
8.040000000000001,-2.8122036373972246,27.978629620716283,0
8.06,-2.763482313018067,27.002657265550056,0
8.08,-2.7147221730690565,26.01045692884969,0
8.1,-2.6659248052896882,24.9999782064179,0
8.120000000000001,-2.6170917922525,23.969085276193436,0
8.14,-2.568224710993574,22.915578990997595,0
8.16,-2.5193251326433237,21.837228770470578,0
8.18,-2.4703946220576833,20.73181703334353,0
8.2,-2.4214347374498177,19.597199414040745,0
8.22,-2.372447030022474,18.43138446952532,0
8.24,-2.323433043601089,17.232636902042472,0
8.26,-2.274394314267771,15.999608339473012,0
8.28,-2.2253323699962753,14.731499185205253,0
8.3,-2.1762487302880857,13.42825363412171,0
8.32,-2.1271449058097223,12.090787210779062,0
8.34,-2.0780223980313814,10.721241612646088,0
8.36,-2.0288826988670348,9.323254759608165,0
8.38,-1.9797272903160863,7.9022245258716755,0
8.4,-1.9305576441067074,6.465533023536734,0
8.42,-1.8813752213409576,5.022685973237343,0
8.44,-1.8321814721417984,3.58531170194407,0
8.46,-1.782977835302109,2.1669615479182065,0
8.48,-1.7337657379358085,0.7826640352246057,0
8.5,-1.6845465951311875,-0.5517856226642945,0
8.52,-1.6353218096065545,-1.8207704400792697,0
8.540000000000001,-1.5860927713682906,-3.0099399591520157,0
8.56,-1.5368608573714175,-4.107295099719736,0
8.58,-1.4876274311827682,-5.104094530289142,0
8.6,-1.4383938426468574,-5.995424818429323,0
8.620000000000001,-1.3891614275545412,-6.780341042079078,0
8.64,-1.3399315073145528,-7.461577047968224,0
8.66,-1.2907053886280024,-8.044913072503334,0
8.68,-1.2414843631659214,-8.538343958475766,0
8.700000000000001,-1.192269707249931,-8.951201322220408,0
8.72,-1.1430626815361147,-9.293354748654464,0
8.74,-1.0938645307021617,-9.574569025441372,0
8.76,-1.0446764831378597,-9.804045732105031,0
8.78,-0.9954997506389955,-9.990140500180706,0
8.8,-0.946335528104734,-10.140225922402331,0
8.82,-0.897184993238528,-10.260662442154768,0
8.84,-0.8480493062526209,-10.35684110474547,0
8.86,-0.7989296095761902,-10.433268309019066,0
8.88,-0.7498270275671802,-10.493670359227416,0
8.9,-0.7007426662278695,-10.541102756239475,0
8.92,-0.6516776129242098,-10.578054938662106,0
8.94,-0.6026329361089742,-10.606545419649317,0
8.96,-0.5536096850487441,-10.628205137279151,0
8.98,-0.50460888955476,-10.644348641103116,0
9.0,-0.4556315597176598,-10.656033774133121,0
9.02,-0.4066786856461198,-10.664111029549508,0
9.040000000000001,-0.35775123720941054,-10.669263955091203,0
9.06,-0.30885016378387403,-10.672041979507316,0
9.08,-0.25997639400332473,-10.67288693383547,0
9.1,-0.2111308355133701,-10.672154391966732,0
9.120000000000001,-0.16231437472964289,-10.670130793587987,0
9.14,-0.11352787659992922,-10.66704715683734,0
9.16,-0.06477218437017494,-10.663090047128613,0
9.18,-0.01604811935434307,-10.658410346199163,0
9.200000000000001,0.032643519291906765,-10.653130261900065,0
9.22,0.0813019547937557,-10.647348933291587,0
9.24,0.1299264329760208,-10.641146915192486,0
9.26,0.17851622247825705,-10.634589769205927,0
9.28,0.22707061496622097,-10.627730942227144,0
9.3,0.2755889253397569,-10.62061407655871,0
9.32,0.32407049193717197,-10.613274866312766,0
9.34,0.37251467673617455,-10.605742551328223,0
9.36,0.42092086555145397,-10.598041121186197,0
9.38,0.4692884682289898,-10.590190287099002,0
9.4,0.5176169188371819,-10.582206267693119,0
9.42,0.5659056758549015,-10.574102425376054,0
9.44,0.6141542223565699,-10.565889782568917,0
9.46,0.6623620661943761,-10.557577441201607,0
9.48,0.7105287401777548,-10.549172924189222,0
9.5,0.7586538022502528,-10.540682453885667,0
9.52,0.8067368356639146,-10.532111179545247,0
9.540000000000001,0.8547774491513314,-10.523463363458339,0
9.56,0.9027752770955002,-10.514742533539106,0
9.58,0.9507299796976513,-10.505951608633564,0
9.6,0.9986412431432033,-10.497093001607594,0
9.620000000000001,1.0465087797660222,-10.488168704305417,0
9.64,1.0943323282111566,-10.479180357690861,0
9.66,1.142111653596242,-10.470129309857928,0
9.68,1.189846547671763,-10.46101666409321,0
9.700000000000001,1.2375368289803792,-10.451843318766135,0
9.72,1.2851823430155214,-10.442610000494556,0
9.74,1.3327829623794807,-10.433317291767446,0
9.76,1.3803385869412144,-10.423965653991099,0
9.78,1.4278491439941041,-10.414555446750331,0
9.8,1.4753145884139116,-10.405086943934139,0
9.82,1.5227349028171824,-10.39556034725943,0
9.84,1.570110097720361,-10.385975797632124,0
9.86,1.617440211699887,-10.376333384707747,0
9.88,1.6647253115535505,-10.366633154950604,0
9.9,1.711965492463399,-10.356875118438861,0
9.92,1.759160878160491,-10.347059254620497,0
9.94,1.8063116210918089,-10.337185517190115,0
9.96,1.8534179025896431,-10.327253838227973,0
9.98,1.9004799330437838,-10.317264131718836,0
10.0,1.9474979520768525,-10.307216296548733,0
10.02,1.994472228723128,-10.297110219061473,0
10.040000000000001,2.0414030616112253,-10.286945775243446,0
10.06,2.0882907791509986,-10.276722832594007,0
10.08,2.1351357397250545,-10.266441251729585,0
10.1,2.181938331885268,-10.256100887761907,0
10.120000000000001,2.2286989745547103,-10.245701591484348,0
10.14,2.275418117235409,-10.23524321039505,0
10.16,2.3220962402223737,-10.224725589580956,0
10.18,2.3687338548243293,-10.214148572483214,0
10.200000000000001,2.4153315035916254,-10.203512001561194,0
10.22,2.461889760551788,-10.192815718869777,0
10.24,2.5084092314532085,-10.182059566562339,0
10.26,2.554890554017469,-10.171243387329957,0
10.28,2.6013343982008315,-10.160367024785847,0
10.3,2.647741466465417,-10.149430323802658,0
10.32,2.69411249406064,-10.138433130809148,0
10.34,2.74044824931546,-10.127375294051824,0
10.36,2.786749533942042,-10.116256663826288,0
10.38,2.833017183351437,-10.105077092682388,0
10.4,2.879252066981908,-10.093836435606647,0
10.42,2.925455088640551,-10.08253455018499,0
10.44,2.9716271868588784,-10.071171296748322,0
10.46,3.0177693352630652,-10.059746538503198,0
10.48,3.063882542959564,-10.048260141649472,0
10.5,3.1099678549368353,-10.03671197548657,0
10.52,3.1560263524839582,-10.02510191250983,0
10.540000000000001,3.202059153626912,-10.013429828498095,0
10.56,3.2480674135833483,-10.001695602593655,0
10.58,3.2940523252367075,-9.989899117375424,0
10.6,3.340015119630553,-9.978040258926173,0
10.620000000000001,3.3859570664840395,-9.966118916894482,0
10.64,3.4318794747294565,-9.954134984552027,0
10.66,3.4777836930728325,-9.942088358846705,0
10.68,3.5236711105786083,-9.92997894045206,0
10.700000000000001,3.569543157279443,-9.91780663381339,0
10.72,3.615401304812244,-9.90557134719089,0
10.74,3.661247067081557,-9.893272992700105,0
10.76,3.707082000951503,-9.880911486349982,0
10.78,3.7529077069674894,-9.868486748078707,0
10.8,3.7987258301089737,-9.855998701787566,0
10.82,3.844538060574609,-9.843447275372968,0
10.84,3.890346134601157,-9.830832400756792,0
10.86,3.9361518353176117,-9.818154013915194,0
10.88,3.981956993636032,-9.80541205490597,0
10.9,4.02776348918065,-9.792606467894602,0
10.92,4.073573251256888,-9.779737201179042,0
10.94,4.119388259861984,-9.766804207213335,0
10.96,4.165210546739007,-9.75380744263013,0
10.98,4.211042196476105,-9.740746868262152,0
11.0,4.256885347652931,-9.727622449162668,0
11.02,4.3027421940362744,-9.71443415462501,0
11.040000000000001,4.348614985826993,-9.701181958201174,0
11.06,4.394506030960476,-9.68786583771954,0
11.08,4.44041769646294,-9.674485775301747,0
11.1,4.486352409865979,-9.661041757378724,0
11.120000000000001,4.532312660681899,-9.647533774705936,0
11.14,4.578301001942497,-9.633961822377822,0
11.16,4.624320051804055,-9.620325899841484,0
11.18,4.67037249522147,-9.606626010909599,0
11.200000000000001,4.716461085694558,-9.5928621637726,0
11.22,4.762588647089762,-9.57903437101012,0
11.24,4.808758075540595,-9.565142649601716,0
11.26,4.854972341430368,-9.55118702093686,0
11.28,4.901234491460897,-9.53716751082424,0
11.3,4.947547650811091,-9.523084149500345,0
11.32,4.9939150253894935,-9.508936971637349,0
11.34,5.040339904185099,-9.494726016350302,0
11.36,5.086825661720954,-9.480451327203635,0
11.38,5.133375760615306,-9.466112952216957,0
11.4,5.179993754255308,-9.45171094387018,0
11.42,5.2266832895885456,-9.437245359107964,0
11.44,5.27344811003796,-9.42271625934345,0
11.46,5.320292058545998,-9.408123710461343,0
11.48,5.367219080754171,-9.393467782820295,0
11.5,5.414233228324536,-9.378748551254613,0
11.52,5.461338662409944,-9.363966095075288,0
11.540000000000001,5.508539657280326,-9.34912049807034,0
11.56,5.555840604112637,-9.334211848504497,0
11.58,5.603246014952562,-9.319240239118182,0
11.6,5.650760526856503,-9.304205767125838,0
11.620000000000001,5.698388906222874,-9.289108534213568,0
11.64,5.746136053322247,-9.2739486465361,0
11.66,5.7940070070364404,-9.25872621471308,0
11.68,5.842006949817227,-9.243441353824696,0
11.700000000000001,5.890141212875975,-9.22809418340662,0
11.72,5.938415281616194,-9.212684827444281,0
11.74,5.986834801321678,-9.197213414366475,0
11.76,6.035405583113704,-9.181680077038296,0
11.78,6.084133610191538,-9.166084952753403,0
11.8,6.1330250443714,-9.150428183225618,0
11.82,6.18208623293994,-9.134709914579862,0
11.84,6.231323715839292,-9.118930297342427,0
11.86,6.280744233201814,-9.10308948643058,0
11.88,6.3303547332537935,-9.087187641141515,0
11.9,6.380162380608575,-9.071224925140644,0
11.92,6.430174564970903,-9.05520150644923,0
11.94,6.480398910275664,-9.039117557431373,0
11.96,6.5308432842857025,-9.02297325478034,0
11.98,6.581515808675019,-9.006768779504247,0
12.0,6.632424869625354,-8.990504316911101,0
12.02,6.6835791289660555,-8.974180056593196,0
12.040000000000001,6.734987535889098,-8.95779619241087,0
12.06,6.786659339273276,-8.941352922475629,0
12.08,6.838604100653913,-8.924850449132638,0
12.1,6.890831707876888,-8.908288978942585,0
12.120000000000001,6.943352389478504,-8.891668722662919,0
12.14,6.996176729835549,-8.874989895228468,0
12.16,7.049315685133077,-8.858252715731444,0
12.18,7.10278060020075,-8.84145740740083,0
12.200000000000001,7.156583226272218,-8.824604197581165,0
12.22,7.210735739725962,-8.807693317710727,0
12.24,7.265250761870205,-8.79072500329912,0
12.26,7.320141379839145,-8.773699493904251,0
12.280000000000001,7.37542116867266,-8.756617033108752,0
12.3,7.43110421465707,-8.739477868495783,0
12.32,7.4872051400103015,-8.722282251624293,0
12.34,7.543739129001177,-8.705030438003678,0
12.36,7.600721955599372,-8.6877226870679,0
12.38,7.658170012760033,-8.670359262149029,0
12.4,7.716100343455163,-8.652940430450236,0
12.42,7.774530673572671,-8.635466463018245,0
12.44,7.8334794468135724,-8.617937634715236,0
12.46,7.892965861728275,-8.600354224190218,0
12.48,7.953009911044258,-8.582716513849867,0
12.5,8.013632423449891,-8.565024789828858,0
12.52,8.074855108012686,-8.54727934195966,0
12.540000000000001,8.13670060142511,-8.52948046374185,0
12.56,8.199192518287298,-8.511628452310902,0
12.58,8.262355504653748,-8.493723608406496,0
12.6,8.326215295090527,-8.475766236340343,0
12.620000000000001,8.39079877351084,-8.457756643963522,0
12.64,8.456134038080204,-8.439695142633358,0
12.66,8.522250470508197,-8.421582047179824,0
12.68,8.589178810071969,-8.403417675871497,0
12.700000000000001,8.656951232747868,-8.385202350381066,0
12.72,8.725601435861737,-8.366936395750397,0
12.74,8.79516472870626,-8.348620140355164,0
12.76,8.865678129615395,-8.330253915869068,0
12.780000000000001,8.93718047003206,-8.31183805722763,0
12.8,9.009712506156108,-8.293372902591582,0
12.82,9.08331703881612,-8.274858793309857,0
12.84,9.158039042271001,-8.256296073882197,0
12.86,9.233925802716769,-8.237685091921373,0
12.88,9.311027067350937,-8.219026198115031,0
12.9,9.389395204932597,-8.200319746187184,0
12.92,9.469085378871654,-8.181566092859336,0
12.94,9.55015573398696,-8.162765597811276,0
12.96,9.632667598191746,-8.14391862364152,0
12.98,9.716685700497196,-8.125025535827435,0
13.0,9.802278406873318,-8.106086702685039,0
13.02,9.889517975672243,-8.087102495328494,0
13.040000000000001,9.978480834505262,-8.068073287629302,0
13.06,10.06924788067403,-8.048999456175196,0
13.08,10.161904807491403,-8.029881380228765,0
13.1,10.256542459092087,-8.010719441685803,0
13.120000000000001,10.353257216631722,-7.99151402503338,0
13.14,10.452151419109997,-7.9722655173076795,0
13.16,10.553333822434404,-7.9529743080515765,0
13.18,10.656920100772705,-7.933640789271987,0
13.200000000000001,10.763033394731533,-7.9142653553969895,0
13.22,10.871804911454237,-7.89484840323273,0
13.24,10.983374582363389,-7.875390331920123,0
13.26,11.097891784993582,-7.855891542891348,0
13.280000000000001,11.215516136182243,-7.836352439826164,0
13.3,11.336418364825706,-7.816773428608046,0
13.32,11.460781273483569,-7.797154917280149,0
13.34,11.5888007993481,-7.777497316001109,0
13.36,11.72068718651278,-7.757801037000708,0
13.38,11.85666628310517,-7.738066494535379,0
13.4,11.996980978729587,-7.718294104843596,0
13.42,12.141892799836617,-7.698484286101136,0
13.44,12.291683683148783,-7.678637458376225,0
13.46,12.446657950183475,-7.65875404358459,0
13.48,12.607144509295143,-7.638834465444411,0
13.5,12.773499315591588,-7.61887914943119,0
13.52,12.946108123662217,-7.598888522732547,0
13.540000000000001,13.125389573406695,-7.57886301420295,0
13.56,13.311798655510167,-7.558803054318391,0
13.58,13.505830610443043,-7.53870907513101,0
13.6,13.708025323468336,-7.5185815102236875,0
13.620000000000001,13.918972288255814,-7.4984207946646055,0
13.64,14.139316223614323,-7.478227364961789,0
13.66,14.36976344190137,-7.45800165901764,0
13.68,14.611089084258245,-7.437744116083465,0
13.700000000000001,14.864145357433255,-7.417455176714019,0
13.72,15.129870930169975,-7.39713528272206,0
13.74,15.40930167463303,-7.376784877132929,0
13.76,15.703582970923375,-7.356404404139169,0
13.780000000000001,16.01398383133706,-7.335994309055183,0
13.8,16.34191314673225,-7.315555038271948,0
13.82,16.688938411426562,-7.295087039211787,0
13.84,17.056807346829977,-7.27459076028321,0
13.86,17.44747291901235,-7.254066650835834,0
13.88,17.863122333119893,-7.233515161115392,0
13.9,18.306210689375042,-7.21293674221883,0
13.92,18.779500102302496,-7.192331846049513,0
13.94,19.28610521694054,-7.171700925272538,0
13.96,19.829546201608334,-7.151044433270169,0
13.98,20.41381045191768,-7.130362824097398,0
14.0,21.043424395890202,-7.109656552437642,0
14.02,21.72353692802681,-7.08892607355858,0
14.040000000000001,22.460016090878234,-7.068171843268148,0
14.06,23.25956061563782,-7.047394317870683,0
14.08,24.12982774632964,-7.026593954123241,0
14.1,25.079578274238173,-7.005771209192085,0
14.120000000000001,26.118838695033748,-6.984926540609357,0
14.14,27.25907855411378,-6.964060406229933,0
14.16,28.51339788545829,-6.943173264188481,0
14.18,29.89671445718744,-6.922265572856714,0
14.200000000000001,31.425932255911246,-6.901337790800863,0
14.22,33.12005974705039,-6.880390376739355,0
14.24,35.000226801471314,-6.859423789500724,0
14.26,37.08951993282376,-6.83843848798175,0
14.280000000000001,39.412513271501425,-6.817434931105831,0
14.3,41.99431471378259,-6.796413577781603,0
14.32,44.858874194769385,-6.775374886861811,0
14.34,48.02622774724982,-6.75431931710243,0
14.36,51.50831868565422,-6.733247327122058,0
14.38,55.30313582201972,-6.712159375361567,0
14.4,59.38728322969354,-6.691055920044039,0
14.42,63.70790016142416,-6.669937419134973,0
14.44,68.17609239979649,-6.648804330302787,0
14.46,72.6653269438058,-6.627657110879606,0
14.48,77.01861227079559,-6.6064962178223485,0
14.5,81.06649832338191,-6.585322107674119,0
14.52,84.65357323122146,-6.564135236525906,0
14.540000000000001,87.66592430616919,-6.542936059978592,0
14.56,90.0495934988375,-6.521725033105288,0
14.58,91.81313473444712,-6.500502610413986,0
14.6,93.01466509116302,-6.47926924581054,0
14.620000000000001,93.74041039773431,-6.458025392561987,0
14.64,94.08357034411034,-6.436771503260193,0
14.66,94.12942311593382,-6.415508029785856,0
14.68,93.94811376558528,-6.394235423272848,0
14.700000000000001,93.59343005189642,-6.372954134072904,0
14.72,93.1048973994441,-6.3516646117206745,0
14.74,92.51100502210556,-6.330367304899135,0
14.76,91.8322995055681,-6.3090626614053535,0
14.780000000000001,91.08384571977,-6.287751128116631,0
14.8,90.27699517513997,-6.2664331509570115,0
14.82,89.42058364020743,-6.2451091748641625,0
14.84,88.52171653323329,-6.223779643756638,0
14.86,87.58627750211679,-6.202445000501518,0
14.88,86.61925847298954,-6.181105686882438,0
14.9,85.6249767220801,-6.159762143567999,0
14.92,84.60722073468014,-6.138414810080574,0
14.94,83.56935087013039,-6.117064124765505,0
14.96,82.51437093967179,-6.095710524760692,0
14.98,81.44498071496163,-6.074354445966592,0
15.0,80.36361567298856,-6.052996323016607,0
15.02,79.27247801106316,-6.0316365892478805,0
15.040000000000001,78.17356155843318,-6.010275676672503,0
15.06,77.06867232525366,-5.9889140159491205,0
15.08,75.95944586171105,-5.967552036354956,0
15.1,74.84736222928605,-5.946190165758241,0
15.120000000000001,73.73375913991181,-5.924828830591068,0
15.14,72.61984365284145,-5.903468455822643,0
15.16,71.50670270577281,-5.882109464932977,0
15.18,70.39531267861973,-5.860752279886978,0
15.200000000000001,69.2865481338658,-5.839397321108972,0
15.22,68.18118983914937,-5.818045007457644,0
15.24,67.07993215055131,-5.796695756201401,0
15.26,65.98338981555133,-5.775349982994161,0
15.280000000000001,64.89210424043041,-5.754008101851565,0
15.3,63.80654925639942,-5.732670525127615,0
15.32,62.72713641080457,-5.7113376634917365,0
15.34,61.654219803623526,-5.690009925906275,0
15.36,60.588100484592125,-5.668687719604412,0
15.38,59.52903042233374,-5.647371450068512,0
15.4,58.477216053571304,-5.626061521008901,0
15.42,57.43282141774542,-5.604758334343071,0
15.44,56.39597088006784,-5.583462290175313,0
15.46,55.366751444182896,-5.56217378677678,0
15.48,54.34521465420192,-5.54089322056598,0
15.5,53.33137808495068,-5.519620986089696,0
15.52,52.3252264188767,-5.498357476004333,0
15.540000000000001,51.32671210825453,-5.477103081057699,0
15.56,50.335755622151254,-5.455858190071208,0
15.58,49.35224527910581,-5.434623189922513,0
15.6,48.376036668647075,-5.413398465528564,0
15.620000000000001,47.406951667609505,-5.392184399829096,0
15.64,46.44477706065049,-5.370981373770538,0
15.66,45.48926277834182,-5.3497897662903435,0
15.68,44.540119770577576,-5.328609954301758,0
15.700000000000001,43.59701753766447,-5.3074423126789885,0
15.72,42.65958134618086,-5.2862872142428134,0
15.74,41.727389161358836,-5.265145029746599,0
15.76,40.79996833225194,-5.244016127862743,0
15.780000000000001,39.87679207026186,-5.222900875169527,0
15.8,38.95727576578439,-5.201799636138396,0
15.82,38.04077319202012,-5.1807127731216385,0
15.84,37.126572649789075,-5.159640646340495,0
15.860000000000001,36.213893113127924,-5.138583613873664,0
15.88,35.30188044342699,-5.117542031646219,0
15.9,34.389603751064726,-5.096516253418945,0
15.92,33.476051999411965,-5.075506630778062,0
15.94,32.56013096853221,-5.054513513125368,0
15.96,31.640660727067935,-5.033537247668776,0
15.98,30.71637380320543,-5.012578179413247,0
16.0,29.785914302133005,-4.991636651152128,0
16.02,28.847838291261255,-4.970713003458881,0
16.04,27.900615869124007,-4.9498075746792,0
16.06,26.942635452891853,-4.928920700923529,0
16.080000000000002,25.972210966179,-4.908052716059956,0
16.1,24.9875927859707,-4.8872039517075,0
16.12,23.98698351613639,-4.866374737229776,0
16.14,22.968559893289566,-4.845565399729046,0
16.16,21.930502391887853,-4.8247762640406355,0
16.18,20.871034364614854,-4.80400765272774,0
16.2,19.788472804229002,-4.783259886076589,0
16.22,18.68129299941041,-4.762533282091991,0
16.240000000000002,17.54820941022359,-4.741828156493233,0
16.26,16.388274906862886,-4.721144822710355,0
16.28,15.200999957399205,-4.700483591880769,0
16.3,13.986492233335513,-4.679844772846253,0
16.32,12.745615207964315,-4.659228672150287,0
16.34,11.480161425005566,-4.638635594035741,0
16.36,10.193032035966702,-4.618065840442914,0
16.38,8.888408918529294,-4.597519711007915,0
16.4,7.571899478195119,-4.576997503061387,0
16.42,6.250627890575262,-4.556499511627564,0
16.44,4.933241540467229,-4.536026029423671,0
16.46,3.629799974012963,-4.515577346859645,0
16.48,2.3515184929921045,-4.495153752038192,0
16.5,1.1103519827026254,-4.47475553075516,0
16.52,-0.08157252280520733,-4.454382966500243,0
16.54,-1.2126359685125372,-4.434036340457993,0
16.56,-2.272450573283085,-4.413715931509149,0
16.580000000000002,-3.252534322178865,-4.393422016232276,0
16.6,-4.14684022362898,-4.373154868905711,0
16.62,-4.952062477743519,-4.352914761509811,0
16.64,-5.667680478506166,-4.332701963729498,0
16.66,-6.295749828763916,-4.312516742957104,0
16.68,-6.840492912356076,-4.292359364295504,0
16.7,-7.307768234057347,-4.272230090561538,0
16.72,-7.704503044641177,-4.252129182289718,0
16.740000000000002,-8.038160803000537,-4.232056897736211,0
16.76,-8.31629166690304,-4.2120134928831074,0
16.78,-8.546188969852816,-4.191999221442954,0
16.8,-8.734653672303104,-4.172014334863557,0
16.82,-8.887854825886885,-4.152059082333055,0
16.84,-9.01126712321584,-4.132133710785249,0
16.86,-9.10966503323871,-4.112238464905188,0
16.88,-9.187154824224649,-4.092373587135015,0
16.9,-9.247229195155988,-4.072539317680055,0
16.92,-9.292833041184974,-4.052735894515154,0
16.94,-9.326432360850275,-4.032963553391255,0
16.96,-9.350081158649036,-4.013222527842218,0
16.98,-9.365483343157393,-3.9935130491918645,0
17.0,-9.374048136761534,-3.9738353465612617,0
17.02,-9.376938518962627,-3.9541896468762268,0
17.04,-9.375112848382727,-3.934576174875054,0
17.06,-9.369360160809403,-3.914995153116461,0
17.080000000000002,-9.360329810728848,-3.8954468019877484,0
17.1,-9.34855617784409,-3.875931339713169,0
17.12,-9.334479144664964,-3.8564489823625037,0
17.14,-9.318460997859738,-3.836999943859839,0
17.16,-9.300800335028626,-3.817584435992543,0
17.18,-9.281743482448475,-3.7982026684204366,0
17.2,-9.261493855426087,-3.7788548486851523,0
17.22,-9.240219625029523,-3.759541182219681,0
17.240000000000002,-9.218059994830654,-3.7402618723581025,0
17.26,-9.195130339283901,-3.7210171203454907,0
17.28,-9.17152641115285,-3.7018071253479965,0
17.3,-9.147327788276485,-3.6826320844631,0
17.32,-9.12260069908794,-3.6634921927300295,0
17.34,-9.09740034078687,-3.6443876431403424,0
17.36,-9.071772783095971,-3.6253186266486654,0
17.38,-9.045756533359178,-3.606285332183591,0
17.400000000000002,-9.019383824714,-3.5872879466587224,0
17.42,-8.99268167763847,-3.568326654983867,0
17.44,-8.965672775866667,-3.5494016400763733,0
17.46,-8.93837619009649,-3.530513082872606,0
17.48,-8.910807976757846,-3.5116611623395593,0
17.5,-8.882981674104263,-3.4928460554865985,0
17.52,-8.854908713820604,-3.4740679373773333,0
17.54,-8.826598763027883,-3.4553269811416114,0
17.56,-8.798060008870138,-3.436623357987636,0
17.580000000000002,-8.769299395671986,-3.4179572372141975,0
17.6,-8.740322822864595,-3.3993287862230206,0
17.62,-8.711135310416228,-3.380738170531218,0
17.64,-8.68174113730941,-3.3621855537838514,0
17.66,-8.65214395763021,-3.343671097766594,0
17.68,-8.622346898035543,-3.3251949624184913,0
17.7,-8.592352639708917,-3.3067573058448168,0
17.72,-8.562163487377132,-3.288358284330017,0
17.740000000000002,-8.531781427518387,-3.269998052350747,0
17.76,-8.501208177528564,-3.2516767625889864,0
17.78,-8.470445227312842,-3.2333945659452383,0
17.8,-8.439493874522645,-3.2151516115518035,0
17.82,-8.408355254453832,-3.1969480467861286,0
17.84,-8.37703036545321,-3.1787840172842246,0
17.86,-8.345520090540655,-3.16065966695415,0
17.88,-8.313825215838216,-3.142575137989559,0
17.900000000000002,-8.281946446301358,-3.1245305708833064,0
17.92,-8.249884419167431,-3.106526104441114,0
17.94,-8.217639715469899,-3.0885618757952833,0
17.96,-8.185212869911298,-3.0706380204184613,0
17.98,-8.15260437934157,-3.0527546721374543,0
18.0,-8.119814710049637,-3.0349119631470796,0
18.02,-8.086844304043725,-3.0171100240240616,0
18.04,-8.053693584468725,-2.999348983740963,0
18.06,-8.020362960286102,-2.9816289696801466,0
18.080000000000002,-7.986852830322712,-2.963950107647773,0
18.1,-7.95316358677877,-2.9463125218878203,0
18.12,-7.919295618271628,-2.928716335096129,0
18.14,-7.885249312480586,-2.9111616684344708,0
18.16,-7.851025058448291,-2.8936486415446296,0
18.18,-7.816623248586073,-2.8761773725625046,0
18.2,-7.782044280423698,-2.8587479781322176,0
18.22,-7.747288558138079,-2.841360573420236,0
18.240000000000002,-7.712356493890581,-2.8240152721294978,0
18.26,-7.677248508998239,-2.80671218651354,0
18.28,-7.641965034960689,-2.7894514273906297,0
18.3,-7.606506514361477,-2.7722331041578903,0
18.32,-7.570873401659819,-2.7550573248054233,0
18.34,-7.535066163886657,-2.7379241959304217,0
18.36,-7.499085281256935,-2.7208338227512736,0
18.38,-7.462931247708372,-2.7037863091216505,0
18.400000000000002,-7.426604571375627,-2.6867817575445803,0
18.42,-7.390105775007535,-2.6698202691865025,0
18.44,-7.3534353963340635,-2.6529019438913006,0
18.46,-7.31659398838875,-2.6360268801943096,0
18.48,-7.279582119791611,-2.6191951753363,0
18.5,-7.242400374996867,-2.602406925277429,0
18.52,-7.205049354509244,-2.5856622247111636,0
18.54,-7.167529675072126,-2.5689611670781662,0
18.56,-7.129841969830424,-2.552303844580147,0
18.580000000000002,-7.09198688847062,-2.5356903481936754,0
18.6,-7.053965097340184,-2.519120767683951,0
18.62,-7.015777279548223,-2.5025951916185307,0
18.64,-6.9774241350490405,-2.4861137073810102,0
18.66,-6.938906380710026,-2.4696764011846564,0
18.68,-6.9002247503651555,-2.4532833580859923,0
18.7,-6.8613799948551915,-2.436934661998325,0
18.72,-6.822372882055568,-2.4206303957052233,0
18.740000000000002,-6.783204196892791,-2.4043706408739354,0
18.76,-6.743874741350118,-2.3881554780687484,0
18.78,-6.704385334463149,-2.3719849867642875,0
18.8,-6.664736812305928,-2.3558592453587512,0
18.82,-6.624930027968038,-2.3397783311870817,0
18.84,-6.58496585152315,-2.323742320534068,0
18.86,-6.544845169989414,-2.3077512886473794,0
18.88,-6.504568887282028,-2.2918053097505298,0
18.900000000000002,-6.464137924158311,-2.2759044570557663,0
18.92,-6.4235532181555275,-2.2600488027768852,0
18.94,-6.382815723521719,-2.2442384181419706,0
18.96,-6.341926411139747,-2.2284733734060533,0
18.98,-6.300886268444737,-2.2127537378636926,0
19.0,-6.25969629933509,-2.197079579861472,0
19.02,-6.218357524077215,-2.181450966810415,0
19.04,-6.176870979204109,-2.1658679651983124,0
19.06,-6.135237717407915,-2.1503306406019638,0
19.080000000000002,-6.093458807426556,-2.1348390576993306,0
19.1,-6.0515353339245435,-2.1193932802815985,0
19.12,-6.0094683973680585,-2.103993371265148,0
19.14,-5.967259113894375,-2.088639392703431,0
19.16,-5.924908615175705,-2.0733314057987515,0
19.18,-5.882418048277534,-2.058069470913954,0
19.2,-5.8397885755115055,-2.042853647584008,0
19.22,-5.797021374282922,-2.0276839945274956,0
19.240000000000002,-5.7541176369329134,-2.012560569658002,0
19.26,-5.711078570575322,-1.9974834300953954,0
19.28,-5.667905396928363,-1.982452632177013,0
19.3,-5.624599352141106,-1.9674682314687335,0
19.32,-5.581161686614821,-1.9525302827759485,0
19.34,-5.537593664819236,-1.9376388401544251,0
19.36,-5.493896565103766,-1.9227939569210588,0
19.38,-5.450071679503731,-1.9079956856645175,0
19.400000000000002,-5.406120313541632,-1.8932440782557731,0
19.42,-5.362043786023523,-1.878539185858522,0
19.44,-5.317843428830511,-1.8638810589394912,0
19.46,-5.273520586705458,-1.849269747278629,0
19.48,-5.229076617034895,-1.8347052999791817,0
19.5,-5.184512889626229,-1.8201877654776515,0
19.52,-5.139830786480267,-1.8057171915536374,0
19.54,-5.0950317015591144,-1.7912936253395575,0
19.56,-5.050117040549507,-1.7769171133302497,0
19.580000000000002,-5.005088220621605,-1.762587701392453,0
19.6,-4.959946670183324,-1.7483054347741656,0
19.62,-4.914693828630246,-1.7340703581138814,0
19.64,-4.869331146091161,-1.719882515449701,0
19.66,-4.823860083169317,-1.7057419502283195,0
19.68,-4.7782821106794025,-1.6916487053138873,0
19.7,-4.7325987093803565,-1.6776028229967452,0
19.72,-4.686811369704046,-1.6636043450020328,0
19.740000000000002,-4.640921591479876,-1.6496533124981674,0
19.76,-4.59493088365541,-1.6357497661051943,0
19.78,-4.5488407640130495,-1.6218937459030087,0
19.8,-4.5026527588828555,-1.6080852914394457,0
19.82,-4.456368402851576,-1.5943244417382394,0
19.84,-4.409989238467951,-1.580611235306851,0
19.86,-4.363516815944364,-1.5669457101441642,0
19.88,-4.316952692854936,-1.5533279037480456,0
19.900000000000002,-4.270298433830107,-1.539757853122774,0
19.92,-4.223555610247814,-1.5262355947863337,0
19.94,-4.176725799921328,-1.5127611647775727,0
19.96,-4.1298105867838375,-1.4993345986632256,0
19.98,-4.082811560569871,-1.4859559315448005,0
20.0,-4.035730316493626,-1.4726251980653289,0
20.02,-3.988568454924314,-1.459342432415978,0
20.04,-3.9413275810585957,-1.4461076683425265,0
20.06,-3.894009304590204,-1.4329209391517,0
20.080000000000002,-3.8466152393768454,-1.4197822777173699,0
20.1,-3.7991470031044794,-1.406691716486612,0
20.12,-3.7516062169490616,-1.393649287485625,0
20.14,-3.703994505235862,-1.3806550223255107,0
20.16,-3.6563134950964455,-1.367708952207912,0
20.18,-3.6085648161234256,-1.3548111079305112,0
20.2,-3.560750100023084,-1.3419615198923869,0
20.22,-3.5128709802659692,-1.329160218099229,0
20.240000000000002,-3.4649290917355713,-1.3164072321684126,0
20.26,-3.4169260703751863,-1.30370259133393,0
20.28,-3.3688635528330724,-1.2910463244511787,0
20.3,-3.3207431761060118,-1.278438460001609,0
20.32,-3.272566577181384,-1.2658790260972266,0
20.34,-3.2243353926778653,-1.253368050484954,0
20.36,-3.176051258484868,-1.240905560550847,0
20.38,-3.1277158094008266,-1.228491583324168,0
20.400000000000002,-3.0793306787704555,-1.2161261454813168,0
20.42,-3.030897498121083,-1.2038092733496153,0
20.44,-2.9824178967981867,-1.1915409929109502,0
20.46,-2.933893501600242,-1.17932132980527,0
20.48,-2.8853259364130044,-1.1671503093339393,0
20.5,-2.836716821843342,-1.1550279564629466,0
20.52,-2.7880677748527383,-1.14295429582597,0
20.54,-2.739380408390586,-1.1309293517272958,0
20.56,-2.6906563310273883,-1.1189531481445951,0
20.580000000000002,-2.641897146587991,-1.1070257087315536,0
20.6,-2.5931044537849646,-1.0951470568203578,0
20.62,-2.544279845852257,-1.0833172154240371,0
20.64,-2.495424910179238,-1.0715362072386592,0
20.66,-2.4465412279452536,-1.0598040546453833,0
20.68,-2.397630373754817,-1.0481207797123675,0
20.7,-2.348693915273546,-1.0364864041965316,0
20.72,-2.2997334128649807,-1.0249009495451757,0
20.740000000000002,-2.250750419228386,-1.0133644368974548,0
20.76,-2.20174647903767,-1.0018768870857087,0
20.78,-2.152723128581531,-0.9904383206366479,0
20.8,-2.1036818954049523,-0.9790487577723966,0
20.82,-2.054624297952159,-0.9677082184113898,0
20.84,-2.005551845211158,-0.9564167221691287,0
20.86,-1.9564660363599733,-0.9451742883587919,0
20.88,-1.9073683604146878,-0.9339809359917037,0
20.900000000000002,-1.8582602958794106,-0.9228366837776592,0
20.92,-1.8091433103982748,-0.9117415501251063,0
20.94,-1.7600188604095806,-0.9006955531411864,0
20.96,-1.7108883908021872,-0.8896987106316321,0
20.98,-1.6617533345742654,-0.8787510401005226,0
21.0,-1.6126151124945105,-0.8678525587498988,0
21.02,-1.5634751327659226,-0.8570032834792355,0
21.04,-1.5143347906922526,-0.8462032308847748,0
21.06,-1.4651954683472133,-0.8354524172587168,0
21.080000000000002,-1.4160585342465528,-0.8247508585882714,0
21.1,-1.3669253430230845,-0.81409857055457,0
21.12,-1.3177972351047622,-0.8034955685314383,0
21.14,-1.2686755363958946,-0.7929418675840292,0
21.16,-1.2195615579615804,-0.782437482467318,0
21.18,-1.1704565957154522,-0.7719824276244596,0
21.2,-1.1213619301108053,-0.7615767171850074,0
21.22,-1.0722788258351923,-0.7512203649629967,0
21.240000000000002,-1.0232085315085562,-0.7409133844548896,0
21.26,-0.9741522793849735,-0.7306557888373858,0
21.28,-0.9251112850580749,-0.7204475909650967,0
21.3,-0.8760867471702082,-0.7102888033680852,0
21.32,-0.8270798471254027,-0.7001794382492715,0
21.34,-0.7780917488061944,-0.6901195074817048,0
21.36,-0.7291235982943608,-0.680109022605702,0
21.38,-0.6801765235956198,-0.6701479948258549,0
21.400000000000002,-0.6312516343683324,-0.6602364350079039,0
21.42,-0.582350021656254,-0.6503743536754832,0
21.44,-0.5334727576253679,-0.640561761006734,0
21.46,-0.4846208953048363,-0.6307986668307878,0
21.48,-0.43579546833209304,-0.6210850806241225,0
21.5,-0.38699749070210426,-0.6114210115067895,0
21.52,-0.33822795652081394,-0.6018064682385136,0
21.54,-0.2894878397627879,-0.5922414592146663,0
21.56,-0.24077809403306655,-0.582725992462114,0
21.580000000000002,-0.19209965233322915,-0.5732600756349411,0
21.6,-0.1434534268316684,-0.5638437160100491,0
21.62,-0.09484030863807086,-0.5544769204826332,0
21.64,-0.04626116758208889,-0.5451596955615361,0
21.66,0.0022831480038089866,-0.5358920473644811,0
21.68,0.05079181149733475,-0.5266739816131852,0
21.7,0.09926401819524905,-0.5175055036283522,0
21.72,0.14769898551813743,-0.5083866183245483,0
21.740000000000002,0.19609595321112927,-0.49931733020496033,0
21.76,0.24445418354060694,-0.4902976433560372,0
21.78,0.2927729614869536,-0.48132756144201744,0
21.8,0.34105159493339665,-0.4724070876993415,0
21.82,0.3892894148510078,-0.4635362249309517,0
21.84,0.43748577547992773,-0.45471497550048073,0
21.86,0.48564005450689013,-0.4459433413263288,0
21.88,0.5337516532391239,-0.4372213238756318,0
21.900000000000002,0.5818199967747203,-0.4285489241581212,0
21.92,0.6298445341695578,-0.4199261427198767,0
21.94,0.6778247386008824,-0.4113529796369735,0
21.96,0.7257601075276496,-0.4028294345090245,0
21.98,0.7736501628477385,-0.39435550645261985,0
22.0,0.8214944510521573,-0.3859311940946645,0
22.02,0.8692925433763636,-0.3775564955656147,0
22.04,0.9170440359488311,-0.3692314084926164,0
22.06,0.9647485499370019,-0.3609559299925446,0
22.080000000000002,1.0124057316907669,-0.35273005666494756,0
22.1,1.0600152528836273,-0.3445537845848949,0
22.12,1.1075768106516954,-0.3364271092957335,0
22.14,1.1550901277306995,-0.32835002580175043,0
22.16,1.2025549525911663,-0.32032252856074617,0
22.18,1.2499710595719586,-0.31234461147651843,0
22.2,1.297338249012358,-0.30441626789125903,0
22.22,1.3446563473828823,-0.2965374905778648,0
22.240000000000002,1.3919252074150437,-0.2887082717321647,0
22.26,1.4391447082302515,-0.280928602965064,0
22.28,1.486314755468081,-0.27319847529460844,0
22.3,1.5334352814141265,-0.26551787913796854,0
22.32,1.5805062451276768,-0.257886804303347,0
22.34,1.6275276325694445,-0.2503052399818105,0
22.36,1.6744994567296054,-0.2427731747390473,0
22.38,1.7214217577563955,-0.23529059650705358,0
22.400000000000002,1.7682946030855349,-0.22785749257574875,0
22.42,1.8151180875707467,-0.22047384958452299,0
22.44,1.8618923336156543,-0.2131396535137181,0
22.46,1.9086174913073441,-0.20585488967604407,0
22.48,1.9552937385518918,-0.1986195427079326,0
22.5,2.00192128121216,-0.1914335965608305,0
22.52,2.0485003532481825,-0.18429703449243398,0
22.54,2.0950312168604603,-0.17720983905786675,0
22.56,2.1415141626365055,-0.1701719921008032,0
22.580000000000002,2.1879495097009745,-0.16318347474453912,0
22.6,2.234337605869751,-0.15624426738301203,0
22.62,2.2806788278083365,-0.1493543496717733,0
22.64,2.3269735811949315,-0.14251370051891388,0
22.66,2.373222300888586,-0.13572229807594607,0
22.68,2.4194254511028266,-0.1289801197286438,0
22.7,2.4655835255851555,-0.12228714208784287,0
22.72,2.51169704780286,-0.11564334098020426,0
22.740000000000002,2.55776657113555,-0.10904869143894216,0
22.76,2.6037926790748767,-0.10250316769451927,0
22.78,2.6497759854318916,-0.09600674316531176,0
22.8,2.695717134552517,-0.08955939044824612,0
22.82,2.741616801541612,-0.0831610813094102,0
22.84,2.787475692496142,-0.07681178667464111,0
22.86,2.8332945447479565,-0.07051147662009216,0
22.88,2.879074127116719,-0.06426012036278143,0
22.900000000000002,2.924815240173526,-0.05805768625112425,0
22.92,2.9705187165157874,-0.05190414175545228,0
22.94,3.0161854210539465,-0.045799453458521745,0
22.96,3.061816251310641,-0.03974358704601321,0
22.98,3.1074121377329247,-0.03373650729702539,0
23.0,3.152974044018187,-0.02777817807456585,0
23.02,3.198502967454432,-0.021868562316041104,0
23.04,3.2439999392756027,-0.016007622023748554,0
23.06,3.2894660250326426,-0.010195318255373271,0
23.080000000000002,3.3349023249810363,-0.004431611114491864,0
23.1,3.3803099744855714,0.0012835402589132846,0
23.12,3.425690144443103,0.0069501776979274755,0
23.14,3.4710440417241286,0.012568344018161407,0
23.16,3.5163729096339997,0.018138083027190707,0
23.18,3.561678028394641,0.023659439533974452,0
23.2,3.6069607156476655,0.02913245935825005,0
23.22,3.652222326979814,0.034557189339901234,0
23.240000000000002,3.6974642564716786,0.03993367734829691,0
23.26,3.7426879372707074,0.04526197229159758,0
23.28,3.7878948421895244,0.05054212412602664,0
23.3,3.8330864843306363,0.05577418386510374,0
23.32,3.8782644177386425,0.06095820358883711,0
23.34,3.923430238081107,0.06609423645287223,0
23.36,3.9685855833592933,0.0711823366975936,0
23.38,4.013732134650018,0.07622255965717703,0
23.400000000000002,4.058871616879925,0.08121496176858913,0
23.42,4.10400579963353,0.08615960058053132,0
23.44,4.149136497996462,0.09105653476232525,0
23.46,4.194265573435357,0.09590582411273683,0
23.48,4.239394934715937,0.10070752956873547,0
23.5,4.284526538860898,0.10546171321418613,0
23.52,4.329662392149228,0.11016843828847057,0
23.54,4.3748045511587454,0.11482776919503515,0
23.56,4.419955123853636,0.1194397715098621,0
23.580000000000002,4.465116270718895,0.12400451198986108,0
23.6,4.510290205943676,0.12852205858117835,0
23.62,4.555479198655579,0.13299248042741987,0
23.64,4.600685574208082,0.13741584787778593,0
23.66,4.645911715523355,0.14179223249511413,0
23.68,4.691160064492837,0.14612170706382727,0
23.7,4.7364331234380606,0.15040434559778343,0
23.72,4.781733456634314,0.15464022334802519,0
23.740000000000002,4.827063691899874,0.15882941681042506,0
23.76,4.87242652225365,0.16297200373322354,0
23.78,4.9178247076442485,0.16706806312445732,0
23.8,4.963261076753585,0.1711176752592744,0
23.82,5.008738528878337,0.17512092168713295,0
23.84,5.0542600358927015,0.17907788523888118,0
23.86,5.0998286442960845,0.18298865003371495,0
23.88,5.145447477349536,0.18685330148600987,0
23.900000000000002,5.191119737304934,0.19067192631202576,0
23.92,5.236848707731146,0.19444461253647938,0
23.94,5.282637755941577,0.19817144949898324,0
23.96,5.32849033552779,0.20185252786034716,0
23.98,5.374409989004084,0.2054879396087395,0
24.0,5.4204003505682135,0.20907777806570582,0
24.02,5.46646514898368,0.21262213789204076,0
24.04,5.512608210589333,0.21612111509351165,0
24.060000000000002,5.5588334624423235,0.21957480702642998,0
24.080000000000002,5.605144935600782,0.22298331240306812,0
24.1,5.651546768552944,0.2263467312969185,0
24.12,5.698043210799812,0.22966516514779242,0
24.14,5.744638626598849,0.23293871676675545,0
24.16,5.79133749887661,0.23616749034089715,0
24.18,5.838144433318653,0.23935159143793147,0
24.2,5.885064162645583,0.24249112701062595,0
24.22,5.932101551084543,0.24558620540105647,0
24.240000000000002,5.979261599046032,0.24863693634468514,0
24.26,6.026549448016507,0.2516434309742586,0
24.28,6.073970385677815,0.2546058018235237,0
24.3,6.121529851265175,0.2575241628307586,0
24.32,6.16923344117611,0.26039862934211644,0
24.34,6.217086914843495,0.263229318114779,0
24.36,6.265096200886639,0.2660163473199177,0
24.38,6.313267403555208,0.26875983654545993,0
24.400000000000002,6.361606809481682,0.27145990679865767,0
24.42,6.410120894758995,0.2741166805084566,0
24.44,6.458816332361062,0.2767302815276631,0
24.46,6.507699999924996,0.2793008351349066,0
24.48,6.556778987914994,0.2818284680363955,0
24.5,6.60606060818916,0.2843133083674638,0
24.52,6.655552402991867,0.28675548569390735,0
24.54,6.705262154395745,0.28915513101310575,0
24.560000000000002,6.755197894218929,0.2915123767549301,0
24.580000000000002,6.805367914444879,0.29382735678243244,0
24.6,6.855780778173907,0.29610020639231655,0
24.62,6.906445331137449,0.29833106231518686,0
24.64,6.957370713808245,0.3005200627155746,0
24.66,7.00856637414178,0.30266734719173866,0
24.68,7.0600420809868005,0.3047730567752398,0
24.7,7.111807938205267,0.3068373339302862,0
24.72,7.163874399544943,0.3088603225528489,0
24.740000000000002,7.216252284310799,0.310842167969545,0
24.76,7.268952793884688,0.3127830169362882,0
24.78,7.32198752914624,0.31468301763670364,0
24.8,7.3753685088517145,0.316542319680307,0
24.82,7.429108189031666,0.31836107410044534,0
24.84,7.483219483472674,0.32013943335199946,0
24.86,7.537715785353201,0.32187755130884516,0
24.88,7.592610990108827,0.3235755832610739,0
24.900000000000002,7.647919519607731,0.3252336859119699,0
24.92,7.703656347723377,0.3268520173747443,0
24.94,7.759837027397971,0.32843073716902405,0
24.96,7.816477719297465,0.32997000621709544,0
24.98,7.873595222166632,0.33146998683990087,0
25.0,7.931207005001262,0.33293084275278867,0
25.02,7.989331241163735,0.3343527390610144,0
25.04,8.04798684457826,0.3357358422549939,0
25.060000000000002,8.107193508153053,0.3370803202053066,0
25.080000000000002,8.16697174458863,0.3383863421574494,0
25.1,8.227342929744433,0.3396540787263399,0
25.12,8.288329348750253,0.34088370189056955,0
25.14,8.349954245064435,0.3420753849864053,0
25.16,8.41224187269792,0.34322930270154023,0
25.18,8.475217551841762,0.34434563106859334,0
25.2,8.538907728156238,0.34542454745835716,0
25.22,8.603340036002011,0.3464662305727947,0
25.240000000000002,8.668543365918463,0.3474708604377847,0
25.26,8.734547936681288,0.34843861839561574,0
25.28,8.8013853723012,0.3493696870972297,0
25.3,8.869088784358295,0.3502642504942141,0
25.32,8.937692860102718,0.35112249383054495,0
25.34,9.007233956791984,0.3519446036340789,0
25.36,9.07775020277929,0.352730767707797,0
25.38,9.149281605915633,0.3534811751207993,0
25.400000000000002,9.221870169882266,0.35419601619905183,0
25.42,9.295560019129484,0.3548754825158863,0
25.44,9.370397533163649,0.3555197668822534,0
25.46,9.446431490997558,0.3561290633367311,0
25.48,9.523713226660513,0.35670356713528834,0
25.5,9.602296796754944,0.3572434747408052,0
25.52,9.682239161147086,0.3577489838123518,0
25.54,9.763600377991557,0.3582202931942256,0
25.560000000000002,9.846443814414958,0.3586576029047493,0
25.580000000000002,9.930836374323764,0.35906111412483105,0
25.6,10.016848744958482,0.35943102918628766,0
25.62,10.104555663991695,0.35976755155993284,0
25.64,10.194036209164656,0.3600708858434323,0
25.66,10.285374112678397,0.3603412377489264,0
25.68,10.378658102804291,0.36057881409042397,0
25.7,10.473982275459406,0.36078382277096716,0
25.72,10.571446498808287,0.3609564727695707,0
25.740000000000002,10.671156854310013,0.36109697412793695,0
25.76,10.773226118033483,0.36120553793694904,0
25.78,10.877774286521602,0.36128237632294435,0
25.8,10.984929152004332,0.36132770243376994,0
25.82,11.094826932350575,0.3613417304246234,0
25.84,11.207612961820233,0.3613246754436808,0
25.86,11.323442449443,0.3612767536175137,0
25.88,11.442481312723908,0.3611981820362992,0
25.900000000000002,11.564907095374398,0.3610891787388242,0
25.92,11.690909978911488,0.36094996269728713,0
25.94,11.82069389927972,0.3607807538019006,0
25.96,11.954477781158356,0.36058177284529636,0
25.98,12.092496904351812,0.3603532415067366,0
26.0,12.235004418662422,0.36009538233613403,0
26.02,12.382273025956078,0.35980841873788394,0
26.04,12.534596850805743,0.35949257495451137,0
26.060000000000002,12.692293524197868,0.35914807605013627,0
26.080000000000002,12.855706508386355,0.3587751478937602,0
26.1,13.025207695165834,0.35837401714237754,0
26.12,13.201200314715066,0.3579449112239149,0
26.14,13.384122197856389,0.3574880583200017,0
26.16,13.574449441236375,0.3570036873485757,0
26.18,13.772700532732193,0.3564920279463269,0
26.2,13.979441003537689,0.35595331045098333,0
26.22,14.19528868413317,0.3553877658834423,0
26.240000000000002,14.420919653991287,0.35479562592975095,0
26.26,14.657074989773335,0.3541771229229397,0
26.28,14.904568434347215,0.3535324898247125,0
26.3,15.164295129710263,0.35286196020699745,0
26.32,15.4372415814172,0.3521657682333617,0
26.34,15.724497051089074,0.35144414864029516,0
26.36,16.027266607821165,0.3506973367183661,0
26.38,16.34688610974888,0.3499255682932531,0
26.400000000000002,16.684839434729078,0.3491290797066572,0
26.42,17.04277833522672,0.34830810779709886,0
26.44,17.422545358325927,0.3474628898806031,0
26.46,17.826200348593414,0.3465936637312775,0
26.48,18.256051140486104,0.3457006675617869,0
26.5,18.714689148957664,0.3447841400037297,0
26.52,19.20503068201461,0.34384432008791893,0
26.54,19.73036492600329,0.3428814472245736,0
26.560000000000002,20.29440968984227,0.3418957611834234,0
26.580000000000002,20.901376130796578,0.3408875020737327,0
26.6,21.556043807860636,0.33985691032424614,0
26.62,22.263847495262844,0.33880422666306226,0
26.64,23.030977197779507,0.33772969209743825,0
26.66,23.864492676162204,0.3366335478935308,0
26.68,24.772453411414126,0.3355160355560773,0
26.7,25.76406414932873,0.33437739680802214,0
26.72,26.849834723704777,0.33321787357009225,0
26.740000000000002,28.04175038327495,0.3320377079403267,0
26.76,29.35344478593442,0.3308371421735646,0
26.78,30.800361357714916,0.32961641866089586,0
26.8,32.39987866976759,0.32837577990907985,0
26.82,34.1713602206691,0.3271154685199356,0
26.84,36.13606631588451,0.32583572716970904,0
26.86,38.316832893738464,0.3245367985884207,0
26.88,40.73737650590735,0.3232189255392,0
26.900000000000002,43.42102563432882,0.3218823507976086,0
26.92,46.38861275368894,0.32052731713095955,0
26.94,49.6552134136017,0.31915406727763534,0
26.96,53.225446252187524,0.3177628439264093,0
26.98,57.08725627979388,0.3163538896957762,0
27.0,61.204629915642165,0.3149274471132952,0
27.02,65.51061820999598,0.3134837585949498,0
27.04,69.90322451692064,0.3120230664245309,0
27.060000000000002,74.24755276128732,0.3105456127330447,0
27.080000000000002,78.38709799020386,0.30905163947815245,0
27.1,82.16434819030164,0.3075413884236449,0
27.12,85.44640204420871,0.3060151011189567,0
27.14,88.1474787797721,0.3044730188787247,0
27.16,90.24010609333702,0.3029153827623948,0
27.18,91.75139802087735,0.30134243355388146,0
27.2,92.7474608168528,0.2997544117412843,0
27.22,93.3132574247506,0.29815155749666655,0
27.240000000000002,93.53505713584103,0.2965341106558985,0
27.26,93.48924957514669,0.2949023106985715,0
27.28,93.23767154615754,0.29325639672798554,0
27.3,92.82753203025563,0.291596607451216,0
27.32,92.29366733201906,0.2899231811592618,0
27.34,91.66144766386532,0.28823635570728073,0
27.36,90.94943109107892,0.2865363684949155,0
27.38,90.17143960744356,0.28482345644671386,0
27.400000000000002,89.33804757224138,0.2830978559926481,0
27.42,88.45759562457161,0.28135980304873626,0
27.44,87.53686264322621,0.2796095329977707,0
27.46,86.58150660458737,0.2778472806701563,0
27.48,85.59635474933255,0.2760732803248631,0
27.5,84.58559714067292,0.2742877656304969,0
27.52,83.55291850451948,0.27249096964649094,0
27.54,82.50159040029047,0.2706831248044236,0
27.560000000000002,81.43453756750512,0.2688644628894644,0
27.580000000000002,80.3543871729199,0.26703521502195277,0
27.6,79.26350651220672,0.2651956116391124,0
27.62,78.16403275155645,0.26334588247690527,0
27.64,77.05789706044054,0.2614862565520283,0
27.66,75.94684470219136,0.25961696214405633,0
27.68,74.83245214229377,0.25773822677773417,0
27.7,73.71614190162758,0.25585027720542164,0
27.72,72.59919566019467,0.25395333938969405,0
27.740000000000002,71.48276596707063,0.2520476384861019,0
27.76,70.36788680988704,0.2501333988260923,0
27.78,69.25548322635288,0.24821084390009554,0
27.8,68.14638009090862,0.24628019634077922,0
27.82,67.04131017477502,0.24434167790647346,0
27.84,65.94092155284686,0.2423955094647693,0
27.86,64.84578441298285,0.2404419109762935,0
27.88,63.75639731013363,0.2384811014786624,0
27.900000000000002,62.67319289796578,0.23651329907061694,0
27.92,61.59654316317574,0.23453872089634206,0
27.94,60.52676418185409,0.23255758312997252,0
27.96,59.46412041259241,0.23057010096028746,0
27.98,58.408828537216294,0.22857648857559668,0
28.0,57.361060856887974,0.22657695914881998,0
28.02,56.32094824874197,0.2245717248227626,0
28.04,55.28858268615084,0.22256099669558826,0
28.060000000000002,54.26401932415985,0.22054498480649232,0
28.080000000000002,53.24727815060457,0.21852389812157683,0
28.1,52.238345202975964,0.21649794451992943,0
28.12,51.23717335127166,0.2144673307799079,0
28.14,50.24368264791438,0.21243226256563247,0
28.16,49.25776024735927,0.21039294441368692,0
28.18,48.27925990025913,0.20834957972003093,0
28.2,47.30800102998701,0.2063023707271248,0
28.22,46.34376740287135,0.20425151851126808,0
28.240000000000002,45.386305407582384,0.20219722297015347,0
28.26,44.435321963590994,0.20013968281063788,0
28.28,43.49048208334572,0.19807909553673114,0
28.3,42.55140611761486,0.1960156574378043,0
28.32,41.61766671816694,0.19394956357701829,0
28.34,40.68878555650243,0.19188100777997405,0
28.36,39.76422984167083,0.18981018262358554,0
28.38,38.84340868438977,0.18773727942517596,0
28.400000000000002,37.9256693589642,0.18566248823179843,0
28.42,37.01029351931385,0.18358599780978233,0
28.44,36.09649343141478,0.18150799563450506,0
28.46,35.18340829256824,0.17942866788039075,0
28.48,34.27010071933353,0.17734819941113636,0
28.5,33.355553502219024,0.17526677377016545,0
28.52,32.438666748156805,0.17318457317131022,0
28.54,31.518255563569404,0.1711017784897226,0
28.560000000000002,30.593048473988446,0.16901856925301412,0
28.580000000000002,29.661686833553034,0.16693512363262517,0
28.6,28.72272555244325,0.16485161843542412,0
28.62,27.774635565745438,0.1627682290955359,0
28.64,26.81580858679295,0.16068512966640053,0
28.66,25.844564834792934,0.1586024928130616,0
28.68,24.85916460282614,0.15652048980468455,0
28.7,23.857824738664096,0.1544392905073046,0
28.72,22.838741344740253,0.15235906337680438,0
28.740000000000002,21.80012025727239,0.15027997545212105,0
28.76,20.740217121938258,0.14820219234868232,0
28.78,19.657389116177438,0.14612587825207127,0
28.8,18.550160529708762,0.1440511959119198,0
28.82,17.417304434175573,0.14197830663602973,0
28.84,16.25794244710807,0.13990737028472153,0
28.86,15.071663983909357,0.13783854526540973,0
28.88,13.858665214241848,0.13577198852740485,0
28.900000000000002,12.619905985492878,0.1337078555569407,0
28.92,11.357280033519842,0.13164630037242658,0
28.94,10.073789715590333,0.12958747551992372,0
28.96,8.773711281169371,0.12753153206884488,0
28.98,7.462730668715203,0.12547861960787618,0
29.0,6.148023811242617,0.1234288862411207,0
29.02,4.838250947819655,0.12138247858446227,0
29.04,3.5434336558051127,0.11933954176214893,0
29.060000000000002,2.2746888070167373,0.11730021940359463,0
29.080000000000002,1.043807575849393,0.11526465364039823,0
29.1,-0.13730951719554452,0.1132329851035785,0
29.12,-1.25732132227326,0.11120535292102428,0
29.14,-2.3061490628834234,0.10918189471515796,0
29.16,-3.2756239117595984,0.10716274660081135,0
29.18,-4.159986989784905,0.10514804318331274,0
29.2,-4.95616923661394,0.1031379175567833,0
29.22,-5.663816862546351,0.10113250130264184,0
29.240000000000002,-6.285074400348509,0.09913192448831634,0
29.26,-6.824178093345802,0.09713631566616059,0
29.28,-7.286936652632445,0.09514580187257463,0
29.3,-7.680180363434733,0.09316050862732726,0
29.32,-8.011246404034392,0.09118055993307905,0
29.34,-8.287545648526113,0.08920607827510446,0
29.36,-8.516232169710907,0.08723718462121084,0
29.38,-8.703976823192217,0.0852739984218533,0
29.400000000000002,-8.856833171606171,0.08331663761044308,0
29.42,-8.980177498911935,0.08136521860384803,0
29.44,-9.07870324119992,0.07941985630308343,0
29.46,-9.156451912381648,0.07748066409419106,0
29.48,-9.216865874269004,0.07554775384930479,0
29.5,-9.262851932711495,0.07362123592790097,0
29.52,-9.296848066526351,0.0717012191782316,0
29.54,-9.320888317645558,0.0697878109389382,0
29.560000000000002,-9.33666292850326,0.06788111704084464,0
29.580000000000002,-9.345572270061979,0.06598124180892692,0
29.6,-9.348774074690683,0.06408828806445782,0
29.62,-9.347224092658122,0.062202357127324505,0
29.64,-9.34171063536934,0.060323548818516946,0
29.66,-9.332883637265759,0.0584519614627853,0
29.68,-9.321278924635795,0.05658769189146382,0
29.7,-9.307338368154502,0.054730835445459605,0
29.72,-9.291426547102903,0.052881485978403794,0
29.740000000000002,-9.273844486613578,0.05103973585996331,0
29.76,-9.254840957173105,0.04920567597931079,0
29.78,-9.23462175513416,0.04737939574875073,0
29.8,-9.213357317977307,0.04556098310749962,0
29.82,-9.191188970244152,0.04375052452561793,0
29.84,-9.168234045902341,0.04194810500809155,0
29.86,-9.144590090140674,0.04015380809906105,0
29.88,-9.12033830759898,0.03836771588619568,0
29.900000000000002,-9.095546394023954,0.03658990900521096,0
29.92,-9.070270863489384,0.03482046664452657,0
29.94,-9.044558962846137,0.033059466550063185,0
29.96,-9.018450248266872,0.03130698503017563,0
29.98,-8.991977885002017,0.029563096960719817,0
30.0,-8.96516972023514,0.027827875790252126,0
30.02,-8.938049169767538,0.026101393545358016,0
30.04,-8.910635951798342,0.02438372083610809,0
30.060000000000002,-8.882946694986467,0.022674926861639553,0
30.080000000000002,-8.854995443028283,0.020975079415860264,0
30.1,-8.826794073950232,0.01928424489327355,0
30.12,-8.798352649027247,0.017602488294921618,0
30.14,-8.769679703556287,0.015929873234444752,0
30.16,-8.74078248952603,0.014266461944254672,0
30.18,-8.711667178436533,0.012612315281819452,0
30.2,-8.682339031061682,0.010967492736058036,0
30.22,-8.65280253975173,0.009332052433841586,0
30.240000000000002,-8.623061547893954,0.007706051146600003,0
30.26,-8.593119350346337,0.006089544297031172,0
30.28,-8.56297877799992,0.004482585965910766,0
30.3,-8.532642269083478,0.002885228898999997,0
30.32,-8.502111929378213,0.0012975245140496134,0
30.34,-8.471389583142633,-0.00028047709210210795,0
30.36,-8.44047681624465,-0.0018487271363399503,0
30.38,-8.409375012747432,-0.003407178141992816,0
30.400000000000002,-8.378085385988436,-0.004955783931467385,0
30.42,-8.346609005019484,-0.006494499618796824,0
30.44,-8.314946817133471,-0.008023281602106493,0
30.46,-8.283099667085194,-0.009542087555998818,0
30.48,-8.251068313515567,-0.011050876423859605,0
30.5,-8.218853443006735,-0.012549608410087773,0
30.52,-8.186455682127432,-0.014038244972250565,0
30.54,-8.153875607771093,-0.015516748813166793,0
30.560000000000002,-8.121113756041604,-0.016985083872919447,0
30.580000000000002,-8.088170629901875,-0.018443215320800475,0
30.6,-8.05504670576703,-0.0198911095471895,0
30.62,-8.021742439196052,-0.021328734155368408,0
30.64,-7.98825826981221,-0.022756057953274008,0
30.66,-7.95459462556286,-0.0241730509451908,0
30.68,-7.920751926412517,-0.025579684323385806,0
30.7,-7.886730587549082,-0.026975930459687464,0
30.72,-7.852531022171267,-0.02836176289701048,0
30.740000000000002,-7.818153643915168,-0.029737156340828946,0
30.76,-7.78359886896954,-0.031102086650599027,0
30.78,-7.748867117922067,-0.032456530831133965,0
30.8,-7.713958817372836,-0.0338004670239325,0
30.82,-7.67887440134605,-0.03513387449846329,0
30.84,-7.643614312526586,-0.03645673364340667,0
30.86,-7.6081790033442465,-0.037769025957856174,0
30.88,-7.57256893692535,-0.039070734042481015,0
30.900000000000002,-7.536784587928584,-0.04036184159065183,0
30.92,-7.500826443279669,-0.04164233337953135,0
30.94,-7.464695002817423,-0.04291219526113182,0
30.96,-7.428390779862062,-0.04417141415334088,0
30.98,-7.391914301715138,-0.045419978030917546,0
31.0,-7.355266110099203,-0.04665787591646047,0
31.02,-7.318446761544263,-0.047885097871349584,0
31.04,-7.2814568277271015,-0.04910163498666329,0
31.060000000000002,-7.244296895768764,-0.05030747937407265,0
31.080000000000002,-7.206967568494807,-0.05150262415671439,0
31.1,-7.169469464662308,-0.05268706346004418,0
31.12,-7.13180321915711,-0.05386079240267182,0
31.14,-7.093969483164341,-0.05502380708718012,0
31.16,-7.055968924314843,-0.056176104590928866,0
31.18,-7.01780222680982,-0.05731768295684549,0
31.2,-6.979470091525719,-0.058448541184204,0
31.220000000000002,-6.940973236101104,-0.05956867921939364,0
31.240000000000002,-6.9023123950070655,-0.06067809794667873,0
31.26,-6.863488319602511,-0.06177679917895147,0
31.28,-6.824501778175519,-0.0628647856484787,0
31.3,-6.785353555971795,-0.06394206099764421,0
31.32,-6.746044455211129,-0.0650086297696884,0
31.34,-6.706575295092676,-0.06606449739944611,0
31.36,-6.6669469117897275,-0.06710967020408432,0
31.38,-6.627160158434627,-0.06814415537384097,0
31.400000000000002,-6.5872159050943475,-0.06916796096276627,0
31.42,-6.54711503873722,-0.07018109587946797,0
31.44,-6.506858463191241,-0.07118356987786138,0
31.46,-6.466447099094318,-0.07217539354792604,0
31.48,-6.425881883836801,-0.07315657830646988,0
31.5,-6.3851637714965745,-0.07412713638790218,0
31.52,-6.344293732766985,-0.07508708083501663,0
31.54,-6.303272754877821,-0.07603642548978558,0
31.560000000000002,-6.262101841509557,-0.07697518498416679,0
31.580000000000002,-6.22078201270104,-0.07790337473092371,0
31.6,-6.1793143047507915,-0.0788210109144602,0
31.62,-6.137699770112053,-0.07972811048167133,0
31.64,-6.095939477281722,-0.08062469113281094,0
31.66,-6.054034510683287,-0.08151077131237716,0
31.68,-6.011985970543876,-0.08238637020001693,0
31.7,-5.969794972765503,-0.08325150770145043,0
31.720000000000002,-5.9274626487906215,-0.08410620443941658,0
31.740000000000002,-5.884990145462042,-0.08495048174464079,0
31.76,-5.842378624877308,-0.08578436164682524,0
31.78,-5.799629264237592,-0.08660786686566356,0
31.8,-5.756743255691172,-0.08742102080188005,0
31.82,-5.713721806171562,-0.08822384752829478,0
31.84,-5.67056613723034,-0.08901637178091538,0
31.86,-5.627277484864745,-0.08979861895005639,0
31.88,-5.5838570993400785,-0.0905706150714869,0
31.900000000000002,-5.540306245006976,-0.09133238681760754,0
31.92,-5.496626200113591,-0.09208396148865747,0
31.94,-5.452818256612748,-0.09282536700395226,0
31.96,-5.4088837199641,-0.09355663189315332,0
31.98,-5.364823908931355,-0.09427778528756972,0
32.0,-5.3206401553746066,-0.09498885691149327,0
32.02,-5.2763338040378205,-0.09568987707356734,0
32.04,-5.231906212331535,-0.09638087665819034,0
32.06,-5.187358750110807,-0.09706188711695443,0
32.08,-5.142692799448468,-0.09773294046012009,0
32.1,-5.09790975440373,-0.09839406924812735,0
32.12,-5.053011020786206,-0.09904530658314442,0
32.14,-5.0079980159153825,-0.09968668610065401,0
32.160000000000004,-4.962872168375605,-0.10031824196107798,0
32.18,-4.917634917766635,-0.1009400088414413,0
32.2,-4.8722877144498264,-0.10155202192707564,0
32.22,-4.826832019289987,-0.10215431690336292,0
32.24,-4.7812693033929765,-0.10274692994751985,0
32.26,-4.735601047839105,-0.1033298977204235,0
32.28,-4.689828743412401,-0.10390325735847886,0
32.3,-4.643953890325796,-0.1044670464655284,0
32.32,-4.5979779979423085,-0.10502130310480473,0
32.34,-4.551902584492286,-0.10556606579092603,0
32.36,-4.505729176786768,-0.10610137348193545,0
32.38,-4.459459309927059,-0.10662726557138459,0
32.4,-4.413094527010558,-0.1071437818804613,0
32.42,-4.366636378832943,-0.10765096265016248,0
32.44,-4.320086423586772,-0.1081488485335123,0
32.46,-4.273446226556573,-0.10863748058782591,0
32.480000000000004,-4.226717359810528,-0.10911690026701934,0
32.5,-4.179901401888794,-0.10958714941396568,0
32.52,-4.13299993748858,-0.11004827025289815,0
32.54,-4.0860145571460365,-0.11050030538185998,0
32.56,-4.038946856915065,-0.11094329776520191,0
32.58,-3.9917984380431215,-0.11137729072612718,0
32.6,-3.9445709066441044,-0.11180232793928456,0
32.62,-3.8972658733684282,-0.11221845342340946,0
32.64,-3.849884953070367,-0.1126257115340136,0
32.660000000000004,-3.8024297644727625,-0.11302414695612353,0
32.68,-3.754901929829198,-0.11341380469706772,0
32.7,-3.7073030745837308,-0.11379473007931322,0
32.72,-3.6596348270282872,-0.1141669687333516,0
32.74,-3.611898817957816,-0.11453056659063428,0
32.76,-3.5640966803233076,-0.11488556987655782,0
32.78,-3.516230048882777,-0.11523202510349909,0
32.8,-3.468300559850323,-0.11556997906390055,0
32.82,-3.4203098505433633,-0.11589947882340597,0
32.84,-3.3722595590281568,-0.11622057171404622,0
32.86,-3.3241513237637226,-0.11653330532747586,0
32.88,-3.2759867832442637,-0.11683772750826033,0
32.9,-3.2277675756402098,-0.11713388634721396,0
32.92,-3.1794953384379876,-0.11742183017478885,0
32.94,-3.131171708078638,-0.1177016075545146,0
32.96,-3.0827983195953896,-0.11797326727648924,0
32.980000000000004,-3.034376806250305,-0.1182368583509213,0
33.0,-2.9859087991701205,-0.11849243000172313,0
33.02,-2.937395926981389,-0.11874003166015527,0
33.04,-2.8888398154450505,-0.11897971295852228,0
33.06,-2.8402420870905467,-0.11921152372392002,0
33.08,-2.791604360849595,-0.11943551397203396,0
33.1,-2.742928251689748,-0.11965173390098931,0
33.12,-2.694215370247854,-0.11986023388525228,0
33.14,-2.6454673224635368,-0.12006106446958283,0
33.160000000000004,-2.5966857092128253,-0.1202542763630387,0
33.18,-2.5478721259420394,-0.12043992043303132,0
33.2,-2.4990281623020634,-0.12061804769943242,0
33.22,-2.4501554017831264,-0.12078870932873258,0
33.24,-2.401255421350204,-0.12095195662825073,0
33.26,-2.3523297910791694,-0.12110784104039513,0
33.28,-2.3033800737938104,-0.12125641413697558,0
33.3,-2.2544078247038306,-0.12139772761356668,0
33.32,-2.205414591043958,-0.12153183328392246,0
33.34,-2.1564019117142768,-0.12165878307444168,0
33.36,-2.1073713169219013,-0.12177862901868464,0
33.38,-2.0583243278241086,-0.1218914232519404,0
33.4,-2.0092624561730466,-0.12199721800584522,0
33.42,-1.9601872039621349,-0.12209606560305135,0
33.44,-1.9111000630742678,-0.12218801845194673,0
33.46,-1.8620025149319375,-0.12227312904142516,0
33.480000000000004,-1.8128960301493855,-0.12235144993570694,0
33.5,-1.7637820681868954,-0.12242303376920953,0
33.52,-1.7146620770073329,-0.12248793324146871,0
33.54,-1.6655374927350417,-0.12254620111210973,0
33.56,-1.6164097393172017,-0.12259789019586839,0
33.58,-1.5672802281877487,-0.12264305335766179,0
33.6,-1.5181503579339626,-0.12268174350770882,0
33.62,-1.469021513965818,-0.1227140135967003,0
33.64,-1.4198950681881986,-0.12273991661101817,0
33.660000000000004,-1.370772378676066,-0.12275950556800433,0
33.68,-1.32165478935268,-0.12277283351127805,0
33.7,-1.2725436296709551,-0.12277995350610271,0
33.72,-1.223440214298043,-0.12278091863480087,0
33.74,-1.1743458428032247,-0.12277578199221816,0
33.76,-1.1252617993491942,-0.12276459668123565,0
33.78,-1.0761893523868102,-0.12274741580833014,0
33.8,-1.0271297543533924,-0.12272429247918258,0
33.82,-0.9780842413746327,-0.12269527979433442,0
33.84,-0.9290540329701927,-0.12266043084489153,0
33.86,-0.880040331763049,-0.12261979870827559,0
33.88,-0.8310443231926495,-0.12257343644402297,0
33.9,-0.7820671752319385,-0.1225213970896302,0
33.92,-0.7331100381083032,-0.12246373365644685,0
33.94,-0.6841740440284937,-0.12240049912561475,0
33.96,-0.6352603069075596,-0.12233174644405383,0
33.980000000000004,-0.586369922101848,-0.12225752852049397,0
34.0,-0.5375039661460971,-0.12217789822155342,0
34.02,-0.48866349649466234,-0.12209290836786245,0
34.04,-0.43984955126690073,-0.12200261173023305,0
34.06,-0.3910631489967394,-0.12190706102587388,0
34.08,-0.34230528838644764,-0.1218063089146503,0
34.1,-0.29357694806462664,-0.1217004079953896,0
34.12,-0.24487908634842798,-0.1215894108022307,0
34.14,-0.19621264101000566,-0.12147336980101862,0
34.160000000000004,-0.14757852904720195,-0.12135233738574318,0
34.18,-0.09897764645846131,-0.12122636587502138,0
34.2,-0.05041086802196363,-0.1210955075086241,0
34.22,-0.001879047078960687,-0.12095981444404637,0
34.24,0.04661698467870494,-0.12081933875312051,0
34.26,0.09507641741692407,-0.12067413241867284,0
34.28,0.14349846336352035,-0.12052424733122316,0
34.300000000000004,0.19188235700836231,-0.12036973528572674,0
34.32,0.24022735529942973,-0.12021064797835887,0
34.34,0.28853273783488426,-0.12004703700334154,0
34.36,0.3367978070511979,-0.11987895384981202,0
34.38,0.3850218884073995,-0.11970644989873302,0
34.4,0.4332043305655062,-0.11952957641984441,0
34.42,0.48134450556721065,-0.11934838456865615,0
34.44,0.5294418090069032,-0.11916292538348203,0
34.46,0.5774956602011143,-0.11897324978251415,0
34.480000000000004,0.6255055023544651,-0.1187794085609379,0
34.5,0.6734708027222254,-0.11858145238808705,0
34.52,0.7213910527695816,-0.1183794318046389,0
34.54,0.7692657683277234,-0.118173397219849,0
34.56,0.8170944897468659,-0.11796339890882546,0
34.58,0.8648767820463292,-0.11774948700984238,0
34.6,0.9126122350618057,-0.11753171152169214,0
34.62,0.960300463589949,-0.11731012230107653,0
34.64,1.007941107530428,-0.11708476906003623,0
34.660000000000004,1.0555338320255963,-0.11685570136341861,0
34.68,1.1030783275979288,-0.11662296862638333,0
34.7,1.1505743102853951,-0.11638662011194567,0
34.72,1.1980215217749326,-0.11614670492855733,0
34.74,1.2454197295342013,-0.11590327202772438,0
34.76,1.2927687269418013,-0.11565637020166215,0
34.78,1.3400683334161456,-0.11540604808098684,0
34.800000000000004,1.3873183945431864,-0.11515235413244358,0
34.82,1.4345187822031995,-0.11489533665667044,0
34.84,1.4816693946968431,-0.11463504378599883,0
34.86,1.5287701568707075,-0.11437152348228896,0
34.88,1.5758210202425873,-0.11410482353480132,0
34.9,1.622821963126711,-0.1138349915581029,0
34.92,1.669772990759172,-0.11356207499000853,0
34.94,1.7166741354238129,-0.11328612108955688,0
34.96,1.7635254565788228,-0.11300717693502087,0
34.980000000000004,1.8103270409843157,-0.11272528942195209,0
35.0,1.8570790028311681,-0.11244050526125954,0
35.02,1.9037814838713978,-0.11215287097732159,0
35.04,1.95043465355038,-0.1118624329061316,0
35.06,1.9970387091412025,-0.11156923719347675,0
35.08,2.04359387588147,-0.11127332979314965,0
35.1,2.0901004071128813,-0.11097475646519282,0
35.12,2.1365585844239052,-0.11067356277417544,0
35.14,2.182968717795899,-0.11036979408750235,0
35.160000000000004,2.229331145753016,-0.11006349557375505,0
35.18,2.2756462355162634,-0.10975471220106439,0
35.2,2.321914383162079,-0.10944348873551457,0
35.22,2.368136013785808,-0.10912986973957868,0
35.24,2.4143115816704723,-0.10881389957058483,0
35.26,2.4604415704612355,-0.10849562237921337,0
35.28,2.5065264933459726,-0.10817508210802433,0
35.300000000000004,2.552566893242379,-0.10785232249001533,0
35.32,2.598563342992052,-0.10752738704720942,0
35.34,2.644516445561998,-0.10720031908927254,0
35.36,2.6904268342540276,-0.1068711617121609,0
35.38,2.736295172922523,-0.10653995779679735,0
35.4,2.7821221562010634,-0.10620675000777689,0
35.42,2.827908509738417,-0.10587158079210117,0
35.44,2.873654990444428,-0.10553449237794146,0
35.46,2.919362386746327,-0.10519552677342996,0
35.480000000000004,2.965031518856028,-0.1048547257654794,0
35.5,3.010663239048978,-0.10451213091863042,0
35.52,3.0562584319551513,-0.10416778357392677,0
35.54,3.1018180148627965,-0.10382172484781782,0
35.56,3.1473429380355626,-0.10347399563108842,0
35.58,3.192834185043652,-0.10312463658781568,0
35.6,3.238292773109668,-0.10277368815435264,0
35.62,3.2837197534698506,-0.10242119053833836,0
35.64,3.3291162117514097,-0.10206718371773442,0
35.660000000000004,3.3744832683666943,-0.10171170743988762,0
35.68,3.4198220789249625,-0.10135480122061834,0
35.7,3.4651338346625384,-0.10099650434333482,0
35.72,3.5104197628921723,-0.10063685585817266,0
35.74,3.555681127472451,-0.10027589458115978,0
35.76,3.600919229298132,-0.09991365909340631,0
35.78,3.646135406812304,-0.09955018774031925,0
35.800000000000004,3.6913310365413268,-0.09918551863084157,0
35.82,3.7365075336535076,-0.0988196896367162,0
35.84,3.7816663525425374,-0.09845273839177354,0
35.86,3.826808987436734,-0.09808470229124333,0
35.88,3.8719369730351794,-0.09771561849109024,0
35.9,3.917051885171884,-0.09734552390737282,0
35.92,3.962155341509156,-0.09697445521562587,0
35.94,4.007249002261398,-0.09660244885026607,0
35.96,4.052334570950602,-0.09622954100402036,0
35.980000000000004,4.097413795194868,-0.0958557676273769,0
36.0,4.142488467531324,-0.09548116442805896,0
36.02,4.187560426274886,-0.0951057668705207,0
36.04,4.232631556414345,-0.09472961017546537,0
36.06,4.277703790547351,-0.09435272931938515,0
36.08,4.322779109855911,-0.0939751590341229,0
36.1,4.3678595451241025,-0.09359693380645548,0
36.12,4.412947177799772,-0.09321808787769803,0
36.14,4.458044141102063,-0.09283865524332988,0
36.160000000000004,4.503152621176707,-0.09245866965264089,0
36.18,4.548274858301098,-0.09207816460839882,0
36.2,4.5934131481412575,-0.09169717336653732,0
36.22,4.638569843062888,-0.09131572893586398,0
36.24,4.6837473534988385,-0.09093386407778878,0
36.26,4.728948149375383,-0.09055161130607245,0
36.28,4.774174761599853,-0.09016900288659466,0
36.300000000000004,4.819429783612258,-0.08978607083714166,0
36.32,4.864715873003694,-0.08940284692721355,0
36.34,4.9100357532044185,-0.08901936267785074,0
36.36,4.955392215244679,-0.08863564936147934,0
36.38,5.000788119591465,-0.08825173800177549,0
36.4,5.046226398064567,-0.08786765937354854,0
36.42,5.091710055835457,-0.08748344400264241,0
36.44,5.137242173512702,-0.0870991221658557,0
36.46,5.182825909317799,-0.0867147238908796,0
36.480000000000004,5.228464501355535,-0.0863302789562539,0
36.5,5.274161269983151,-0.085945816891341,0
36.52,5.3199196202828665,-0.08556136697631728,0
36.54,5.3657430446425,-0.08517695824218212,0
36.56,5.411635125449211,-0.08479261947078412,0
36.58,5.457599537901649,-0.08440837919486435,0
36.6,5.503640052946045,-0.08402426569811688,0
36.62,5.549760540342142,-0.0836403070152658,0
36.64,5.595964971865109,-0.0832565309321589,0
36.660000000000004,5.642257424649975,-0.08287296498587789,0
36.68,5.688642084685445,-0.0824896364648648,0
36.7,5.735123250464365,-0.08210657240906463,0
36.72,5.781705336798482,-0.08172379961008397,0
36.74,5.828392878805595,-0.08134134461136516,0
36.76,5.875190536077656,-0.08095923370837631,0
36.78,5.922103097038838,-0.08057749294881683,0
36.800000000000004,5.969135483503143,-0.08019614813283815,0
36.82,6.016292755441646,-0.07981522481327968,0
36.84,6.063580115970084,-0.07943474829591968,0
36.86,6.111002916568104,-0.07905474363974105,0
36.88,6.15856666254218,-0.07867523565721185,0
36.9,6.206277018744894,-0.07829624891458022,0
36.92,6.254139815564068,-0.07791780773218375,0
36.94,6.302161055196031,-0.07753993618477309,0
36.96,6.350346918218171,-0.07716265810184984,0
36.980000000000004,6.3987037704768746,-0.07678599706801793,0
37.0,6.4472381703079265,-0.07640997642334907,0
37.02,6.4959568761075195,-0.07603461926376183,0
37.04,6.54486685427316,-0.07565994844141412,0
37.06,6.593975287534969,-0.07528598656510906,0
37.08,6.6432895836992,-0.074912756000714,0
37.1,6.6928173848271735,-0.07454027887159258,0
37.12,6.7425665768743395,-0.07416857705904976,0
37.14,6.792545299815799,-0.07379767220278959,0
37.160000000000004,6.84276195828633,-0.07342758570138547,0
37.18,6.893225232764823,-0.07305833871276306,0
37.2,6.943944091335039,-0.0726899521546954,0
37.22,6.994927802056731,-0.07232244670531031,0
37.24,7.046185945983488,-0.07195584280360978,0
37.26,7.097728430866153,-0.07159016065000136,0
37.28,7.149565505583317,-0.07122542020684114,0
37.300000000000004,7.201707775343313,-0.0708616411989887,0
37.32,7.254166217705195,-0.0704988431143732,0
37.34,7.306952199469599,-0.07013704520457105,0
37.36,7.360077494493947,-0.06977626648539485,0
37.38,7.413554302490414,-0.06941652573749336,0
37.4,7.46739526886928,-0.0690578415069624,0
37.42,7.521613505694876,-0.06870023210596664,0
37.44,7.576222613826268,-0.06834371561337224,0
37.46,7.631236706320218,-0.06798830987538972,0
37.480000000000004,7.686670433179726,-0.06763403250622768,0
37.5,7.742539007537798,-0.0672809008887566,0
37.52,7.798858233372902,-0.0669289321751828,0
37.54,7.855644534860015,-0.06657814328773269,0
37.56,7.912914987469211,-0.0662285509193468,0
37.58,7.970687350932564,-0.06588017153438375,0
37.6,8.02898010420963,-0.06553302136933359,0
37.62,8.087812482592247,-0.06518711643354114,0
37.64,8.147204517100676,-0.0648424725099384,0
37.660000000000004,8.207177076335517,-0.0644991051557866,0
37.68,8.267751910963336,-0.06415702970342732,0
37.7,8.328951701028666,-0.0638162612610424,0
37.72,8.390800106301256,-0.06347681471342338,0
37.74,8.45332181988501,-0.06313870472274928,0
37.76,8.516542625334496,-0.06280194572937327,0
37.78,8.58048945754606,-0.062466551952618105,0
37.800000000000004,8.645190467713865,-0.06213253739157965,0
37.82,8.710675092666747,-0.061799915825939175,0
37.84,8.776974128929867,-0.061468700816783656,0
37.86,8.844119811886033,-0.061138905707434195,0
37.88,8.91214590044566,-0.06081054362428264,0
37.9,8.981087767671788,-0.06048362747763583,0
37.92,9.050982497848064,-0.06015816996256799,0
37.94,9.121868990523273,-0.05983418355978036,0
37.96,9.193788072116602,-0.05951168053646873,0
37.980000000000004,9.266782615723775,-0.05919067294719823,0
38.0,9.34089766982622,-0.05887117263478554,0
38.02,9.416180596674193,-0.05855319123118828,0
38.04,9.49268122119117,-0.05823674015840149,0
38.06,9.570451991331678,-0.05792183062936129,0
38.08,9.649548150919248,-0.05760847364885505,0
38.1,9.730027926096385,-0.05729668001443868,0
38.12,9.811952726635877,-0.05698646031736056,0
38.14,9.89538736349387,-0.05667782494349176,0
38.160000000000004,9.98040028413175,-0.05637078407426324,0
38.18,10.067063827298004,-0.056065347687608735,0
38.2,10.155454499145184,-0.0557615255589144,0
38.22,10.2456532727637,-0.05545932726197441,0
38.24,10.337745913446145,-0.055158762169952545,0
38.26,10.43182333225716,-0.05485983945634984,0
38.28,10.527981970778159,-0.05456256809597793,0
38.300000000000004,10.62632422022844,-0.05426695686593818,0
38.32,10.72695887853965,-0.053973014346606396,0
38.34,10.830001649385414,-0.05368074892262307,0
38.36,10.935575687649578,-0.05339016878388916,0
38.38,11.043812196363085,-0.053101281926566865,0
38.4,11.154851080761027,-0.052814096154086,0
38.42,11.268841665818965,-0.05252861907815521,0
38.44,11.385943484434556,-0.052244858119778276,0
38.46,11.506327144342245,-0.05196282051027536,0
38.480000000000004,11.630175282903306,-0.051682513292309,0
38.5,11.757683620121917,-0.05140394332091496,0
38.52,11.889062121625168,-0.05112711726453752,0
38.54,12.024536284939831,-0.05085204160606928,0
38.56,12.164348564235869,-0.05057872264389565,0
38.58,12.308759950826241,-0.050307166492943256,0
38.6,12.458051729162442,-0.050037379085733025,0
38.62,12.612527430901679,-0.04976936617343704,0
38.64,12.772515012911528,-0.049503133326939605,0
38.660000000000004,12.93836928890049,-0.04923868593790218,0
38.68,13.110474648812103,-0.04897602921983235,0
38.7,13.28924810530797,-0.04871516820915617,0
38.72,13.475142712724177,-0.04845610776629456,0
38.74,13.66865141097442,-0.04819885257674319,0
38.76,13.870311355180338,-0.047943407152155525,0
38.78,14.08070880155987,-0.047689775831429734,0
38.800000000000004,14.300484631565618,-0.04743796278179857,0
38.82,14.530340609756028,-0.04718797199992255,0
38.84,14.771046486781977,-0.04693980731298618,0
38.86,15.023448077629904,-0.04669347237979743,0
38.88,15.2884764674125,-0.046448970691889795,0
38.9,15.56715852316626,-0.04620630557462744,0
38.92,15.860628921036245,-0.04596548018831311,0
38.94,16.170143934753973,-0.04572649752929857,0
38.96,16.497097274420863,-0.04548936043109776,0
38.980000000000004,16.84303831539595,-0.045254071565502166,0
39.0,17.20969311675683,-0.045020633443699165,0
39.02,17.598988698622193,-0.044789048417392056,0
39.04,18.01308112883063,-0.04455931867992271,0
39.06,18.454388063110745,-0.04433144626739616,0
39.08,18.925626489529115,-0.044105433059807485,0
39.1,19.429856547305892,-0.04388128078217042,0
39.12,19.970532419987908,-0.04365899100564798,0
39.14,20.55156143850582,-0.04343856514868502,0
39.160000000000004,21.177372661040398,-0.04322000447814216,0
39.18,21.85299630632766,-0.04300331011043181,0
39.2,22.584155475138143,-0.04278848301265534,0
39.22,23.377371551965673,-0.042575524003741975,0
39.24,24.240084456494134,-0.04236443375558909,0
39.26,25.180788387936126,-0.04215521279420365,0
39.28,26.20918268263715,-0.04194786150084504,0
39.300000000000004,27.336335593587226,-0.04174238011316898,0
39.32,28.5748557602926,-0.04153876872637252,0
39.34,29.93906121976407,-0.04133702729434006,0
39.36,31.44512807169974,-0.04113715563079018,0
39.38,33.111189013170744,-0.04093915341042354,0
39.4,34.957334052157904,-0.04074302017007125,0
39.42,37.00543938480335,-0.04054875530984404,0
39.44,39.27871290913787,-0.04035635809428214,0
39.46,41.800794025451694,-0.040165827653505515,0
39.480000000000004,44.594182775787004,-0.03997716298436473,0
39.5,47.67771123290106,-0.039790362951591884,0
39.52,51.06274416045184,-0.03960542628895226,0
39.54,54.74788204489081,-0.03942235160039592,0
39.56,58.71225889356108,-0.0392411373612094,0
39.58,62.90820870667184,-0.03906178191916756,0
39.6,67.25513264199616,-0.038884283495685686,0
39.62,71.6375269612068,-0.03870864018697097,0
39.64,75.91054834347972,-0.03853484996517437,0
39.660000000000004,79.91515704816058,-0.03836291067954202,0
39.68,83.50133500351586,-0.03819282005756625,0
39.7,86.55334318109146,-0.03802457570613649,0
39.72,89.00837051193818,-0.037858175112689366,0
39.74,90.86179647490307,-0.03769361564635884,0
39.76,92.15814252921152,-0.03753089455912522,0
39.78,92.97287857486513,-0.03737000898696382,0
39.800000000000004,93.39277418007063,-0.03721095595099283,0
39.82,93.50074778597977,-0.03705373235862036,0
39.84,93.36743239538113,-0.03689833500469081,0
39.86,93.04858396032483,-0.03674476057263003,0
39.88,92.58613942753551,-0.03659300563558973,0
39.9,92.01084820828217,-0.036443066657590686,0
39.92,91.3451220508516,-0.0362949399946649,0
39.94,90.60546097175883,-0.03614862189599651,0
39.96,89.80428071179824,-0.03600410850506158,0
39.980000000000004,88.95119489331744,-0.03586139586076631,0
40.0,88.05387839514658,0.6081345479204375,1
40.02,87.11863703920123,1.2310752953332207,0
40.04,86.15078171529412,1.834016340111388,0
40.06,85.1548758681218,2.417954651377258,0
40.08,84.13490191403237,2.983846267376317,0
40.1,83.0943757419137,3.5326198600360947,0
40.12,82.03642767712824,4.0651875028873885,0
40.14,80.96386146687972,4.582453464849748,0
40.160000000000004,79.87919860079197,5.085321589854473,0
40.18,78.78471264877219,5.574701653020514,0
40.2,77.68245665772997,6.051514974879234,0
40.22,76.57428561445215,6.516699505273304,0
40.24,75.46187532022002,6.9712145449605885,0
40.26,74.3467385925861,7.416045247268184,0
40.28,73.23023942564745,7.852207028956701,0
40.300000000000004,72.11360554979612,8.280750015264193,0
40.32,70.99793970270667,8.702763646652569,0
40.34,69.88422983458975,9.119381582687225,0
40.36,68.77335840918322,9.531787050974248,0
40.38,67.66611091882717,9.941218805869273,0
40.4,66.56318370145127,10.34897788286996,0
40.42,65.46519112546144,10.756435360690663,0
40.44,64.37267219266727,11.165041374841287,0
40.46,63.28609659770195,11.576335665334902,0
40.480000000000004,62.205870273588914,11.991959988618461,0
40.5,61.132340446331874,12.41367278217076,0
40.52,60.065800216056545,12.843366542288377,0
40.54,59.00649267791573,13.28308846501046,0
40.56,57.954614592428136,13.7350650115145,0
40.58,56.91031961200072,14.201731198459836,0
40.6,55.87372106800218,14.685765587997889,0
40.62,54.84489432088385,15.19013217074284,0
40.64,53.823878674491226,15.718130609489029,0
40.660000000000004,52.81067885490894,16.273456656318277,0
40.68,51.80526605397875,16.860274988794053,0
40.7,50.80757853807225,17.48330725384255,0
40.72,49.81752182382803,18.14793878626755,0
40.74,48.83496842439728,18.860348311534594,0
40.76,47.8597571722798,19.627665979454815,0
40.78,46.89169212803547,20.45816633230404,0
40.800000000000004,45.930541087950935,21.36150429746385,0
40.82,44.976033708015756,22.349003981864044,0
40.84,44.02785926617507,23.434011821894323,0
40.86,43.085664089613935,24.632327232675895,0
40.88,42.14904867862982,25.962724716014346,0
40.9,41.21756456332512,27.44758025440703,0
40.92,40.29071093381898,29.113609495358613,0
40.94,39.36793108894657,30.99271152676551,0
40.96,38.44860875262629,33.122882260448755,0
40.980000000000004,37.532064311543714,35.549101592456,0
41.0,36.617551033047214,38.32398361863317,0
41.02,35.70425132893938,41.50776638002029,0
41.04,34.79127314021805,45.166840504640255,0
41.06,33.8776465311047,49.369397771794425,0
41.08,32.962320599545464,54.17591595037885,0
41.1,32.04416083775959,59.621398152209025,0
41.12,31.12194711265719,65.68665411847489,0
41.14,30.19437248470568,72.25974338366518,0
41.160000000000004,29.2600431480624,79.098635008157,0
41.18,28.317479857743187,85.82096585119027,0
41.2,27.3651213146443,91.95434680427417,0
41.22,26.401330109679552,97.05866116294027,0
41.24,25.424401986955683,100.87432801943186,0
41.26,24.432579374447794,103.40420264986517,0
41.28,23.424070348469265,104.87006122347721,0
41.300000000000004,22.397074440859782,105.58264642261247,0
41.32,21.349816954367007,105.8206904004049,0
41.34,20.280593701428064,105.7771944547857,0
41.36,19.187828289137116,105.5643124769933,0
41.38,18.07014418270046,105.24065157516782,0
41.4,16.92645370765867,104.83591811340595,0
41.42,15.75606577963594,104.3659354425914,0
41.44,14.558813322325896,103.8400989367297,0
41.46,13.335199855836494,103.26471183885302,0
41.480000000000004,12.086562393407357,102.64445157150772,0
41.5,10.81524437926239,101.9830518591248,0
41.52,9.524767835128161,101.28365297591589,0
41.54,8.219988280732075,100.5489999308055,0
41.56,6.907209870328475,99.78156277002518,0
41.58,5.594232637795836,98.98361275537295,0
41.6,4.2903005591442245,98.15727169347736,0
41.62,3.0059207177489893,97.30454418365578,0
41.64,1.7525327008372442,96.42733870949402,0
41.660000000000004,0.5420250825779733,95.52748133881475,0
41.68,-0.6138781943607836,94.60672449839322,0
41.7,-1.7043086681603625,93.66675247298387,0
41.72,-2.719942091720003,92.7091847473662,0
41.74,-3.6535921801419073,91.73557795670862,0
41.76,-4.500623237175651,90.7474269709404,0
41.78,-5.259123744803642,89.74616547409225,0
41.800000000000004,-5.929826022881672,88.73316628512173,0
41.82,-6.515802402137353,87.70974158662266,0
41.84,-7.022002951559116,86.67714317144983,0
41.86,-7.454715490272532,85.63656277752452,0
41.88,-7.8210246893942195,84.58913255303145,0
41.9,-8.128329052934395,83.53592567447448,0
41.92,-8.383950612544687,82.47795712624992,0
41.94,-8.594849495544015,81.41618464083884,0
41.96,-8.76743845273772,80.35150979221905,0
41.980000000000004,-8.907482240300022,79.28477923079244,0
42.0,-9.020062603809073,78.21678604539842,0
42.02,-9.109589732094484,77.14827123638936,0
42.04,-9.179843589489916,76.07992528295033,0
42.06,-9.234032045917004,75.0123897876136,0
42.08,-9.27485626596265,73.94625918106752,0
42.1,-9.304576896475728,72.88208247075679,0
42.12,-9.325077024915034,71.82036501731488,0
42.14,-9.337919669667352,70.76157032348408,0
42.160000000000004,-9.344398799573172,69.70612182080373,0
42.18,-9.345583682224888,68.65440463993988,0
42.2,-9.34235684446797,67.60676735105386,0
42.22,-9.335446190901568,66.56352366103832,0
42.24,-9.325451942097809,65.52495405476867,0
42.26,-9.31286907849529,64.49130736771208,0
42.28,-9.298105946568176,63.46280227730094,0
42.300000000000004,-9.281499626327891,62.439628700410196,0
42.32,-9.263328589699325,61.42194908408494,0
42.34,-9.243823107678779,60.409899576356864,0
42.36,-9.223173796016967,59.40359106358383,0
42.38,-9.201538627316861,58.4031100602713,0
42.4,-9.179048683023886,57.408519436819,0
42.42,-9.155812871935849,56.419858970122114,0
42.44,-9.131921802135437,55.43714570148911,0
42.46,-9.107450959941847,54.46037408597129,0
42.480000000000004,-9.082463321784347,53.489515916991046,0
42.5,-9.057011502015772,52.52452001016583,0
42.52,-9.031139520859744,51.56531163051493,0
42.54,-9.004884261253629,50.61179164786161,0
42.56,-8.97827667072929,49.66383540625241,0
42.58,-8.951342754170769,48.7212912946439,0
42.6,-8.924104394886115,47.783979007972256,0
42.62,-8.896580034583325,46.8516874900185,0
42.64,-8.868785237261669,45.92417255218559,0
42.660000000000004,-8.840733157484394,45.00115416536163,0
42.68,-8.812434929794522,44.08231342538657,0
42.7,-8.783899993015154,43.16728919618687,0
42.72,-8.755136360711576,42.25567443831609,0
42.74,-8.7261508470805,41.347012234382866,0
42.76,-8.696949255887757,40.44079152665453,0
42.78,-8.667536538730909,39.536442586068695,0
42.800000000000004,-8.63791692780219,38.63333223615816,0
42.82,-8.60809404742468,37.73075886035159,0
42.84,-8.578071007894,36.82794722731826,0
42.86,-8.547850484549388,35.9240431773072,0
42.88,-8.517434784497633,35.01810822393751,0
42.9,-8.486825903001149,34.10911414215724,0
42.92,-8.456025571201742,33.19593763608515,0
42.94,-8.425035296571032,32.27735521269481,0
42.96,-8.393856397246642,31.35203843191603,0
42.980000000000004,-8.36249003122129,30.41854976454334,0
43.0,-8.3309372211929,29.47533937096961,0
43.02,-8.299198875751818,28.520743221673115,0
43.04,-8.26727580747157,27.552983120904862,0
43.06,-8.235168748378333,26.570169375221976,0
43.08,-8.202878363198304,25.57030707588065,0
43.1,-8.170405260718713,24.551307245838572,0
43.12,-8.137750003545301,23.511004443816496,0
43.14,-8.104913116494764,22.447182821256103,0
43.160000000000004,-8.071895093823587,21.357613087241237,0
43.18,-8.038696405463595,20.240103332366782,0
43.2,-8.005317502408435,19.09256715415196,0
43.22,-7.971758821373245,17.913112939052727,0
43.24,-7.938020788831296,16.700158364821174,0
43.26,-7.904103824515821,15.452573998395902,0
43.28,-7.870008344462105,14.16985899691149,0
43.300000000000004,-7.835734763653797,12.852349990421988,0
43.32,-7.801283498328016,11.50146076111151,0
43.34,-7.766654967985876,10.119944827354786,0
43.36,-7.731849597148277,8.712165091021102,0
43.38,-7.696867816891116,7.28434428678276,0
43.4,-7.661710066189164,5.844757851265873,0
43.42,-7.626376793093733,4.403819096535557,0
43.44,-7.5908684557657065,2.973999073192166,0
43.46,-7.555185523382489,1.5695257781309533,0
43.480000000000004,-7.519328476934875,0.20582545096238136,0
43.5,-7.4832978099276035,-1.1012935516946976,0
43.52,-7.4470940289954966,-2.336658700302903,0
43.54,-7.4107176544454605,-3.486836578922873,0
43.56,-7.374169220733232,-4.541158653174613,0
43.58,-7.3374492768825625,-5.492496673339547,0
43.6,-7.300558386853515,-6.337653270471947,0
43.62,-7.263497129865651,-7.077312748951587,0
43.64,-7.22626610068113,-7.715591474809687,0
43.660000000000004,-7.188865909852096,-8.259303985376814,0
43.68,-7.151297183936131,-8.717097128280118,0
43.7,-7.113560565683103,-9.098596509375131,0
43.72,-7.075656714196276,-9.413670496363222,0
43.74,-7.037586305070197,-9.671866941731015,0
43.76,-6.999350030507563,-9.882033335231855,0
43.78,-6.960948599416979,-10.052100865597561,0
43.800000000000004,-6.922382737493278,-10.188997886045083,0
43.82,-6.883653187281885,-10.298655132019542,0
43.84,-6.8447607082285025,-10.386069045655438,0
43.86,-6.805706076715236,-10.455396686452703,0
43.88,-6.766490086084165,-10.510063265642627,0
43.9,-6.727113546649214,-10.55286992038184,0
43.92,-6.687577285697089,-10.586094433754266,0
43.94,-6.647882147477954,-10.611581216612144,0
43.96,-6.6080289931864336,-10.630819240464762,0
43.980000000000004,-6.568018700933458,-10.645008051671189,0
44.0,-6.527852165709425,-10.655112786772396,0
44.02,-6.487530299339056,-10.661909471343797,0
44.04,-6.447054030428334,-10.66602198474485,0
44.06,-6.406424304303814,-10.667952023662936,0
44.08,-6.365642082944602,-10.668103272035747,0
44.1,-6.324708344907247,-10.666800829279055,0
44.12,-6.283624085243762,-10.664306789186837,0
44.14,-6.242390315412973,-10.6608327125368,0
44.160000000000004,-6.2010080631853794,-10.656549603840311,0
44.18,-6.159478372541667,-10.65159588885393,0
44.2,-6.117802303565028,-10.646083793982699,0
44.22,-6.075980932327409,-10.640104449888343,0
44.24,-6.034015350769795,-10.63373197731458,0
44.26,-5.991906666576646,-10.627026761128471,0
44.28,-5.949656003044571,-10.62003807676328,0
44.300000000000004,-5.9072644989453265,-10.612806199785753,0
44.32,-5.8647333083832205,-10.605364102616345,0
44.34,-5.822063600646994,-10.597738821182652,0
44.36,-5.7792565600562495,-10.58995255739687,0
44.38,-5.7363133858024895,-10.582023569933977,0
44.4,-5.693235291784823,-10.573966895136875,0
44.42,-5.6500235064404025,-10.565794931417857,0
44.44,-5.606679272569644,-10.55751791380818,0
44.46,-5.563203847156275,-10.54914429996818,0
44.480000000000004,-5.519598501182273,-10.540681084723017,0
44.5,-5.475864519437746,-10.532134056807124,0
44.52,-5.432003200325785,-10.52350800880452,0
44.54,-5.388015855662362,-10.51480690912052,0
44.56,-5.343903810471302,-10.50603404310094,0
44.58,-5.29966840277439,-10.497192129039032,0
44.6,-5.255310983376659,-10.488283413707798,0
44.62,-5.210832915646897,-10.479309751170547,0
44.64,-5.16623557529344,-10.470272667911509,0
44.660000000000004,-5.121520350135288,-10.461173416755912,0
44.68,-5.076688639868603,-10.452013021587595,0
44.7,-5.031741855828632,-10.44279231449968,0
44.72,-4.98668142074712,-10.433511966712649,0
44.74,-4.941508768505253,-10.424172514350174,0
44.76,-4.896225343882206,-10.414774379965188,0
44.78,-4.850832602299326,-10.405317890547893,0
44.800000000000004,-4.805332009560038,-10.39580329261656,0
44.82,-4.759725041585511,-10.386230764885367,0
44.84,-4.714013184146153,-10.376600428916465,0
44.86,-4.668197932589005,-10.366912358092259,0
44.88,-4.622280791561086,-10.357166585185675,0
44.9,-4.57626327472876,-10.347363108758293,0
44.92,-4.530146904493201,-10.337501898577035,0
44.94,-4.483933211702011,-10.327582900207723,0
44.96,-4.437623735357076,-10.317606038917223,0
44.980000000000004,-4.391220022318718,-10.307571222993905,0
45.0,-4.344723627006234,-10.297478346577982,0
45.02,-4.298136111094887,-10.28732729207823,0
45.04,-4.251459043209432,-10.277117932239149,0
45.06,-4.204693998614256,-10.266850131912241,0
45.08,-4.15784255890021,-10.256523749576475,0
45.1,-4.110906311668226,-10.246138638645816,0
45.12,-4.063886850209794,-10.235694648595741,0
45.14,-4.016785773184391,-10.225191625935633,0
45.160000000000004,-3.9696046842939494,-10.214629415049748,0
45.18,-3.92234519195446,-10.204007858926007,0
45.2,-3.875008908964788,-10.193326799788824,0
45.22,-3.8275974521728156,-10.182586079649806,0
45.24,-3.780112442138987,-10.171785540788,0
45.26,-3.7325555027973674,-10.160925026169672,0
45.28,-3.6849282611143055,-10.150004379816073,0
45.300000000000004,-3.637232346744804,-10.139023447126421,0
45.32,-3.589469391686698,-10.12798207516228,0
45.34,-3.5416410299327437,-10.116880112898576,0
45.36,-3.493748897120724,-10.105717411445807,0
45.38,-3.445794630181675,-10.094493824247255,0
45.4,-3.3977798669863404,-10.083209207254546,0
45.42,-3.3497062459899625,-10.071863419084407,0
45.44,-3.301575405875522,-10.060456321159045,0
45.46,-3.2533889851955307,-10.048987777832261,0
45.480000000000004,-3.2051486220124996,-10.037457656503125,0
45.5,-3.1568559535381837,-10.02586582771875,0
45.52,-3.1085126157717253,-10.014212165267535,0
45.54,-3.06012024313681,-10.002496546264043,0
45.56,-3.011680468117948,-9.990718851226507,0
45.58,-2.9631949208959987,-9.978878964147855,0
45.6,-2.9146652289830595,-9.966976772560997,0
45.62,-2.8660930168568313,-9.955012167599053,0
45.64,-2.8174799055945834,-9.94298504405105,0
45.660000000000004,-2.7688275125068356,-9.93089530041363,0
45.68,-2.7201374507708778,-9.918742838939172,0
45.7,-2.671411329064246,-9.906527565680706,0
45.72,-2.622650751198277,-9.894249390533941,0
45.74,-2.57385731575186,-9.881908227276714,0
45.76,-2.525032615705508,-9.86950399360607,0
45.78,-2.4761782380758692,-9.857036611173223,0
45.800000000000004,-2.4272957635507977,-9.844506005616566,0
45.82,-2.378386766125105,-9.831912106592897,0
45.84,-2.3294528127371152,-9.81925484780701,0
45.86,-2.280495462906137,-9.806534167039773,0
45.88,-2.2315162683709806,-9.793750006174802,0
45.9,-2.182516772729631,-9.780902311223823,0
45.92,-2.1334985110802016,-9.767991032350812,0
45.94,-2.084463009663283,-9.755016123894986,0
45.96,-2.035411785505802,-9.741977544392693,0
45.980000000000004,-1.9863463460665127,-9.72887525659828,0
46.0,-1.937268188883228,-9.715709227503977,0
46.02,-1.8881788012219076,-9.702479428358817,0
46.04,-1.8390796597277177,-9.689185834686683,0
46.06,-1.7899722300781677,-9.675828426303449,0
46.08,-1.740857966638439,-9.662407187333297,0
46.1,-1.6917383121190088,-9.6489221062242,0
46.12,-1.642614697235681,-9.635373175762602,0
46.14,-1.5934885403721217,-9.62176039308733,0
46.160000000000004,-1.5443612472450077,-9.608083759702717,0
46.18,-1.495234210571885,-9.594343281490994,0
46.2,-1.4461088097418366,-9.580538968723921,0
46.22,-1.396986410489056,-9.566670836073698,0
46.24,-1.3478683645694174,-9.55273890262315,0
46.26,-1.2987560094401391,-9.538743191875193,0
46.28,-1.249650667942622,-9.5246837317616,0
46.300000000000004,-1.200553647988554,-9.510560554651052,0
46.32,-1.151466242249359,-9.496373697356496,0
46.34,-1.102389727849075,-9.48212320114181,0
46.36,-1.0533253660607342,-9.467809111727773,0
46.38,-1.0042744020063197,-9.45343147929734,0
46.4,-0.95523806436037,-9.438990358500245,0
46.42,-0.9062175650572977,-9.42448580845691,0
46.44,-0.8572140990024852,-9.409917892761664,0
46.46,-0.808228843787218,-9.3952866794853,0
46.480000000000004,-0.7592629594075108,-9.380592241176933,0
46.5,-0.710317587986878,-9.365834654865186,0
46.52,-0.6613938535030988,-9.3510140020587,0
46.54,-0.6124928615190185,-9.33613036874596,0
46.56,-0.5636156989174274,-9.321183845394462,0
46.58,-0.514763433640052,-9.30617452694917,0
46.6,-0.46593711443069075,-9.291102512830332,0
46.62,-0.4171377705825201,-9.275967906930608,0
46.64,-0.3683664116895926,-9.260770817611522,0
46.660000000000004,-0.31962402740254686,-9.24551135769924,0
46.68,-0.2709115871885389,-9.230189644479683,0
46.7,-0.22223004009540548,-9.214805799692972,0
46.72,-0.1735803145200605,-9.199359949527183,0
46.74,-0.12496331798112331,-9.183852224611464,0
46.76,-0.07637993689577137,-9.168282760008454,0
46.78,-0.02783103636080421,-9.15265169520606,0
46.800000000000004,0.02068254006209768,-9.136959174108554,0
46.82,0.06915997055694378,-9.121205345027015,0
46.84,0.11760045525986179,-9.105390360669105,0
46.86,0.1660032164614178,-9.089514378128195,0
46.88,0.21436749880486805,-9.073577558871818,0
46.9,0.26269256948038755,-9.057580068729488,0
46.92,0.31097771841532756,-9.041522077879844,0
46.94,0.3592222584605573,-9.025403760837163,0
46.96,0.40742552557295475,-9.009225296437215,0
46.980000000000004,0.45558687899411426,-8.992986867822474,0
47.0,0.5037057014253453,-8.976688662426692,0
47.02,0.5517813991990461,-8.960330871958838,0
47.04,0.5998134024465356,-8.943913692386385,0
47.06,0.6478011652624399,-8.927437323917987,0
47.08,0.6957441658657323,-8.91090197098551,0
47.1,0.743641906757532,-8.894307842225455,0
47.12,0.791493914875775,-8.877655150459749,0
47.14,0.8392997417468762,-8.860944112675918,0
47.160000000000004,0.8870589636345065,-8.844174950006666,0
47.18,0.9347711816856203,-8.827347887708825,0
47.2,0.9824360220738685,-8.810463155141717,0
47.22,1.030053136140544,-8.793520985744909,0
47.24,1.077622200533214,-8.776521617015385,0
47.26,1.1251429173421932,-8.759465290484119,0
47.28,1.1726150142350305,-8.742352251692074,0
47.300000000000004,1.2200382445891762,-8.725182750165615,0
47.32,1.2674123876230132,-8.707957039391363,0
47.34,1.3147372485254392,-8.690675376790473,0
47.36,1.3620126585841927,-8.673338023692349,0
47.38,1.4092384753131268,-8.655945245307814,0
47.4,1.4564145825786379,-8.63849731070173,0
47.42,1.503540890725467,-8.620994492765071,0
47.44,1.5506173367020986,-8.60343706818646,0
47.46,1.5976438841859864,-8.585825317423186,0
47.480000000000004,1.644620523708848,-8.568159524671692,0
47.5,1.6915472727822765,-8.550439977837543,0
47.52,1.7384241760239196,-8.532666968504898,0
47.54,1.785251305284498,-8.51484079190547,0
47.56,1.832028759775927,-8.496961746886992,0
47.58,1.8787566662008268,-8.4790301358812,0
47.6,1.9254351788837083,-8.461046264871339,0
47.62,1.9720644799041325,-8.443010443359189,0
47.64,2.0186447792321496,-8.424922984331628,0
47.660000000000004,2.065176314866334,-8.406784204226744,0
47.68,2.1116593529747405,-8.388594422899493,0
47.7,2.158094188039113,-8.370353963586915,0
47.72,2.204481143002696,-8.35206315287292,0
47.74,2.250820569421994,-8.333722320652653,0
47.76,2.2971128476228544,-8.315331800096425,0
47.78,2.343358386861236,-8.29689192761326,0
47.800000000000004,2.389557625489059,-8.278403042814023,0
47.82,2.4357110311255283,-8.25986548847417,0
47.84,2.481819100834338,-8.241279610496095,0
47.86,2.5278823613071792,-8.222645757871131,0
47.88,2.57390136905398,-8.203964282641165,0
47.9,2.6198767106003245,-8.185235539859894,0
47.92,2.6658090026925083,-8.166459887553753,0
47.94,2.7116988925106984,-8.147637686682483,0
47.96,2.7575470578906867,-8.128769301099377,0
47.980000000000004,2.803354207554731,-8.109855097511211,0
48.0,2.8491210813520023,-8.090895445437853,0
48.02,2.8948484505091656,-8.071890717171572,0
48.04,2.9405371178916386,-8.052841287736056,0
48.06,2.986187918276092,-8.033747534845148,0
48.08,3.0318017186347723,-8.014609838861292,0
48.1,3.0773794184322427,-7.995428582753734,0
48.120000000000005,3.1229219499351597,-7.976204152056451,0
48.14,3.168430278535722,-7.95693693482584,0
48.160000000000004,3.213905403089447,-7.937627321598162,0
48.18,3.259348356267958,-7.918275705346768,0
48.2,3.304760204927474,-7.898882481439094,0
48.22,3.3501420504937385,-7.879448047593459,0
48.24,3.395495029364123,-7.85997280383565,0
48.26,3.440820313327689,-7.840457152455325,0
48.28,3.486119110004005,-7.820901497962232,0
48.300000000000004,3.53139266330155,-7.801306247042257,0
48.32,3.5766422538965585,-7.781671808513306,0
48.34,3.6218691997332,-7.76199859328104,0
48.36,3.6670748565460136,-7.74228701429446,0
48.38,3.7122606184055518,-7.722537486501368,0
48.4,3.7574279182882244,-7.70275042680369,0
48.42,3.8025782286713747,-7.6829262540126955,0
48.44,3.8477130621546505,-7.663065388804105,0
48.46,3.892833972108783,-7.643168253673104,0
48.480000000000004,3.93794255335292,-7.62323527288927,0
48.5,3.983040442861719,-7.603266872451419,0
48.52,4.028129320503437,-7.583263480042391,0
48.54,4.073210909810317,-7.563225524983766,0
48.56,4.1182869787826215,-7.543153438190539,0
48.58,4.163359340727707,-7.523047652125753,0
48.6,4.208429855135621,-7.502908600755098,0
48.620000000000005,4.2535004285927185,-7.482736719501487,0
48.64,4.298573015734918,-7.462532445199625,0
48.660000000000004,4.343649620242223,-7.442296216050571,0
48.68,4.38873229587627,-7.4220284715763,0
48.7,4.433823147562677,-7.401729652574287,0
48.72,4.478924332520104,-7.3814002010721085,0
48.74,4.52403806143798,-7.36104056028208,0
48.76,4.569166599704959,-7.340651174555928,0
48.78,4.614312268690258,-7.320232489339516,0
48.800000000000004,4.659477447080132,-7.299784951127629,0
48.82,4.7046645722718345,-7.279309007418817,0
48.84,4.749876141827535,-7.2588051066703265,0
48.86,4.7951147149907785,-7.238273698253099,0
48.88,4.840382914268187,-7.217715232406878,0
48.9,4.885683427079246,-7.1971301601954005,0
48.92,4.931019007477141,-7.17651893346171,0
48.94,4.976392477943777,-7.155882004783576,0
48.96,5.021806731262239,-7.135219827429045,0
48.980000000000004,5.067264732470136,-7.114532855312116,0
49.0,5.112769520897439,-7.093821542948568,0
49.02,5.1583242122925945,-7.073086345411923,0
49.04,5.2039320010409025,-7.052327718289573,0
49.06,5.2495961624793415,-7.031546117639068,0
49.08,5.295320055312245,-7.010741999944574,0
49.1,5.34110712413246,-6.989915822073512,0
49.120000000000005,5.386960902052863,-6.969068041233381,0
49.14,5.432885013453364,-6.948199114928772,0
49.160000000000004,5.4788831768488055,-6.9273095009185885,0
49.18,5.524959207883447,-6.906399657173467,0
49.2,5.571117022458048,-6.885470041833418,0
49.22,5.61736063999586,-6.864521113165683,0
49.24,5.663694186854229,-6.843553329522822,0
49.26,5.710121899888826,-6.822567149301038,0
49.28,5.7566481301779575,-6.801563030898734,0
49.300000000000004,5.803277346914811,-6.7805414326753315,0
49.32,5.850014141475915,-6.759502812910327,0
49.34,5.896863231674601,-6.738447629762621,0
49.36,5.943829466208713,-6.717376341230106,0
49.38,5.990917829312395,-6.6962894051095345,0
49.4,6.0381334456222975,-6.675187278956653,0
49.42,6.085481585269208,-6.654070420046631,0
49.44,6.132967669206718,-6.6329392853347775,0
49.46,6.180597274789244,-6.611794331417549,0
49.480000000000004,6.228376141612453,-6.590636014493859,0
49.5,6.2763101776299335,-6.569464790326699,0
49.52,6.324405465560786,-6.548281114205063,0
49.54,6.372668269603708,-6.527085440906195,0
49.56,6.421105042474105,-6.505878224658152,0
49.58,6.469722432781782,-6.4846599191027,0
49.6,6.5185272927678835,-6.463430977258538,0
49.620000000000005,6.567526686420892,-6.442191851484852,0
49.64,6.616727897992789,-6.420942993445221,0
49.660000000000004,6.666138440937801,-6.399684854071861,0
49.68,6.7157660672976265,-6.378417883530214,0
49.7,6.76561877755855,-6.357142531183901,0
49.72,6.815704831007564,-6.335859245560022,0
49.74,6.866032756616356,-6.314568474314825,0
49.76,6.916611364483971,-6.293270664199734,0
49.78,6.967449757871007,-6.271966261027751,0
49.800000000000004,7.018557345860419,-6.250655709640228,0
49.82,7.069943856682399,-6.229339453874016,0
49.84,7.1216193517433695,-6.20801793652899,0
49.86,7.173594240401889,-6.1866915993359655,0
49.88,7.225879295537259,-6.165360882924988,0
49.9,7.278485669959837,-6.144026226794022,0
49.92,7.331424913715541,-6.12268806927803,0
49.94,7.384708992340764,-6.101346847518437,0
49.96,7.438350306127998,-6.080002997433009,0
49.980000000000004,7.492361710466816,-6.058656953686114,0
50.0,7.546756537329633,-6.037309149659396,0
50.02,7.601548617976779,-6.015960017422849,0
50.04,7.656752306960993,-5.994609987706302,0
50.06,7.712382507517448,-5.973259489871309,0
50.08,7.768454698432012,-5.951908951883452,0
50.1,7.824984962487473,-5.930558800285053,0
50.120000000000005,7.88199001659525,-5.9092094601683085,0
50.14,7.9394872437284185,-5.887861355148834,0
50.160000000000004,7.997494726781078,-5.866514907339625,0
50.18,8.056031284488947,-5.845170537325445,0
50.2,8.115116509556954,-5.8238286641376265,0
50.22,8.174770809151338,-5.802489705229297,0
50.24,8.235015447926708,-5.781154076451027,0
50.26,8.295872593772499,-5.759822192026906,0
50.28,8.357365366478719,-5.738494464531037,0
50.300000000000004,8.419517889537603,-5.71717130486446,0
50.32,8.482355345316277,-5.695853122232503,0
50.34,8.545904033855653,-5.674540324122558,0
50.36,8.610191435572935,-5.653233316282284,0
50.38,8.675246278169361,-5.631932502698244,0
50.4,8.741098608071523,-5.610638285574957,0
50.42,8.80777986676392,-5.5893510653143945,0
50.44,8.875322972402703,-5.568071240495891,0
50.46,8.94376240713616,-5.546799207856496,0
50.480000000000004,9.013134310596703,-5.52553536227174,0
50.5,9.083476580072452,-5.504280096736846,0
50.52,9.154828977914402,-5.4830338023483485,0
50.54,9.227233246788057,-5.46179686828616,0
50.56,9.300733233437068,-5.440569681796049,0
50.58,9.37537502169143,-5.419352628172553,0
50.6,9.45120707552486,-5.398146090742314,0
50.620000000000005,9.52828039304613,-5.37695045084784,0
50.64,9.60664867239825,-5.35576608783169,0
50.660000000000004,9.686368490638545,-5.334593379021084,0
50.68,9.767499496783318,-5.313432699712929,0
50.7,9.850104620324217,-5.292284423159276,0
50.72,9.934250296661306,-5.271148920553189,0
50.74,10.020006711052165,-5.250026561015036,0
50.76,10.107448062849214,-5.228917711579195,0
50.78,10.196652851991256,-5.207822737181177,0
50.800000000000004,10.287704189933054,-5.186742000645165,0
50.82,10.380690137441526,-5.165675862671966,0
50.84,10.475704071962955,-5.144624681827367,0
50.86,10.572845087576471,-5.123588814530912,0
50.88,10.672218430900244,-5.102568615045072,0
50.9,10.773935976713844,-5.0815644354648395,0
50.92,10.878116747509944,-5.0605766257077045,0
50.94,10.984887481698529,-5.039605533504052,0
50.96,11.094383255766129,-5.0186515043879485,0
50.980000000000004,11.206748166351677,-4.997714881688325,0
51.0,11.322136078951509,-4.976796006520561,0
51.02,11.440711450823109,-4.955895217778457,0
51.04,11.562650236636776,-4.935012852126602,0
51.06,11.688140886546021,-4.91414924399312,0
51.08,11.817385447633823,-4.893304725562815,0
51.1,11.950600781169495,-4.872479626770687,0
51.120000000000005,12.08801990981132,-4.851674275295836,0
51.14,12.229893510850086,-4.830888996555739,0
51.160000000000004,12.376491573851856,-4.810124113700908,0
51.18,12.528105243676215,-4.789379947609914,0
51.2,12.685048872879646,-4.768656816884784,0
51.22,12.8476623110349,-4.747955037846761,0
51.24,13.016313462591718,-4.727274924532437,0
51.26,13.191401149673828,-4.70661678869023,0
51.28,13.373358321772654,-4.685980939777238,0
51.300000000000004,13.562655660803525,-4.665367684956434,0
51.32,13.759805637606846,-4.644777329094215,0
51.34,13.96536708490885,-4.624210174758305,0
51.36,14.17995036224758,-4.603666522215996,0
51.38,14.404223200709433,-4.583146669432735,0
51.4,14.638917329855163,-4.562650912071047,0
51.42,14.884836006351168,-4.542179543489795,0
51.44,15.142862584048602,-4.521732854743776,0
51.46,15.413970289142656,-4.5013111345836325,0
51.480000000000004,15.69923339227196,-4.480914669456104,0
51.5,15.999840002769508,-4.460543743504591,0
51.52,16.31710674965979,-4.440198638570039,0
51.54,16.65249566044468,-4.419879634192139,0
51.56,17.007633603382686,-4.399587007610835,0
51.58,17.384334723081977,-4.379321033768145,0
51.6,17.784626374063624,-4.359081985310278,0
51.620000000000005,18.21077914368458,-4.3388701325900545,0
51.64,18.665341655316638,-4.31868574366963,0
51.660000000000004,19.15118095518118,-4.298529084323498,0
51.68,19.671529410725753,-4.27840041804179,0
51.7,20.230039181706566,-4.258300006033864,0
51.72,20.830845460351867,-4.238228107232167,0
51.74,21.478639801263224,-4.218184978296375,0
51.76,22.178754952585543,-4.198170873617818,0
51.78,22.937262619810827,-4.178186045324159,0
51.800000000000004,23.761085481212124,-4.158230743284349,0
51.82,24.65812443210797,-4.1383052151138475,0
51.84,25.63740131216637,-4.11840970618009,0
51.86,26.709216032637496,-4.0985444596082194,0
51.88,27.885314716040106,-4.078709716287063,0
51.9,29.17906166386646,-4.058905714875364,0
51.92,30.605601907798576,-4.03913269180824,0
51.94,32.181991667787976,-4.019390881303902,0
51.96,33.92725967832393,-3.999680515370588,0
51.980000000000004,35.8623409478445,-3.98000182381374,0
52.0,38.00979345812249,-3.960355034243405,0
52.02,40.39316490881077,-3.9407403720818577,0
52.04,43.03581984675585,-3.9211580605714444,0
52.06,45.95897258555007,-3.901608320782639,0
52.08,49.1786192027076,-3.882091371622315,0
52.1,52.701074612310265,-3.86260742984222,0
52.120000000000005,56.51699555481333,-3.843156710047657,0
52.14,60.59424095236125,-3.823739424706363,0
52.160000000000004,64.87078558366132,-3.8043557841575844,0
52.18,69.25005780549701,-3.7850059966213427,0
52.2,73.6020006933719,-3.765690268207889,0
52.22,77.77289697983085,-3.7464088029273404,0
52.24,81.60463726259849,-3.7271618026994973,0
52.26,84.95984530071082,-3.707949467363837,0
52.28,87.74520650367865,-3.6887719946896773,0
52.300000000000004,89.92458612828027,-3.6696295803865087,0
52.32,91.5174986102867,-3.650522418114491,0
52.34,92.58501229113877,-3.6314506994951095,0
52.36,93.20997100573629,-3.6124146141219873,0
52.38,93.47886635379281,-3.5934143495718507,0
52.4,93.46968435872233,-3.5744500914156414,0
52.42,93.24635178760424,-3.5555220232297753,0
52.44,92.85808767529095,-3.5366303266075394,0
52.46,92.34139270975912,-3.5177751811706286,0
52.480000000000004,91.72289916290104,-3.498956764580813,0
52.5,91.02207288129748,-3.4801752525517364,0
52.52,90.2533706728802,-3.4614308188608383,0
52.54,89.4278067991804,-3.4427236353614,0
52.56,88.55402859788451,-3.424053871994706,0
52.58,87.63903261110343,-3.4054216968023225,0
52.6,86.68863532811336,-3.3868272759384843,0
52.620000000000005,85.70778295925828,-3.3682707736825885,0
52.64,84.70075768432636,-3.349752352451794,0
52.660000000000004,83.6713176954644,-3.3312721728137165,0
52.68,82.62279471093095,-3.3128303934992225,0
52.7,81.55816385091907,-3.2944271714153146,0
52.72,80.48009525886229,-3.2760626616581057,0
52.74,79.3909934341596,-3.257737017525877,0
52.76,78.29302812005486,-3.2394503905322187,0
52.78,77.18815926142645,-3.2212029304192504,0
52.800000000000004,76.0781577040087,-3.202994785170912,0
52.82,74.96462276319394,-3.18482610102633,0
52.84,73.84899743477128,-3.166697022493247,0
52.86,72.7325817834025,-3.1486076923615194,0
52.88,71.61654488516186,-3.130558251716674,0
52.9,70.50193559162933,-3.112548839953522,0
52.92,69.38969230793764,-3.0945795947898285,0
52.94,68.2806519248478,-3.0766506522800285,0
52.96,67.17555800810723,-3.0587621468289967,0
52.980000000000004,66.07506832215901,-3.0409142112058567,0
53.0,64.97976174642157,-3.0231069765578327,0
53.02,63.89014462858375,-3.005340572424139,0
53.04,62.80665660911083,-2.987615126749904,0
53.06,61.72967594336234,-2.969930765900125,0
53.08,60.659524341651114,-2.952287614673652,0
53.1,59.59647134272935,-2.934685796317197,0
53.120000000000005,58.540738232243534,-2.9171254325393634,0
53.14,57.492501514449714,-2.899606643524697,0
53.160000000000004,56.451895942804725,-2.882129547947751,0
53.18,55.41901711289165,-2.864694262987166,0
53.2,54.3939236194897,-2.847300904339756,0
53.22,53.37663877847983,-2.829949586234609,0
53.24,52.36715191372934,-2.812640421447183,0
53.26,51.365419209167754,-2.79537352131341,0
53.28,50.371364127000234,-2.7781489957437957,0
53.300000000000004,49.38487739443453,-2.7609669532375167,0
53.32,48.40581656343745,-2.743827500896507,0
53.34,47.43400515086683,-2.7267307444395397,0
53.36,46.4692313697945,-2.709676788216292,0
53.38,45.51124646685238,-2.692665735221399,0
53.4,44.559762684874705,-2.675697687108485,0
53.42,43.61445087482005,-2.6587727442041786,0
53.44,42.67493778577407,-2.641891005522102,0
53.46,41.74080306660206,-2.625052568776838,0
53.480000000000004,40.81157601742084,-2.6082575303978635,0
53.5,39.88673213344585,-2.5915059855434586,0
53.52,38.96568948800351,-2.574798028114578,0
53.54,38.04780500579168,-2.5581337507686897,0
53.56,37.13237068222073,-2.541513244933573,0
53.58,36.21860981049771,-2.524936600821081,0
53.6,35.30567328590427,-2.508403907440855,0
53.620000000000005,34.39263606762936,-2.491915252613996,0
53.64,33.478493894016395,-2.4754707229866924,0
53.660000000000004,32.56216036896154,-2.4590704040437927,0
53.68,31.642464567578543,-2.442714380122331,0
53.7,30.718149350586323,-2.4264027344249954,0
53.72,29.787870631972783,-2.4101355490335434,0
53.74,28.850197916432613,-2.393912904922157,0
53.76,27.903616515183725,-2.377734881970738,0
53.78,26.946531964414834,-2.3616015589781423,0
53.800000000000004,25.977277312956037,-2.3455130136753475,0
53.82,24.99412411720789,-2.329469322738558,0
53.84,23.995298182752414,-2.3134705618022373,0
53.86,22.979001321352957,-2.2975168054720734,0
53.88,21.943440642306065,-2.2816081273378708,0
53.9,20.886867153658716,-2.2657445999863692,0
53.92,19.807625685212706,-2.2499262950139847,0
53.94,18.704218318032517,-2.234153283039476,0
53.96,17.575383547364503,-2.218425633716528,0
53.980000000000004,16.420193219826665,-2.2027434157462573,0
54.0,15.238168736879752,-2.187106696889632,0
54.02,14.029416931115431,-2.1715155439798095,0
54.04,12.794784193788018,-2.155970022934385,0
54.06,11.536024648205423,-2.1404701987675545,0
54.08,10.255974258816675,-2.125016135602187,0
54.1,8.958717719784653,-2.1096078966818053,0
54.120000000000005,7.649729050549825,-2.0942455443824755,0
54.14,6.335960785377438,-2.0789291402246,0
54.160000000000004,5.02585187011106,-2.0636587448846164,0
54.18,3.729222954880406,-2.0484344182065986,0
54.2,2.457032225500426,-2.0332562192137584,0
54.22,1.2209775170327757,-2.018124206119849,0
54.24,0.032952004294982906,-2.0030384363404643,0
54.26,-1.0956107918942979,-1.9879989665042372,0
54.28,-2.154437367413442,-1.9730058524639325,0
54.300000000000004,-3.135072705779831,-1.9580591493074346,0
54.32,-4.03140427162656,-1.9431589113686292,0
54.34,-4.839975313745612,-1.9283051922381744,0
54.36,-5.56004713415084,-1.9134980447741659,0
54.38,-6.193415663110331,-1.8987375211126876,0
54.4,-6.744029723549741,-1.8840236726782538,0
54.42,-7.2174853019430865,-1.8693565501941363,0
54.44,-7.620476962538744,-1.8547362036925785,0
54.46,-7.9602765871265735,-1.8401626825248936,0
54.480000000000004,-8.244288040000018,-1.8256360353714467,0
54.5,-8.47970224720476,-1.8111563102515196,0
54.52,-8.673256618165297,-1.7967235545330567,0
54.54,-8.831088658703392,-1.7823378149422926,0
54.56,-8.958666244021648,-1.7679991375732576,0
54.58,-9.060774962182387,-1.7537075678971625,0
54.6,-9.141544314527813,-1.739463150771662,0
54.620000000000005,-9.204497664655653,-1.725265930449993,0
54.64,-9.252614433883675,-1.7111159505899902,0
54.660000000000004,-9.288396417515232,-1.697013254262975,0
54.68,-9.313932900919761,-1.6829578839625206,0
54.7,-9.330961399048709,-1.6689498816130879,0
54.72,-9.340922377330795,-1.654989288578536,0
54.74,-9.345007344406108,-1.6410761456705028,0
54.76,-9.344200357930646,-1.6272104931566564,0
54.78,-9.339313361862098,-1.613392370768818,0
54.800000000000004,-9.331015964639128,-1.5996218177109527,0
54.82,-9.319860338315083,-1.585898872667029,0
54.84,-9.306301916008067,-1.572223573808747,0
54.86,-9.290716521083814,-1.5585959588031344,0
54.88,-9.273414497313512,-1.5450160648200062,0
54.9,-9.254652337998795,-1.5314839285392947,0
54.92,-9.23464224151355,-1.5179995861582407,0
54.94,-9.213559955121765,-1.504563073398453,0
54.96,-9.191551210288369,-1.4911744255128292,0
54.980000000000004,-9.16873700163213,-1.4778336772923424,0
55.0,-9.145217918013499,-1.4645408630726902,0
55.02,-9.121077697426475,-1.451296016740806,0
55.04,-9.096386146607674,-1.4380991717412328,0
55.06,-9.071201540775297,-1.4249503610823586,0
55.08,-9.04557259788259,-1.411849617342514,0
55.1,-9.01954010450009,-1.3987969726759282,0
55.120000000000005,-8.993138256298666,-1.3857924588185482,0
55.14,-8.966395764548853,-1.3728361070937163,0
55.160000000000004,-8.93933677062191,-1.359927948417707,0
55.18,-8.911981602790185,-1.3470680133051245,0
55.2,-8.884347403359715,-1.3342563318741578,0
55.22,-8.856448649063928,-1.3214929338516954,0
55.24,-8.828297583488132,-1.308777848578297,0
55.26,-8.799904576904202,-1.2961111050130243,0
55.28,-8.771278426129701,-1.2834927317381293,0
55.300000000000004,-8.742426604768955,-1.2709227569635995,0
55.32,-8.71335547235033,-1.2584012085315606,0
55.34,-8.68407044936692,-1.245928113920537,0
55.36,-8.654576163994758,-1.233503500249567,0
55.38,-8.624876575252356,-1.2211273942821765,0
55.4,-8.594975076536997,-1.2087998224302094,0
55.42,-8.564874582792957,-1.1965208107575118,0
55.44,-8.534577604007797,-1.1842903849834747,0
55.46,-8.504086307272715,-1.1721085704864316,0
55.480000000000004,-8.473402569263829,-1.1599753923069127,0
55.5,-8.442528020688489,-1.147890875150754,0
55.52,-8.411464083982338,-1.1358550433920627,0
55.54,-8.380212005329154,-1.1238679210760385,0
55.56,-8.348772881898498,-1.11192953192165,0
55.58,-8.317147685049493,-1.1000398993241667,0
55.6,-8.285337280127164,-1.0881990463575475,0
55.620000000000005,-8.253342443376473,-1.0764069957766838,0
55.64,-8.22116387641488,-1.0646637700194983,0
55.660000000000004,-8.188802218633926,-1.052969391208901,0
55.68,-8.156258057841711,-1.0413238811545986,0
55.7,-8.123531939409045,-1.0297272613547614,0
55.72,-8.090624374141084,-1.018179552997546,0
55.74,-8.057535845061846,-1.0066807769624728,0
55.76,-8.024266813270161,-0.9952309538216619,0
55.78,-7.9908177230014,-0.9838301038409226,0
55.800000000000004,-7.957189006008908,-0.9724782469807014,0
55.82,-7.923381085361943,-0.961175402896886,0
55.84,-7.889394378742421,-0.9499215909414657,0
55.86,-7.855229301310538,-0.9387168301630494,0
55.88,-7.820886268199042,-0.9275611393072407,0
55.9,-7.7863656966871355,-0.9164545368168701,0
55.92,-7.751668008097604,-0.9053970408320855,0
55.94,-7.716793629454472,-0.8943886691903007,0
55.96,-7.681742994933131,-0.8834294394260014,0
55.980000000000004,-7.64651654713035,-0.8725193687704109,0
56.0,-7.6111147381776885,-0.8616584741510143,0
56.02,-7.575538030718559,-0.8508467721909413,0
56.04,-7.539786898766332,-0.8400842792082099,0
56.06,-7.5038618284584935,-0.8293710112148293,0
56.08,-7.467763318719788,-0.8187069839157631,0
56.1,-7.4314918818455205,-0.8080922127077541,0
56.120000000000005,-7.395048044014673,-0.7975267126780092,0
56.14,-7.35843234574119,-0.7870104986027471,0
56.160000000000004,-7.321645342270671,-0.7765435849456075,0
56.18,-7.284687603928735,-0.766125985855923,0
56.2,-7.247559716426525,-0.755757715166854,0
56.22,-7.210262281128048,-0.7454387863933881,0
56.24,-7.172795915283498,-0.7351692127302024,0
56.26,-7.135161252232115,-0.7249490070493912,0
56.28,-7.097358941577714,-0.7147781818980592,0
56.300000000000004,-7.059389649339595,-0.7046567494957797,0
56.32,-7.021254058081202,-0.6945847217319208,0
56.34,-6.982952867018619,-0.6845621101628369,0
56.36,-6.944486792110689,-0.6745889260089293,0
56.38,-6.905856566132366,-0.6646651801515748,0
56.4,-6.867062938732659,-0.6547908831299233,0
56.42,-6.828106676478415,-0.6449660451375652,0
56.44,-6.788988562884973,-0.6351906760190694,0
56.46,-6.749709398434653,-0.6254647852663928,0
56.480000000000004,-6.710270000583874,-0.6157883820151615,0
56.5,-6.6706712037596505,-0.6061614750408248,0
56.52,-6.630913859346079,-0.5965840727546833,0
56.54,-6.590998835661387,-0.5870561831997907,0
56.56,-6.550927017926028,-0.5775778140467317,0
56.58,-6.51069930822227,-0.5681489725892751,0
56.6,-6.470316625445643,-0.558769665739905,0
56.620000000000005,-6.429779905248605,-0.5494399000252292,0
56.64,-6.3890900999767055,-0.5401596815812665,0
56.660000000000004,-6.348248178597531,-0.5309290161486139,0
56.68,-6.307255126622659,-0.5217479090674949,0
56.7,-6.266111946022826,-0.5126163652726894,0
56.72,-6.224819655136518,-0.5035343892883459,0
56.74,-6.183379288572115,-0.4945019852226783,0
56.76,-6.1417918971037775,-0.48551915676254687,0
56.78,-6.10005854756118,-0.47658590716792576,0
56.800000000000004,-6.05818032271323,-0.46770223926625715,0
56.82,-6.016158321145867,-0.4588681554466938,0
56.84,-5.973993657134064,-0.4500836576542308,0
56.86,-5.931687460508087,-0.4413487473837281,0
56.88,-5.889240876514136,-0.43266342567382426,0
56.9,-5.846655065669409,-0.42402769310074356,0
56.92,-5.803931203611679,-0.4154415497719971,0
56.94,-5.761070480943449,-0.4069049953199791,0
56.96,-5.718074103070739,-0.39841802889546035,0
56.980000000000004,-5.674943290036571,-0.38998064916097935,0
57.0,-5.631679276349204,-0.381592854284133,0
57.02,-5.588283310805179,-0.37325464193076774,0
57.04,-5.544756656307213,-0.3649660092580732,0
57.06,-5.5011005896770095,-0.35672695290757894,0
57.08,-5.457316401463024,-0.34853746899805654,0
57.1,-5.413405395743231,-0.3403975531183278,0
57.120000000000005,-5.369368889922953,-0.332307200319981,0
57.14,-5.3252082145277875,-0.32426640510999644,0
57.160000000000004,-5.280924712991689,-0.3162751614432831,0
57.18,-5.236519741440249,-0.3083334627151278,0
57.2,-5.191994668469223,-0.3004413017535581,0
57.22,-5.147350874918363,-0.29259867081162144,0
57.24,-5.102589753640592,-0.2848055615595811,0
57.26,-5.057712709266585,-0.2770619650770316,0
57.28,-5.012721157964799,-0.26936787184493477,0
57.300000000000004,-4.967616527197011,-0.26172327173757765,0
57.32,-4.92240025546942,-0.2541281540144552,0
57.34,-4.877073792079362,-0.2465825073120788,0
57.36,-4.831638596857703,-0.23908631963571225,0
57.38,-4.786096139906963,-0.23163957835103738,0
57.4,-4.74044790133524,-0.22424227017575113,0
57.42,-4.694695370985983,-0.21689438117109583,0
57.44,-4.648840048163689,-0.20959589673332457,0
57.46,-4.602883441355582,-0.20234680158510382,0
57.480000000000004,-4.556827067949346,-0.1951470797668548,0
57.5,-4.510672453946977,-0.18799671462803616,0
57.52,-4.464421133674826,-0.18089568881836937,0
57.54,-4.418074649489898,-0.17384398427900938,0
57.56,-4.3716345514825,-0.1668415822336623,0
57.58,-4.325102397175283,-0.1598884631796521,0
57.6,-4.27847975121879,-0.15298460687893894,0
57.620000000000005,-4.231768185083555,-0.14612999234909052,0
57.64,-4.1849692767488635,-0.13932459785420917,0
57.660000000000004,-4.1380846103882325,-0.13256840089581678,0
57.68,-4.091115776051714,-0.12586137820369972,0
57.7,-4.04406436934509,-0.11920350572671569,0
57.72,-3.9969319911060666,-0.11259475862356536,0
57.74,-3.949720247077533,-0.10603511125353055,0
57.76,-3.9024307475780007,-0.09952453716718172,0
57.78,-3.855065107169294,-0.09306300909705653,0
57.800000000000004,-3.8076249443216046,-0.08665049894831243,0
57.82,-3.76011188107599,-0.08028697778935537,0
57.84,-3.7125275427044286,-0.073972415842447,0
57.86,-3.664873557367515,-0.06770678247429293,0
57.88,-3.6171515557699103,-0.061490046186614376,0
57.9,-3.5693631708136415,-0.05532217460670586,0
57.92,-3.5215100372493535,-0.0492031344779814,0
57.94,-3.4735937913256234,-0.04313289165051147,0
57.96,-3.4256160704364373,-0.037111411071553635,0
57.980000000000004,-3.377578512766944,-0.03113865677607941,0
58.0,-3.3294827569375895,-0.02521459187729956,0
58.02,-3.281330441646742,-0.019339178557190917,0
58.04,-3.2331232053119234,-0.01351237805702717,0
58.06,-3.184862685709757,-0.007734150667916175,0
58.08,-3.1365505196147416,-0.002004455721346608,0
58.1,-3.0881883424369727,0.0036767484202533396,0
58.120000000000005,-3.039777787858921,0.009309504372942437,0
58.14,-2.9913204874713886,0.014893855740675655,0
58.160000000000004,-2.942818070408754,0.02042984712469293,0
58.18,-2.8942721629836314,0.025917524132885124,0
58.2,-2.8456843883210565,0.03135693338913396,0
58.22,-2.797056365992319,0.036748122542623336,0
58.24,-2.748389711648564,0.04209114027711943,0
58.26,-2.699686036654278,0.047386036320216304,0
58.28,-2.650946947720784,0.0526328614525443,0
58.300000000000004,-2.602174046539863,0.0578316675169384,0
58.32,-2.553368929417623,0.06298250742756382,0
58.34,-2.5045331869087395,0.0680854351789955,0
58.36,-2.4556684034511798,0.0731405058552489,0
58.38,-2.4067761570015445,0.07814777563875917,0
58.4,-2.3578580186711338,0.08310730181930569,0
58.42,-2.3089155523628673,0.08801914280287873,0
58.44,-2.259950314409175,0.09288335812048568,0
58.46,-2.2109638532109748,0.09770000843689387,0
58.480000000000004,-2.161957708877862,0.1024691555593066,0
58.5,-2.112933412869622,0.10719086244596963,0
58.52,-2.0638924876391904,0.11186519321470537,0
58.54,-2.014836446277171,0.11649221315137119,0
58.56,-1.9657667921580289,0.12107198871823928,0
58.58,-1.916685018588075,0.12560458756229498,0
58.6,-1.8675926084553534,0.1300900785234502,0
58.620000000000005,-1.8184910338815425,0.13452853164266942,0
58.64,-1.7693817558759826,0.138920018170005,0
58.660000000000004,-1.7202662239919357,0.14326461057253836,0
58.68,-1.6711458759851894,0.14756238254222503,0
58.7,-1.6220221374751034,0.15181340900363907,0
58.72,-1.5728964216082109,0.15601776612161536,0
58.74,-1.5237701287244676,0.16017553130878548,0
58.76,-1.4746446460262552,0.16428678323300494,0
58.78,-1.4255213472502313,0.1683516018246683,0
58.800000000000004,-1.3764015923421238,0.17237006828390927,0
58.82,-1.3272867271345616,0.17634226508768291,0
58.84,-1.278178083028031,0.18026827599672668,0
58.86,-1.2290769766750442,0.18414818606239763,0
58.88,-1.1799847096676084,0.18798208163338234,0
58.9,-1.130902568228071,0.19177005036227668,0
58.92,-1.0818318229034247,0.19551218121203323,0
58.94,-1.0327737282631464,0.1992085644622718,0
58.96,-0.9837295226006395,0.20285929171545178,0
58.980000000000004,-0.9347004276383527,0.20646445590290213,0
59.0,-0.8856876482366378,0.21002415129070695,0
59.02,-0.8366923721064088,0.21353847348544303,0
59.04,-0.7877157695256614,0.21700751943976676,0
59.06,-0.7387589930599062,0.22043138745784785,0
59.08,-0.6898231772865663,0.22381017720064647,0
59.1,-0.6409094385233856,0.22714398969103122,0
59.120000000000005,-0.5920188745608905,0.2304329273187354,0
59.14,-0.5431525643989432,0.233677093845148,0
59.160000000000004,-0.4943115679874194,0.23687659440793746,0
59.18,-0.44549692597103985,0.2400315355255051,0
59.2,-0.3967096594383823,0.24314202510126548,0
59.22,-0.3479507696750917,0.24620817242775114,0
59.24,-0.29922123792130595,0.24923008819053882,0
59.26,-0.25052202513330607,0.2522078844719949,0
59.28,-0.20185407174939873,0.25514167475483684,0
59.300000000000004,-0.1532182974600299,0.2580315739255091,0
59.32,-0.10461560098212669,0.2608776982773697,0
59.34,-0.05604685983765723,0.26368016551368595,0
59.36,-0.0075129301363944245,0.2664390947504366,0
59.38,0.04098535363713723,0.2691546065189173,0
59.4,0.08944717883255618,0.27182682276814846,0
59.42,0.13787175483839212,0.2744558668670814,0
59.44,0.18625831328276252,0.27704186360660205,0
59.46,0.23460610823000144,0.2795849392013287,0
59.480000000000004,0.2829144163732875,0.28208522129120245,0
59.5,0.3311825372233252,0.2845428389428676,0
59.52,0.37940979329313784,0.2869579226508402,0
59.54,0.4275955302790394,0.28933060433846264,0
59.56,0.47573911723785545,0.29166101735864186,0
59.58,0.523839946760471,0.29394929649436946,0
59.6,0.5718974351417884,0.29619557795902207,0
59.620000000000005,0.6199110225471868,0.2983999993964396,0
59.64,0.6678801731755768,0.3005626998807794,0
59.660000000000004,0.7158043754191545,0.30268381991614546,0
59.68,0.7636831420199627,0.3047635014359896,0
59.7,0.8115160102233756,0.30680188780228423,0
59.72,0.8593025419286273,0.30879912380446384,0
59.74,0.9070423238365137,0.31075535565813484,0
59.76,0.9547349675944015,0.3126707310035515,0
59.78,1.0023801099386869,0.31454539890385674,0
59.800000000000004,1.0499774128348518,0.316379509843086,0
59.82,1.0975265636152731,0.3181732157239336,0
59.84,1.1450272751149464,0.31992666986527996,0
59.86,1.192479285805294,0.32164002699947797,0
59.88,1.2398823599262327,0.3233134432693983,0
59.9,1.2872362876166854,0.32494707622523195,0
59.92,1.3345408850437244,0.3265410848210489,0
59.94,1.3817959945305476,0.32809562941111264,0
59.96,1.42900148468349,0.3296108717459489,0
59.980000000000004,1.476157250518283,0.33108697496816814,0


==> plotdata/plotdata_duty_modulation_approach1__delay.csv <==
time,neuron,delay_ms,rel_delay
6.726000e+01,1,4.004000e+01,2.500312e-01
1.073000e+02,2,4.004000e+01,2.500312e-01
1.473300e+02,3,4.003000e+01,2.499688e-01
1.873600e+02,0,4.003000e+01,2.499688e-01
2.273900e+02,1,4.003000e+01,2.500000e-01
2.674200e+02,2,4.003000e+01,2.500000e-01
3.074500e+02,3,4.003000e+01,2.500000e-01
3.474800e+02,0,4.003000e+01,2.500000e-01
3.875200e+02,1,4.004000e+01,2.500468e-01
4.275500e+02,2,4.003000e+01,2.499844e-01
4.675800e+02,3,4.003000e+01,2.499844e-01
5.076100e+02,0,4.003000e+01,2.499844e-01
5.476300e+02,1,4.002000e+01,2.499219e-01
5.876700e+02,2,4.004000e+01,2.500468e-01
6.277100e+02,3,4.004000e+01,2.500468e-01
6.677400e+02,0,4.003000e+01,2.499844e-01
7.077700e+02,1,4.003000e+01,2.500156e-01
7.478000e+02,2,4.003000e+01,2.500156e-01
7.878300e+02,3,4.003000e+01,2.500156e-01
8.278500e+02,0,4.002000e+01,2.499532e-01
8.678900e+02,1,4.004000e+01,2.500312e-01
9.079300e+02,2,4.004000e+01,2.500312e-01
9.479600e+02,3,4.003000e+01,2.499688e-01
9.879900e+02,0,4.003000e+01,2.499688e-01
1.028020e+03,1,4.003000e+01,2.500000e-01
1.068050e+03,2,4.003000e+01,2.500000e-01
1.108080e+03,3,4.003000e+01,2.500000e-01
1.148110e+03,0,4.003000e+01,2.500000e-01
1.188140e+03,1,4.003000e+01,2.499844e-01
1.228170e+03,2,4.003000e+01,2.499844e-01
1.268210e+03,3,4.004000e+01,2.500468e-01
1.308240e+03,0,4.003000e+01,2.499844e-01
1.348270e+03,1,4.003000e+01,2.499688e-01
1.388300e+03,2,4.003000e+01,2.499688e-01
1.428340e+03,3,4.004000e+01,2.500312e-01
1.468380e+03,0,4.004000e+01,2.500312e-01
1.508420e+03,1,4.004000e+01,2.500468e-01
1.548450e+03,2,4.003000e+01,2.499844e-01
1.588480e+03,3,4.003000e+01,2.499844e-01
1.628510e+03,0,4.003000e+01,2.499844e-01
1.668540e+03,1,4.003000e+01,2.499532e-01
1.708580e+03,2,4.004000e+01,2.500156e-01
1.748620e+03,3,4.004000e+01,2.500156e-01
1.788660e+03,0,4.004000e+01,2.500156e-01
1.828690e+03,1,4.003000e+01,2.500000e-01
1.868720e+03,2,4.003000e+01,2.500000e-01
1.908750e+03,3,4.003000e+01,2.500000e-01
1.948780e+03,0,4.003000e+01,2.500000e-01
1.988810e+03,1,4.003000e+01,2.963210e-01
2.004350e+03,2,1.554000e+01,1.150344e-01
2.067890e+03,3,6.354000e+01,4.703531e-01
2.083870e+03,0,1.598000e+01,1.182915e-01
2.147420e+03,1,6.355000e+01,3.995599e-01
2.163400e+03,2,1.598000e+01,1.004715e-01
2.226940e+03,3,6.354000e+01,3.994970e-01
2.242920e+03,0,1.598000e+01,1.004715e-01
2.306460e+03,1,6.354000e+01,3.995221e-01
2.322450e+03,2,1.599000e+01,1.005407e-01
2.385980e+03,3,6.353000e+01,3.994593e-01
2.401960e+03,0,1.598000e+01,1.004779e-01
2.465510e+03,1,6.355000e+01,3.995599e-01
2.481490e+03,2,1.598000e+01,1.004715e-01
2.545030e+03,3,6.354000e+01,3.994970e-01
2.561010e+03,0,1.598000e+01,1.004715e-01
2.624550e+03,1,6.354000e+01,3.994970e-01
2.640530e+03,2,1.598000e+01,1.004715e-01
2.704080e+03,3,6.355000e+01,3.995599e-01
2.720060e+03,0,1.598000e+01,1.004715e-01
2.783600e+03,1,6.354000e+01,3.994970e-01
2.799580e+03,2,1.598000e+01,1.004715e-01
2.863120e+03,3,6.354000e+01,3.994970e-01
2.879110e+03,0,1.599000e+01,1.005344e-01
2.942640e+03,1,6.353000e+01,3.994593e-01
2.958630e+03,2,1.599000e+01,1.005407e-01
3.022170e+03,3,6.354000e+01,3.995221e-01
3.038150e+03,0,1.598000e+01,1.004779e-01
3.101690e+03,1,6.354000e+01,3.995221e-01
3.117670e+03,2,1.598000e+01,1.004779e-01
3.181210e+03,3,6.354000e+01,3.995221e-01
3.197190e+03,0,1.598000e+01,1.004779e-01
3.260730e+03,1,6.354000e+01,3.994970e-01
3.276720e+03,2,1.599000e+01,1.005344e-01
3.340250e+03,3,6.353000e+01,3.994341e-01
3.356240e+03,0,1.599000e+01,1.005344e-01
3.419770e+03,1,6.353000e+01,3.994844e-01
3.435760e+03,2,1.599000e+01,1.005471e-01
3.499290e+03,3,6.353000e+01,3.994844e-01
3.515270e+03,0,1.598000e+01,1.004842e-01
3.578820e+03,1,6.355000e+01,3.995599e-01
3.594800e+03,2,1.598000e+01,1.004715e-01
3.658340e+03,3,6.354000e+01,3.994970e-01
3.674320e+03,0,1.598000e+01,1.004715e-01
3.737870e+03,1,6.355000e+01,3.995348e-01
3.753850e+03,2,1.598000e+01,1.004652e-01
3.817390e+03,3,6.354000e+01,3.994719e-01
3.833380e+03,0,1.599000e+01,1.005281e-01
3.896910e+03,1,6.353000e+01,3.994593e-01
3.912890e+03,2,1.598000e+01,1.004779e-01
3.976440e+03,3,6.355000e+01,3.995850e-01
3.992420e+03,0,1.598000e+01,1.004779e-01


==> plotdata/plotdata_duty_modulation_approach1__raster.csv <==
time,neuron
2.722000e+01,0
1.873600e+02,0
3.474800e+02,0
5.076100e+02,0
6.677400e+02,0
8.278500e+02,0
9.879900e+02,0
1.148110e+03,0
1.308240e+03,0
1.468380e+03,0
1.628510e+03,0
1.788660e+03,0
1.948780e+03,0
2.083870e+03,0
2.242920e+03,0
2.401960e+03,0
2.561010e+03,0
2.720060e+03,0
2.879110e+03,0
3.038150e+03,0
3.197190e+03,0
3.356240e+03,0
3.515270e+03,0
3.674320e+03,0
3.833380e+03,0
3.992420e+03,0
6.726000e+01,1
2.273900e+02,1
3.875200e+02,1
5.476300e+02,1
7.077700e+02,1
8.678900e+02,1
1.028020e+03,1
1.188140e+03,1
1.348270e+03,1
1.508420e+03,1
1.668540e+03,1
1.828690e+03,1
1.988810e+03,1
2.147420e+03,1
2.306460e+03,1
2.465510e+03,1
2.624550e+03,1
2.783600e+03,1
2.942640e+03,1
3.101690e+03,1
3.260730e+03,1
3.419770e+03,1
3.578820e+03,1
3.737870e+03,1
3.896910e+03,1
1.073000e+02,2
2.674200e+02,2
4.275500e+02,2
5.876700e+02,2
7.478000e+02,2
9.079300e+02,2
1.068050e+03,2
1.228170e+03,2
1.388300e+03,2
1.548450e+03,2
1.708580e+03,2
1.868720e+03,2
2.004350e+03,2
2.163400e+03,2
2.322450e+03,2
2.481490e+03,2
2.640530e+03,2
2.799580e+03,2
2.958630e+03,2
3.117670e+03,2
3.276720e+03,2
3.435760e+03,2
3.594800e+03,2
3.753850e+03,2
3.912890e+03,2
1.473300e+02,3
3.074500e+02,3
4.675800e+02,3
6.277100e+02,3
7.878300e+02,3
9.479600e+02,3
1.108080e+03,3
1.268210e+03,3
1.428340e+03,3
1.588480e+03,3
1.748620e+03,3
1.908750e+03,3
2.067890e+03,3
2.226940e+03,3
2.385980e+03,3
2.545030e+03,3
2.704080e+03,3
2.863120e+03,3
3.022170e+03,3
3.181210e+03,3
3.340250e+03,3
3.499290e+03,3
3.658340e+03,3
3.817390e+03,3
3.976440e+03,3


==> plotdata/plotdata_duty_modulation_approach2__delay.csv <==
time,neuron,delay_ms,rel_delay
6.785000e+01,1,4.063000e+01,2.500154e-01
1.084700e+02,2,4.062000e+01,2.499538e-01
1.491000e+02,3,4.063000e+01,2.500154e-01
1.897300e+02,0,4.063000e+01,2.500154e-01
2.303600e+02,1,4.063000e+01,2.500615e-01
2.709800e+02,2,4.062000e+01,2.500000e-01
3.116000e+02,3,4.062000e+01,2.500000e-01
3.522100e+02,0,4.061000e+01,2.499385e-01
3.928400e+02,1,4.063000e+01,2.500154e-01
4.334600e+02,2,4.062000e+01,2.499538e-01
4.740900e+02,3,4.063000e+01,2.500154e-01
5.147200e+02,0,4.063000e+01,2.500154e-01
5.553500e+02,1,4.063000e+01,2.500615e-01
5.959700e+02,2,4.062000e+01,2.500000e-01
6.365900e+02,3,4.062000e+01,2.500000e-01
6.772000e+02,0,4.061000e+01,2.499385e-01
7.178300e+02,1,4.063000e+01,2.500462e-01
7.584600e+02,2,4.063000e+01,2.500462e-01
7.990800e+02,3,4.062000e+01,2.499846e-01
8.396900e+02,0,4.061000e+01,2.499231e-01
8.803200e+02,1,4.063000e+01,2.500154e-01
9.209500e+02,2,4.063000e+01,2.500154e-01
9.615700e+02,3,4.062000e+01,2.499538e-01
1.002200e+03,0,4.063000e+01,2.500154e-01
1.042830e+03,1,4.063000e+01,2.500308e-01
1.083450e+03,2,4.062000e+01,2.499692e-01
1.124080e+03,3,4.063000e+01,2.500308e-01
1.164700e+03,0,4.062000e+01,2.499692e-01
1.205330e+03,1,4.063000e+01,2.500462e-01
1.245950e+03,2,4.062000e+01,2.499846e-01
1.286570e+03,3,4.062000e+01,2.499846e-01
1.327190e+03,0,4.062000e+01,2.499846e-01
1.367810e+03,1,4.062000e+01,2.500000e-01
1.408430e+03,2,4.062000e+01,2.500000e-01
1.449050e+03,3,4.062000e+01,2.500000e-01
1.489670e+03,0,4.062000e+01,2.500000e-01
1.530290e+03,1,4.062000e+01,2.500000e-01
1.570910e+03,2,4.062000e+01,2.500000e-01
1.611530e+03,3,4.062000e+01,2.500000e-01
1.652150e+03,0,4.062000e+01,2.500000e-01
1.692770e+03,1,4.062000e+01,2.500000e-01
1.733390e+03,2,4.062000e+01,2.500000e-01
1.774000e+03,3,4.061000e+01,2.499385e-01
1.814630e+03,0,4.063000e+01,2.500615e-01
1.855250e+03,1,4.062000e+01,2.499538e-01
1.895880e+03,2,4.063000e+01,2.500154e-01
1.936510e+03,3,4.063000e+01,2.500154e-01
1.977140e+03,0,4.063000e+01,2.500154e-01
2.017760e+03,1,4.062000e+01,3.972616e-01
2.028220e+03,2,1.046000e+01,1.022983e-01
2.068920e+03,3,4.070000e+01,3.980440e-01
2.079390e+03,0,1.047000e+01,1.023961e-01
2.120120e+03,1,4.073000e+01,3.977928e-01
2.130580e+03,2,1.046000e+01,1.021584e-01
2.171310e+03,3,4.073000e+01,3.977928e-01
2.181780e+03,0,1.047000e+01,1.022561e-01
2.222510e+03,1,4.073000e+01,3.978316e-01
2.232970e+03,2,1.046000e+01,1.021684e-01
2.273700e+03,3,4.073000e+01,3.978316e-01
2.284160e+03,0,1.046000e+01,1.021684e-01
2.324900e+03,1,4.074000e+01,3.978516e-01
2.335360e+03,2,1.046000e+01,1.021484e-01
2.376090e+03,3,4.073000e+01,3.977539e-01
2.386560e+03,0,1.047000e+01,1.022461e-01
2.427280e+03,1,4.072000e+01,3.977339e-01
2.437740e+03,2,1.046000e+01,1.021684e-01
2.478480e+03,3,4.074000e+01,3.979293e-01
2.488940e+03,0,1.046000e+01,1.021684e-01
2.529670e+03,1,4.073000e+01,3.977928e-01
2.540130e+03,2,1.046000e+01,1.021584e-01
2.580870e+03,3,4.074000e+01,3.978904e-01
2.591330e+03,0,1.046000e+01,1.021584e-01
2.632060e+03,1,4.073000e+01,3.977928e-01
2.642520e+03,2,1.046000e+01,1.021584e-01
2.683260e+03,3,4.074000e+01,3.978904e-01
2.693720e+03,0,1.046000e+01,1.021584e-01
2.734450e+03,1,4.073000e+01,3.977928e-01
2.744920e+03,2,1.047000e+01,1.022561e-01
2.785640e+03,3,4.072000e+01,3.976951e-01
2.796110e+03,0,1.047000e+01,1.022561e-01
2.836840e+03,1,4.073000e+01,3.977928e-01
2.847300e+03,2,1.046000e+01,1.021584e-01
2.888030e+03,3,4.073000e+01,3.977928e-01
2.898500e+03,0,1.047000e+01,1.022561e-01
2.939220e+03,1,4.072000e+01,3.977339e-01
2.949690e+03,2,1.047000e+01,1.022661e-01
2.990420e+03,3,4.073000e+01,3.978316e-01
3.000880e+03,0,1.046000e+01,1.021684e-01
3.041610e+03,1,4.073000e+01,3.978316e-01
3.052080e+03,2,1.047000e+01,1.022661e-01
3.092800e+03,3,4.072000e+01,3.977339e-01
3.103260e+03,0,1.046000e+01,1.021684e-01
3.143990e+03,1,4.073000e+01,3.977928e-01
3.154460e+03,2,1.047000e+01,1.022561e-01
3.195190e+03,3,4.073000e+01,3.977928e-01
3.205650e+03,0,1.046000e+01,1.021584e-01
3.246380e+03,1,4.073000e+01,3.977928e-01
3.256850e+03,2,1.047000e+01,1.022561e-01
3.297580e+03,3,4.073000e+01,3.977928e-01
3.308040e+03,0,1.046000e+01,1.021584e-01
3.348770e+03,1,4.073000e+01,3.977928e-01
3.359230e+03,2,1.046000e+01,1.021584e-01
3.399970e+03,3,4.074000e+01,3.978904e-01
3.410430e+03,0,1.046000e+01,1.021584e-01
3.451160e+03,1,4.073000e+01,3.977928e-01
3.461620e+03,2,1.046000e+01,1.021584e-01
3.502360e+03,3,4.074000e+01,3.978904e-01
3.512820e+03,0,1.046000e+01,1.021584e-01
3.553550e+03,1,4.073000e+01,3.978316e-01
3.564020e+03,2,1.047000e+01,1.022661e-01
3.604740e+03,3,4.072000e+01,3.977339e-01
3.615200e+03,0,1.046000e+01,1.021684e-01
3.655940e+03,1,4.074000e+01,3.978904e-01
3.666400e+03,2,1.046000e+01,1.021584e-01
3.707130e+03,3,4.073000e+01,3.977928e-01
3.717590e+03,0,1.046000e+01,1.021584e-01
3.758330e+03,1,4.074000e+01,3.978904e-01
3.768790e+03,2,1.046000e+01,1.021584e-01
3.809520e+03,3,4.073000e+01,3.977928e-01
3.819980e+03,0,1.046000e+01,1.021584e-01
3.860720e+03,1,4.074000e+01,3.978904e-01
3.871180e+03,2,1.046000e+01,1.021584e-01
3.911910e+03,3,4.073000e+01,3.977928e-01
3.922370e+03,0,1.046000e+01,1.021584e-01
3.963110e+03,1,4.074000e+01,7.957031e-01
3.973570e+03,2,1.046000e+01,2.042969e-01


==> plotdata/plotdata_duty_modulation_approach2__raster.csv <==
time,neuron
2.722000e+01,0
1.897300e+02,0
3.522100e+02,0
5.147200e+02,0
6.772000e+02,0
8.396900e+02,0
1.002200e+03,0
1.164700e+03,0
1.327190e+03,0
1.489670e+03,0
1.652150e+03,0
1.814630e+03,0
1.977140e+03,0
2.079390e+03,0
2.181780e+03,0
2.284160e+03,0
2.386560e+03,0
2.488940e+03,0
2.591330e+03,0
2.693720e+03,0
2.796110e+03,0
2.898500e+03,0
3.000880e+03,0
3.103260e+03,0
3.205650e+03,0
3.308040e+03,0
3.410430e+03,0
3.512820e+03,0
3.615200e+03,0
3.717590e+03,0
3.819980e+03,0
3.922370e+03,0
6.785000e+01,1
2.303600e+02,1
3.928400e+02,1
5.553500e+02,1
7.178300e+02,1
8.803200e+02,1
1.042830e+03,1
1.205330e+03,1
1.367810e+03,1
1.530290e+03,1
1.692770e+03,1
1.855250e+03,1
2.017760e+03,1
2.120120e+03,1
2.222510e+03,1
2.324900e+03,1
2.427280e+03,1
2.529670e+03,1
2.632060e+03,1
2.734450e+03,1
2.836840e+03,1
2.939220e+03,1
3.041610e+03,1
3.143990e+03,1
3.246380e+03,1
3.348770e+03,1
3.451160e+03,1
3.553550e+03,1
3.655940e+03,1
3.758330e+03,1
3.860720e+03,1
3.963110e+03,1
1.084700e+02,2
2.709800e+02,2
4.334600e+02,2
5.959700e+02,2
7.584600e+02,2
9.209500e+02,2
1.083450e+03,2
1.245950e+03,2
1.408430e+03,2
1.570910e+03,2
1.733390e+03,2
1.895880e+03,2
2.028220e+03,2
2.130580e+03,2
2.232970e+03,2
2.335360e+03,2
2.437740e+03,2
2.540130e+03,2
2.642520e+03,2
2.744920e+03,2
2.847300e+03,2
2.949690e+03,2
3.052080e+03,2
3.154460e+03,2
3.256850e+03,2
3.359230e+03,2
3.461620e+03,2
3.564020e+03,2
3.666400e+03,2
3.768790e+03,2
3.871180e+03,2
3.973570e+03,2
1.491000e+02,3
3.116000e+02,3
4.740900e+02,3
6.365900e+02,3
7.990800e+02,3
9.615700e+02,3
1.124080e+03,3
1.286570e+03,3
1.449050e+03,3
1.611530e+03,3
1.774000e+03,3
1.936510e+03,3
2.068920e+03,3
2.171310e+03,3
2.273700e+03,3
2.376090e+03,3
2.478480e+03,3
2.580870e+03,3
2.683260e+03,3
2.785640e+03,3
2.888030e+03,3
2.990420e+03,3
3.092800e+03,3
3.195190e+03,3
3.297580e+03,3
3.399970e+03,3
3.502360e+03,3
3.604740e+03,3
3.707130e+03,3
3.809520e+03,3
3.911910e+03,3


==> plotdata/plotdata_edf_exc_curve.csv <==
period,delay,relative_phase
7.199999999999992,1.7374047230346037,0.2413062115325841
7.299999999999992,1.6065932007341546,0.22008126037454198
7.3999999999999915,1.5682514157508933,0.21192586699336421
7.499999999999991,1.5446415158653508,0.20595220211538035
7.599999999999991,1.5275437482555725,0.20099259845468084
7.69999999999999,1.5138266805926368,0.1966008676094336
7.79999999999999,1.5018423011358586,0.19254388476100776
7.89999999999999,1.490598909766784,0.18868340629959315
7.999999999999989,1.4796882329827667,0.1849610291228461
8.099999999999989,1.4690671375053157,0.18136631327226144
8.199999999999989,1.4587221826898147,0.17789294910851422
8.299999999999988,1.4486404749852775,0.17453499698617825
8.399999999999988,1.438809946421415,0.17128689838350203
8.499999999999988,1.429219411142867,0.1681434601344552
8.599999999999987,1.4198581340531329,0.1650997830294343
8.699999999999987,1.4107160737439082,0.16215127284412761
8.799999999999986,1.4017838715129178,0.15929362176283182
8.899999999999986,1.3930527140192768,0.15652277685609875
8.999999999999986,1.3845142774767984,0.15383491971964453
9.099999999999985,1.376160651367347,0.1512264452052032
9.199999999999985,1.3679845078757424,0.14869396824736356
9.299999999999985,1.359978540357748,0.146234251651371
9.399999999999984,1.3521364322927736,0.14384430130774212
9.499999999999984,1.3444519641426484,0.1415212593834369
9.599999999999984,1.3369189390931009,0.1392623894888649
9.699999999999983,1.3295318685585493,0.13706514108851048
9.799999999999983,1.3222856104832048,0.13492710311053133
9.899999999999983,1.3151751237186664,0.1328459720927948
9.999999999999982,1.308195513759299,0.13081955137593015
10.099999999999982,1.3013424482049765,0.128845786950988
10.199999999999982,1.2946115858834004,0.1269227044983728
10.299999999999981,1.2879988973459195,0.1250484366355264
10.39999999999998,1.2815006645669502,0.12322121774682236
10.49999999999998,1.2751129545126776,0.12143932900120762
10.59999999999998,1.268832676470274,0.1197011958934223
10.69999999999998,1.2626561783505539,0.1180052503131361
10.79999999999998,1.2565807113450636,0.11635006586528389
10.899999999999979,1.2506029467394169,0.11473421529719442
10.999999999999979,1.244720339028499,0.1131563944571365
11.099999999999978,1.23892995416069,0.11161531118564796
11.199999999999978,1.2332294792378686,0.11010977493195277
11.299999999999978,1.2276163100999926,0.10863861151327389
11.399999999999977,1.222088078246751,0.10720070861813626
11.499999999999977,1.2166425950711046,0.10579500826705279
11.599999999999977,1.2112776905076676,0.10442049056100604
11.699999999999976,1.2059915891731574,0.10307620420283417
11.799999999999976,1.2007819449009838,0.10176118177127003
11.899999999999975,1.1956471890772369,0.1004745537039697
11.999999999999975,1.1905854107549203,0.09921545089624356
12.099999999999975,1.1855949959010315,0.09798305751248214
12.199999999999974,1.1806742128278418,0.09677657482195445
12.299999999999974,1.1758216442748237,0.0955952556320997
12.399999999999974,1.171035516421065,0.0944383480984732
12.499999999999973,1.1663146669670297,0.09330517335736258
12.599999999999973,1.1616576716799556,0.09219505330793318
12.699999999999973,1.157062998327015,0.09110732270291477
12.799999999999972,1.1525295851295625,0.09004137383824727
12.899999999999972,1.1480561636435231,0.08899660183283145
12.999999999999972,1.1436414934701162,0.08797242257462452
13.099999999999971,1.1392843107078632,0.08696826799296685
13.19999999999997,1.1349837974629853,0.08598362101992332
13.29999999999997,1.1307386191057844,0.0850179412861494
13.39999999999997,1.1265480428795283,0.0840707494686217
13.49999999999997,1.122410751643183,0.08314153715875448
13.59999999999997,1.118325969040086,0.08222985066471239
13.699999999999969,1.114292815108353,0.08133524197871209
13.799999999999969,1.1103102106157507,0.0804572616388227
13.899999999999968,1.1063774772330786,0.07959550195921447
13.999999999999968,1.10249374319403,0.07874955308528804
14.099999999999968,1.0986580703117537,0.07791901207884795
14.199999999999967,1.0948698976067592,0.07710351391596913
14.299999999999967,1.0911281274135571,0.07630266625269648
14.399999999999967,1.0874323512405144,0.07551613550281368
14.499999999999966,1.083781540973624,0.07474355454990528
14.599999999999966,1.080175267191888,0.07398460734191031
14.699999999999966,1.0766126278118406,0.0732389542729145
14.799999999999965,1.0730931194697078,0.0725062918560615
14.899999999999965,1.0696160853403085,0.07178631445236987
14.999999999999964,1.0661807348267787,0.07107871565511875
15.099999999999964,1.062786683676968,0.07038322408456758
15.199999999999964,1.059433019117352,0.0696995407314049
15.299999999999963,1.0561194541499848,0.06902741530392074
15.399999999999963,1.052845351263584,0.06836658125088224
15.499999999999963,1.0496100647883377,0.06771677837344131
15.599999999999962,1.0464130358975805,0.06707775871138352
15.699999999999962,1.043253766806881,0.06644928450999259
15.799999999999962,1.0401317870922497,0.06583112576533243
15.899999999999961,1.0370466597176495,0.06522306035960077
15.999999999999961,1.0339975817971663,0.06462484886232304
16.09999999999996,1.0309843479928666,0.0640362949063894
16.19999999999996,1.0280064369198643,0.06345718746418931
16.29999999999996,1.0250632533176423,0.06288731615445672
16.39999999999996,1.0221544622780923,0.06232649160232285
16.499999999999957,1.0192794637871374,0.06177451295679637
16.59999999999996,1.0164380465716418,0.061231207624797855
16.69999999999996,1.0136295467314143,0.060696380043797404
16.799999999999958,1.0108536003284578,0.06016985716240836
16.899999999999956,1.0081099060943284,0.059651473733392364
16.999999999999957,1.0053979287386008,0.059141054631682545
17.09999999999996,1.0027172855458388,0.05863843775121878
17.199999999999957,1.0000676103323296,0.05814346571699605
17.299999999999955,0.99744849496142,0.057655982367712286
17.399999999999956,0.9948595176278602,0.05717583434642889
17.499999999999957,0.9923004630943504,0.05670288360539159
17.599999999999955,0.9897707114806167,0.056236972243217
17.699999999999953,0.9872700472128031,0.05577796876908507
17.799999999999955,0.9847979728178341,0.05532572880999082
17.899999999999956,0.9823543681400793,0.05488013229832858
17.999999999999954,0.9799387178916277,0.054441039882868345
18.09999999999995,0.9775506529724741,0.054008323368645125
18.199999999999953,0.9751900405485604,0.05358187035981115
18.299999999999955,0.9728562367704926,0.05316154299292322
18.399999999999952,0.9705491610382637,0.05274723701294925
18.49999999999995,0.9682684299027642,0.0523388340487982
18.59999999999995,0.966013605581256,0.051936215353831104
18.699999999999953,0.9637845015307002,0.05153927815672206
18.79999999999995,0.9615807929368977,0.05114791451792022
18.89999999999995,0.9594022409888247,0.050762023332742184
18.99999999999995,0.9572482533352471,0.050381487017644715
19.09999999999995,0.9551188542363173,0.05000622273488585
19.19999999999995,0.95301360700207,0.04963612536469128
19.299999999999947,0.9509322628069037,0.049271101699839705
19.39999999999995,0.9488745080263007,0.0489110571147579
19.49999999999995,0.9468401345949338,0.04855590433820185
19.599999999999948,0.9448287276275926,0.048205547327938525
19.699999999999946,0.9428400024309597,0.04785989860055646
19.799999999999947,0.940873841682737,0.047518880893067654
19.89999999999995,0.9389298935309333,0.04718240671009727
19.999999999999947,0.937007946556148,0.046850397327807526
20.099999999999945,0.9351076530047794,0.04652276880620806
20.199999999999946,0.9332288214018263,0.04619944660405093
20.299999999999947,0.9313711972562692,0.04588035454464392
20.399999999999945,0.9295345449764659,0.04556541887139551
20.499999999999943,0.9277185049310174,0.045254561216147314
20.599999999999945,0.9259229521533985,0.0449477161239515
20.699999999999946,0.9241474830996981,0.04464480594684543
20.799999999999944,0.9223921669643415,0.04434577725790115
20.89999999999994,0.9206564059710823,0.044050545740243294
20.999999999999943,0.9189402166658004,0.043759057936466804
21.099999999999945,0.917243324103211,0.04347124758783002
21.199999999999942,0.9155655210795478,0.04318705288111086
21.29999999999994,0.913906381580548,0.042906402891105665
21.39999999999994,0.9122659447079187,0.04262924975270659
21.499999999999943,0.9106439011140969,0.04235553028437671
21.59999999999994,0.9090399654528412,0.0420851835857798
21.69999999999994,0.9074539490528176,0.04181815433423135
21.79999999999994,0.9058857625144756,0.04155439277589349
21.89999999999994,0.9043350211161149,0.04129383658064462
21.99999999999994,0.9028017146183629,0.041036441573562066
22.099999999999937,0.9012854881505682,0.040782148785093696
22.19999999999994,0.8997861271740817,0.04053090662946325
22.29999999999994,0.8983034752801562,0.04028266705292191
22.399999999999938,0.8968374377983809,0.04003738561599925
22.499999999999936,0.895387661872865,0.03979500719434967
22.599999999999937,0.8939541145251377,0.039555491793147796
22.69999999999994,0.8925365175016395,0.039318789317252946
22.799999999999937,0.8911346330437275,0.03908485232647939
22.899999999999935,0.8897483036368189,0.038853637713398316
22.999999999999936,0.8883774468774303,0.038625106385975334
23.099999999999937,0.8870218199870176,0.03839921298645108
23.199999999999935,0.8856812672741486,0.03817591669285134
23.299999999999933,0.8843554918525662,0.03795517132414458
23.399999999999935,0.8830444671190439,0.03773694303927549
23.499999999999936,0.8817480039745672,0.037521191658492326
23.599999999999934,0.8804659407253052,0.037307878844292694
23.699999999999932,0.8791979227360684,0.03709695876523506
23.799999999999933,0.8779441067174881,0.03688840784527271
23.899999999999935,0.8767039916993142,0.036682175384908644
23.999999999999932,0.8754776507643101,0.03647823544851302
24.09999999999993,0.8742648720995752,0.03627655070952605
24.199999999999932,0.8730654751784099,0.03607708575117407
24.299999999999933,0.8718793326732885,0.03587980792894201
24.39999999999993,0.8707063653958769,0.035684687106388495
24.49999999999993,0.8695461006644818,0.035491677578142214
24.59999999999993,0.8683988446460619,0.03530076604252294
24.699999999999932,0.8672640416164411,0.03511190451888435
24.79999999999993,0.8661417714626942,0.03492507142994745
24.899999999999928,0.8650318705226899,0.03474023576396355
24.99999999999993,0.86393417999642,0.0345573671998569
25.09999999999993,0.8628485881405623,0.03437643777452449
25.19999999999993,0.8617748609155569,0.0341974151156968
25.299999999999926,0.860712888776851,0.0340202722836701
25.399999999999928,0.8596626359406372,0.03384498566695432
25.49999999999993,0.8586238712508134,0.03367152436277709
25.599999999999927,0.8575964366874018,0.03349986080810173
25.699999999999925,0.8565802783738036,0.033329971921159766
25.799999999999926,0.8555752529957601,0.033161831511463666
25.899999999999928,0.8545812328362615,0.03299541439522254
25.999999999999925,0.8535981282703403,0.03283069724116703
26.099999999999923,0.8526256715690209,0.03266765025168672
26.199999999999925,0.851663832826344,0.03250625316131093
26.299999999999926,0.8507125677669897,0.03234648546642555
26.399999999999924,0.8497716320131632,0.03218831939443809
26.499999999999922,0.8488409074250673,0.03203173235566301
26.599999999999923,0.8479203766944315,0.031876705890768194
26.699999999999925,0.8470098738273762,0.031723216248216425
26.799999999999923,0.8461092664046682,0.031571241283756366
26.89999999999992,0.8452184535369844,0.03142076035453483
26.999999999999922,0.8443373634123645,0.03127175420045804
27.099999999999923,0.8434658414858398,0.031124200792835507
27.19999999999992,0.8426037008445004,0.030978077236930253
27.29999999999992,0.8417510443538097,0.030833371588051727
27.39999999999992,0.8409075040348649,0.03069005489178348
27.499999999999922,0.8400731522517617,0.030548114627336875
27.59999999999992,0.8392478947770134,0.0304075324194571
27.699999999999918,0.8384315786242562,0.03026828803697685
27.79999999999992,0.8376240697764766,0.030130362222175504
27.89999999999992,0.8368252583760333,0.029993736859356118
27.99999999999992,0.8360350600250557,0.029858395000894933
28.099999999999916,0.835253412956026,0.02972432074576614
28.199999999999918,0.8344802781941496,0.02959149922674298
28.29999999999992,0.833715467908601,0.02945991052680577
28.399999999999917,0.8329588441247482,0.029329536764956008
28.499999999999915,0.8322104627263229,0.029200367113204402
28.599999999999916,0.8314701151975264,0.029072381650263247
28.699999999999918,0.8307376809858309,0.028945563797415794
28.799999999999915,0.8300131981379953,0.02881990271312492
28.899999999999913,0.8292965235013949,0.028695381436034513
28.999999999999915,0.8285875377502552,0.02857198406035371
29.099999999999916,0.827886153343087,0.028449695991171458
29.199999999999914,0.8271922905746325,0.028328503101871058
29.299999999999912,0.826505880333959,0.02820839182027172
29.399999999999913,0.8258268678474578,0.028089349246512255
29.499999999999915,0.8251551895031071,0.02797136235603761
29.599999999999913,0.8244905590555417,0.027854410778903518
29.69999999999991,0.8238331974003205,0.02773849149496037
29.799999999999912,0.8231827417814557,0.027623581938975104
29.899999999999913,0.8225394064997298,0.027509679147148233
29.99999999999991,0.8219027933430392,0.02739675977810139
30.09999999999991,0.8212730273420114,0.027284818184120062
30.19999999999991,0.8206500410559757,0.027173842419072124
30.299999999999912,0.8200337222160335,0.027063819215050692
30.39999999999991,0.8194239704206806,0.026954735869101416
30.499999999999908,0.8188206985929549,0.02684658028173631
30.59999999999991,0.8182238339748082,0.026739340979568975
30.69999999999991,0.8176333168785277,0.026633007064447232
30.79999999999991,0.8170491009418316,0.02652756821239721
30.899999999999906,0.8164711514175451,0.026423014608982123
30.999999999999908,0.8158994358176381,0.02631933663927873
31.09999999999991,0.8153335862802699,0.026216514028304574
31.199999999999907,0.8147739075162489,0.026114548317828567
31.299999999999905,0.8142201058371299,0.026013421911729468
31.399999999999906,0.8136722570255799,0.02591312920463638
31.499999999999908,0.8131301205804036,0.02581365462160019
31.599999999999905,0.81259386321873,0.025714995671478873
31.699999999999903,0.8120632206572012,0.025617136298334498
31.799999999999905,0.8115381580792587,0.025520067864127707
31.899999999999906,0.8110187046544546,0.025423783844967303
31.999999999999904,0.8105047700431136,0.025328274063847377
32.0999999999999,0.809996271418477,0.025233528704625526
32.1999999999999,0.8094931430124177,0.02513953860287019
32.299999999999905,0.8089953293569572,0.025046295026531256
32.399999999999906,0.8085027764113377,0.02495378939541173
32.4999999999999,0.8080154351692457,0.02486201338982302
32.5999999999999,0.8075332760359082,0.02477095938760462
32.6999999999999,0.8070562045781671,0.02468061787700824
32.7999999999999,0.8065840625172562,0.024590977515770083
32.8999999999999,0.8061169875574237,0.0245020360959704
32.9999999999999,0.8056548449657761,0.02441378318078117
33.0999999999999,0.8051975003823131,0.024326208470764818
33.1999999999999,0.8047450747989835,0.024239309481897165
33.2999999999999,0.8042972980727185,0.024153072014195826
33.3999999999999,0.8038542979014399,0.02406749394914498
33.4999999999999,0.80341598511496,0.023982566719849625
33.599999999999895,0.8029821769241532,0.023898279075123683
33.699999999999896,0.8025530019683023,0.02381462913852536
33.7999999999999,0.802128388840985,0.023731609137307322
33.8999999999999,0.8017081644657007,0.023649208391318677
33.9999999999999,0.8012923137025572,0.02356742099125175
34.099999999999895,0.8008808426824582,0.023486241720893274
34.199999999999896,0.8004736994465399,0.023405663726507087
34.2999999999999,0.8000708302547234,0.02332568018235352
34.39999999999989,0.7996721874392582,0.023246284518583158
34.49999999999989,0.7992777295513671,0.02316747042177883
34.599999999999895,0.7988874201842084,0.02308923179723153
34.699999999999896,0.7985012207304787,0.023011562557074382
34.7999999999999,0.7981189227986988,0.022934451804560378
34.89999999999989,0.7977406564169807,0.022857898464670005
34.99999999999989,0.797366407404301,0.022781897354408668
35.099999999999895,0.7969961277677764,0.022706442386546403
35.19999999999989,0.7966295337461929,0.02263152084506237
35.29999999999989,0.7962668973337941,0.022557135901807267
35.39999999999989,0.7959080162707853,0.022483277295784965
35.49999999999989,0.7955528461029644,0.022409939326844135
35.599999999999895,0.79520144352169,0.022337119200047537
35.69999999999989,0.7948536375858737,0.022264807775514737
35.79999999999989,0.7945094809417981,0.022193002260944148
35.89999999999989,0.794168971451236,0.022121698369115275
35.999999999999886,0.7938318641918727,0.022050885116440978
36.09999999999989,0.7934983784350322,0.02198056449958545
36.19999999999989,0.7931683967276187,0.02191072919137075
36.29999999999989,0.7928416964919985,0.021841369049366417
36.39999999999989,0.7925184533585009,0.021772484982376463
36.499999999999886,0.7921986064510561,0.021704071409618043
36.59999999999989,0.7918820882754615,0.021636122630477157
36.69999999999989,0.7915688661600159,0.02156863395531385
36.79999999999988,0.7912588858278257,0.021501600158364897
36.899999999999885,0.7909520741172206,0.021435015558732333
36.999999999999886,0.7906484584217992,0.021368877254643287
37.09999999999989,0.7903480025373426,0.021303180661383963
37.19999999999989,0.790050673646257,0.021237921334576866
37.29999999999988,0.7897563956142376,0.021173093716199465
37.399999999999885,0.7894651402573061,0.021108693589767608
37.499999999999886,0.7891769049836626,0.021044717466231065
37.59999999999988,0.7888916695583897,0.020981161424425326
37.69999999999988,0.7886094073313886,0.02091802141462576
37.79999999999988,0.7883301020014487,0.020855293703742093
37.899999999999885,0.7880536414306383,0.020792972069410044
37.999999999999886,0.7877799790030012,0.02073105207902641
38.09999999999988,0.7875092187178601,0.020669533299681433
38.19999999999988,0.7872413049289426,0.020608411123794374
38.29999999999988,0.7869760017385252,0.020547676285601245
38.39999999999988,0.78671356235904,0.020487332353100064
38.49999999999988,0.7864537855305028,0.0204273710527404
38.59999999999988,0.7861966794972003,0.020367789624279865
38.69999999999988,0.7859422836283093,0.02030858614026645
38.79999999999988,0.7856904184946791,0.020249753053986637
38.89999999999988,0.7854412419245066,0.020191291566182754
38.99999999999988,0.7851945567017538,0.02013319376158349
39.09999999999988,0.7849504437752837,0.02007545892008404
39.199999999999875,0.784708886037886,0.020018083827497157
39.299999999999876,0.7844697085959245,0.019961061287428167
39.39999999999988,0.7842331184134099,0.01990439386836072
39.49999999999988,0.7839988895847227,0.019848073154043674
39.59999999999988,0.7837670294753882,0.019792096703924004
39.699999999999875,0.7835376403047226,0.0197364644913029
39.799999999999876,0.7833106365051733,0.019681171771486827
39.89999999999988,0.7830858283192845,0.019626211236072354
39.99999999999987,0.7828633745132222,0.019571584362830616
40.09999999999987,0.7826432465212397,0.01951728794317312
40.199999999999875,0.7824254068285523,0.019463318577824747
40.299999999999876,0.7822098205685568,0.019409672966961767
40.39999999999988,0.7819963484519821,0.019356345258712486
40.49999999999987,0.7817850691438891,0.019303335040589915
40.59999999999987,0.7815759707925036,0.019250639674692267
40.699999999999875,0.7813690256340526,0.01919825615808489
40.79999999999987,0.7811642070606039,0.019146181545603096
40.89999999999987,0.7809614903252788,0.019094412966388297
40.99999999999987,0.7807608524041055,0.01904294761961239
41.09999999999987,0.7805622717154654,0.018991782766799706
41.199999999999875,0.7803657280487641,0.018940915729338995
41.29999999999987,0.7801712027485556,0.0188903438922169
41.39999999999987,0.7799786785827704,0.018840064700066977
41.49999999999987,0.7797881396589901,0.018790075654433552
41.599999999999866,0.7795995231053937,0.018740373151572023
41.69999999999987,0.7794127693379522,0.018690953701149992
41.79999999999987,0.7792279408919853,0.018641816767750903
41.89999999999987,0.7790450276360872,0.018592960086780182
41.99999999999987,0.7788640200312121,0.01854438142931463
42.099999999999866,0.77868490976239,0.018496078616683908
42.19999999999987,0.7785075054593212,0.018448045153064543
42.29999999999987,0.7783319135453771,0.018400281644098807
42.399999999999864,0.7781581816156565,0.018352787302256108
42.499999999999865,0.7779862953712495,0.018305559891088282
42.599999999999866,0.7778159781045844,0.01825859103531894
42.69999999999987,0.7776474794955277,0.01821188476570328
42.79999999999987,0.7774808127932715,0.01816543955124472
42.899999999999864,0.7773156502586952,0.01811924592677617
42.999999999999865,0.7771522693421389,0.018073308589352122
43.099999999999866,0.7769906040021984,0.018027624222788884
43.19999999999986,0.7768304568754161,0.017982186501745802
43.29999999999986,0.7766721044333451,0.01793700010238678
43.399999999999864,0.7765151971332026,0.017892055233483986
43.499999999999865,0.7763600067993982,0.01784735647814714
43.599999999999866,0.7762063285969513,0.01780289744488426
43.69999999999986,0.7760542572236867,0.01775867865500433
43.79999999999986,0.7759037056066044,0.017714696475036686
43.899999999999864,0.7757547168722709,0.01767095027043903
43.99999999999986,0.7756071970156265,0.01762743629580975
44.09999999999986,0.7754612608769756,0.01758415557544168
44.19999999999986,0.7753166855494035,0.017541101483018233
44.29999999999986,0.7751737381321485,0.017498278513141105
44.399999999999864,0.775032067030395,0.01745567718536931
44.49999999999986,0.774891950390554,0.01741330225596756
44.59999999999986,0.7747532497112672,0.01737114909666524
44.69999999999986,0.7746158834241944,0.017329214394277336
44.799999999999855,0.7744800208509446,0.017287500465422927
44.89999999999986,0.7743454650918361,0.017246001449706873
44.99999999999986,0.7742122574090331,0.0172047168313119
45.09999999999986,0.7740804829611202,0.017163647072308705
45.19999999999986,0.7739500115654275,0.017122787866491813
45.299999999999855,0.7738207973031924,0.01708213680581004
45.39999999999986,0.7736929649555956,0.017041695263339162
45.49999999999986,0.7735664779578584,0.01700146105401892
45.59999999999985,0.7734411673776136,0.01696142910915825
45.699999999999854,0.7733171324136172,0.016921600271632815
45.799999999999855,0.7731944014656165,0.01688197383112705
45.89999999999986,0.7730729429729929,0.01684254777718944
45.99999999999986,0.772952715986662,0.016803319912753575
46.09999999999985,0.7728336093173828,0.016764286536168876
46.199999999999854,0.7727157435194996,0.016725448993928613
46.299999999999855,0.7725990990044962,0.016686805594049645
46.39999999999985,0.7724836441348244,0.016648354399457478
46.49999999999985,0.7723693772373911,0.016610094134137495
46.59999999999985,0.7722562813108983,0.01657202320409658
46.699999999999854,0.7721442680090046,0.016534138501263534
46.799999999999855,0.7720333738502941,0.016496439612185824
46.89999999999985,0.771923614204535,0.016458925676002933
46.99999999999985,0.7718149742784445,0.016421595197413763
47.09999999999985,0.7717074399203057,0.01638444670743754
47.19999999999985,0.7716009977028349,0.01634747876489062
47.29999999999985,0.7714956301072313,0.016310689854275556
47.39999999999985,0.7713913289365812,0.016274078669548178
47.49999999999985,0.7712880831054463,0.01623764385485155
47.59999999999985,0.7711858809487921,0.016201384053546104
47.69999999999985,0.7710847111880991,0.016165297928471732
47.79999999999985,0.7709845630421032,0.016129384164060786
47.89999999999985,0.7708854261537836,0.016093641464588436
47.999999999999844,0.7707872905947397,0.01605806855405713
48.099999999999845,0.7706901468348054,0.01602266417535983
48.19999999999985,0.7705939856708451,0.015987427088606797
48.29999999999985,0.7704987983282298,0.015952356073048287
48.39999999999985,0.7704045718753915,0.015917449832136235
48.499999999999844,0.7703113006257354,0.015882707229396657
48.599999999999845,0.7702189780662768,0.015848127120705335
48.69999999999985,0.7701275968447228,0.015813708354101133
48.79999999999984,0.7700371499655293,0.015779449794375653
48.89999999999984,0.7699475617954683,0.01574534891197282
48.999999999999844,0.7698588566971641,0.015711405238717686
49.099999999999845,0.7697710585101784,0.01567761829959635
49.19999999999985,0.7696841615205275,0.015643987022775
49.29999999999984,0.7695981603270173,0.015610510351460848
49.39999999999984,0.7695130369133536,0.015577186982051742
49.499999999999844,0.7694287965346068,0.015544016091608269
49.59999999999984,0.7693453568563148,0.015510995097909623
49.69999999999984,0.7692627109178095,0.015478122956092797
49.79999999999984,0.7691809289266819,0.01544540017925069
49.89999999999984,0.7691000071801568,0.015412825795193572
49.999999999999844,0.7690199225193624,0.015380398450387295


==> plotdata/plotdata_edf_inh_curve.csv <==
period,delay,relative_phase
13.999999999999986,12.429012234321057,0.8877865881657907
14.099999999999985,12.285547438316177,0.8713154211571766
14.199999999999985,12.211828215900391,0.8599879025281975
14.299999999999985,12.195407822818376,0.8528257218754118
14.399999999999984,12.201208669012518,0.8473061575703147
14.499999999999984,12.206539641352542,0.8418303200932797
14.599999999999984,12.208126092793112,0.8361730200543237
14.699999999999983,12.206164442350532,0.8303513226088807
14.799999999999983,12.200976568063304,0.8243903086529268
14.899999999999983,12.192942219138917,0.8183182697408679
14.999999999999982,12.182480397535526,0.8121653598357027
15.099999999999982,12.170029765606484,0.8059622361328808
15.199999999999982,12.15602658254199,0.7997385909567108
15.299999999999981,12.140885999777922,0.7935219607697998
15.39999999999998,12.124988385771186,0.7873369081669611
15.49999999999998,12.108668958102268,0.7812044489098247
15.59999999999998,12.092215817211994,0.7751420395648724
15.69999999999998,12.075869259674002,0.7691636471129948
15.79999999999998,12.059816341562955,0.7632795152887957
15.899999999999979,12.044193102955685,0.7574964215695409
15.999999999999979,12.029093895667513,0.7518183684792206
16.09999999999998,12.014580251060279,0.7462472205627512
16.199999999999978,12.000686767424089,0.7407831337916114
16.299999999999976,11.987428281205045,0.735425047926691
16.399999999999977,11.974804246775157,0.7301709906570228
16.49999999999998,11.962802929926394,0.7250183593894793
16.599999999999977,11.951404635673514,0.7199641346791283
16.699999999999974,11.940584634194197,0.7150050679158213
16.799999999999976,11.93031454866239,0.7101377707537146
16.899999999999977,11.920564210569148,0.7053588290277613
16.999999999999975,11.9113025828481,0.7006648578145951
17.099999999999973,11.902498846357895,0.6960525641144979
17.199999999999974,11.89412273194777,0.6915187634853365
17.299999999999976,11.886145111485353,0.6870604110685185
17.399999999999974,11.87853833961792,0.6826746172194217
17.49999999999997,11.871276168374605,0.6783586381928357
17.599999999999973,11.864334238037861,0.6741098998885159
17.699999999999974,11.857689968678303,0.6699259869309785
17.799999999999972,11.851322492179014,0.6658046343920805
17.89999999999997,11.845212639403462,0.6617437228717029
17.99999999999997,11.839343025230733,0.6577412791794862
18.099999999999973,11.833697946736034,0.6537954666705001
18.19999999999997,11.828263107153877,0.6499045663271371
18.29999999999997,11.823025860472908,0.646066986911089
18.39999999999997,11.817974874652625,0.6422812431876437
18.49999999999997,11.81310061723718,0.6385459793101189
18.59999999999997,11.808394308966315,0.6348599090842115
18.699999999999967,11.80384902533701,0.6312218730126754
18.79999999999997,11.799459631706466,0.6276308314737492
18.89999999999997,11.795221639153612,0.6240858010134196
18.999999999999968,11.791128974588903,0.6205857355046801
19.099999999999966,11.787174753665946,0.6171295682547626
19.199999999999967,11.783352391810123,0.6137162704067782
19.29999999999997,11.77965597368246,0.6103448691027191
19.399999999999967,11.776079753451253,0.6070144202809935
19.499999999999964,11.772618446595173,0.6037240229023176
19.599999999999966,11.76926711511203,0.6004728119955127
19.699999999999967,11.766021046310511,0.5972599515893671
19.799999999999965,11.762875682659496,0.5940846304373494
19.899999999999963,11.75982705134056,0.5909460829819387
19.999999999999964,11.756871201918303,0.5878435600959162
20.099999999999966,11.754004428452829,0.5847763397240223
20.199999999999964,11.751223203715183,0.5817437229561983
20.29999999999996,11.748524364330526,0.5787450425778595
20.399999999999963,11.745904469955631,0.575779630880179
20.499999999999964,11.74336081666804,0.5728468691057591
20.599999999999962,11.740890559400832,0.5699461436602355
20.69999999999996,11.738491014707982,0.5670768606139133
20.79999999999996,11.736159553403475,0.5642384400674758
20.899999999999963,11.73389386254074,0.5614303283512325
20.99999999999996,11.731691489156445,0.5586519756741175
21.09999999999996,11.72955043686917,0.5559028643065969
21.19999999999996,11.727468629922228,0.5531824825435023
21.29999999999996,11.725443845282811,0.5504903213747808
21.39999999999996,11.723474433096351,0.5478259080886155
21.499999999999957,11.721558397882971,0.5451887626922323
21.59999999999996,11.719694169972211,0.5425784337950108
21.69999999999996,11.717879913441243,0.5399944660572011
21.799999999999958,11.716114183480967,0.5374364304349077
21.899999999999956,11.714395433134257,0.5349039010563599
21.999999999999957,11.712722030555478,0.5323964559343409
22.09999999999996,11.711092871686201,0.5299137046011866
22.199999999999957,11.709506484127244,0.5274552470327598
22.299999999999955,11.707961538184895,0.5250206967795927
22.399999999999956,11.70645679028278,0.5226096781376252
22.499999999999957,11.704991148501449,0.5202218288222876
22.599999999999955,11.70356340421846,0.5178567877972781
22.699999999999953,11.702172497071535,0.5155142069194519
22.799999999999955,11.700817333605833,0.5131937427020112
22.899999999999956,11.699496947947784,0.5108950632291619
22.999999999999954,11.698210273838749,0.5086178379929901
23.09999999999995,11.696956487351775,0.5063617526992121
23.199999999999953,11.695734591660154,0.5041264910198352
23.299999999999955,11.694543676362782,0.501911745766644
23.399999999999952,11.6933829998698,0.4997172222166591
23.49999999999995,11.6922516896542,0.49754262509166913
23.59999999999995,11.691148995879338,0.49538766931692213
23.699999999999953,11.690074066068911,0.4932520702982673
23.79999999999995,11.689026347282944,0.49113556081020876
23.89999999999995,11.688004889185967,0.48903786147221723
23.99999999999995,11.687009114009129,0.48695871308371474
24.09999999999995,11.68603831261249,0.4848978552951251
24.19999999999995,11.685092001858274,0.48285504139910324
24.299999999999947,11.68416941357986,0.4808300170197484
24.39999999999995,11.68326992027344,0.4788225377161256
24.49999999999995,11.682393018016565,0.4768323680823098
24.599999999999948,11.681538095042733,0.47485927215620966
24.699999999999946,11.68070471456398,0.47290302488113384
24.799999999999947,11.679892153084248,0.47096339326952713
24.89999999999995,11.67909991970267,0.4690401574177789
24.999999999999947,11.678327585934877,0.46713310343739606
25.099999999999945,11.677574744849048,0.4652420217071344
25.199999999999946,11.676840794710348,0.4633666982027926
25.299999999999947,11.676125272990353,0.4615069277861809
25.399999999999945,11.675427818640113,0.4596625125448873
25.499999999999943,11.674747881642812,0.4578332502605035
25.599999999999945,11.674085139207198,0.4560189507502822
25.699999999999946,11.673439156604706,0.45421942243598173
25.799999999999944,11.672809612991415,0.4524344811236992
25.89999999999994,11.672195972469263,0.4506639371609764
25.999999999999943,11.671597894572297,0.44890761132970475
26.099999999999945,11.671014982673945,0.4471653250066655
26.199999999999942,11.670446980090944,0.4454369076370599
26.29999999999994,11.669893588907414,0.4437221896922981
26.39999999999994,11.66935429393117,0.44202099598224226
26.499999999999943,11.66882882539198,0.44033316322233984
26.59999999999994,11.66831692354758,0.43865853096043633
26.69999999999994,11.667818258933,0.4369969385368175
26.79999999999994,11.667332514442666,0.43534822815084673
26.89999999999994,11.666859426697888,0.43371224634564737
26.99999999999994,11.666398503065015,0.43208883344685334
27.099999999999937,11.665949812850753,0.4304778528727225
27.19999999999994,11.665512704790666,0.42887914355848133
27.29999999999994,11.66508719440644,0.42729257122368003
27.399999999999938,11.66467292168504,0.4257179898425207
27.499999999999936,11.66426962893485,0.42415525923399555
27.599999999999937,11.663877074270927,0.4226042418214113
27.69999999999994,11.66349498363937,0.4210648008534078
27.799999999999937,11.663123197506714,0.4195368056657101
27.899999999999935,11.66276140499031,0.4180201220426644
27.999999999999936,11.662409381443414,0.4165146207658372
28.099999999999937,11.662066964761884,0.4150201766819185
28.199999999999935,11.661733944634683,0.41353666470335854
28.299999999999933,11.661409965833956,0.4120639563898934
28.399999999999935,11.661094990369527,0.4106019362806181
28.499999999999936,11.660788762038184,0.4091504828785337
28.599999999999934,11.660491062859373,0.40770947772235666
28.699999999999932,11.66020173379392,0.4062788060555383
28.799999999999933,11.659920592449062,0.40485835390448227
28.899999999999935,11.659647493895335,0.4034480101693897
28.999999999999932,11.65938201447904,0.40204765567169193
29.09999999999993,11.65912426387861,0.4006571911985786
29.199999999999932,11.658874002329314,0.39927650692908706
29.299999999999933,11.658630974188046,0.3979054939995929
29.39999999999993,11.658395103770669,0.39654405114866315
29.49999999999993,11.658166265656405,0.395192076801913
29.59999999999993,11.657944135779095,0.393849464046592
29.699999999999932,11.657728663310483,0.3925161166097815
29.79999999999993,11.65751973789748,0.3911919375133392
29.899999999999928,11.65731719349524,0.38987682921388855
29.99999999999993,11.657120863038816,0.38857069543462813
30.09999999999993,11.656930589546274,0.3872734415131662
30.19999999999993,11.656746270695029,0.3859849758508297
30.299999999999926,11.65656780253286,0.3847052080043858
30.399999999999928,11.656395023189067,0.38343404681543075
30.49999999999993,11.656227665401964,0.38217139886563906
30.599999999999927,11.656065813597388,0.380917183450896
30.699999999999925,11.65590932298845,0.3796713134523934
30.799999999999926,11.655757873480836,0.3784336971909371
30.899999999999928,11.65561163618844,0.37720426007082414
30.999999999999925,11.655470218948466,0.3759829102886611
31.099999999999923,11.655333712925994,0.37476957276289463
31.199999999999925,11.655201930664028,0.37356416444436075
31.299999999999926,11.655074692090253,0.3723666035811591
31.399999999999924,11.654952048135815,0.37117681681961284
31.499999999999922,11.654833851056594,0.369994725430369
31.599999999999923,11.654719864434437,0.36882024887450837
31.699999999999925,11.654610077103793,0.3676533147351363
31.799999999999923,11.6545044160316,0.36649384956074305
31.89999999999992,11.654402805193534,0.36534178072707096
31.999999999999922,11.654305091934077,0.3641970341229408
32.09999999999992,11.654211213788894,0.3630595393703714
32.19999999999992,11.654121098196363,0.3619292266520619
32.29999999999992,11.65403462514261,0.3608060255462118
32.39999999999992,11.653951743113012,0.3596898686146
32.49999999999992,11.653872381452114,0.3585806886600659
32.59999999999992,11.653796326692134,0.3574784149292074
32.69999999999992,11.653723565243368,0.35638298364658705
32.79999999999992,11.65365409996669,0.3552943323160585
32.89999999999992,11.653587890293643,0.3542123978812666
32.999999999999915,11.65352463238639,0.35313711007231574
33.099999999999916,11.653464425943632,0.35206841165992936
33.19999999999992,11.653407300087816,0.3510062439785495
33.29999999999992,11.65335283725401,0.34995053565327444
33.39999999999992,11.653301334812708,0.34890123756924357
33.499999999999915,11.653252480898118,0.347858283011885
33.599999999999916,11.65320634802392,0.3468216175007128
33.69999999999992,11.653162775798785,0.345791180290766
33.79999999999991,11.653121785782355,0.34476691673912385
33.89999999999991,11.653083210683295,0.34374876727679426
33.999999999999915,11.653047195164959,0.34273668221073494
34.099999999999916,11.653013345506592,0.3417305966424229
34.19999999999992,11.652981908006238,0.34073046514638206
34.29999999999991,11.652952722113495,0.3397362309654089
34.39999999999991,11.65292563942093,0.33874783835526046
34.499999999999915,11.652900743220926,0.3377652389339407
34.59999999999991,11.652877975621974,0.33678838079832385
34.69999999999991,11.652857081945315,0.33581720697248835
34.79999999999991,11.652838217604115,0.33485167291965934
34.89999999999991,11.652821339393647,0.3338917289224549
34.999999999999915,11.652806329012485,0.3329373236860718
35.09999999999991,11.652793077713962,0.33198840677247843
35.19999999999991,11.652781576236555,0.33104493114308475
35.29999999999991,11.652771819024325,0.3301068503972905
35.399999999999906,11.652763753670497,0.32917411733532564
35.49999999999991,11.65275738083557,0.3282466867841014
35.59999999999991,11.652752543415184,0.3273245096464948
35.69999999999991,11.652749314800502,0.32640754383194764
35.79999999999991,11.652747568818496,0.3254957421457689
35.899999999999906,11.652747277873042,0.3245890606649881
35.99999999999991,11.652748405825715,0.32368745571738183
36.09999999999991,11.652750873503448,0.322790882922534
36.1999999999999,11.652754758461128,0.3218993027199215
36.299999999999905,11.652759911968998,0.3210126697512129
36.399999999999906,11.652766364552589,0.3201309440811159
36.49999999999991,11.652774056524319,0.3192540837403931
36.59999999999991,11.6527829724554,0.318382048427744
36.6999999999999,11.652792987260957,0.3175147952932149
36.799999999999905,11.652804177444576,0.31665228743055995
36.899999999999906,11.652816423567439,0.3157944830235086
36.9999999999999,11.65282975092208,0.31494134461951656
37.0999999999999,11.652844114784935,0.3140928332826136
37.1999999999999,11.652859503703171,0.313248911389871
37.299999999999905,11.652875894513553,0.31240954140787086
37.399999999999906,11.652893210842231,0.3115746847818786
37.4999999999999,11.652911459036261,0.3107443055743011
37.5999999999999,11.652930643015846,0.30991836816531587
37.6999999999999,11.652950585024724,0.3090968324940253
37.7999999999999,11.652971352699922,0.3082796654153427
37.8999999999999,11.65299296208417,0.30746683277267023
37.9999999999999,11.653015347161105,0.30665829860950355
38.0999999999999,11.653038509343595,0.30585402911663057
38.1999999999999,11.653062464524147,0.3050539912179104
38.2999999999999,11.653087015366937,0.3042581466153255
38.3999999999999,11.653112235347653,0.30346646446217923
38.4999999999999,11.65313814441311,0.30267891284189974
38.599999999999895,11.653164741923298,0.30189545963531944
38.699999999999896,11.653191978375503,0.3011160717926495
38.7999999999999,11.653219671891865,0.3003407131930901
38.8999999999999,11.65324796130808,0.299569356331828
38.9999999999999,11.65327685999512,0.2988019707691064
39.099999999999895,11.653306354587354,0.298038525692772
39.199999999999896,11.653336191972183,0.2972789844890871
39.2999999999999,11.653366575044336,0.2965233225202129
39.39999999999989,11.653397498959503,0.29577151012587655
39.49999999999989,11.6534288975256,0.29502351639305396
39.599999999999895,11.65346058033511,0.2942793075842208
39.699999999999896,11.653492746349466,0.2935388601095591
39.7999999999999,11.6535253696399,0.29280214496582735
39.89999999999989,11.65355832460407,0.2920691309424587
39.99999999999989,11.653591598354,0.2913397899588508
40.099999999999895,11.653625285249724,0.2906140968890213
40.19999999999989,11.653659371911562,0.28989202417690535
40.29999999999989,11.65369361395141,0.28917353880772806
40.39999999999989,11.653728225727102,0.2884586194486914
40.49999999999989,11.653763214608265,0.2877472398668715
40.599999999999895,11.653798365545216,0.2870393686094888
40.69999999999989,11.653833774777429,0.2863349821812644
40.79999999999989,11.653869528599689,0.2856340570735226
40.89999999999989,11.653905456681834,0.2849365637330529
40.999999999999886,11.653941551084586,0.2842424768557224
41.09999999999989,11.653977957685099,0.28355177512615887
41.19999999999989,11.65401453017589,0.28286443034407577
41.29999999999989,11.654051205007383,0.2821804165861359
41.39999999999989,11.65408814750658,0.2814997137078891
41.499999999999886,11.654125230229212,0.28082229470431913
41.59999999999989,11.654162372460467,0.2801481339533774
41.69999999999989,11.654199765336136,0.27947721259798963
41.79999999999988,11.65423726116561,0.2788095038556374
41.899999999999885,11.654274800953862,0.27814498331632204
41.999999999999886,11.654312554319802,0.2774836322457103
42.09999999999989,11.654350385175485,0.2768254248260218
42.19999999999989,11.65438821572817,0.27617033686559717
42.29999999999988,11.654426215361122,0.27551835024494453
42.399999999999885,11.654464259624012,0.2748694400854727
42.499999999999886,11.65450231146653,0.2742235837992132
42.59999999999988,11.654540506820998,0.2735807630709162
42.69999999999988,11.654578702958702,0.2729409532308837
42.79999999999988,11.654616870134097,0.27230413247976937
42.899999999999885,11.654655170938403,0.27167028370485863
42.999999999999886,11.654693425566569,0.2710393819899209
43.09999999999988,11.654731672258928,0.2704114077090246
43.19999999999988,11.65477003026387,0.2697863432931459
43.29999999999988,11.654808272472366,0.26916416333654497
43.39999999999988,11.654846521743622,0.2685448507314206
43.49999999999988,11.654884885369649,0.26792838816941794
43.59999999999988,11.654923047048987,0.26731474878552797
43.69999999999988,11.654961232964666,0.2667039183744782
43.79999999999988,11.654999515598737,0.26609587935157003
43.89999999999988,11.655037553907553,0.26549060487261017
43.99999999999988,11.655075621616382,0.2648880823094639
44.09999999999988,11.655113739303706,0.264288293408248
44.199999999999875,11.65515162428965,0.26369121321922356
44.299999999999876,11.655189546500324,0.2630968294921074
44.39999999999988,11.655227452170129,0.26250512279662525
44.49999999999988,11.65526514782249,0.26191607073758477
44.59999999999988,11.655302857903783,0.2613296604911169
44.699999999999875,11.65534049973416,0.260745872477275
44.799999999999876,11.655377956088339,0.2601646865198297
44.89999999999988,11.655415394610321,0.259586088966823
44.99999999999987,11.655452746600412,0.25901006103556545
45.09999999999987,11.65548992596319,0.25843658372423994
45.199999999999875,11.65552707010301,0.2578656431438726
45.299999999999876,11.655564117624976,0.2572972211396249
45.39999999999988,11.655600967619431,0.2567312988462437
45.49999999999987,11.655637776239923,0.25616786321406493
45.59999999999987,11.655674477840519,0.25560689644387175
45.699999999999875,11.65571094328479,0.2550483795029502
45.79999999999987,11.655747394567895,0.25449230119143945
45.89999999999987,11.655783695795616,0.253938642609927
45.99999999999987,11.655819792720644,0.25338738679827555
46.09999999999987,11.655855862595564,0.2528385219651973
46.199999999999875,11.655891762140554,0.25229202948356244
46.29999999999987,11.6559274512083,0.2517478931146508
46.39999999999987,11.655963062934218,0.2512061004942726
46.49999999999987,11.655998561191149,0.2506666357245415
46.599999999999866,11.65603377223588,0.2501294800908994
46.69999999999987,11.656068945954912,0.24959462411038427
46.79999999999987,11.656104007093104,0.24906205143361404
46.89999999999987,11.656138768125878,0.24853174345684242
46.99999999999987,11.656173475408991,0.24800369096614944
47.099999999999866,11.656208079455745,0.24747787854470865
47.19999999999987,11.656242350910047,0.24695428709555253
47.29999999999987,11.656276547432588,0.246432907979548
47.399999999999864,11.656310677829481,0.2459137273803695
47.499999999999865,11.656344443676982,0.24539672513004243
47.599999999999866,11.65637814423207,0.24488189378638872
47.69999999999987,11.656411751217052,0.2443692191030835
47.79999999999987,11.656445070879375,0.243858683491201
47.899999999999864,11.656478226483712,0.2433502761270093
47.999999999999865,11.656511290166122,0.2428439852117949
48.099999999999866,11.656544136943332,0.2423397949468475
48.19999999999986,11.65657673302827,0.2418376915566038
48.29999999999986,11.656609248777164,0.24133766560615313
48.399999999999864,11.656641621260638,0.2408397029186089
48.499999999999865,11.656673690193434,0.24034378742666943
48.599999999999866,11.656705624022974,0.23984990995932112
48.69999999999986,11.656737468299111,0.23935805889731304
48.79999999999986,11.656769007132151,0.23886821735926608
48.899999999999864,11.656800382079,0.23838037591163666
48.99999999999986,11.656831629260823,0.23789452304613995
49.09999999999986,11.656862698254429,0.2374106455856306
49.19999999999986,11.6568935090123,0.23692872985797422
49.29999999999986,11.656924161274752,0.2364487659487786
49.399999999999864,11.656954726523168,0.23597074345188665
49.49999999999986,11.656984986090322,0.23549464618364355
49.59999999999986,11.657015055680688,0.2350204648322726
49.69999999999986,11.657045018048866,0.23454818949796577
49.799999999999855,11.657074807721136,0.23407780738395922
49.89999999999986,11.657104287670517,0.23360930436213528
49.99999999999986,11.657133631426234,0.23314267262852534


==> plotdata/plotdata_edf_single_curve.csv <==
period,delay,relative_phase
13.999999999999986,12.429012234321057,0.8877865881657907
14.099999999999985,12.285547438316177,0.8713154211571766
14.199999999999985,12.211828215900391,0.8599879025281975
14.299999999999985,12.195407822818376,0.8528257218754118
14.399999999999984,12.201208669012518,0.8473061575703147
14.499999999999984,12.206539641352542,0.8418303200932797
14.599999999999984,12.208126092793112,0.8361730200543237
14.699999999999983,12.206164442350532,0.8303513226088807
14.799999999999983,12.200976568063304,0.8243903086529268
14.899999999999983,12.192942219138917,0.8183182697408679
14.999999999999982,12.182480397535526,0.8121653598357027
15.099999999999982,12.170029765606484,0.8059622361328808
15.199999999999982,12.15602658254199,0.7997385909567108
15.299999999999981,12.140885999777922,0.7935219607697998
15.39999999999998,12.124988385771186,0.7873369081669611
15.49999999999998,12.108668958102268,0.7812044489098247
15.59999999999998,12.092215817211994,0.7751420395648724
15.69999999999998,12.075869259674002,0.7691636471129948
15.79999999999998,12.059816341562955,0.7632795152887957
15.899999999999979,12.044193102955685,0.7574964215695409
15.999999999999979,12.029093895667513,0.7518183684792206
16.09999999999998,12.014580251060279,0.7462472205627512
16.199999999999978,12.000686767424089,0.7407831337916114
16.299999999999976,11.987428281205045,0.735425047926691
16.399999999999977,11.974804246775157,0.7301709906570228
16.49999999999998,11.962802929926394,0.7250183593894793
16.599999999999977,11.951404635673514,0.7199641346791283
16.699999999999974,11.940584634194197,0.7150050679158213
16.799999999999976,11.93031454866239,0.7101377707537146
16.899999999999977,11.920564210569148,0.7053588290277613
16.999999999999975,11.9113025828481,0.7006648578145951
17.099999999999973,11.902498846357895,0.6960525641144979
17.199999999999974,11.89412273194777,0.6915187634853365
17.299999999999976,11.886145111485353,0.6870604110685185
17.399999999999974,11.87853833961792,0.6826746172194217
17.49999999999997,11.871276168374605,0.6783586381928357
17.599999999999973,11.864334238037861,0.6741098998885159
17.699999999999974,11.857689968678303,0.6699259869309785
17.799999999999972,11.851322492179014,0.6658046343920805
17.89999999999997,11.845212639403462,0.6617437228717029
17.99999999999997,11.839343025230733,0.6577412791794862
18.099999999999973,11.833697946736034,0.6537954666705001
18.19999999999997,11.828263107153877,0.6499045663271371
18.29999999999997,11.823025860472908,0.646066986911089
18.39999999999997,11.817974874652625,0.6422812431876437
18.49999999999997,11.81310061723718,0.6385459793101189
18.59999999999997,11.808394308966315,0.6348599090842115
18.699999999999967,11.80384902533701,0.6312218730126754
18.79999999999997,11.799459631706466,0.6276308314737492
18.89999999999997,11.795221639153612,0.6240858010134196
18.999999999999968,11.791128974588903,0.6205857355046801
19.099999999999966,11.787174753665946,0.6171295682547626
19.199999999999967,11.783352391810123,0.6137162704067782
19.29999999999997,11.77965597368246,0.6103448691027191
19.399999999999967,11.776079753451253,0.6070144202809935
19.499999999999964,11.772618446595173,0.6037240229023176
19.599999999999966,11.76926711511203,0.6004728119955127
19.699999999999967,11.766021046310511,0.5972599515893671
19.799999999999965,11.762875682659496,0.5940846304373494
19.899999999999963,11.75982705134056,0.5909460829819387
19.999999999999964,11.756871201918303,0.5878435600959162
20.099999999999966,11.754004428452829,0.5847763397240223
20.199999999999964,11.751223203715183,0.5817437229561983
20.29999999999996,11.748524364330526,0.5787450425778595
20.399999999999963,11.745904469955631,0.575779630880179
20.499999999999964,11.74336081666804,0.5728468691057591
20.599999999999962,11.740890559400832,0.5699461436602355
20.69999999999996,11.738491014707982,0.5670768606139133
20.79999999999996,11.736159553403475,0.5642384400674758
20.899999999999963,11.73389386254074,0.5614303283512325
20.99999999999996,11.731691489156445,0.5586519756741175
21.09999999999996,11.72955043686917,0.5559028643065969
21.19999999999996,11.727468629922228,0.5531824825435023
21.29999999999996,11.725443845282811,0.5504903213747808
21.39999999999996,11.723474433096351,0.5478259080886155
21.499999999999957,11.721558397882971,0.5451887626922323
21.59999999999996,11.719694169972211,0.5425784337950108
21.69999999999996,11.717879913441243,0.5399944660572011
21.799999999999958,11.716114183480967,0.5374364304349077
21.899999999999956,11.714395433134257,0.5349039010563599
21.999999999999957,11.712722030555478,0.5323964559343409
22.09999999999996,11.711092871686201,0.5299137046011866
22.199999999999957,11.709506484127244,0.5274552470327598
22.299999999999955,11.707961538184895,0.5250206967795927
22.399999999999956,11.70645679028278,0.5226096781376252
22.499999999999957,11.704991148501449,0.5202218288222876
22.599999999999955,11.70356340421846,0.5178567877972781
22.699999999999953,11.702172497071535,0.5155142069194519
22.799999999999955,11.700817333605833,0.5131937427020112
22.899999999999956,11.699496947947784,0.5108950632291619
22.999999999999954,11.698210273838749,0.5086178379929901
23.09999999999995,11.696956487351775,0.5063617526992121
23.199999999999953,11.695734591660154,0.5041264910198352
23.299999999999955,11.694543676362782,0.501911745766644
23.399999999999952,11.6933829998698,0.4997172222166591
23.49999999999995,11.6922516896542,0.49754262509166913
23.59999999999995,11.691148995879338,0.49538766931692213
23.699999999999953,11.690074066068911,0.4932520702982673
23.79999999999995,11.689026347282944,0.49113556081020876
23.89999999999995,11.688004889185967,0.48903786147221723
23.99999999999995,11.687009114009129,0.48695871308371474
24.09999999999995,11.68603831261249,0.4848978552951251
24.19999999999995,11.685092001858274,0.48285504139910324
24.299999999999947,11.68416941357986,0.4808300170197484
24.39999999999995,11.68326992027344,0.4788225377161256
24.49999999999995,11.682393018016565,0.4768323680823098
24.599999999999948,11.681538095042733,0.47485927215620966
24.699999999999946,11.68070471456398,0.47290302488113384
24.799999999999947,11.679892153084248,0.47096339326952713
24.89999999999995,11.67909991970267,0.4690401574177789
24.999999999999947,11.678327585934877,0.46713310343739606
25.099999999999945,11.677574744849048,0.4652420217071344
25.199999999999946,11.676840794710348,0.4633666982027926
25.299999999999947,11.676125272990353,0.4615069277861809
25.399999999999945,11.675427818640113,0.4596625125448873
25.499999999999943,11.674747881642812,0.4578332502605035
25.599999999999945,11.674085139207198,0.4560189507502822
25.699999999999946,11.673439156604706,0.45421942243598173
25.799999999999944,11.672809612991415,0.4524344811236992
25.89999999999994,11.672195972469263,0.4506639371609764
25.999999999999943,11.671597894572297,0.44890761132970475
26.099999999999945,11.671014982673945,0.4471653250066655
26.199999999999942,11.670446980090944,0.4454369076370599
26.29999999999994,11.669893588907414,0.4437221896922981
26.39999999999994,11.66935429393117,0.44202099598224226
26.499999999999943,11.66882882539198,0.44033316322233984
26.59999999999994,11.66831692354758,0.43865853096043633
26.69999999999994,11.667818258933,0.4369969385368175
26.79999999999994,11.667332514442666,0.43534822815084673
26.89999999999994,11.666859426697888,0.43371224634564737
26.99999999999994,11.666398503065015,0.43208883344685334
27.099999999999937,11.665949812850753,0.4304778528727225
27.19999999999994,11.665512704790666,0.42887914355848133
27.29999999999994,11.66508719440644,0.42729257122368003
27.399999999999938,11.66467292168504,0.4257179898425207
27.499999999999936,11.66426962893485,0.42415525923399555
27.599999999999937,11.663877074270927,0.4226042418214113
27.69999999999994,11.66349498363937,0.4210648008534078
27.799999999999937,11.663123197506714,0.4195368056657101
27.899999999999935,11.66276140499031,0.4180201220426644
27.999999999999936,11.662409381443414,0.4165146207658372
28.099999999999937,11.662066964761884,0.4150201766819185
28.199999999999935,11.661733944634683,0.41353666470335854
28.299999999999933,11.661409965833956,0.4120639563898934
28.399999999999935,11.661094990369527,0.4106019362806181
28.499999999999936,11.660788762038184,0.4091504828785337
28.599999999999934,11.660491062859373,0.40770947772235666
28.699999999999932,11.66020173379392,0.4062788060555383
28.799999999999933,11.659920592449062,0.40485835390448227
28.899999999999935,11.659647493895335,0.4034480101693897
28.999999999999932,11.65938201447904,0.40204765567169193
29.09999999999993,11.65912426387861,0.4006571911985786
29.199999999999932,11.658874002329314,0.39927650692908706
29.299999999999933,11.658630974188046,0.3979054939995929
29.39999999999993,11.658395103770669,0.39654405114866315
29.49999999999993,11.658166265656405,0.395192076801913
29.59999999999993,11.657944135779095,0.393849464046592
29.699999999999932,11.657728663310483,0.3925161166097815
29.79999999999993,11.65751973789748,0.3911919375133392
29.899999999999928,11.65731719349524,0.38987682921388855
29.99999999999993,11.657120863038816,0.38857069543462813
30.09999999999993,11.656930589546274,0.3872734415131662
30.19999999999993,11.656746270695029,0.3859849758508297
30.299999999999926,11.65656780253286,0.3847052080043858
30.399999999999928,11.656395023189067,0.38343404681543075
30.49999999999993,11.656227665401964,0.38217139886563906
30.599999999999927,11.656065813597388,0.380917183450896
30.699999999999925,11.65590932298845,0.3796713134523934
30.799999999999926,11.655757873480836,0.3784336971909371
30.899999999999928,11.65561163618844,0.37720426007082414
30.999999999999925,11.655470218948466,0.3759829102886611
31.099999999999923,11.655333712925994,0.37476957276289463
31.199999999999925,11.655201930664028,0.37356416444436075
31.299999999999926,11.655074692090253,0.3723666035811591
31.399999999999924,11.654952048135815,0.37117681681961284
31.499999999999922,11.654833851056594,0.369994725430369
31.599999999999923,11.654719864434437,0.36882024887450837
31.699999999999925,11.654610077103793,0.3676533147351363
31.799999999999923,11.6545044160316,0.36649384956074305
31.89999999999992,11.654402805193534,0.36534178072707096
31.999999999999922,11.654305091934077,0.3641970341229408
32.09999999999992,11.654211213788894,0.3630595393703714
32.19999999999992,11.654121098196363,0.3619292266520619
32.29999999999992,11.65403462514261,0.3608060255462118
32.39999999999992,11.653951743113012,0.3596898686146
32.49999999999992,11.653872381452114,0.3585806886600659
32.59999999999992,11.653796326692134,0.3574784149292074
32.69999999999992,11.653723565243368,0.35638298364658705
32.79999999999992,11.65365409996669,0.3552943323160585
32.89999999999992,11.653587890293643,0.3542123978812666
32.999999999999915,11.65352463238639,0.35313711007231574
33.099999999999916,11.653464425943632,0.35206841165992936
33.19999999999992,11.653407300087816,0.3510062439785495
33.29999999999992,11.65335283725401,0.34995053565327444
33.39999999999992,11.653301334812708,0.34890123756924357
33.499999999999915,11.653252480898118,0.347858283011885
33.599999999999916,11.65320634802392,0.3468216175007128
33.69999999999992,11.653162775798785,0.345791180290766
33.79999999999991,11.653121785782355,0.34476691673912385
33.89999999999991,11.653083210683295,0.34374876727679426
33.999999999999915,11.653047195164959,0.34273668221073494
34.099999999999916,11.653013345506592,0.3417305966424229
34.19999999999992,11.652981908006238,0.34073046514638206
34.29999999999991,11.652952722113495,0.3397362309654089
34.39999999999991,11.65292563942093,0.33874783835526046
34.499999999999915,11.652900743220926,0.3377652389339407
34.59999999999991,11.652877975621974,0.33678838079832385
34.69999999999991,11.652857081945315,0.33581720697248835
34.79999999999991,11.652838217604115,0.33485167291965934
34.89999999999991,11.652821339393647,0.3338917289224549
34.999999999999915,11.652806329012485,0.3329373236860718
35.09999999999991,11.652793077713962,0.33198840677247843
35.19999999999991,11.652781576236555,0.33104493114308475
35.29999999999991,11.652771819024325,0.3301068503972905
35.399999999999906,11.652763753670497,0.32917411733532564
35.49999999999991,11.65275738083557,0.3282466867841014
35.59999999999991,11.652752543415184,0.3273245096464948
35.69999999999991,11.652749314800502,0.32640754383194764
35.79999999999991,11.652747568818496,0.3254957421457689
35.899999999999906,11.652747277873042,0.3245890606649881
35.99999999999991,11.652748405825715,0.32368745571738183
36.09999999999991,11.652750873503448,0.322790882922534
36.1999999999999,11.652754758461128,0.3218993027199215
36.299999999999905,11.652759911968998,0.3210126697512129
36.399999999999906,11.652766364552589,0.3201309440811159
36.49999999999991,11.652774056524319,0.3192540837403931
36.59999999999991,11.6527829724554,0.318382048427744
36.6999999999999,11.652792987260957,0.3175147952932149
36.799999999999905,11.652804177444576,0.31665228743055995
36.899999999999906,11.652816423567439,0.3157944830235086
36.9999999999999,11.65282975092208,0.31494134461951656
37.0999999999999,11.652844114784935,0.3140928332826136
37.1999999999999,11.652859503703171,0.313248911389871
37.299999999999905,11.652875894513553,0.31240954140787086
37.399999999999906,11.652893210842231,0.3115746847818786
37.4999999999999,11.652911459036261,0.3107443055743011
37.5999999999999,11.652930643015846,0.30991836816531587
37.6999999999999,11.652950585024724,0.3090968324940253
37.7999999999999,11.652971352699922,0.3082796654153427
37.8999999999999,11.65299296208417,0.30746683277267023
37.9999999999999,11.653015347161105,0.30665829860950355
38.0999999999999,11.653038509343595,0.30585402911663057
38.1999999999999,11.653062464524147,0.3050539912179104
38.2999999999999,11.653087015366937,0.3042581466153255
38.3999999999999,11.653112235347653,0.30346646446217923
38.4999999999999,11.65313814441311,0.30267891284189974
38.599999999999895,11.653164741923298,0.30189545963531944
38.699999999999896,11.653191978375503,0.3011160717926495
38.7999999999999,11.653219671891865,0.3003407131930901
38.8999999999999,11.65324796130808,0.299569356331828
38.9999999999999,11.65327685999512,0.2988019707691064
39.099999999999895,11.653306354587354,0.298038525692772
39.199999999999896,11.653336191972183,0.2972789844890871
39.2999999999999,11.653366575044336,0.2965233225202129
39.39999999999989,11.653397498959503,0.29577151012587655
39.49999999999989,11.6534288975256,0.29502351639305396
39.599999999999895,11.65346058033511,0.2942793075842208
39.699999999999896,11.653492746349466,0.2935388601095591
39.7999999999999,11.6535253696399,0.29280214496582735
39.89999999999989,11.65355832460407,0.2920691309424587
39.99999999999989,11.653591598354,0.2913397899588508
40.099999999999895,11.653625285249724,0.2906140968890213
40.19999999999989,11.653659371911562,0.28989202417690535
40.29999999999989,11.65369361395141,0.28917353880772806
40.39999999999989,11.653728225727102,0.2884586194486914
40.49999999999989,11.653763214608265,0.2877472398668715
40.599999999999895,11.653798365545216,0.2870393686094888
40.69999999999989,11.653833774777429,0.2863349821812644
40.79999999999989,11.653869528599689,0.2856340570735226
40.89999999999989,11.653905456681834,0.2849365637330529
40.999999999999886,11.653941551084586,0.2842424768557224
41.09999999999989,11.653977957685099,0.28355177512615887
41.19999999999989,11.65401453017589,0.28286443034407577
41.29999999999989,11.654051205007383,0.2821804165861359
41.39999999999989,11.65408814750658,0.2814997137078891
41.499999999999886,11.654125230229212,0.28082229470431913
41.59999999999989,11.654162372460467,0.2801481339533774
41.69999999999989,11.654199765336136,0.27947721259798963
41.79999999999988,11.65423726116561,0.2788095038556374
41.899999999999885,11.654274800953862,0.27814498331632204
41.999999999999886,11.654312554319802,0.2774836322457103
42.09999999999989,11.654350385175485,0.2768254248260218
42.19999999999989,11.65438821572817,0.27617033686559717
42.29999999999988,11.654426215361122,0.27551835024494453
42.399999999999885,11.654464259624012,0.2748694400854727
42.499999999999886,11.65450231146653,0.2742235837992132
42.59999999999988,11.654540506820998,0.2735807630709162
42.69999999999988,11.654578702958702,0.2729409532308837
42.79999999999988,11.654616870134097,0.27230413247976937
42.899999999999885,11.654655170938403,0.27167028370485863
42.999999999999886,11.654693425566569,0.2710393819899209
43.09999999999988,11.654731672258928,0.2704114077090246
43.19999999999988,11.65477003026387,0.2697863432931459
43.29999999999988,11.654808272472366,0.26916416333654497
43.39999999999988,11.654846521743622,0.2685448507314206
43.49999999999988,11.654884885369649,0.26792838816941794
43.59999999999988,11.654923047048987,0.26731474878552797
43.69999999999988,11.654961232964666,0.2667039183744782
43.79999999999988,11.654999515598737,0.26609587935157003
43.89999999999988,11.655037553907553,0.26549060487261017
43.99999999999988,11.655075621616382,0.2648880823094639
44.09999999999988,11.655113739303706,0.264288293408248
44.199999999999875,11.65515162428965,0.26369121321922356
44.299999999999876,11.655189546500324,0.2630968294921074
44.39999999999988,11.655227452170129,0.26250512279662525
44.49999999999988,11.65526514782249,0.26191607073758477
44.59999999999988,11.655302857903783,0.2613296604911169
44.699999999999875,11.65534049973416,0.260745872477275
44.799999999999876,11.655377956088339,0.2601646865198297
44.89999999999988,11.655415394610321,0.259586088966823
44.99999999999987,11.655452746600412,0.25901006103556545
45.09999999999987,11.65548992596319,0.25843658372423994
45.199999999999875,11.65552707010301,0.2578656431438726
45.299999999999876,11.655564117624976,0.2572972211396249
45.39999999999988,11.655600967619431,0.2567312988462437
45.49999999999987,11.655637776239923,0.25616786321406493
45.59999999999987,11.655674477840519,0.25560689644387175
45.699999999999875,11.65571094328479,0.2550483795029502
45.79999999999987,11.655747394567895,0.25449230119143945
45.89999999999987,11.655783695795616,0.253938642609927
45.99999999999987,11.655819792720644,0.25338738679827555
46.09999999999987,11.655855862595564,0.2528385219651973
46.199999999999875,11.655891762140554,0.25229202948356244
46.29999999999987,11.6559274512083,0.2517478931146508
46.39999999999987,11.655963062934218,0.2512061004942726
46.49999999999987,11.655998561191149,0.2506666357245415
46.599999999999866,11.65603377223588,0.2501294800908994
46.69999999999987,11.656068945954912,0.24959462411038427
46.79999999999987,11.656104007093104,0.24906205143361404
46.89999999999987,11.656138768125878,0.24853174345684242
46.99999999999987,11.656173475408991,0.24800369096614944
47.099999999999866,11.656208079455745,0.24747787854470865
47.19999999999987,11.656242350910047,0.24695428709555253
47.29999999999987,11.656276547432588,0.246432907979548
47.399999999999864,11.656310677829481,0.2459137273803695
47.499999999999865,11.656344443676982,0.24539672513004243
47.599999999999866,11.65637814423207,0.24488189378638872
47.69999999999987,11.656411751217052,0.2443692191030835
47.79999999999987,11.656445070879375,0.243858683491201
47.899999999999864,11.656478226483712,0.2433502761270093
47.999999999999865,11.656511290166122,0.2428439852117949
48.099999999999866,11.656544136943332,0.2423397949468475
48.19999999999986,11.65657673302827,0.2418376915566038
48.29999999999986,11.656609248777164,0.24133766560615313
48.399999999999864,11.656641621260638,0.2408397029186089
48.499999999999865,11.656673690193434,0.24034378742666943
48.599999999999866,11.656705624022974,0.23984990995932112
48.69999999999986,11.656737468299111,0.23935805889731304
48.79999999999986,11.656769007132151,0.23886821735926608
48.899999999999864,11.656800382079,0.23838037591163666
48.99999999999986,11.656831629260823,0.23789452304613995
49.09999999999986,11.656862698254429,0.2374106455856306
49.19999999999986,11.6568935090123,0.23692872985797422
49.29999999999986,11.656924161274752,0.2364487659487786
49.399999999999864,11.656954726523168,0.23597074345188665
49.49999999999986,11.656984986090322,0.23549464618364355
49.59999999999986,11.657015055680688,0.2350204648322726
49.69999999999986,11.657045018048866,0.23454818949796577
49.799999999999855,11.657074807721136,0.23407780738395922
49.89999999999986,11.657104287670517,0.23360930436213528
49.99999999999986,11.657133631426234,0.23314267262852534


==> plotdata/plotdata_eprc_covaried_exc_neuron_g_a_vs_synapse_nom_tau_decay.csv <==
tp,step1,step2,step3,step4,step5
0.0,8.514135174664261e-09,-9.086385233558758e-06,-0.00012508552549661545,-0.0032612986979927427,-0.16494889178757433
0.1,8.732328637961473e-09,-9.329364999643985e-06,-0.00012867467629007479,-0.003369538086843704,-0.17173770275341838
0.2,8.955581165537296e-09,-9.578405780530375e-06,-0.00013236560502605244,-0.003480431125936434,-0.17880982947843904
0.30000000000000004,9.181661653201445e-09,-9.831450356045934e-06,-0.00013613368039955276,-0.0035934558821111295,-0.18616785062484098
0.4,9.412929102836642e-09,-1.0090880024904436e-05,-0.0001400096572581333,-0.0037102846808636514,-0.19383872591595264
0.5,9.64777768786007e-09,-1.0355049298027552e-05,-0.0001439741194957378,-0.0038350039001358027,-0.2018205055452995
0.6000000000000001,9.886633733913186e-09,-1.0624463371300408e-05,-0.00014803448753752946,-0.003968311512963396,-0.21012399447849361
0.7000000000000001,1.0132524153050326e-08,-1.0902184740757548e-05,-0.00015223010569798134,-0.004104251296510597,-0.21878980480157395
0.8,1.0383317317064211e-08,-1.1186204559976431e-05,-0.0001565371486691447,-0.004242943946451305,-0.2278054241985501
0.9,1.0640306413733924e-08,-1.1477798551595697e-05,-0.00016097274728110733,-0.00438472988226124,-0.2371948734827356
1.0,1.090377566015377e-08,-1.1777361933695829e-05,-0.00016554311962124757,-0.004529706321974913,-0.24696482265788688
1.1,1.1174037695127481e-08,-1.2085257779403946e-05,-0.00017025410623716652,-0.004678675613803307,-0.25714341430565923
1.2000000000000002,1.1450509873611736e-08,-1.2400845392335214e-05,-0.00017509913210744799,-0.004837127340891811,-0.2677261055364255
1.3,1.1736133842532581e-08,-1.2727386589972411e-05,-0.00018032648162602527,-0.005008382433899783,-0.2787457460733549
1.4000000000000001,1.2028465334879002e-08,-1.3062256968510155e-05,-0.00018596066072973372,-0.005182075576286138,-0.29019414207746763
1.5,1.2328627008173498e-08,-1.3406741416588375e-05,-0.00019177157766137043,-0.005359166082968159,-0.3020881857612636
1.6,1.2636775181817939e-08,-1.3761144472823617e-05,-0.00019776500712964662,-0.0055397224958682045,-0.31445463254792116
1.7000000000000002,1.2952256156495423e-08,-1.4124680888016883e-05,-0.00020393203199375876,-0.005724688257501498,-0.3272733913156003
1.8,1.327845211562817e-08,-1.4500921523108445e-05,-0.00021032268271881094,-0.005928036419547311,-0.34059292699421917
1.9000000000000001,1.3612336147161841e-08,-1.4886904892819075e-05,-0.00021689871620367285,-0.006137805385961315,-0.35439520933860535
2.0,1.3955315125713241e-08,-1.528402839312548e-05,-0.00022368367531555577,-0.006350868267446685,-0.3686930574868512
2.1,1.4307460105555947e-08,-1.569260267331174e-05,-0.00023076500082197526,-0.006567294441381932,-0.38350193740792804
2.2,1.4669168990621984e-08,-1.6112937601064914e-05,-0.0002380672102049175,-0.006790347812668074,-0.3988172074014642
2.3000000000000003,1.5045671375446545e-08,-1.6550964048178685e-05,-0.00024568977148931026,-0.007039507444702053,-0.414826082671766
2.4000000000000004,1.5420781096509018e-08,-1.698887068357635e-05,-0.0002533416907510855,-0.007284606101620739,-0.43099744424792163
2.5,1.5813625964256062e-08,-1.7447597798536663e-05,-0.0002613605121268847,-0.0075360716367640634,-0.4478925381181398
2.6,1.6215622622439696e-08,-1.7918035553066147e-05,-0.00026960713192636376,-0.007793685884806223,-0.4653002187850461
2.7,1.6628291632514447e-08,-1.8401717454707978e-05,-0.0002781042755373164,-0.008077096114448068,-0.48321588678004446
2.8000000000000003,1.705738839063997e-08,-1.8905318071915644e-05,-0.0002869648028536176,-0.008364759534998711,-0.5018398179552719
2.9000000000000004,1.7484808267909102e-08,-1.940838460257055e-05,-0.0002958508537886928,-0.008648119902986195,-0.5205545426276927
3.0,1.793183912468521e-08,-1.9934665857590517e-05,-0.00030514859757602153,-0.00895588905284228,-0.5399650580235686
3.1,1.8388902844890254e-08,-2.0473787031960455e-05,-0.0003146981301398455,-0.009274584506272276,-0.5598430222537729
3.2,1.8857789996218344e-08,-2.1027547603580388e-05,-0.0003245264736904119,-0.009594325574937557,-0.580173280357414
3.3000000000000003,1.9344852830727177e-08,-2.1603689376092916e-05,-0.0003347659442880513,-0.009936361335292077,-0.6011711200179093
3.4000000000000004,1.9829911934721167e-08,-2.217898509115912e-05,-0.00034502937886315976,-0.010285271416677233,-0.6221156518531643
3.5,2.0337111550361442e-08,-2.278073125694391e-05,-0.00035576517782942574,-0.010639364754894132,-0.6437353576205567
3.6,2.0855623006355017e-08,-2.3397169627514813e-05,-0.0003667906341036087,-0.011017284420063334,-0.6657123686055968
3.7,2.138729371381487e-08,-2.403036337739195e-05,-0.00037813692021870793,-0.01140481548570449,-0.6880351124369213
3.8000000000000003,2.1939811745141924e-08,-2.4689160483148953e-05,-0.0003899565390810267,-0.011799590392783443,-0.7109466951483512
3.9000000000000004,2.2489857087748533e-08,-2.534701403078543e-05,-0.00040180283797042193,-0.012218452918574485,-0.7336233478195879
4.0,2.3065041432346334e-08,-2.6035117670630825e-05,-0.00041419268841025314,-0.012639524474323593,-0.756855348849939
4.1000000000000005,2.365149498473329e-08,-2.6738093282574482e-05,-0.00042688828339976226,-0.013087356831192665,-0.7802576465305435
4.2,2.42565079133783e-08,-2.7464135044397153e-05,-0.0004400067983851841,-0.013542577929229083,-0.8038950866821608
4.3,2.4875248527678195e-08,-2.8207929545942534e-05,-0.0004534771003363858,-0.014017752527877292,-0.8276482154478941
4.4,2.550972055814782e-08,-2.8971960858825696e-05,-0.00046733691573308533,-0.014506691510462133,-0.8514882872109695
4.5,2.6160336119573913e-08,-2.9756781771084206e-05,-0.0004815983758561515,-0.015013875245287522,-0.8753686250941968
4.6000000000000005,2.6827592591871507e-08,-3.056296174008821e-05,-0.0004962724988075706,-0.015536254061075283,-0.8992370343058269
4.7,2.7511873668117914e-08,-3.139108491723164e-05,-0.0005113695659844097,-0.016080784218033273,-0.9230377510022549
4.800000000000001,2.8220725312166905e-08,-3.22503732519408e-05,-0.0005270588129633325,-0.016640837610808035,-0.9469660696584583
4.9,2.893332862186071e-08,-3.3115576457021234e-05,-0.0005428795601716274,-0.017221687240223105,-0.9702545165642391
5.0,2.9671468837477732e-08,-3.401319567331029e-05,-0.000559316735120774,-0.017810650677247963,-0.9935427994032722
5.1000000000000005,3.043858498585905e-08,-3.494714115959141e-05,-0.0005764326721049429,-0.018445333599899527,-1.0168299522230342
5.2,3.1204919537231035e-08,-3.588243491492449e-05,-0.000593618310773536,-0.01907913418617113,-1.0391904953244477
5.300000000000001,3.199859577307507e-08,-3.6852736897685645e-05,-0.0006114709572955235,-0.019731429435069003,-1.0613716655954875
5.4,3.281780891484232e-08,-3.785489357710503e-05,-0.000629910274412282,-0.020425224828642286,-1.08323857294846
5.5,3.365522616149974e-08,-3.8881607636653825e-05,-0.0006488366204138174,-0.0211334856688552,-1.1045275558990113
5.6000000000000005,3.4525783121353015e-08,-3.994988435351843e-05,-0.0006685404588324673,-0.021866253612728315,-1.1255508609630311
5.7,3.539516058026493e-08,-4.101973199510667e-05,-0.0006883208345271896,-0.02261411880070341,-1.1453829315108948
5.800000000000001,3.629573086527671e-08,-4.212964275041031e-05,-0.000708864658577113,-0.023399164062468003,-1.1647600584966114
5.9,3.7225106552796206e-08,-4.3275996191027843e-05,-0.0007300786795241265,-0.024207970114602517,-1.1836668242385713
6.0,3.817513061221689e-08,-4.445046556611487e-05,-0.0007518483501343098,-0.025039397237293315,-1.201760366863013
6.1000000000000005,3.916262869552156e-08,-4.5672490756487605e-05,-0.0007745069213029865,-0.025906797697331285,-1.2194183270079293
6.2,4.0149203073269746e-08,-4.6896345907043724e-05,-0.0007972485168892263,-0.02678035924148503,-1.2357413915654263
6.300000000000001,4.1171006159856915e-08,-4.8166050461873056e-05,-0.0008208621801912841,-0.027700069291185514,-1.2514713450007235
6.4,4.222546579057962e-08,-4.947744800176679e-05,-0.0008452397343319262,-0.028651472138420786,-1.2667069420036512
6.5,4.330382807893329e-08,-5.082103685083439e-05,-0.0008704124466447638,-0.029631560701773196,-1.2810522814764909
6.6000000000000005,4.442415502126096e-08,-5.2219041137391287e-05,-0.0008967132199586558,-0.03065396837860135,-1.2949551446141072
6.7,4.554321719751897e-08,-5.361917664004068e-05,-0.0009230980130752187,-0.03168535933725991,-1.3075725137725698
6.800000000000001,4.670283715313417e-08,-5.507178535424373e-05,-0.0009504758240410638,-0.03275884037108767,-1.3196074185676707
6.9,4.7899106903059874e-08,-5.657209464970947e-05,-0.0009784080971115827,-0.03387696441657795,-1.331320987482627
7.0,4.9122689915748197e-08,-5.810926242588721e-05,-0.0010070510967210566,-0.035029156913310544,-1.3422391364057376
7.1000000000000005,5.0393765604894725e-08,-5.97086970088867e-05,-0.0010368402800509102,-0.036229263644770526,-1.3528647435273058
7.2,5.166390337763005e-08,-6.131060901282126e-05,-0.0010667145795650868,-0.03743531941674405,-1.362380475366578
7.300000000000001,5.2979416409471014e-08,-6.297257762355457e-05,-0.0010977094550241873,-0.03868651515415422,-1.3714874976856635
7.4,5.4337178312380274e-08,-6.46891205491329e-05,-0.001129679564627395,-0.039993071303058514,-1.3805653407969345
7.5,5.572481143190089e-08,-6.644786589049545e-05,-0.0011624515169188498,-0.04133539231661132,-1.3890450594302024
7.6000000000000005,5.716739792660519e-08,-6.827786185681362e-05,-0.001198214980973944,-0.04272295527725589,-1.3975205539933455
7.7,5.860886176378699e-08,-7.011073662965828e-05,-0.001235614816110342,-0.044139530333694665,-1.4050919753624385
7.800000000000001,6.010141362366994e-08,-7.201234701881276e-05,-0.0012747080560870927,-0.04559856032810217,-1.4125102138881545
7.9,6.164179922052426e-08,-7.397639431871994e-05,-0.0013150001028634506,-0.0471171135768742,-1.4201842772699251
8.0,6.321670298348181e-08,-7.598876200631821e-05,-0.0013562709484489233,-0.04866649213009566,-1.42743924813513
8.1,6.483220715836069e-08,-7.805609435251881e-05,-0.001398625834966083,-0.05027740452996454,-1.434526974062365
8.200000000000001,6.648372163908789e-08,-8.017413931327155e-05,-0.0014419992749026278,-0.05192018396820686,-1.441210971048747
8.3,6.81878731256802e-08,-8.236171694875338e-05,-0.0014866877457535566,-0.05362013243244235,-1.4483270889863604
8.4,6.993052181769599e-08,-8.460313941327513e-05,-0.001532450099503535,-0.05537440564464191,-1.4550904809550218
8.5,7.171770732838922e-08,-8.690579608128246e-05,-0.0015793962425902919,-0.05717381606939398,-1.4618206940164384
8.6,7.35506375804107e-08,-8.927136335046271e-05,-0.00162755193387909,-0.0590219421819711,-1.4685404912350748
8.700000000000001,7.543042102042818e-08,-9.170156076265812e-05,-0.0016769432661902783,-0.06092201622757898,-1.4752778481753808
8.8,7.735832241451135e-08,-9.419815734190706e-05,-0.0017275966727652303,-0.06287640091079538,-1.4820671448970444
8.9,7.933554968531098e-08,-9.67629680559412e-05,-0.0017795388160948278,-0.06488731985568563,-1.4889590370178354
9.0,8.136383655710233e-08,-9.939785900314746e-05,-0.0018327965312039396,-0.0669551526194141,-1.4959827750511323
9.1,8.344349566868914e-08,-0.00010210474609095854,-0.0018877434343949062,-0.06907962507683862,-1.5031839394221578
9.200000000000001,8.557660180485982e-08,-0.00010488559644272755,-0.0019442963417191095,-0.07125959135898086,-1.5105939587332387
9.3,8.77642065688633e-08,-0.00010774243155253771,-0.002001641123712261,-0.07349300273482129,-1.518251067082943
9.4,9.000770262446167e-08,-0.00011067732755520865,-0.0020603219973907017,-0.07577930597157945,-1.5262007750611275
9.5,9.230895159362262e-08,-0.00011369241633474303,-0.002120429027812065,-0.07814440478387041,-1.5344911876231038
9.600000000000001,9.469287931551662e-08,-0.00011682128688050852,-0.0021830479574305173,-0.08057797185625759,-1.5432423796562915
9.700000000000001,9.708948311981658e-08,-0.00012000602559680829,-0.0022514676752365403,-0.08303112293697268,-1.5522410261624344
9.8,9.957199154086993e-08,-0.00012331727961623073,-0.0023226861368641494,-0.0855640083042033,-1.5617940928514855
9.9,1.0211759615685878e-07,-0.00012671898673488613,-0.0023955529263304243,-0.08816571165954201,-1.5718594265314891
10.0,1.0472837175257155e-07,-0.00013021361273501952,-0.002470095479026213,-0.09081523451349938,-1.582491085980422
10.100000000000001,1.0743367795384984e-07,-0.00013384008309458295,-0.002547125952489182,-0.09356896284766947,-1.593833380547565
10.200000000000001,1.1015301026873203e-07,-0.00013749182241440394,-0.002624347530002069,-0.09633011997159713,-1.6056070274555339
10.3,1.1296967272755865e-07,-0.00014128067759600071,-0.002704102018427079,-0.09917693734828958,-1.6181918024896333
10.4,1.158582563220989e-07,-0.00014517299800331784,-0.0027856467841615995,-0.10208541896093948,-1.631534821275494
10.5,1.1882106321081665e-07,-0.00014917159975880168,-0.0028691601477390805,-0.10505721023749004,-1.6456744203394038
10.600000000000001,1.2189008202767582e-07,-0.00015332101310150392,-0.0029560576779914527,-0.1081237652018956,-1.660819985738442
10.700000000000001,1.2497535806232918e-07,-0.00015749929028174847,-0.0030421323305489523,-0.11119090690579014,-1.6765682224332181
10.8,1.2817157823974412e-07,-0.00016183439382189135,-0.0031309114688298223,-0.1143496931008201,-1.69342557833248
10.9,1.314489708192923e-07,-0.00016628781489202993,-0.0032255697883414314,-0.11756581150534373,-1.7112920918058023
11.0,1.348104348153356e-07,-0.00017086276629640906,-0.0033276878385350983,-0.12084363230715667,-1.7302243180873518
11.100000000000001,1.3829291845013358e-07,-0.00017561018435685583,-0.0034328851598104393,-0.12422688165929685,-1.7504898000988476
11.200000000000001,1.4179352092469344e-07,-0.00018039053445306763,-0.0035380409398584334,-0.1275875161128397,-1.7715175246613057
11.3,1.4541971893322625e-07,-0.00018535021146703912,-0.0036463330240508185,-0.1310489515516764,-1.7939779746177607
11.4,1.4913838697339088e-07,-0.00019044514141342006,-0.003756727961089723,-0.1345600096841224,-1.8177474328784058
11.5,1.529520261556172e-07,-0.00019567898605998835,-0.003869403280233996,-0.1381328451399071,-1.842857470014934
11.600000000000001,1.569029564052471e-07,-0.00020111000013400826,-0.003986010467173173,-0.14178005692555473,-1.8696515962752045
11.700000000000001,1.608750324066932e-07,-0.00020657854538796983,-0.004101465455249809,-0.1454260512223442,-1.8973531583623355
11.8,1.6498887589477818e-07,-0.00021225207450470407,-0.0042240453821307256,-0.1491483916392724,-1.9268154495624685
11.9,1.6920780865348206e-07,-0.00021808014983548674,-0.00435735072646537,-0.15291083708716258,-1.9577919356245275
12.0,1.7353471548631205e-07,-0.0002240669393245298,-0.004492860978146496,-0.15671757442882495,-1.990231508338269
12.100000000000001,1.780168474851962e-07,-0.0002302790546622191,-0.004632002589701756,-0.16061086850663742,-2.024202290760826
12.200000000000001,1.8252285372000188e-07,-0.00023653387670208303,-0.0047706087416941045,-0.16446484065640732,-2.058257583602696
12.3,1.8718979788445722e-07,-0.00024302291519973096,-0.004913481045306867,-0.16838829904830277,-2.093369488747115
12.4,1.9197592848740896e-07,-0.00024968845136186246,-0.0050581984277187075,-0.17234062712051923,-2.129186930324579
12.5,1.9688411612150958e-07,-0.00025653522486379643,-0.0052070814173390545,-0.17631803546608182,-2.1657196127354297
12.600000000000001,2.0196873151689942e-07,-0.00026363938106044316,-0.00537252848194214,-0.18035587395129937,-2.2033351009971085
12.700000000000001,2.0707986436718784e-07,-0.00027079204829760783,-0.005537021992822133,-0.1843301041990486,-2.2408946977858903
12.8,2.1237393355022505e-07,-0.00027821219804025077,-0.005705371422607186,-0.18835462196437902,-2.2795466053671163
12.9,2.1780292058792838e-07,-0.00028583378801272374,-0.005876150543926428,-0.1923840571339781,-2.3188886597891383
13.0,2.2337044924825022e-07,-0.00029366219787618775,-0.006049515439002562,-0.1964124345462892,-2.358937526655353
13.100000000000001,2.2906193919425277e-07,-0.00030175511690799794,-0.00622795883552385,-0.20041684889390865,-2.3993501709868212
13.200000000000001,2.3501293355820962e-07,-0.0003102306589823911,-0.006425478087166425,-0.204496800139097,-2.4419209258821155
13.3,2.4093930051094503e-07,-0.00031869729339462083,-0.00661985571954915,-0.20842654554719786,-2.483314453043988
13.4,2.470970912327175e-07,-0.00032750207491005767,-0.00681856463674535,-0.21238398381018442,-2.5261756505320534
13.5,2.534113718866138e-07,-0.0003365445484320162,-0.007020131346138214,-0.21630457438062933,-2.5697494553399594
13.600000000000001,2.5986616947193397e-07,-0.00034580661045424677,-0.00722597839161665,-0.22015880546891253,-2.6136469595203238
13.700000000000001,2.666149896413117e-07,-0.00035548942297225494,-0.007454061860087791,-0.22405701038735515,-2.6598641282658235
13.8,2.733358428486099e-07,-0.0003651614982516094,-0.007677804379071063,-0.2277471790651333,-2.7047256405401328
13.9,2.80318616319164e-07,-0.00037521890398295454,-0.007906378462010366,-0.23144211559140615,-2.751141572448873
14.0,2.8747926705818827e-07,-0.0003855468791726935,-0.008136077319093715,-0.23504700433890946,-2.7982837726429466
14.100000000000001,2.9479848251412477e-07,-0.0003961247617070285,-0.008385030014380845,-0.2385358739712018,-2.845715825937887
14.200000000000001,3.0245092830227804e-07,-0.0004071817890434204,-0.00864392606877118,-0.24203486921928175,-2.895648734379378
14.3,3.100715701975787e-07,-0.0004182257249283339,-0.008897560175753938,-0.24528641803220808,-2.944024686833373
14.4,3.179887073656573e-07,-0.0004297083436313187,-0.009154977395468222,-0.24847548959060362,-2.9940660881206895
14.5,3.261067718085542e-07,-0.00044149858969433353,-0.00943614898299927,-0.25154231151067563,-3.0448434983331794
14.600000000000001,3.344047456721455e-07,-0.00045357287361014187,-0.009719784079464944,-0.25445683530503516,-3.0958804098623034
14.700000000000001,3.430801456261179e-07,-0.000466192266188159,-0.010009194820597145,-0.2573478633916011,-3.149616118059569
14.8,3.5171926526800235e-07,-0.0004787955217011586,-0.010300962323611884,-0.2599605236656686,-3.201601955533903
14.9,3.6069334896637884e-07,-0.0004918976527932273,-0.010613882241486294,-0.26249785105190426,-3.2553441789925017
15.0,3.6989555951549846e-07,-0.0005053490578603714,-0.010926862940408455,-0.2648989886000379,-3.309831469027401
15.100000000000001,3.793010847630285e-07,-0.0005191227993321945,-0.011243161340701135,-0.2671502012709226,-3.364557809454638
15.200000000000001,3.8913368882731447e-07,-0.0005335159888346652,-0.011589663424572905,-0.2693894334447009,-3.42218021588684
15.3,3.9892439929190004e-07,-0.0005478890914503154,-0.011926129325004808,-0.27138327581994304,-3.477845480920621
15.4,4.090948948487494e-07,-0.0005628287991328307,-0.012272356091926895,-0.2733305555279344,-3.535379864006458
15.5,4.195226921410722e-07,-0.000578164425292016,-0.012641957926902592,-0.2751900146893007,-3.593674990816666
15.600000000000001,4.3017988105020777e-07,-0.000593865209665978,-0.013008671433595964,-0.27693567252038065,-3.6521577461905537
15.700000000000001,4.413214327314563e-07,-0.0006102689960414409,-0.01339681974280893,-0.27873752272859065,-3.7137798608212336
15.8,4.52414425922143e-07,-0.0006266475626688361,-0.013787964164706068,-0.2803669787418812,-3.7732031778034383
15.9,4.6393694219659665e-07,-0.0006436687185242818,-0.014180470924458177,-0.2819975119974032,-3.8346063787160602
16.0,4.7574975781117246e-07,-0.0006611395206732595,-0.014606073873764558,-0.2835996817876776,-3.896787895947071
16.1,4.878607455793826e-07,-0.0006790697067060592,-0.015027008709267875,-0.28519360668899196,-3.9597589072698725
16.2,5.002769398743112e-07,-0.0006974266985224631,-0.015467026519488059,-0.2867627910341213,-4.023521378245334
16.3,5.13005886659812e-07,-0.0007160886174091274,-0.01591607397278949,-0.28835549200482546,-4.088063224637949
16.400000000000002,5.260138919993551e-07,-0.0007351897078962111,-0.016373623405200988,-0.28990244408097965,-4.15273003863544
16.5,5.394326052510223e-07,-0.0007548897270197585,-0.016850960674688054,-0.29155325326406967,-4.21956020834034
16.6,5.531467053287997e-07,-0.000775053028675643,-0.017332472360536144,-0.29319310091317163,-4.286501877181095
16.7,5.672044522953001e-07,-0.0007957413111228107,-0.01783564030968421,-0.2948529868158971,-4.354241126707294
16.8,5.816156800619865e-07,-0.0008177551413126594,-0.018343133860199146,-0.29655992825753685,-4.422785190495404
16.900000000000002,5.963407119224939e-07,-0.0008414445891133937,-0.01887071049061717,-0.29826349932497465,-4.491379003704623
17.0,6.115305808407356e-07,-0.0008658659568254734,-0.01940867210396391,-0.3000900205373398,-4.5622922692631676
17.1,6.270520600537566e-07,-0.0008908508357166056,-0.019961742089606105,-0.30191421531677065,-4.633254151624342
17.2,6.429618792935798e-07,-0.0009164746951029201,-0.020530186847011578,-0.3037839038737076,-4.705017491821835
17.3,6.59269588254574e-07,-0.0009427523619507383,-0.021104161973568125,-0.305711852816529,-4.77760801093865
17.400000000000002,6.759840829317909e-07,-0.0009696989291825275,-0.021707833414239985,-0.30769205529861665,-4.850990900795338
17.5,6.931157088274631e-07,-0.000997329752379983,-0.022312004745572267,-0.30972708392445725,-4.92519871015395
17.6,7.106742572204894e-07,-0.0010256604550136217,-0.022941719743229783,-0.3118239399222631,-5.000212631353648
17.7,7.286696330766063e-07,-0.001054706924577431,-0.023584875522928428,-0.31398992099047973,-5.076030076677824
17.8,7.471128213865086e-07,-0.00108448531578631,-0.02423262984805774,-0.3162198241153362,-5.152675194523454
17.900000000000002,7.660140965981554e-07,-0.0011150299564945954,-0.02491284485648748,-0.3185137410807073,-5.2301160221724246
18.0,7.853840884308738e-07,-0.0011467252405168438,-0.02560355454890839,-0.32088233651050757,-5.3083800331968405
18.1,8.052348334786075e-07,-0.0011792113152324646,-0.02630242760000101,-0.3233383591586829,-5.387445911541093
18.2,8.255764356590589e-07,-0.0012125054301037608,-0.027026196161088478,-0.32586329696387395,-5.467318540769298
18.3,8.464214005243775e-07,-0.0012466252318148463,-0.02776968591747675,-0.32848612765937446,-5.547989870884223
18.400000000000002,8.677807841195317e-07,-0.0012815886695705103,-0.028524974609894116,-0.3311972947646069,-5.629484549457587
18.5,8.896672341052181e-07,-0.0013176559653800268,-0.029292320714759512,-0.33399750202144673,-5.711768934328788
18.6,9.120919486349521e-07,-0.0013547473103585617,-0.030083091884051782,-0.3368966792333765,-5.794854942007817
18.7,9.350690532983208e-07,-0.00139273559959463,-0.03089702162073138,-0.3399025128242812,-5.878743447048649
18.8,9.586101725744811e-07,-0.00143163909618238,-0.03172529086290865,-0.34301956528919675,-5.963427140025061
18.900000000000002,9.827281104435315e-07,-0.0014714762776435464,-0.03256943617181207,-0.34624878814638294,-6.048893031173563
19.0,1.0074367651213834e-06,-0.0015122658285520174,-0.03342990889973407,-0.34958766503217475,-6.135154058356292
19.1,1.0327496227091615e-06,-0.001554026634991601,-0.034307557290773616,-0.35305899658533235,-6.2222006000356345
19.200000000000003,1.0589425443185974e-06,-0.0015972101178647335,-0.035212658891779824,-0.3566841736355997,-6.310905148240963
19.3,1.0852422036577991e-06,-0.0016405380207515918,-0.03612335280158163,-0.3603838197964251,-6.398628821315114
19.400000000000002,1.1124501639869777e-06,-0.0016853320618395173,-0.03706311831159326,-0.3642521240660841,-6.487991470928975
19.5,1.1403185311564812e-06,-0.0017307317724828408,-0.038020725130479605,-0.3682638013976316,-6.57813044508174
19.6,1.1688623118288888e-06,-0.0017770982813090086,-0.038996459267451655,-0.3724240114478192,-6.6690229306023525
19.700000000000003,1.198392595824771e-06,-0.001826547569450554,-0.04000020822624606,-0.37677542059471136,-6.761602775316845
19.8,1.2280359982241862e-06,-0.001878957929264402,-0.04100286166442402,-0.38122276268218513,-6.853071412313511
19.900000000000002,1.2586965993932608e-06,-0.0019330883720556358,-0.04203349078886731,-0.3858630683513269,-6.946215582218528
20.0,1.2900939481141904e-06,-0.0019884366420228616,-0.04308216349359384,-0.39068429511108604,-7.040082507170311
20.1,1.3222442731830597e-06,-0.0020450238346967353,-0.04414854786702449,-0.39568752601128665,-7.1346884548075735
20.200000000000003,1.35549679214364e-06,-0.0021034560832191573,-0.0452490581237015,-0.4009354347419958,-7.230955799892698
20.3,1.3888691938745978e-06,-0.002162670912326803,-0.04634830227989539,-0.40627297898437575,-7.326024604550767
20.400000000000002,1.4233765881499494e-06,-0.0022238765711506403,-0.047476544807437904,-0.4118525030224447,-7.42276185809375
20.5,1.4587037213686926e-06,-0.0022864190998745926,-0.048621478623402936,-0.4176494951414611,-7.520182244480566
20.6,1.49486768918905e-06,-0.002350908802057461,-0.04978212212945721,-0.42366204157785603,-7.618291782690733
20.700000000000003,1.5322604696166309e-06,-0.0024175179050303086,-0.05096991044158017,-0.4299666005540246,-7.718053970405236
20.8,1.5697757760335662e-06,-0.002484174738341949,-0.05214690302861413,-0.4363750204265813,-7.816517057289843
20.900000000000002,1.6085556922007527e-06,-0.0025528986297445044,-0.05336500773343289,-0.4430834608459975,-7.916612873502189
21.0,1.6482439946230443e-06,-0.002623043037388584,-0.054598242605806035,-0.45003985215375053,-8.01735299367111
21.1,1.688858446868835e-06,-0.002694609348367294,-0.055841852984571005,-0.4572557870416176,-8.118721223636214
21.200000000000003,1.7308387043613038e-06,-0.0027675400655056137,-0.057107293871609954,-0.4648004674676116,-8.221733493078204
21.3,1.772941743638512e-06,-0.0028434113014554896,-0.058372806249124665,-0.47248552404906263,-8.323308281544328
21.400000000000002,1.8164478348126067e-06,-0.002925346649405469,-0.0596651432689157,-0.48052103245677813,-8.426500899816546
21.5,1.8609555922921572e-06,-0.003008872359941961,-0.06096288225568003,-0.488844834630882,-8.530271606540666
21.6,1.906485152858295e-06,-0.0030940072717413614,-0.06227075263973347,-0.4974802187995522,-8.634614215346133
21.700000000000003,1.9535254409674963e-06,-0.003182618315989316,-0.06361523568932625,-0.5065101950436315,-8.740562887480408
21.8,2.0006843328701507e-06,-0.003271272680606785,-0.06493297734435544,-0.5156726796881088,-8.84494076178018
21.900000000000002,2.049393671654798e-06,-0.00336320835778281,-0.06626908868733494,-0.5252652951427024,-8.95090515095066
22.0,2.099202703220726e-06,-0.0034570504138287106,-0.06762554177412028,-0.535181715078096,-9.057386196009062
22.1,2.150130569589237e-06,-0.003552555978330929,-0.06897634595752322,-0.5454310638519075,-9.164356623290288
22.200000000000003,2.2027240476063525e-06,-0.003650721620999775,-0.07034617150176814,-0.5561154575003115,-9.272879260411457
22.3,2.2554239791361397e-06,-0.00374797157266471,-0.07169762691458459,-0.5668462073433744,-9.37972165589025
22.400000000000002,2.3098289290146568e-06,-0.0038509696930475457,-0.07305135530378948,-0.5779043573124767,-9.488078150444153
22.5,2.365432564488401e-06,-0.00396122371401475,-0.07441155236176655,-0.5891749744755401,-9.596877714086503
22.6,2.422254837597393e-06,-0.004073269011243497,-0.07576712286353882,-0.6006443150609044,-9.706083895990915
22.700000000000003,2.4809020828797657e-06,-0.004189370994694741,-0.07711723534912096,-0.6124568686856549,-9.81679493577019
22.8,2.539633584319745e-06,-0.004305467108210337,-0.07844487480825535,-0.6242452675755459,-9.925685120060962
22.900000000000002,2.6002290525184435e-06,-0.004425679224738133,-0.07976801601439831,-0.6363655935760875,-10.036024172693175
23.0,2.6621212612099043e-06,-0.004547651307106548,-0.08106554066361582,-0.6486971849950862,-10.146722951870927
23.1,2.7253290539874797e-06,-0.004671396593820987,-0.08234977121237819,-0.6612669315948949,-10.257737534224873
23.200000000000003,2.790523481621676e-06,-0.004796955440355077,-0.08362432892265304,-0.6741797344460139,-10.370168698508905
23.3,2.8557661124750666e-06,-0.00493181734037762,-0.08483788879283338,-0.6870587934113388,-10.480664329556717
23.400000000000002,2.923031615864602e-06,-0.005070859820818896,-0.08602614991083612,-0.7002978091709622,-10.59253789291077
23.5,2.9916856050249407e-06,-0.005213174175963786,-0.08717170771552674,-0.7137546741923018,-10.704655330392654
23.6,3.061745402987981e-06,-0.0053583457981716265,-0.08828229680280231,-0.7274640667615273,-10.816992518566323
23.700000000000003,3.133949533662417e-06,-0.005507609073234221,-0.08935083336338323,-0.7415388722370864,-10.930677756947858
23.8,3.2061474399824874e-06,-0.005655599445930193,-0.09034171730442608,-0.7555715334087267,-11.042287324127898
23.900000000000002,3.2805206728880876e-06,-0.0058054492427856985,-0.0912848190803004,-0.7699884198773361,-11.15518506778345
24.0,3.3563620718268794e-06,-0.0059699984474406165,-0.09217037332979316,-0.7846429452824566,-11.268231312868949
24.1,3.4336850234240046e-06,-0.006136979825129174,-0.09301630587422949,-0.7995506712156129,-11.381402057045904
24.200000000000003,3.513297926360792e-06,-0.006309116736176179,-0.09382433537568602,-0.8148541930183342,-11.495799541093632
24.3,3.592825294163049e-06,-0.006481071735194632,-0.09458001913567671,-0.8301147245153686,-11.6080074606258
24.400000000000002,3.674665620678752e-06,-0.006656229201411179,-0.09531221737559292,-0.8457654343037149,-11.721422079661181
24.5,3.7580315535024056e-06,-0.00683334545611558,-0.09603412696652924,-0.8616876482560514,-11.834857637017393
24.6,3.84293231547872e-06,-0.007025267385017742,-0.09675023761009527,-0.8778695363209863,-11.948315430789293
24.700000000000003,3.93024633638106e-06,-0.0072221594180632565,-0.09746142630316967,-0.8944843491951957,-12.062891197514446
24.8,4.0173621727035425e-06,-0.007418611481256221,-0.09815153125173026,-0.9110308241624239,-12.175172006440675
24.900000000000002,4.106899325506674e-06,-0.007618949456386304,-0.09886916889952602,-0.9280125771640968,-12.288540261772312
25.0,4.19798837469898e-06,-0.007819900656855339,-0.09958553811527793,-0.945270887133077,-12.401823608627495
25.1,4.29062802709268e-06,-0.008038164712885987,-0.10030329528859738,-0.962792157721168,-12.515007546482764
25.200000000000003,4.385766075643005e-06,-0.008261753302079455,-0.1010464167980416,-0.9807836254478133,-12.629212135836397
25.3,4.480549051777416e-06,-0.008484345558997575,-0.10179266846417079,-0.9987019523980649,-12.74100420491476
25.400000000000002,4.577818089046559e-06,-0.008709888333271465,-0.10255615133988272,-1.0170917954290815,-12.853772900751707
25.5,4.676614423715364e-06,-0.008945055122254075,-0.10333145382149667,-1.0357536257663469,-12.966349899025957
25.6,4.776925351279715e-06,-0.009190824235687955,-0.10412620970838304,-1.0547196146393247,-13.078713588702868
25.700000000000003,4.8797610929796065e-06,-0.009442691445613605,-0.10495866379181962,-1.0741843736984293,-13.191960489494193
25.8,4.982025515687383e-06,-0.009690603600347458,-0.10579059636800991,-1.093546950363418,-13.302724977099132
25.900000000000002,5.0867738821125386e-06,-0.009949914767133805,-0.10664980130108859,-1.113413988568098,-13.414327968284113
26.0,5.192954361632474e-06,-0.010221286370921234,-0.10752886069118972,-1.1335804956250826,-13.52563137945613
26.1,5.300537353036816e-06,-0.010495947577609854,-0.10842927807571812,-1.154064801765486,-13.63661452439797
26.200000000000003,5.410584762444159e-06,-0.010772318630301925,-0.10936215965371332,-1.175068300135905,-13.74836006503699
26.3,5.5197697008679825e-06,-0.011061244236032053,-0.1102998627555678,-1.1959672464687827,-13.857532206707589
26.400000000000002,5.631337430145322e-06,-0.011359336019765465,-0.11127261274495481,-1.2174009310137421,-13.967423033576381
26.5,5.744143663832801e-06,-0.011658497168099302,-0.11227183232503535,-1.23915645551277,-14.076900685206127
26.6,5.858134201730536e-06,-0.011966002636526696,-0.11329842649972477,-1.2612388621624717,-14.185954423854483
26.700000000000003,5.974406761311002e-06,-0.012290415682528533,-0.11436409711494377,-1.2838702426990807,-14.295650969952789
26.8,6.0894255113908e-06,-0.012610614946439114,-0.11543632960029981,-1.3063974464386519,-14.40270333745164
26.900000000000002,6.206588366808319e-06,-0.012939515558940684,-0.11654838977906934,-1.3294805601631197,-14.510350595813549
27.0,6.324659679535216e-06,-0.013284795970619712,-0.11768929826590124,-1.3529033295523902,-14.61748704153031
27.1,6.44355324652679e-06,-0.013631686663899245,-0.11885889287646023,-1.3766715737834403,-14.724081624333763
27.200000000000003,6.564374771755865e-06,-0.013990019916249707,-0.1200690799886388,-1.4010394012288572,-14.831198976381806
27.3,6.683423180220416e-06,-0.014356087923729888,-0.12129333899373762,-1.4252691228116845,-14.935630292113778
27.400000000000002,6.804186227782338e-06,-0.01472469057591752,-0.12257023583019588,-1.4500938647747574,-15.040527431770322
27.5,6.9253439392014116e-06,-0.015110130313800596,-0.123874726906962,-1.4752795915945427,-15.14481218103787
27.6,7.046766796747761e-06,-0.01550369840175847,-0.12520837205292423,-1.5008167050327756,-15.248477964596198
27.700000000000003,7.1695293115681125e-06,-0.01590209461259917,-0.12661210349880037,-1.5269971679090588,-15.352522362320833
27.8,7.289834584867094e-06,-0.016313707694649793,-0.1280117997258543,-1.5530186225944078,-15.453846575106276
27.900000000000002,7.411165356074889e-06,-0.016727544517834758,-0.12947292002617417,-1.579667848057639,-15.555526634411926
28.0,7.532131604648384e-06,-0.01715980083258728,-0.13097067529243134,-1.6066977979843813,-15.656505600550481
28.1,7.652545107816877e-06,-0.01759772762622447,-0.13251469005186323,-1.6341165055794562,-15.756768101345983
28.200000000000003,7.773395935828376e-06,-0.01804791232156333,-0.13410866625139306,-1.6621907701206595,-15.857295423669214
28.3,7.890891723150162e-06,-0.018504357509357305,-0.1357315338878209,-1.6900900930315714,-15.955085033699689
28.400000000000002,8.008378188151255e-06,-0.018967280399863284,-0.13740513833280943,-1.7186539216575767,-16.053114032747374
28.5,8.124414506482935e-06,-0.019450075017218182,-0.139123732994463,-1.7476184543006354,-16.15037342508358
28.6,8.238737066790236e-06,-0.019932284553192403,-0.1409048486190443,-1.7769819689589923,-16.2468290528627
28.700000000000003,8.352175356662883e-06,-0.020441592666500696,-0.14274970050828983,-1.8070433872757974,-16.343438523481126
28.8,8.461091198341819e-06,-0.020939803832717985,-0.14460804794448734,-1.8369038080741547,-16.437317352665005
28.900000000000002,8.568500319938721e-06,-0.021464987856887774,-0.14653788807537182,-1.867477459935131,-16.531316673531073
29.0,8.672947927834684e-06,-0.021990707480824767,-0.14852354005647328,-1.898458292026092,-16.624471029930554
29.1,8.774070408890111e-06,-0.0225358618083078,-0.1505668829853164,-1.929845682491731,-16.71676128369377
29.200000000000003,8.87038338248658e-06,-0.023084039889738506,-0.15264713753471426,-1.9613716852763332,-16.804574134845133
29.3,8.964764134589132e-06,-0.023649082191667503,-0.15482945608343357,-1.9938871894024857,-16.898720039762864
29.400000000000002,9.055502331989373e-06,-0.024233193076298676,-0.15709138859156724,-2.027177942068519,-16.99288658868106
29.5,9.13717829575944e-06,-0.024802464784400513,-0.15933719563203397,-2.059617097712561,-17.07708909233795
29.6,9.215350033286995e-06,-0.025408651959551776,-0.16169607378029127,-2.0931297474062376,-17.164911802557164
29.700000000000003,9.286228774385563e-06,-0.026010076089846734,-0.16408657489625966,-2.1267359182668173,-17.248128983404143
29.8,9.353001587442122e-06,-0.026633628077391336,-0.16660808611786138,-2.161440293575012,-17.337761129015327
29.900000000000002,9.413196224272724e-06,-0.02727501604253746,-0.1692101386410485,-2.1969343280263445,-17.427308525955368
30.0,9.461862390480746e-06,-0.027902532172092265,-0.17180592300917397,-2.2315009536813193,-17.5068210355506
30.1,9.503914569108929e-06,-0.028561779271882415,-0.1745175598904325,-2.26719833968437,-17.589907977535965
30.200000000000003,9.535377287761548e-06,-0.029224708328783322,-0.1772767908662729,-2.3029786955314506,-17.668306315244543
30.3,9.559766468214548e-06,-0.02989742797835504,-0.18016694978877013,-2.3399224703671138,-17.753162296948588
30.400000000000002,9.5736048137951e-06,-0.03059967035007105,-0.18317344705386063,-2.3777021431637877,-17.837853313751516
30.5,9.572808565394553e-06,-0.03129031794794912,-0.18615619812487694,-2.414459110898221,-17.912478678296722
30.6,9.561180789319224e-06,-0.03199591806841795,-0.18928362614933292,-2.4524097543504126,-17.99063536314874
30.700000000000003,9.534629626273272e-06,-0.032713680694016034,-0.19247670403983363,-2.49042435685071,-18.064015191200298
30.8,9.497015568626921e-06,-0.03345335617815692,-0.19580800014496447,-2.529679801977707,-18.1439225966923
30.900000000000002,9.443546318266272e-06,-0.034205161306289256,-0.19926097747976712,-2.5698148006602963,-18.223575714295897
31.0,9.371542205371952e-06,-0.034942304806676816,-0.20270509218542543,-2.6088066605486517,-18.293146860899782
31.1,9.283066958687414e-06,-0.03570599647224526,-0.20629492524363968,-2.6490797356475184,-18.366225953650762
31.200000000000003,9.174016668112017e-06,-0.036479941029284646,-0.2099701685562394,-2.689380042759467,-18.434481616149917
31.3,9.048609598494295e-06,-0.03726456003785472,-0.21380352219897247,-2.731015522946308,-18.509285827248675
31.400000000000002,8.900343729578708e-06,-0.03806402595755287,-0.217782512113871,-2.7735594020724648,-18.58376026254792
31.5,8.728661157419992e-06,-0.03884624758694599,-0.2217393407507302,-2.8148366858027742,-18.648192347905763
31.6,8.533053900805498e-06,-0.03965836222202768,-0.22587454846555488,-2.85746970187337,-18.716079449060516
31.700000000000003,8.309557699703873e-06,-0.04047173461843556,-0.23009410098636351,-2.9000982429384123,-18.77911126926613
31.8,8.06275456000094e-06,-0.041295344033187575,-0.23450194226006715,-2.9441577021046186,-18.848735692377723
31.900000000000002,7.783934748317733e-06,-0.042131888024428577,-0.23906511227261262,-2.989157467839348,-18.917947526891865
32.0,7.475607660012429e-06,-0.042945369492514374,-0.24361933091402932,-3.0327517676088576,-18.977185270723602
32.1,7.133605166131929e-06,-0.04377617317109639,-0.24836306278692177,-3.0777753716616445,-19.039838978320084
32.2,6.756666252272225e-06,-0.044617026714448116,-0.2532354853682932,-3.123293765301028,-19.10144307926626
32.300000000000004,6.340264903315074e-06,-0.045449697506896314,-0.2582108707874795,-3.168740521984347,-19.158152471732777
32.4,5.889413756676731e-06,-0.04628601853343639,-0.2633682459542115,-3.2157467820936603,-19.221488605238775
32.5,5.394545169679077e-06,-0.047112192702130073,-0.26859344948969976,-3.2627060152065894,-19.279927748316723
32.6,4.85561977825455e-06,-0.04792726579603368,-0.27391043087287414,-3.3101569535650555,-19.337327376243955
32.7,4.2700662277184165e-06,-0.048734886014258905,-0.279325645223679,-3.358082529570922,-19.39367265961095
32.800000000000004,3.6324579752999853e-06,-0.04952551175701103,-0.2848164366634194,-3.4059054229103936,-19.445126822983397
32.9,2.948142579839441e-06,-0.05029399526387124,-0.2904679778077224,-3.45538880110972,-19.503214003937074
33.0,2.20596955102792e-06,-0.051015744355566994,-0.29618185135429087,-3.504757480723015,-19.556422357487115
33.1,1.4055494688136605e-06,-0.05169256674156486,-0.3020146440076985,-3.554623767346442,-19.608581356849562
33.2,5.436160250837929e-07,-0.05234004413219395,-0.3079496410327067,-3.6049713868216458,-19.65969775878242
33.300000000000004,-3.86330640367305e-07,-0.05295912309667017,-0.31395365401016306,-3.6551629824160727,-19.705940307549042
33.4,-1.3786494861278697e-06,-0.05359531944010598,-0.3201316296506178,-3.7071070095194614,-19.75881579118309
33.5,-2.4463274144181923e-06,-0.054228115237719976,-0.3263959223457107,-3.7588876323230807,-19.806823231404252
33.6,-3.5902253898711933e-06,-0.054858693460403174,-0.3327680906178614,-3.811157462780699,-19.853800387765197
33.7,-4.814464034552657e-06,-0.05551437636442813,-0.33924267333209457,-3.8638917944038553,-19.899750244045514
33.800000000000004,-6.12682082135052e-06,-0.056167201005251854,-0.3458065679190838,-3.9164152842511157,-19.94085326922356
33.9,-7.521427036749628e-06,-0.056834977684459886,-0.35255955046746124,-3.9707880021574056,-19.988580963429968
34.0,-9.013391945700278e-06,-0.05752714529256764,-0.3593864468765986,-4.02495221082836,-20.031468746105645
34.1,-1.0604196617691741e-05,-0.05822500827019894,-0.36633397281408975,-4.079576048079815,-20.07334175529438
34.2,-1.2299010350602657e-05,-0.058931526872285644,-0.37340561761070035,-4.13466325625626,-20.114203185456205
34.300000000000004,-1.4103237518270362e-05,-0.059662037542707935,-0.3806004678433368,-4.190223292760123,-20.154059680687908
34.4,-1.6022526921233293e-05,-0.06040957187471463,-0.3879139452468081,-4.2462346251113985,-20.19292562088814
34.5,-1.8062781961702967e-05,-0.06116902358628806,-0.3953538937494585,-4.302692963475067,-20.23079517225969
34.6,-2.0230170221680055e-05,-0.06194181737923543,-0.4029243396773552,-4.359614826679731,-20.26767250946049
34.7,-2.253113412109542e-05,-0.06273625431173002,-0.41062531920830736,-4.416986212030892,-20.303563827251708
34.800000000000004,-2.4972399657485767e-05,-0.06355529882728206,-0.41845240505261927,-4.474791162695681,-20.33847380341752
34.9,-2.7560989593666818e-05,-0.06438858290992755,-0.42641319663211164,-4.533053792963145,-20.372407818703444
35.0,-3.0304232822686572e-05,-0.06523888414056955,-0.434511022552428,-4.591734654805208,-20.405371511441714
35.1,-3.320977744181164e-05,-0.06610776708468791,-0.4427438205965615,-4.650857720824007,-20.437371041719494
35.2,-3.628560016011306e-05,-0.0669954262927348,-0.4511063275812006,-4.710411143568308,-20.46841199120734
35.300000000000004,-3.954002056616446e-05,-0.0679029849345909,-0.4596247953538466,-4.7703797890961255,-20.498499078082176
35.4,-4.298171243988236e-05,-0.06883183708950469,-0.46826997151130456,-4.830753972535462,-20.52763695208843
35.5,-4.6619716215445806e-05,-0.06978463009771474,-0.4770657318464089,-4.891554241165238,-20.555831461978826
35.6,-5.046345285109055e-05,-0.07076036662193985,-0.48600862637385944,-4.952746756773109,-20.58308508068393
35.7,-5.452273616413095e-05,-0.07175738239880047,-0.4950950302112034,-5.014353142643657,-20.60942675228464
35.800000000000004,-5.880778702760381e-05,-0.07277620255216277,-0.5043364524811693,-5.0763413859292115,-20.634830000820955
35.9,-6.332924698426723e-05,-0.07381844226802059,-0.5137304820224529,-5.138705599582025,-20.6593204118261
36.0,-6.809819250008786e-05,-0.07488833473880163,-0.5232671147559529,-5.201463825291654,-20.682894292111875
36.1,-7.312614917509563e-05,-0.07598333744081742,-0.5329683307099629,-5.2645826628040595,-20.70557079355521
36.2,-7.84251074179565e-05,-0.07710309424287232,-0.5428269551513978,-5.328072082103489,-20.72734218331955
36.300000000000004,-8.400753596049526e-05,-0.0782473480082615,-0.5528421362669604,-5.3919091866817865,-20.7482181268052
36.4,-8.98863986122933e-05,-0.07941694311267611,-0.5630158329426536,-5.456102669944329,-20.768211302439624
36.5,-9.607516786047654e-05,-0.08061059470192333,-0.573357721100848,-5.520625222635729,-20.787328598296632
36.6,-0.00010258784344330252,-0.08182717064580913,-0.583865512779127,-5.585488873466062,-20.805570328411335
36.7,-0.00010943896437254352,-0.08308722928576628,-0.5945413799333465,-5.650665503393142,-20.8229377224842
36.800000000000004,-0.00011664362936869566,-0.08437039545114544,-0.6053825406983577,-5.716168491603398,-20.839457600206636
36.9,-0.0001242175095512721,-0.08567635552111597,-0.6163988295769229,-5.78196420856078,-20.85510758043833
37.0,-0.00013217686714028787,-0.08701885811807131,-0.6275915401274261,-5.848060319765466,-20.869924445067156
37.1,-0.00014053857010765114,-0.08839442081453797,-0.6389544247369372,-5.914438993970805,-20.88389810200478
37.2,-0.00014932011059443084,-0.08978817005574058,-0.6505019016780125,-5.98109324686817,-20.897033083662663
37.300000000000004,-0.00015853962078438144,-0.09123440507870839,-0.6622199225827785,-6.048009884040567,-20.909354187081725
37.4,-0.00016821588899063045,-0.09269856492416295,-0.6741281463798003,-6.1151847687294065,-20.920844292551784
37.5,-0.00017836837666607153,-0.09420776133895004,-0.6862217415181249,-6.182594779809008,-20.9315274159417
37.6,-0.0001890172365364151,-0.09573893505023534,-0.6985098366088209,-6.2502488126541635,-20.941400213382728
37.7,-0.00020018332652682602,-0.09732092349823063,-0.7109769887804873,-6.318117348182952,-20.950473844771295
37.800000000000004,-0.0002118882279518175,-0.09892594773511121,-0.7236426545917851,-6.386197166375936,-20.958752346234576
37.9,-0.00022415426131772165,-0.1005776943366925,-0.7364977270566015,-6.454472052842533,-20.966244247518944
38.0,-0.00023700450221042502,-0.102265741298595,-0.7495504752585305,-6.522933230359399,-20.97295660345295
38.1,-0.0002504627966430917,-0.10398734589718117,-0.762800101743764,-6.591570495722834,-20.978900880712672
38.2,-0.0002645537763896755,-0.10574823397801936,-0.7762460531480713,-6.660374258868956,-20.984071912739374
38.300000000000004,-0.0002793028753131921,-0.1075607859075518,-0.789905657492838,-6.729323516903648,-20.988500435978942
38.400000000000006,-0.0002950592588604195,-0.10942908236718552,-0.8039054443393638,-6.799099625430841,-20.992192656936467
38.5,-0.000311215037271495,-0.11130106187998479,-0.8178341828792668,-6.867611693564726,-20.995075094892755
38.6,-0.0003282752825839452,-0.11323556021619652,-0.8321062686179772,-6.936933107306487,-20.997263635089602
38.7,-0.0003461092018000045,-0.11521478769950022,-0.8466035521451545,-7.006354260878382,-20.998715454675875
38.800000000000004,-0.0003647464052107807,-0.11723996404907666,-0.8613034593753497,-7.075847621992182,-20.999440640987522
38.900000000000006,-0.000384416382217978,-0.11933302131865275,-0.8763775790337149,-7.146122076853899,-20.99944257575379
39.0,-0.0004045533832908177,-0.12143175464468925,-0.8913681231368145,-7.215052597808736,-20.998738380693773
39.1,-0.00042578667863324426,-0.12359807671785461,-0.9067333130198563,-7.284715562643967,-20.99732622180069
39.2,-0.0004479509036059426,-0.12581036649370958,-0.9223161421523685,-7.354421762035614,-20.995212454351844
39.300000000000004,-0.0004714796417886191,-0.12808879704908804,-0.9381258676094575,-7.424135708539708,-20.992415412990994
39.400000000000006,-0.0004962728475845779,-0.13043620813893142,-0.9543327398369144,-7.4945420728973176,-20.988885234507485
39.5,-0.0005216146319071413,-0.13278046994058457,-0.9704461572029572,-7.563543514066609,-20.984759917179765
39.6,-0.000548293986426529,-0.13522058436761597,-0.9869511541619715,-7.633217416301193,-20.97991735105908
39.7,-0.0005760981176905489,-0.1377022782763504,-1.003694593799338,-7.7028347982502225,-20.974417901333204
39.800000000000004,-0.0006050657754173017,-0.1402528817560409,-1.020673860808202,-7.772409720031007,-20.968250104898985
39.900000000000006,-0.0006355444978538571,-0.1428762191470696,-1.0380618152587147,-7.84259408219836,-20.961364977044397
40.0,-0.000666651005985841,-0.14551862652064074,-1.0553522224031582,-7.911311762858801,-20.953967313131116
40.1,-0.0006993503929493272,-0.14824490396065926,-1.0730574874716012,-7.980608996259221,-20.945867332629554
40.2,-0.0007333769114836741,-0.15103048513108774,-1.0910128622141855,-8.049790296065012,-20.937125229558042
40.300000000000004,-0.0007687735602530665,-0.15387827305438861,-1.1092120543255959,-8.11884571711532,-20.927768405617243
40.400000000000006,-0.000805959546156032,-0.15682336732541557,-1.1278603183739904,-8.188444680999623,-20.91768128151886
40.5,-0.0008435250129679162,-0.15977846894867298,-1.1463809904422675,-8.256496899264874,-20.90717749070796
40.6,-0.0008828020090305699,-0.16283235074450886,-1.1653452248565657,-8.325061970179775,-20.895968497123718
40.7,-0.0009236121044864376,-0.16596005732752417,-1.184571820428019,-8.393432186756954,-20.88415658401569
40.800000000000004,-0.0009663965593489365,-0.16915868702865566,-1.204051614064511,-8.461590201992337,-20.87175564108636
40.900000000000006,-0.0010149180169207739,-0.1724598765537877,-1.2239988371733688,-8.530213209343472,-20.858626462027196
41.0,-0.0010642684214872133,-0.1757638281023901,-1.2438153156635678,-8.597235778017946,-20.845170106015487
41.1,-0.0011159668528222255,-0.17919159352689462,-1.2640876342534995,-8.6646756938881,-20.831009009625078
41.2,-0.0011695754981815298,-0.18268607964608918,-1.2846423539968441,-8.731855539365782,-20.816282077907125
41.300000000000004,-0.001225146441868219,-0.18626924081253549,-1.3054591822669437,-8.798750381042936,-20.800980189982027
41.400000000000006,-0.0012839215737301402,-0.18996396289266215,-1.3267669037744412,-8.866021053243031,-20.784961372994047
41.5,-0.001344568320874373,-0.19367106276982327,-1.3479205000031982,-8.93163905857567,-20.768716716623835
41.6,-0.0014079555437120916,-0.19750448853906732,-1.3695673186383743,-8.997600289531064,-20.751755217192077
41.7,-0.0014735324257202365,-0.2014221468701578,-1.3914909167833827,-9.063225430113917,-20.734247775917908
41.800000000000004,-0.0015413503190444544,-0.20542901554269122,-1.4136995220101767,-9.128486164336522,-20.716205917762593
41.900000000000006,-0.0016121734808791643,-0.20956776369241936,-1.4364111213684652,-9.194027927852161,-20.697452401510546
42.0,-0.0016839147616991568,-0.21371272811555286,-1.4589600932059597,-9.257887331502204,-20.67854437017494
42.1,-0.0017587640967775542,-0.21800094751893084,-1.4820198451367332,-9.322003348648721,-20.658921233025985
42.2,-0.0018353482036275182,-0.2223856577474237,-1.5053701213584247,-9.385699517133489,-20.63879378635894
42.300000000000004,-0.0019141618414693085,-0.226859265996751,-1.5290110044003598,-9.448980569233186,-20.618146886316012
42.400000000000006,-0.0019999108792347897,-0.23149085361386312,-1.5531788344237185,-9.512445973346516,-20.596797009604828
42.5,-0.0020906546317860375,-0.23611709371255074,-1.577164371314609,-9.57420845045526,-20.575370832132634
42.6,-0.0021864535979716493,-0.24087462095252477,-1.6016980122031441,-9.636129928068414,-20.55323328480408
42.7,-0.002285187737172123,-0.24572618865748552,-1.6265155496760144,-9.69757010206692,-20.530620601398894
42.800000000000004,-0.002387830372413191,-0.2506701854502751,-1.651634457413948,-9.75852571948414,-20.50751973464348
42.900000000000006,-0.0024944600736205302,-0.25575128843850337,-1.6773003602894363,-9.819578773731266,-20.483703286440203
43.0,-0.00260190729994747,-0.26082656003299576,-1.7027703059070944,-9.878914520152932,-20.459888836075535
43.1,-0.0027134246581965726,-0.2660532406746796,-1.7287912438184776,-9.938330283654082,-20.43537896128911
43.2,-0.0028269718706610547,-0.2713737742437985,-1.755107011019959,-9.997203496418976,-20.410405659786903
43.300000000000004,-0.0029433415056416834,-0.27677923865199716,-1.7817463193999146,-10.055522697004903,-20.384968692806112
43.400000000000006,-0.0030759425158066733,-0.28235791530022425,-1.808948993063865,-10.113856489016143,-20.358833077768907
43.5,-0.0032100671135282255,-0.2879099353925909,-1.8359216290330096,-10.170476278516247,-20.33277132953166
43.6,-0.0033495989470679888,-0.29362882723384587,-1.8634742190161404,-10.227085572996259,-20.30599904438833
43.7,-0.0034931488342380135,-0.2994516111773464,-1.8913302505434046,-10.283100275216455,-20.278806687430894
43.800000000000004,-0.0036399760369079104,-0.3053757931198504,-1.9195040066592242,-10.338508781701208,-20.25117193294335
43.900000000000006,-0.003790701181600298,-0.31146706637181865,-1.9482635152263441,-10.39384778358685,-20.222839273054845
44.0,-0.003942925435296729,-0.31754358195045995,-1.9767752696763523,-10.44748256073953,-20.19465149274371
44.1,-0.004113832965856545,-0.3237823029454745,-2.005874886974212,-10.501026404053434,-20.16575963439491
44.2,-0.004288898095978766,-0.3301510231146665,-2.0352850772011237,-10.553925560043695,-20.136461978216175
44.300000000000004,-0.004469108454486559,-0.3366204550314933,-2.065011112626692,-10.60618168067603,-20.10675328356278
44.400000000000006,-0.004654434438151611,-0.34327706053791474,-2.0953543700421164,-10.65828728325765,-20.076343292890115
44.5,-0.004839945726672568,-0.34990665412360045,-2.1254050378745717,-10.708693955630437,-20.046135476230674
44.6,-0.00503815063474633,-0.356725198322593,-2.1560636466517735,-10.75894867637129,-20.015245224074306
44.7,-0.00524938063188074,-0.3636673887672117,-2.1870406445213746,-10.808518368320136,-19.983960546971858
44.800000000000004,-0.005465731706536303,-0.3707255518614545,-2.218331723005406,-10.85739989765645,-19.95230114691345
44.900000000000006,-0.005689265663590959,-0.3779869905366837,-2.250246871604844,-10.906060873902817,-19.91993330249224
45.0,-0.0059102160153088334,-0.38522656025672575,-2.281845877479313,-10.953061880680735,-19.88784301070273
45.1,-0.0061537987194242305,-0.392655165791183,-2.314064081931548,-10.999824205233196,-19.85505282207155
45.2,-0.006404474809102112,-0.40022419861583103,-2.3466047273926307,-11.04587987878675,-19.821909315034766
45.300000000000004,-0.006661973548915512,-0.40791153628811117,-2.379445445488983,-11.09121717400842,-19.788405896211096
45.400000000000006,-0.0069220020900644386,-0.415811375098869,-2.4129271483928676,-11.136263269561965,-19.754195913146276
45.5,-0.007200798821827448,-0.42369276166883196,-2.446049593691754,-11.179685350509018,-19.72032557578195
45.6,-0.007490728638273936,-0.43178291039414773,-2.4798187599815265,-11.22281654164432,-19.68576518412152
45.7,-0.007782729475493966,-0.4400211734769499,-2.5138868951789135,-11.265216055686935,-19.65085912133396
45.800000000000004,-0.008087186925877177,-0.4483927069357492,-2.54825562177777,-11.30685315562151,-19.615620697656666
45.900000000000006,-0.008414507963735218,-0.4569865349422031,-2.583278698131565,-11.348157939291156,-19.579686579608392
46.0,-0.00873779026505872,-0.46555486383392974,-2.6179070906851223,-11.387885608477873,-19.544127980387323
46.1,-0.009074186943706763,-0.47435474484933593,-2.653171803173052,-11.427271135856998,-19.507901416043616
46.2,-0.009434973213188869,-0.48329922913026735,-2.688748802093201,-11.465883887466504,-19.47134970298915
46.300000000000004,-0.009794614135145707,-0.4923937338567015,-2.7246092778602815,-11.50373580950739,-19.43448238392071
46.400000000000006,-0.010178293885672929,-0.501723346256199,-2.761115589970572,-11.541196941673277,-19.396919169344187
46.5,-0.010570559159035042,-0.5110314092947164,-2.797192239807174,-11.577146597457045,-19.359802794663153
46.6,-0.010964841225103328,-0.5205821518267726,-2.8339238375383644,-11.6126856741556,-19.321997235379534
46.7,-0.011395026154971788,-0.5302920145849868,-2.8709318696531767,-11.647461483660393,-19.28390107251049
46.800000000000004,-0.011821199687929607,-0.5401566185574467,-2.908214389884634,-11.681457540705026,-19.2455100014023
46.900000000000006,-0.012280864253526147,-0.5502851080725009,-2.9461531274249353,-11.715004411477324,-19.20642975574267
47.0,-0.012737650995262584,-0.5603731996580308,-2.983624059045667,-11.747119320350947,-19.167834991082543
47.1,-0.01322063242106708,-0.5707171957081556,-3.021729627246046,-11.778774018739568,-19.128574088603017
47.2,-0.013716206309126733,-0.5812448435553392,-3.0600916519968564,-11.809660290990308,-19.08901595744034
47.300000000000004,-0.014231748930882304,-0.5919264092132579,-3.098732702259497,-11.839761393062759,-19.04919272981042
47.400000000000006,-0.014766146427376725,-0.6028931464528853,-3.138005942908208,-11.869381654427386,-19.008697647305056
47.5,-0.015313568043438863,-0.613811368734531,-3.1767631327442274,-11.897632403577148,-18.968729334151142
47.6,-0.0158746074622087,-0.6250242280956826,-3.216141888639953,-11.92540097568886,-18.928083651805416
47.7,-0.016471071361934264,-0.6364085027626629,-3.255785492315539,-11.952386828636563,-18.88718792473295
47.800000000000004,-0.017071825707020594,-0.6479656107820091,-3.2956586564089037,-11.978591547230721,-18.846028278474407
47.900000000000006,-0.017708542122747417,-0.6598204232924729,-3.336151962472968,-12.004275745083206,-18.804200742919974
48.0,-0.018353767621007933,-0.6716286517029033,-3.37608480310206,-12.028674774111508,-18.762951788229017
48.1,-0.019015433634265833,-0.683734510736997,-3.4166498374982126,-12.052557825257082,-18.721035083901455
48.2,-0.019712212893452374,-0.6960382968021577,-3.4574178036965293,-12.075662604712406,-18.678882351412803
48.300000000000004,-0.020432011056513488,-0.7085216491687163,-3.4983988916956292,-12.09800176790148,-18.63648661206225
48.400000000000006,-0.021174970427708217,-0.7213278987780427,-3.539993119673497,-12.119774980908119,-18.5934214621361
48.5,-0.021922285735897162,-0.734068780328812,-3.5809649175865985,-12.14037171245208,-18.550972666366256
48.6,-0.022715799763076916,-0.7471336410892633,-3.6225471294246603,-12.160407575794636,-18.50787568460494
48.7,-0.02353348188918858,-0.7603948319648453,-3.6643019871421956,-12.179676563831151,-18.464552968895035
48.800000000000004,-0.02437490177874224,-0.7738496782495758,-3.7062379425752283,-12.198196520764569,-18.420992943734888
48.900000000000006,-0.02525041687917451,-0.7876501090571679,-3.748774341938514,-12.216128772148451,-18.37679062313476
49.0,-0.026135307102109095,-0.8013833143246529,-3.790627268386501,-12.232957966893068,-18.333238606816238
49.1,-0.02705787473131238,-0.8154531706525603,-3.833047838071451,-12.249216990680893,-18.28903613676713
49.2,-0.028010632729461804,-0.8297230060407941,-3.8756323214928585,-12.264719995830575,-18.24463574841247
49.300000000000004,-0.028994785482453267,-0.8442202024647543,-3.9183460705739606,-12.279491854648484,-18.200013232763865
49.400000000000006,-0.030021888482721693,-0.8590650143356839,-3.961628177379069,-12.293651683192678,-18.154754135571977
49.5,-0.031062403003971895,-0.873821041620829,-4.004163062046388,-12.306802410508098,-18.110177942630195
49.6,-0.03214756893039805,-0.8889532579229353,-4.047256405810131,-12.319372424907854,-18.064967723273014
49.7,-0.03326520513166997,-0.9043006416907247,-4.0904582218543055,-12.331205116575248,-18.019568847941684
49.800000000000004,-0.034417066893752235,-0.9198576007806594,-4.13375351124354,-12.342315732030698,-17.973967727569303
49.900000000000006,-0.03561418018841778,-0.9357983740358122,-4.1775733010915275,-12.352797420029049,-17.92773525218756
50.0,-0.03682271774678725,-0.9516475130785835,-4.2206042540893804,-12.36238413395634,-17.88222359589266
50.1,-0.03809160524319566,-0.9678809987252492,-4.264130026013589,-12.371352074834647,-17.83607827420267
50.2,-0.03939633870518833,-0.9843416661973947,-4.307737502041732,-12.379610518060474,-17.789769457321682
50.300000000000004,-0.04073586719977129,-1.0010284220590222,-4.351384489936919,-12.387177529826673,-17.74327473470622
50.400000000000006,-0.0421375066399321,-1.0181152498469146,-4.395517332338017,-12.394109848611535,-17.696142163965774
50.5,-0.04355316912166529,-1.0350920061805056,-4.438803341597946,-12.400224296820568,-17.649792073031712
50.6,-0.045022407732730585,-1.0524713404668091,-4.482552793924583,-12.405710096341622,-17.60280287375675
50.7,-0.04654244962577536,-1.070088440520621,-4.5263065668367375,-12.410529102046397,-17.555654872075692
50.800000000000004,-0.0481061726287777,-1.0879372644668024,-4.570065115768671,-12.414664953364792,-17.50834491209256
50.900000000000006,-0.049731690087199354,-1.1062140103973235,-4.614257974472508,-12.418173780691333,-17.46041306912941
51.0,-0.0513801814823438,-1.1243609019154661,-4.657563047606928,-12.420945665593166,-17.41327615301944
51.1,-0.0530899694565079,-1.1429297742837718,-4.701261571000018,-12.42310001812369,-17.365526164054693
51.2,-0.054848051610164816,-1.1617356430955965,-4.744928430745901,-12.424594951595381,-17.317627121799234
51.300000000000004,-0.05667092819940933,-1.1807963928831526,-4.788549122184676,-12.425450998085438,-17.269587175467912
51.400000000000006,-0.05856389490097058,-1.2002995047119072,-4.832537513522581,-12.425656441607345,-17.22092437111585
51.5,-0.060474054110599695,-1.219648477668656,-4.875582939681223,-12.425243004570703,-17.17309079553894
51.6,-0.06245989968519439,-1.2394495373794285,-4.918972900683826,-12.424192514710441,-17.124657426237697
51.7,-0.06450592834644908,-1.2594948336394083,-4.962277129495803,-12.422516589647785,-17.076079686725855
51.800000000000004,-0.06661243289799756,-1.2797864600793787,-5.005479108693422,-12.42023130480682,-17.02739110439292
51.900000000000006,-0.0687979435119388,-1.3005427565155827,-5.048982691389071,-12.417300306433376,-16.978080410089433
52.0,-0.07101356956187033,-1.3211373790223746,-5.091510849203942,-12.413820072394344,-16.92964463946445
52.1,-0.07331896260633641,-1.3421887421701229,-5.134320005723126,-12.409722370494961,-16.880595501687644
52.2,-0.07568295593405594,-1.36349051623327,-5.176979562312226,-12.405037044603887,-16.83143314157629
52.300000000000004,-0.07812475479897785,-1.385051600064216,-5.21948548286781,-12.399754815308725,-16.782155838242524
52.400000000000006,-0.08065906246764598,-1.4070850068309682,-5.262229151252825,-12.393838655092352,-16.732290335489616
52.5,-0.08321991479425606,-1.4289327041044828,-5.3039514813735735,-12.387481336500798,-16.683306587226788
52.6,-0.08587254990025883,-1.4512587019844858,-5.345900365850298,-12.380490181537965,-16.63373433605595
52.7,-0.08861569446284534,-1.473836822627291,-5.387645180722004,-12.372936813659095,-16.58405299777347
52.800000000000004,-0.09143707493126385,-1.4966712809142848,-5.429160095013941,-12.364830255733239,-16.5342899901432
52.900000000000006,-0.09436572634615459,-1.520004192507244,-5.470872771642405,-12.356101680603714,-16.483934276666304
53.0,-0.09732075979876242,-1.5431238819221278,-5.511519303254957,-12.347002428392315,-16.434493810992997
53.1,-0.10039229280508266,-1.5667255027363467,-5.5523202074118245,-12.33728885358471,-16.38446599662521
53.2,-0.10354872859703335,-1.5905938117079756,-5.592864199890087,-12.327042671280893,-16.334356324295555
53.300000000000004,-0.1067912786108991,-1.6147117734414138,-5.6331272817199505,-12.316283693728238,-16.284164278674034
53.400000000000006,-0.11018012567231494,-1.6393435928550701,-5.673524643521404,-12.304885867104773,-16.233411305237787
53.5,-0.11358336374512135,-1.6637255588324535,-5.712818155139772,-12.293231838370886,-16.183585732006165
53.6,-0.11712554297879763,-1.6886173883624025,-5.752202563055604,-12.280949739545022,-16.133177149059584
53.7,-0.12075601155252969,-1.7137617288218365,-5.791282337348562,-12.268188210080623,-16.082722458358298
53.800000000000004,-0.12450865056970883,-1.739165760935549,-5.830030324708261,-12.254930636772329,-16.03218859679535
53.900000000000006,-0.12840116811511848,-1.7650748057643284,-5.868835058806809,-12.241067142688422,-15.981099646890925
54.0,-0.13232489376964907,-1.7907137601830243,-5.906528936310252,-12.22700653079174,-15.930969687010595
54.1,-0.13639932029758484,-1.816872265733835,-5.944241861059069,-12.212348120700568,-15.880276669561816
54.2,-0.1405848641581855,-1.8432809419960847,-5.9816027678167245,-12.197230882867402,-15.829542343707864
54.300000000000004,-0.14489614640409343,-1.8699317886807165,-6.018585054305703,-12.181659465306694,-15.778753369543814
54.400000000000006,-0.14937421664207307,-1.897104151800363,-6.055549309323482,-12.165493436809129,-15.72741214223582
54.5,-0.1538820999200965,-1.9239774689480953,-6.091393411733293,-12.149214892439758,-15.677046288956781
54.6,-0.15856718569159511,-1.9513646901836665,-6.127196891435389,-12.132344739853906,-15.626134743511273
54.7,-0.16338693006885308,-1.9789951094362976,-6.162604380577932,-12.1150503856895,-15.575192336001635
54.800000000000004,-0.1683413178112545,-2.0068615704505106,-6.197588848842273,-12.097349980805149,-15.524221300699494
54.900000000000006,-0.17348428505312086,-2.035253711664325,-6.232492202732075,-12.079053608035991,-15.472720173933865
55.0,-0.17866252900186907,-2.063312368135257,-6.266272840407439,-12.060723442800466,-15.422193448589937
55.1,-0.18405169594880988,-2.0918825639924137,-6.299959140872048,-12.041820386182323,-15.371147426089493
55.2,-0.1895818114318928,-2.12067879785981,-6.333197189127674,-12.022543911466357,-15.320082795671816
55.300000000000004,-0.19527414550323385,-2.1497107567081173,-6.365984063534768,-12.002874912881211,-15.269003266808944
55.400000000000006,-0.20118110710171777,-2.179265917102711,-6.398634673636721,-11.982646800630448,-15.217397986667741
55.5,-0.20713177909705394,-2.2084455183368448,-6.430161610229561,-11.9624605249861,-15.166807304649708
55.6,-0.21331224211874655,-2.238140461864333,-6.461552933315588,-11.941705226405844,-15.115694218800272
55.7,-0.2196539555495889,-2.2680472341345563,-6.492454696211567,-11.920611976365095,-15.06457522580699
55.800000000000004,-0.22619185182206536,-2.298166679097065,-6.522868827514117,-11.899180038410975,-15.013452940332606
55.900000000000006,-0.23296984031685497,-2.328789488814408,-6.553085240793536,-11.877191881759032,-14.961823756095242
56.0,-0.23979638056739816,-2.359019833450162,-6.582221349174063,-11.855317857460008,-14.911209972962972
56.1,-0.2468896481470324,-2.389741240489556,-6.611146918757015,-11.83289720715679,-14.860103696559328
56.2,-0.25418028042030016,-2.4206619447389954,-6.639580941738458,-11.810183338230686,-14.80900355928005
56.300000000000004,-0.2616605003957915,-2.4517812615050047,-6.667494935484001,-11.78715855463038,-14.757912859414446
56.400000000000006,-0.2694437817665971,-2.4834000080938665,-6.695158357783058,-11.763602528243354,-14.706319306567025
56.5,-0.27728227246801396,-2.5145653471312244,-6.72177755054436,-11.740232269100346,-14.655771851509627
56.6,-0.28541288430410816,-2.546235591630108,-6.748134533848585,-11.716344518645116,-14.604725300630392
56.7,-0.2937752672290941,-2.5780722866246037,-6.773979788974799,-11.692182816474684,-14.553697173077069
56.800000000000004,-0.3023693966953971,-2.6100762793170134,-6.799299129788096,-11.66775416492598,-14.502689205806348
56.900000000000006,-0.31129193764218144,-2.642557945464034,-6.824333796604833,-11.642820979887816,-14.451186392483322
57.0,-0.32028354317304775,-2.674561535497702,-6.8483480896446025,-11.618144385001827,-14.400740686354794
57.1,-0.3296096118690599,-2.707049205123411,-6.872070646384898,-11.592966088057935,-14.349803711535543
57.2,-0.33921049353754995,-2.739666506957704,-6.895270810728633,-11.567563409493886,-14.298890929094256
57.300000000000004,-0.3490740763080993,-2.772441805202021,-6.917934516227376,-11.541922913466905,-14.248002586256916
57.400000000000006,-0.359310947335004,-2.8056763346487656,-6.940283230403921,-11.5158124619268,-14.196640067787584
57.5,-0.36962468103266133,-2.838390847620772,-6.961666258522683,-11.490009321019201,-14.146308603815072
57.6,-0.38034254329242856,-2.8715538508286187,-6.982729239646275,-11.463743061361086,-14.095510118300439
57.7,-0.3913571985280129,-2.904846233492208,-7.003254924165233,-11.437286145598023,-14.044736579021489
57.800000000000004,-0.4026784320008545,-2.938250777293689,-7.023254046440684,-11.410634242186276,-13.993981698655872
57.900000000000006,-0.4144383111037371,-2.972100595952881,-7.042914682157985,-11.383537523042335,-13.942751854108224
58.0,-0.4262943213834518,-3.005376365219746,-7.061666775647254,-11.356798966641449,-13.892552816624132
58.1,-0.43859945819765755,-3.0390955670996362,-7.080070462295552,-11.329636015654756,-13.841872256800642
58.2,-0.45126125204498635,-3.07290242909977,-7.09796048974566,-11.302317142000902,-13.791203199987606
58.300000000000004,-0.4642765688182351,-3.106794471907037,-7.115328141506168,-11.274838899461315,-13.74055945240984
58.400000000000006,-0.47780282422124287,-3.141114093326621,-7.13233952732493,-11.24694637302676,-13.689414991315857
58.5,-0.4914277495473982,-3.174823514726299,-7.148504980479274,-11.219486462101514,-13.639292626907363
58.6,-0.5055903725718167,-3.2089474839082044,-7.1643188031276,-11.19161084553636,-13.588680653160523
58.7,-0.5201625675748573,-3.2431332200864063,-7.17963181931745,-11.16362019217587,-13.538055657263868
58.800000000000004,-0.5351499424805581,-3.2773768391249263,-7.194435248610503,-11.135519483063945,-13.48742091168782
58.900000000000006,-0.5507244523496411,-3.3120237849003047,-7.2088784191927715,-11.10702221312684,-13.43626891760772
59.0,-0.5664248152228737,-3.3460304609020426,-7.222553189469693,-11.079000066939628,-13.386112686107552
59.1,-0.5827577023806185,-3.380418125646358,-7.235870209651139,-11.050612469822909,-13.335414964786054
59.2,-0.5995543883149992,-3.4148549761681437,-7.248712185342285,-11.022130773713101,-13.284686826848983
59.300000000000004,-0.6168526261306368,-3.4493201466228385,-7.261066406289004,-10.993581609668453,-13.233904194962562
59.400000000000006,-0.6348344665395445,-3.484164877287739,-7.273073538174728,-10.964667326919582,-13.18255235341573
59.5,-0.6529807974283983,-3.518340287811,-7.284388255639257,-10.936264443915434,-13.132147865854506
59.6,-0.6718488899290236,-3.5528870752570896,-7.295356304817943,-10.90751799738021,-13.081153517917343
59.7,-0.6912732744323051,-3.5874448749697194,-7.305877886797873,-10.87871320103281,-13.030064611383935
59.800000000000004,-0.7112873361292174,-3.622027224317094,-7.315954119368001,-10.849858854239443,-12.97886480272821
59.900000000000006,-0.7321171501070722,-3.656961114020447,-7.325698173098758,-10.820676826182208,-12.927023202973231
60.0,-0.7531476766154697,-3.6912129688369504,-7.334820117679399,-10.79202188648425,-12.876070947654014
60.1,-0.7750377942012818,-3.725814908968516,-7.343624573693077,-10.763048104419553,-12.82443941255896
60.2,-0.7975949020265745,-3.7604193101103505,-7.352014627567726,-10.734038206646161,-12.7726470730193
60.300000000000004,-0.8208522350787035,-3.795033596394987,-7.360012174442943,-10.704993303228093,-12.720655956001096
60.400000000000006,-0.8450696538491513,-3.829990590461179,-7.367700637238173,-10.675632443350551,-12.667932150960496
60.5,-0.8695523668270084,-3.8642551934765095,-7.374856186605598,-10.646809972315026,-12.616020930796623
60.6,-0.8950587981733946,-3.8988670645709647,-7.381720679535022,-10.617665887833681,-12.563332723930102
60.7,-0.9213686451740699,-3.9334740112599036,-7.38821831606262,-10.588483782976539,-12.510379177479962
60.800000000000004,-0.9485341602342459,-3.968092189566164,-7.3943846874039565,-10.559254292990218,-12.457143689435256
60.900000000000006,-0.9768597348965926,-4.003055027867461,-7.400264488573939,-10.529689743822047,-12.40305439727399
61.0,-1.0055229296608417,-4.037326299069903,-7.405720120988818,-10.500654109436041,-12.349708455181982
61.1,-1.0354229997409874,-4.071957105780314,-7.4109123081113495,-10.471255689022627,-12.295470533197829
61.2,-1.0663184108441612,-4.106586525643479,-7.415809570623637,-10.441788416091356,-12.240877418659764
61.300000000000004,-1.0986996951020842,-4.142423930694207,-7.42192588496296,-10.413873146451806,-12.18725384444204
61.400000000000006,-1.131163034547967,-4.175081004648376,-7.423290736243388,-10.38062468685564,-12.128584584716677
61.5,-1.165432173055592,-4.210610959479965,-7.428840664275256,-10.352775544609102,-12.07466556317027
61.6,-1.2007794117039055,-4.2453474274369825,-7.432676862764751,-10.322842234467359,-12.018396952686771
61.7,-1.237351565997571,-4.2801205621133676,-7.43627237194309,-10.292743530010085,-11.961677963685773
61.800000000000004,-1.2757702871730032,-4.316164706305429,-7.441167803460573,-10.2640623918616,-11.905717261811489
61.900000000000006,-1.314349891342033,-4.34892614124837,-7.441363912210932,-10.230006619497274,-11.845019691852059
62.0,-1.3551846906597405,-4.38475037432768,-7.445842059134691,-10.201146915746932,-11.788616937374954
62.1,-1.3973910399907084,-4.419770682097379,-7.448663075894913,-10.170082651315667,-11.729929209497783
62.2,-1.441186184635626,-4.454885379568012,-7.451314020082307,-10.13869399654132,-11.670714128024528
62.300000000000004,-1.4872982510355683,-4.491377607436917,-7.455347315966378,-10.108491346778962,-11.612057822503672
62.400000000000006,-1.5337482981426689,-4.52449814983072,-7.4547238599608505,-10.072871414572958,-11.549038457075696
62.5,-1.5830525145495216,-4.560908023486803,-7.458485793248272,-10.042097487574736,-11.48987289588186
62.6,-1.6341691961963392,-4.596528509136405,-7.460654272333301,-10.008955355671944,-11.42849748486735
62.7,-1.6874034609973307,-4.632329197551954,-7.46273350691429,-9.975243374233258,-11.366581140917361
62.800000000000004,-1.7436702274038112,-4.669647782602894,-7.466264425623777,-9.94240500636991,-11.305043484382765
62.900000000000006,-1.8005149080190392,-4.70352622614584,-7.465157065458811,-9.904165666763987,-11.2395624664493
63.0,-1.8611542017963103,-4.740954054555104,-7.468572420001365,-9.870286898027828,-11.17751462851271
63.1,-1.9242917378001323,-4.777643860636104,-7.4704240971618106,-9.833856516230867,-11.11339692473203
63.2,-1.9903572750173169,-4.814626720565087,-7.472250022675823,-9.796614869290707,-11.048727367472821
63.300000000000004,-2.0605630451325965,-4.853335938818063,-7.475622594813473,-9.759846946577568,-10.984283547109001
63.400000000000006,-2.1318493332702246,-4.888509904906741,-7.474304996072348,-9.717845549117172,-10.916362845200766
63.5,-2.2083844776515917,-4.927562861879622,-7.477640656544139,-9.679607045492702,-10.85147201660321
63.6,-2.2885869687981,-4.965972054837081,-7.479409972939223,-9.638709136211887,-10.784663139700129
63.7,-2.3730841844671033,-5.004806121315383,-7.481184273239521,-9.596807078087537,-10.717332333676708
63.800000000000004,-2.4635855613516355,-5.045612587691167,-7.484520405115148,-9.555013276066788,-10.650111194360449
63.900000000000006,-2.5561658801884306,-5.082798070053542,-7.483098462938202,-9.508317975490371,-10.579864081468045
64.0,-2.6565542987146813,-5.124261552782514,-7.486356423232422,-9.46481058043777,-10.512297261804719
64.10000000000001,-2.763835279800645,-5.165573873909906,-7.488010481928626,-9.418183188570538,-10.442268988272872
64.2,-2.8758094196340522,-5.206659740029423,-7.489533749840817,-9.371397770024274,-10.373158242281775
64.3,-2.9965353946495554,-5.248780845537524,-7.490968072873343,-9.32304995858803,-10.302879621941258
64.4,-3.1258308161799278,-5.291565673959539,-7.492229593099523,-9.27359506172661,-10.232144060516404
64.5,-3.2647065867012657,-5.3350173637333995,-7.493278772434948,-9.22304662739252,-10.160957255372807
64.60000000000001,-3.415924164771141,-5.37961142810353,-7.494062088475047,-9.170888710304766,-10.088605367005613
64.7,-3.5761560156988565,-5.424001375504062,-7.494473687703078,-9.118695384002521,-10.017278175835926
64.8,-3.7515463573726606,-5.46954430517782,-7.494469279527706,-9.064919149155955,-9.944804453697344
64.9,-3.9420825349539115,-5.515749757258973,-7.4939449054413245,-9.010096212479908,-9.871923261257777
65.0,-4.149121153221472,-5.562597828932439,-7.492783034093719,-8.954245016466643,-9.798635801678813
65.10000000000001,-4.375748190563414,-5.61049361187267,-7.490852227518943,-8.896828093843396,-9.724234211671089
65.2,-4.614289007989683,-5.657913656700416,-7.488099166557063,-8.839564823586201,-9.65092264641396
65.3,-4.86840204814888,-5.706173436754099,-7.484311109437343,-8.780781421686868,-9.576495769921877
65.4,-5.1286161489243085,-5.754634705619765,-7.479378146154545,-8.721058225847614,-9.501719336071574
65.5,-5.384126502049753,-5.803062402800734,-7.473158331121098,-8.660425742909894,-9.426584799433243
65.60000000000001,-5.621003876487791,-5.849819557752241,-7.463989557308196,-8.59785582234828,-9.350176829773162
65.7,-5.8359746841841655,-5.8987830065385225,-7.456279117204588,-8.536565537634019,-9.275319154176017
65.8,-6.018670545536594,-5.9453655464185005,-7.445346142964823,-8.47337526771274,-9.199195358549034
65.9,-6.171057353573204,-5.990568066533413,-7.432580409012417,-8.409390978965718,-9.122749911515456
66.0,-6.295697097026604,-6.033915819930186,-7.417877108000681,-8.344641910861782,-9.046010244086943
66.10000000000001,-6.3945194079255,-6.073505941678874,-7.399743697403366,-8.278175174337434,-8.96809605611854
66.2,-6.4756811056013674,-6.113100603492526,-7.382294677483372,-8.212914062430201,-8.89162897638127
66.3,-6.537708971087881,-6.147971860736021,-7.361266693852485,-8.145992268313151,-8.814026949102356
66.4,-6.584832417731391,-6.1790907236630375,-7.33802357574244,-8.078384166902907,-8.736144548180775
66.5,-6.619263746066025,-6.206088649926798,-7.312544618148493,-8.010149544788376,-8.658020731788042
66.60000000000001,-6.64169051124793,-6.2273453602003315,-7.283587232486923,-7.940406613819519,-8.578908080662202
66.7,-6.6570659240155265,-6.246579342045294,-7.254863161515971,-7.8718121181982355,-8.501309947078326
66.8,-6.663161883878729,-6.259741047672932,-7.222708083379857,-7.801759024088028,-8.422825291127793
66.9,-6.66216056339448,-6.2680851641839155,-7.1883908154645155,-7.731146502389251,-8.344302097663856
67.0,-6.654906815267111,-6.2716303063294845,-7.151937867862742,-7.659997602922246,-8.265760079113562
67.10000000000001,-6.641198981160684,-6.269369920953565,-7.112363536485304,-7.587533585367353,-8.186428216264787
67.2,-6.624418842429549,-6.2648014615200935,-7.072923279151738,-7.516154218411046,-8.108700971309787
67.3,-6.602301170653178,-6.2547282291164095,-7.030495417088034,-7.4435529223203645,-8.030214235370181
67.4,-6.576213356910856,-6.240485777379348,-6.986197861579669,-7.370662358473254,-7.951756347635595
67.5,-6.54652754920663,-6.222281339595867,-6.940112701000629,-7.29756874842154,-7.873344658146124
67.60000000000001,-6.5127910083741085,-6.19938409764886,-6.8913849596521715,-7.223598266154056,-7.794198310172419
67.7,-6.477666018726296,-6.1748697998529565,-6.842874474154669,-7.1510349174517955,-7.716665078520407
67.8,-6.439033029439216,-6.146113503612426,-6.791873285513418,-7.07766299228831,-7.638410754263376
67.9,-6.397890538945276,-6.114262327644752,-6.739389331182721,-7.004260632103026,-7.560215021305808
68.0,-6.354451598667026,-6.079518341501469,-6.685467508329822,-6.930850876769995,-7.482078356079242
68.10000000000001,-6.308183066065155,-6.041267781725125,-6.62937174118116,-6.856691983675759,-7.403219153113071
68.2,-6.261329831307606,-6.002112339603869,-6.573617821286533,-6.784015223077063,-7.325986190857151
68.3,-6.2119422332161776,-5.959782310500941,-6.515810348770785,-6.710604072243527,-7.248035688617918
68.4,-6.160847068215205,-5.91526605421852,-6.456835962274454,-6.637212618481712,-7.170149954410789
68.5,-6.108162269052201,-5.868677611238041,-6.396750419898012,-6.563844643168139,-7.092328008123644
68.60000000000001,-6.053976052932811,-5.8201709171407146,-6.335604253020932,-6.490483167090716,-7.014568516164729
68.7,-5.998395160774862,-5.7698488986402765,-6.273448075751688,-6.417156390772604,-6.936892507184481
68.8,-5.941497003679103,-5.717845363011961,-6.21032980119891,-6.343851671147917,-6.8592734844942385
68.9,-5.8835715652665925,-5.664263040991358,-6.1463144231411775,-6.270563351471083,-6.781720370650149
69.0,-5.82497994511823,-5.609184665075702,-6.081630253161805,-6.197300834680107,-6.704240935305947
69.10000000000001,-5.765913134551553,-5.552706125226564,-6.016513633594656,-6.124075392808493,-6.626828902636873
69.2,-5.706474847643449,-5.494960780169606,-5.9510964938312725,-6.050871706531169,-6.549478858997375
69.3,-5.646710693323456,-5.436332476297736,-5.885475503031671,-5.9776874624167675,-6.472214387938692
69.4,-5.586671384260299,-5.377124137226588,-5.819691989975851,-5.904532651851184,-6.3950131551694085
69.5,-5.526370085838977,-5.31751150572731,-5.753788662336802,-5.831404392340772,-6.31788224835789
69.60000000000001,-5.465799829656916,-5.257589427318848,-5.687786878990423,-5.75830722121583,-6.240824224742013
69.7,-5.404989339762977,-5.197411413639728,-5.6216990194987915,-5.685244292457611,-6.163838207886414
69.8,-5.343929829395108,-5.137003832168745,-5.555534810717447,-5.612208853679832,-6.086924822186063
69.9,-5.282624061862165,-5.076393443446477,-5.489293960643948,-5.539201473743347,-6.010084546716584
70.0,-5.2210935772404525,-5.015580393054066,-5.422977109596303,-5.466222756733259,-5.933314515440713
70.10000000000001,-5.159322655150547,-4.9545781102847,-5.356603920452798,-5.39327419167067,-5.856617520143843
70.2,-5.097323638719118,-4.893393731495067,-5.29016275968128,-5.320357597157269,-5.780002727977248
70.3,-5.035098773669247,-4.832020174824962,-5.223655422069669,-5.247477720649329,-5.70345065441461
70.4,-4.9726414076261705,-4.770471656994161,-5.157083597973937,-5.174627715778513,-5.626984944865285
70.5,-4.909977727111041,-4.708733097851123,-5.090453554865761,-5.101808073547872,-5.5505837150729604
70.60000000000001,-4.84708865440858,-4.6468280512684,-5.023752988699599,-5.029017335612409,-5.474267112730274
70.7,-4.783981928928526,-4.584745810266142,-4.9569982054821935,-4.956254399385685,-5.398025190506274
70.8,-4.720655868114832,-4.522502946280952,-4.89018827029625,-4.88353499369947,-5.3218545954462115
70.9,-4.65713149105963,-4.4600832663728625,-4.823316450523805,-4.810847474696743,-5.245762290215026
71.0,-4.593386565919033,-4.397489636030244,-4.756384371760731,-4.738185284672156,-5.16974761422766
71.10000000000001,-4.529438801264121,-4.334725189057664,-4.689393139844171,-4.665564492679579,-5.093810889348305
71.2,-4.465292768041692,-4.27180721850705,-4.622342821197748,-4.592977408710624,-5.017951798143088
71.3,-4.400946719645205,-4.208719331366595,-4.555235262775696,-4.520419603602733,-4.942170548706073
71.4,-4.336389341562821,-4.145478167707367,-4.4880686328471455,-4.447907701572092,-4.8664598136363395
71.5,-4.271646480506234,-4.082076575198002,-4.420839435513301,-4.375419840680337,-4.790842292153258
71.60000000000001,-4.206707382833315,-4.0185098171325535,-4.353574078250432,-4.302977842688833,-4.715296387644486
71.7,-4.141571143223416,-3.9547891698641138,-4.286246687480514,-4.230566546960716,-4.639831174637891
71.8,-4.076249101669333,-3.8909202528121227,-4.218850036130405,-4.15819148695914,-4.564439043938691
71.9,-4.010744809880933,-3.8268962668308006,-4.151423489160933,-4.0858619133386895,-4.4891430895195015
72.0,-3.9450470497031063,-3.7627168712169095,-4.083925558224053,-4.013563422796665,-4.41391693677663
72.10000000000001,-3.8791646463754716,-3.6984048308637654,-4.016389180493988,-3.9412983725862603,-4.338773541471326
72.2,-3.8131066016632644,-3.633938831043878,-3.9487836915776455,-3.869085954533702,-4.263711128320409
72.3,-3.7468701269172726,-3.569331644812948,-3.8811506704270897,-3.796910626485328,-4.188731477790384
72.4,-3.6804460802569707,-3.504576454123267,-3.8134565278713097,-3.724772922218037,-4.113837333980328
72.5,-3.6138634633998947,-3.4396892600766478,-3.745707917568268,-3.6526729816729784,-4.03902513445442
72.60000000000001,-3.5470932602155756,-3.37466642874962,-3.677920822162747,-3.580617751671923,-3.9642905501135033
72.7,-3.480155482938599,-3.3095126854208132,-3.61008925007593,-3.5086041681516917,-3.889644671557491
72.8,-3.413053415851749,-3.244229705407548,-3.5422102792568353,-3.436633160748883,-3.8150856696836826
72.9,-3.345785754308011,-3.1788135231531385,-3.4742856661626007,-3.364707853624296,-3.7406050520811647
73.0,-3.2783427023230587,-3.1132691954916822,-3.4063170498080666,-3.2928254540721014,-3.6662163241233827
73.10000000000001,-3.2107477941283804,-3.0475945513243374,-3.3383055149075602,-3.2209858429419427,-3.5919132366513082
73.2,-3.1429817679841676,-2.9818127772134346,-3.2702557735594695,-3.1491882978024535,-3.517693608799391
73.3,-3.0750556179807944,-2.9159059206547795,-3.202164795240364,-3.0774508849147253,-3.4435583468594615
73.4,-3.0069776916164415,-2.849882258868675,-3.134033218772643,-3.0057562692917656,-3.3695136199897746
73.5,-2.938745607232903,-2.7837423042493583,-3.065864038036807,-2.934103040625317,-3.2955592535378173
73.60000000000001,-2.870352273915259,-2.717486296522523,-2.99765991081388,-2.862509658018169,-3.2216950651197322
73.7,-2.801808263910104,-2.651137980822142,-2.9294339267125338,-2.790961957466436,-3.147919639597845
73.8,-2.733104805961858,-2.584668368581262,-2.8611686446516273,-2.719466606667339,-3.074230568970407
73.9,-2.6642651965234165,-2.5181058436364765,-2.792864650010884,-2.648022196626215,-3.000635414678257
74.0,-2.595271258254428,-2.4514285715251276,-2.7245377712526277,-2.5766354957117557,-2.927132223785634
74.10000000000001,-2.526130639760666,-2.3846691804490803,-2.6561878448558645,-2.5052982415005545,-2.8537219968876144
74.2,-2.4568463607355255,-2.317810007073888,-2.5878023611022343,-2.434021888033044,-2.7803964312505514
74.3,-2.387424431584421,-2.250857239454305,-2.519401414182724,-2.3628069484041134,-2.7071795091383564
74.4,-2.317849098508262,-2.1838149129018944,-2.450973778628068,-2.291646662040364,-2.634053887103505
74.5,-2.248141425945576,-2.116684504436705,-2.3825248431981976,-2.2205457936447885,-2.5610204388496243
74.60000000000001,-2.178297351116342,-2.0494652765173242,-2.3140646147167985,-2.1495074946288213,-2.4880851579220575
74.7,-2.1083130593144546,-1.982176680514371,-2.245575618334854,-2.0785341221770466,-2.415243692072792
74.8,-2.038192400171326,-1.914811940548745,-2.1770865807242075,-2.00762329853697,-2.3425057011228745
74.9,-1.9679333178328164,-1.8473529879770183,-2.108570977581863,-1.9367783693898417,-2.2698733102919704
75.0,-1.8975481196316792,-1.7798501546589165,-2.0400632382597195,-1.8659999734476997,-2.197326896157378
75.10000000000001,-1.8270306310656963,-1.7122563526470174,-1.9715299814438652,-1.7953000541296404,-2.124901744468872
75.2,-1.7563866113090967,-1.6446137437377928,-1.903008178525269,-1.724670647070937,-2.0525692362497665
75.3,-1.685607284576733,-1.576905456757288,-1.8344677064740011,-1.6541066854733657,-1.9803370601627392
75.4,-1.6147063429560689,-1.509132713963723,-1.765941681298841,-1.5836343014892833,-1.9082227729773535
75.5,-1.5436852080836871,-1.4413041027192008,-1.6974080934030553,-1.5132323174698712,-1.836213722017959
75.60000000000001,-1.4725444014969469,-1.373436647168134,-1.6288870914844864,-1.4429158002369036,-1.7643100302897068
75.7,-1.401289859497254,-1.3055213692152705,-1.5603689017880527,-1.3726875033355412,-1.692529437245895
75.8,-1.3299159955047202,-1.237563699042937,-1.4918655228812838,-1.3025477566286412,-1.6208583428679901
75.9,-1.2584237211048759,-1.1695685375653113,-1.423376200815028,-1.2324988744060192,-1.549291722322934
76.0,-1.186839071687288,-1.1015435302106766,-1.3549099862330962,-1.1625491149197273,-1.4778617849651852
76.10000000000001,-1.1151488847318518,-1.0334957993868557,-1.286454788008598,-1.0927018870749379,-1.4065436485622627
76.2,-1.0433599503010953,-0.9654338886646343,-1.2180458197769042,-1.022960845638778,-1.3353460418977363
76.3,-0.9714944594477117,-0.89736847635902,-1.1496556663712738,-0.9533541972726596,-1.26427899888985
76.4,-0.8995655158960574,-0.8293132493349873,-1.0813067586030343,-0.8838643440691385,-1.193350706399059
76.5,-0.8275786492062878,-0.7612859773264802,-1.0130127501027033,-0.8145304321849238,-1.1225644202237817
76.60000000000001,-0.755559147889528,-0.6933073288999765,-0.9447656406391332,-0.7453533291618868,-1.0519136576223218
76.7,-0.6835371783036379,-0.6254117348015171,-0.8765852881549847,-0.6763645123898527,-0.9814160525328788
76.80000000000001,-0.6108345412070975,-0.5569509387355254,-0.807809781602316,-0.6068993221598475,-0.9103792015597492
76.9,-0.5396582418386657,-0.49002178178146494,-0.7404857271318264,-0.5390835131163527,-0.8409234274378576
77.0,-0.46792653112801474,-0.42268953786009433,-0.6726124133685545,-0.47089807588533006,-0.7709561022942779
77.10000000000001,-0.3964722366612392,-0.3557238514131029,-0.6048921702826107,-0.40314264528963406,-0.701196447322431
77.2,-0.3254599878857931,-0.2893266524369267,-0.5373577014006372,-0.3359228194379398,-0.6316962973226339
77.30000000000001,-0.25446098604537326,-0.22314863782760597,-0.4694239205099109,-0.2688181988066418,-0.5617798120172353
77.4,-0.18603869131578676,-0.15970608425531907,-0.403180934219435,-0.20416321549926408,-0.4935861004634461
77.5,-0.11913404681345696,-0.09830405390985675,-0.33674834485233873,-0.1406660308213361,-0.4251128237315953
77.60000000000001,-0.05808777934333875,-0.044638737143216645,-0.2710005392066108,-0.08076219059044831,-0.3571918037810491
77.7,-0.020731339046022867,-0.01546330730170098,-0.20628195409847194,-0.03380170216171052,-0.2899972652928682
77.80000000000001,-0.006324033738067669,-0.004769535995748697,-0.14266962933062644,-0.01160176188126627,-0.22317964836956605
77.9,-0.0019247730810150188,-0.001507351360274356,-0.08360536586168621,-0.0038066248931158952,-0.159281076631828
78.0,-0.00061034977798613,-0.0004888221488954514,-0.03530076090071077,-0.0012584242809055013,-0.09764327491183167
78.10000000000001,-0.0001743148446990972,-0.0001242231584512865,-0.012092726008717136,-0.00042405551054969237,-0.04475667390963167
78.2,-2.7088684646514594e-06,-3.1371453701467544e-07,-0.00385761170736032,-9.426596749051441e-05,-0.016291084186917715
78.30000000000001,0.0,0.0,-0.0012230735873259846,-1.909113223064196e-08,-0.005344741871269321
78.4,0.0,0.0,-0.00041117249641331455,0.0,-0.0017864922335633082
78.5,0.0,0.0,-8.631790186086619e-05,0.0,-0.000615119686642629
78.60000000000001,0.0,0.0,-1.5287440646716277e-08,0.0,-0.0001816410337767138
78.7,0.0,0.0,0.0,0.0,-2.6429155610685484e-06
78.80000000000001,0.0,0.0,0.0,0.0,0.0
78.9,0.0,0.0,0.0,0.0,0.0
79.0,0.0,0.0,0.0,0.0,0.0
79.10000000000001,0.0,0.0,0.0,0.0,0.0
79.2,0.0,0.0,0.0,0.0,0.0
79.30000000000001,0.0,0.0,0.0,0.0,0.0
79.4,0.0,0.0,0.0,0.0,0.0
79.5,0.0,0.0,0.0,0.0,0.0
79.60000000000001,0.0,0.0,0.0,0.0,0.0
79.7,0.0,0.0,0.0,0.0,0.0
79.80000000000001,0.0,0.0,0.0,0.0,0.0
79.9,0.0,0.0,0.0,0.0,0.0
80.0,0.0,0.0,0.0,0.0,0.0


==> plotdata/plotdata_eprc_events.csv <==
y,t_nom,t_pert
-25.0,240.0,250.0
110.0,240.0,250.0


==> plotdata/plotdata_eprc_exc_curve.csv <==
tp,delta_t,relative_phase
-10.0,0.008594245205642892,-0.041666666666666664
-9.9,0.008396911674594776,-0.04125
-9.8,0.008188381739842043,-0.04083333333333334
-9.700000000000001,0.007953252305441083,-0.04041666666666667
-9.600000000000001,0.007709587536282925,-0.04000000000000001
-9.500000000000002,0.007457453792710567,-0.03958333333333334
-9.400000000000002,0.007193617673010522,-0.039166666666666676
-9.300000000000002,0.0068978913043054035,-0.038750000000000014
-9.200000000000003,0.006593905250099397,-0.038333333333333344
-9.100000000000003,0.006281980361819706,-0.03791666666666668
-9.000000000000004,0.005935786023286482,-0.03750000000000001
-8.900000000000004,0.005576483762467888,-0.03708333333333335
-8.800000000000004,0.00520792943106585,-0.03666666666666669
-8.700000000000005,0.004799265931296759,-0.03625000000000002
-8.600000000000005,0.004382852321867858,-0.035833333333333356
-8.500000000000005,0.003937500979873221,-0.03541666666666669
-8.400000000000006,0.003469919543249489,-0.035000000000000024
-8.300000000000006,0.0029789013044023704,-0.03458333333333336
-8.200000000000006,0.002458738207252509,-0.03416666666666669
-8.100000000000007,0.0019125928602079512,-0.03375000000000003
-8.000000000000007,0.0013395411445458194,-0.03333333333333336
-7.9000000000000075,0.000730099406609952,-0.0329166666666667
-7.800000000000008,9.743625199121198e-05,-0.032500000000000036
-7.700000000000008,-0.0005740149417476914,-0.032083333333333366
-7.6000000000000085,-0.0012807261915952495,-0.031666666666666704
-7.500000000000009,-0.002021201806400086,-0.031250000000000035
-7.400000000000009,-0.0027939696217060828,-0.030833333333333372
-7.30000000000001,-0.0036161573667072844,-0.030416666666666706
-7.20000000000001,-0.004478459427332382,-0.03000000000000004
-7.10000000000001,-0.005385239247374329,-0.029583333333333375
-7.000000000000011,-0.0063364339576423845,-0.029166666666666712
-6.900000000000011,-0.007334987348002642,-0.028750000000000046
-6.800000000000011,-0.008383345775911266,-0.02833333333333338
-6.700000000000012,-0.009483350869970764,-0.027916666666666715
-6.600000000000012,-0.010636889940002447,-0.02750000000000005
-6.500000000000012,-0.011848712206813161,-0.027083333333333386
-6.400000000000013,-0.013131007182607846,-0.02666666666666672
-6.300000000000013,-0.014470495617473489,-0.026250000000000055
-6.2000000000000135,-0.015871476940674256,-0.02583333333333339
-6.100000000000014,-0.01735336350625971,-0.025416666666666723
-6.000000000000014,-0.0188987740093296,-0.02500000000000006
-5.900000000000015,-0.02052781779951829,-0.024583333333333394
-5.800000000000015,-0.022240191232583584,-0.02416666666666673
-5.700000000000015,-0.024030564897628892,-0.023750000000000063
-5.600000000000016,-0.025906582034309622,-0.023333333333333397
-5.500000000000016,-0.027879406114806216,-0.022916666666666734
-5.400000000000016,-0.02995507133607589,-0.02250000000000007
-5.300000000000017,-0.032136708682998005,-0.022083333333333403
-5.200000000000017,-0.03442097411522127,-0.021666666666666737
-5.100000000000017,-0.03680856824507828,-0.02125000000000007
-5.000000000000018,-0.03933235389990841,-0.02083333333333341
-4.900000000000018,-0.041966548831453565,-0.020416666666666743
-4.8000000000000185,-0.044736337411023896,-0.020000000000000077
-4.700000000000019,-0.04764544802156934,-0.01958333333333341
-4.600000000000019,-0.05069568136053704,-0.019166666666666745
-4.5000000000000195,-0.053894453910942275,-0.018750000000000083
-4.40000000000002,-0.0572671611651856,-0.018333333333333417
-4.30000000000002,-0.060786467635210784,-0.01791666666666675
-4.200000000000021,-0.06449806297251826,-0.017500000000000085
-4.100000000000021,-0.06838516791731308,-0.01708333333333342
-4.000000000000021,-0.07246463980320073,-0.016666666666666757
-3.9000000000000217,-0.07674130071609397,-0.01625000000000009
-3.800000000000022,-0.08123895720243013,-0.015833333333333425
-3.7000000000000224,-0.08595109171173476,-0.01541666666666676
-3.6000000000000227,-0.09090208694570379,-0.015000000000000095
-3.500000000000023,-0.09610828144366224,-0.014583333333333429
-3.4000000000000234,-0.10156796438781157,-0.014166666666666765
-3.300000000000024,-0.10730013691167528,-0.013750000000000099
-3.200000000000024,-0.11331662258831443,-0.013333333333333435
-3.1000000000000245,-0.11963077204154615,-0.012916666666666769
-3.000000000000025,-0.1262651822358123,-0.012500000000000103
-2.9000000000000252,-0.1332286480898972,-0.012083333333333439
-2.8000000000000256,-0.140540844818986,-0.011666666666666773
-2.700000000000026,-0.14822138494605497,-0.011250000000000109
-2.6000000000000263,-0.156288827426323,-0.010833333333333443
-2.5000000000000266,-0.16475893828658172,-0.010416666666666777
-2.400000000000027,-0.17366456442530875,-0.010000000000000113
-2.3000000000000274,-0.18301545275878084,-0.009583333333333447
-2.2000000000000277,-0.19284397995284053,-0.009166666666666783
-2.100000000000028,-0.20318077418014013,-0.008750000000000117
-2.0000000000000284,-0.21403630495399284,-0.008333333333333451
-1.9000000000000288,-0.22545853721589992,-0.007916666666666787
-1.8000000000000291,-0.2374575914987247,-0.007500000000000121
-1.7000000000000295,-0.25007085824586284,-0.007083333333333456
-1.6000000000000298,-0.2633412321151525,-0.006666666666666791
-1.5000000000000302,-0.27729280377221244,-0.006250000000000126
-1.4000000000000306,-0.2919570939356504,-0.00583333333333346
-1.300000000000031,-0.3073933894588379,-0.005416666666666795
-1.2000000000000313,-0.32362391759008347,-0.00500000000000013
-1.1000000000000316,-0.3406974755291401,-0.004583333333333465
-1.000000000000032,-0.3586669736301644,-0.0041666666666668
-0.9000000000000323,-0.37757453408883634,-0.0037500000000001347
-0.8000000000000327,-0.3974700549831027,-0.0033333333333334697
-0.700000000000033,-0.41841090032156103,-0.0029166666666668043
-0.6000000000000334,-0.4404478148270812,-0.0025000000000001393
-0.5000000000000338,-0.46364040567743814,-0.002083333333333474
-0.4000000000000341,-0.4880709260343963,-0.0016666666666668088
-0.30000000000003446,-0.5137747304694358,-0.0012500000000001436
-0.20000000000003482,-0.5408552654253924,-0.0008333333333334785
-0.10000000000003517,-0.5693651871326608,-0.0004166666666668132
-3.552713678800501e-14,-0.5993945922784292,-1.4802973661668753e-16
0.09999999999996412,-0.6310319157744573,0.0004166666666665172
0.19999999999996376,-0.6643589736559079,0.0008333333333331824
0.2999999999999634,-0.6994719067836286,0.0012499999999998476
0.39999999999996305,-0.7364729287105831,0.0016666666666665128
0.4999999999999627,-0.7754570856122882,0.002083333333333178
0.5999999999999623,-0.8165281931509583,0.002499999999999843
0.699999999999962,-0.8597943494722529,0.002916666666666508
0.7999999999999616,-0.9053452223751322,0.0033333333333331735
0.8999999999999613,-0.9533232439731023,0.0037499999999998385
0.9999999999999609,-1.003845798412641,0.0041666666666665035
1.0999999999999606,-1.057015838004844,0.004583333333333169
1.1999999999999602,-1.112969541399906,0.0049999999999998344
1.2999999999999599,-1.1718435068406166,0.0054166666666664995
1.3999999999999595,-1.2337675878604273,0.0058333333333331645
1.4999999999999591,-1.2988758046350881,0.0062499999999998295
1.5999999999999588,-1.3673222447532396,0.006666666666666495
1.6999999999999584,-1.4392452012802437,0.00708333333333316
1.799999999999958,-1.5147930996638763,0.007499999999999825
1.8999999999999577,-1.594132072624916,0.00791666666666649
1.9999999999999574,-1.6774100007419293,0.008333333333333156
2.099999999999957,-1.7647809172164273,0.00874999999999982
2.1999999999999567,-1.856436738877619,0.009166666666666486
2.2999999999999563,-1.9525153235675248,0.00958333333333315
2.399999999999956,-2.0532086393077975,0.009999999999999816
2.4999999999999556,-2.1586556667911907,0.010416666666666482
2.5999999999999552,-2.2690522403854914,0.010833333333333146
2.699999999999955,-2.384526468458745,0.011249999999999812
2.7999999999999545,-2.5052503221889992,0.011666666666666476
2.899999999999954,-2.6313305703942262,0.012083333333333142
2.999999999999954,-2.762889304764059,0.012499999999999808
3.0999999999999535,-2.8999622627061683,0.012916666666666472
3.199999999999953,-3.0425656289147014,0.013333333333333138
3.2999999999999527,-3.1906341521569175,0.013749999999999802
3.3999999999999524,-3.343987084137183,0.014166666666666468
3.499999999999952,-3.5023263593153615,0.014583333333333134
3.5999999999999517,-3.6651677156470157,0.014999999999999798
3.6999999999999513,-3.8318224282851077,0.015416666666666464
3.799999999999951,-4.001288839796757,0.01583333333333313
3.8999999999999506,-4.1723077632791785,0.016249999999999796
3.9999999999999503,-4.343244386270754,0.01666666666666646
4.09999999999995,-4.512138842845474,0.017083333333333124
4.1999999999999496,-4.676744096161002,0.01749999999999979
4.299999999999949,-4.834659505242428,0.017916666666666456
4.399999999999949,-4.983515457643676,0.018333333333333122
4.4999999999999485,-5.1211707721542155,0.018749999999999784
4.599999999999948,-5.245872590255772,0.01916666666666645
4.699999999999948,-5.356486113710872,0.019583333333333116
4.799999999999947,-5.452428023062936,0.019999999999999782
4.899999999999947,-5.5336936313817375,0.020416666666666448
4.999999999999947,-5.600728015504927,0.02083333333333311
5.099999999999946,-5.6542853811261296,0.021249999999999776
5.199999999999946,-5.695344132069067,0.021666666666666442
5.299999999999946,-5.724951503652903,0.022083333333333108
5.399999999999945,-5.744150307802784,0.022499999999999774
5.499999999999945,-5.753970666765525,0.022916666666666436
5.599999999999945,-5.755372296446836,0.023333333333333102
5.699999999999944,-5.749224863870438,0.023749999999999768
5.799999999999944,-5.736316415962449,0.024166666666666434
5.8999999999999435,-5.717353077024484,0.0245833333333331
5.999999999999943,-5.692956742146748,0.024999999999999762
6.099999999999945,-5.6636904899581,0.025416666666666435
6.1999999999999424,-5.630641342170037,0.025833333333333094
6.29999999999994,-5.595137628232038,0.026249999999999753
6.399999999999942,-5.55766147165366,0.026666666666666426
6.499999999999943,-5.5183941960127925,0.027083333333333095
6.599999999999941,-5.477423163524378,0.027499999999999754
6.699999999999939,-5.4348099126841305,0.027916666666666413
6.79999999999994,-5.390625972882049,0.028333333333333086
6.899999999999942,-5.344923897938088,0.02874999999999976
6.99999999999994,-5.297770005516611,0.029166666666666414
7.0999999999999375,-5.2492157344816235,0.029583333333333073
7.199999999999939,-5.199320763336061,0.029999999999999746
7.29999999999994,-5.1481407204116465,0.03041666666666642
7.399999999999938,-5.095755004450069,0.030833333333333077
7.499999999999936,-5.042190994181908,0.031249999999999733
7.5999999999999375,-4.98753522057774,0.031666666666666406
7.699999999999939,-4.931827521826989,0.03208333333333308
7.799999999999937,-4.875118038602352,0.03249999999999974
7.899999999999935,-4.817457715117797,0.03291666666666639
7.999999999999936,-4.758923829150973,0.03333333333333307
8.099999999999937,-4.6995225656729644,0.03374999999999974
8.199999999999935,-4.6393330820606025,0.034166666666666394
8.299999999999933,-4.578379577921737,0.034583333333333056
8.399999999999935,-4.516704781687707,0.034999999999999726
8.499999999999936,-4.454364754397886,0.0354166666666664
8.599999999999934,-4.391375391931291,0.03583333333333306
8.699999999999932,-4.327775062947325,0.03624999999999971
8.799999999999933,-4.2636122003899,0.03666666666666639
8.899999999999935,-4.198900210096099,0.03708333333333306
8.999999999999932,-4.133682024648522,0.03749999999999972
9.09999999999993,-4.067976969212452,0.037916666666666377
9.199999999999932,-4.001812912455108,0.038333333333333046
9.299999999999933,-3.9352200846973346,0.03874999999999972
9.399999999999931,-3.868208745289934,0.03916666666666638
9.499999999999929,-3.800805641502677,0.03958333333333304
9.59999999999993,-3.733035265533317,0.03999999999999971
9.699999999999932,-3.664910319403333,0.040416666666666386
9.79999999999993,-3.596461145355704,0.04083333333333304
9.899999999999928,-3.5276835370050605,0.0412499999999997
9.999999999999929,-3.4586065257037717,0.04166666666666637
10.09999999999993,-3.389238682294291,0.04208333333333304
10.199999999999928,-3.3195956296319764,0.0424999999999997
10.299999999999926,-3.249686666183237,0.04291666666666636
10.399999999999928,-3.179527191975012,0.04333333333333303
10.499999999999929,-3.1091213890881306,0.043749999999999706
10.599999999999927,-3.038490161840542,0.04416666666666636
10.699999999999925,-2.9676292503073967,0.04458333333333302
10.799999999999926,-2.8965552545791695,0.04499999999999969
10.899999999999928,-2.825273118958876,0.04541666666666636
10.999999999999925,-2.753785849840341,0.045833333333333025
11.099999999999923,-2.6821089159200824,0.04624999999999968
11.199999999999925,-2.610244243951797,0.04666666666666635
11.299999999999926,-2.5381933319163466,0.047083333333333026
11.399999999999924,-2.465960361111172,0.04749999999999968
11.499999999999922,-2.3935679051174645,0.047916666666666344
11.599999999999923,-2.3209957400237045,0.04833333333333301
11.699999999999925,-2.248266967535102,0.04874999999999969
11.799999999999923,-2.175369540350971,0.049166666666666345
11.89999999999992,-2.102313541049398,0.049583333333333
11.999999999999922,-2.0291044158610987,0.04999999999999968
12.099999999999923,-1.9557327856950621,0.050416666666666346
12.199999999999921,-1.8822324903964898,0.050833333333333
12.299999999999919,-1.8085633636073624,0.051249999999999664
12.39999999999992,-1.7347613846810646,0.05166666666666633
12.499999999999922,-1.660818481387281,0.05208333333333301
12.59999999999992,-1.5867317406777204,0.052499999999999665
12.699999999999918,-1.5125025310006492,0.05291666666666632
12.799999999999919,-1.4381587804037963,0.053333333333333
12.89999999999992,-1.363674581332731,0.053749999999999666
12.999999999999918,-1.2890655485480238,0.05416666666666633
13.099999999999916,-1.2143277325706094,0.054583333333332984
13.199999999999918,-1.139492602615519,0.05499999999999965
13.299999999999919,-1.0645530534570184,0.05541666666666633
13.399999999999917,-0.9895162348061319,0.055833333333332985
13.499999999999915,-0.9144016840745053,0.05624999999999965
13.599999999999916,-0.8392268540935675,0.05666666666666632
13.699999999999918,-0.764017021134265,0.05708333333333299
13.799999999999915,-0.6888153232430909,0.05749999999999965
13.899999999999913,-0.613649648030389,0.057916666666666304
13.999999999999915,-0.538586317478007,0.05833333333333298
14.099999999999916,-0.4637084961381106,0.05874999999999965
14.199999999999914,-0.38915027050265394,0.059166666666666305
14.299999999999912,-0.315080968515872,0.05958333333333297
14.399999999999913,-0.24181087674037371,0.05999999999999964
14.499999999999915,-0.16990038387342565,0.06041666666666631
14.599999999999913,-0.10057078983857082,0.06083333333333297
14.69999999999991,-0.03914922179836822,0.061249999999999624
14.799999999999912,-0.00943482673727658,0.0616666666666663
14.899999999999913,-0.0019999232474390283,0.06208333333333297
14.999999999999911,-0.00036118189370881737,0.06249999999999963
15.099999999999909,-2.0524140609268215e-07,0.06291666666666629
15.19999999999991,0.0,0.06333333333333296
15.299999999999912,0.0,0.06374999999999963
15.39999999999991,0.0,0.06416666666666629
15.499999999999908,0.0,0.06458333333333295
15.599999999999909,0.0,0.06499999999999963
15.69999999999991,0.0,0.06541666666666629
15.799999999999908,0.0,0.06583333333333295
15.899999999999906,0.0,0.06624999999999961
15.999999999999908,0.0,0.06666666666666628
16.09999999999991,0.0,0.06708333333333295
16.199999999999907,0.0,0.06749999999999962
16.299999999999905,0.0,0.06791666666666626
16.399999999999906,0.0,0.06833333333333294
16.499999999999908,0.0,0.06874999999999962
16.599999999999905,0.0,0.06916666666666628
16.699999999999903,0.0,0.06958333333333293
16.799999999999905,0.0,0.0699999999999996
16.899999999999906,0.0,0.07041666666666628
16.999999999999904,0.0,0.07083333333333293
17.099999999999902,0.0,0.07124999999999959
17.199999999999903,0.0,0.07166666666666627
17.299999999999905,0.0,0.07208333333333293
17.399999999999903,0.0,0.07249999999999959
17.4999999999999,0.0,0.07291666666666625
17.599999999999902,0.0,0.07333333333333293
17.699999999999903,0.0,0.0737499999999996
17.7999999999999,0.0,0.07416666666666626
17.8999999999999,0.0,0.07458333333333292
17.9999999999999,0.0,0.07499999999999958
18.099999999999902,0.0,0.07541666666666626
18.1999999999999,0.0,0.07583333333333292
18.299999999999898,0.0,0.07624999999999957
18.3999999999999,0.0,0.07666666666666624
18.4999999999999,0.0,0.07708333333333292
18.5999999999999,0.0,0.07749999999999958
18.699999999999896,0.0,0.07791666666666623
18.799999999999898,0.0,0.07833333333333291
18.8999999999999,0.0,0.07874999999999958
18.999999999999897,0.0,0.07916666666666623
19.099999999999895,0.0,0.0795833333333329
19.199999999999896,0.0,0.07999999999999957
19.299999999999898,0.0,0.08041666666666623
19.399999999999896,0.0,0.0808333333333329
19.499999999999893,0.0,0.08124999999999956
19.599999999999895,0.0,0.08166666666666623
19.699999999999896,0.0,0.0820833333333329
19.799999999999894,0.0,0.08249999999999956
19.899999999999892,0.0,0.08291666666666622
19.999999999999893,0.0,0.08333333333333288


==> plotdata/plotdata_eprc_exc_trace_tp5.csv <==
time,v_nom,v_pert,g_syn_nom,g_syn_sens,pulse_nom,pulse_sens
225.00064285897957,-2.1987748262139276e-18,-2.1071592084550126e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.0756430732659,-2.1987748262173974e-18,-2.107159208458337e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.15064328755224,-2.1987748262208413e-18,-2.1071592084616374e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.22564350183856,-2.19877482622426e-18,-2.107159208464914e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.30064371612488,-2.1987748262276533e-18,-2.1071592084681663e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.3756439304112,-2.1987748262310218e-18,-2.1071592084713953e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.45064414469755,-2.198774826234366e-18,-2.1071592084746016e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.52564435898387,-2.1987748262376855e-18,-2.1071592084777794e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.6006445732702,-2.198774826240979e-18,-2.1071592084809337e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.6756447875565,-2.1987748262442456e-18,-2.1071592084840657e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.75064500184286,-2.198774826247489e-18,-2.1071592084871756e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.82564521612917,-2.1987748262507087e-18,-2.1071592084902637e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.9006454304155,-2.1987748262539053e-18,-2.107159208493326e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.9756456447018,-2.1987748262570792e-18,-2.107159208496364e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.05064585898816,-2.198774826260228e-18,-2.1071592084993806e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.12564607327448,-2.198774826263351e-18,-2.1071592085023766e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.2006462875608,-2.1987748262664512e-18,-2.107159208505352e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.27564650184712,-2.19877482626953e-18,-2.107159208508299e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.35064671613347,-2.1987748262725872e-18,-2.1071592085112255e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.4256469304198,-2.1987748262756206e-18,-2.1071592085141325e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.5006471447061,-2.1987748262786277e-18,-2.1071592085170202e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.57564735899243,-2.198774826281614e-18,-2.1071592085198802e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.65064757327877,-2.1987748262845804e-18,-2.1071592085227202e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.7256477875651,-2.1987748262875267e-18,-2.1071592085255417e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.8006480018514,-2.1987748262904444e-18,-2.107159208528344e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.87564821613773,-2.1987748262933422e-18,-2.1071592085311184e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.95064843042408,-2.1987748262962207e-18,-2.1071592085338752e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.0256486447104,-2.1987748262990803e-18,-2.107159208536615e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.10064885899672,-2.1987748263019114e-18,-2.1071592085393306e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.17564907328304,-2.1987748263047237e-18,-2.1071592085420246e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.2506492875694,-2.198774826307518e-18,-2.107159208544702e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.3256495018557,-2.198774826310291e-18,-2.1071592085473598e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.40064971614203,-2.1987748263130387e-18,-2.1071592085499925e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.47564993042835,-2.198774826315769e-18,-2.10715920855261e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.5506501447147,-2.198774826318482e-18,-2.10715920855521e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.625650359001,-2.1987748263211688e-18,-2.1071592085577833e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.70065057328733,-2.198774826323837e-18,-2.1071592085603425e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.77565078757365,-2.1987748263264894e-18,-2.1071592085628847e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.85065100186,-2.1987748263291183e-18,-2.1071592085654008e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.92565121614632,-2.1987748263317264e-18,-2.1071592085679033e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.00065143043264,-2.1987748263343194e-18,-2.1071592085703878e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.07565164471896,-2.1987748263368906e-18,-2.1071592085728483e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.1506518590053,-2.19877482633944e-18,-2.1071592085752966e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.22565207329163,-2.1987748263419758e-18,-2.1071592085777232e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.30065228757795,-2.198774826344489e-18,-2.1071592085801307e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.37565250186427,-2.1987748263469824e-18,-2.107159208582527e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.45065271615059,-2.1987748263494626e-18,-2.1071592085848958e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.52565293043693,-2.1987748263519182e-18,-2.107159208587252e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.60065314472325,-2.1987748263543572e-18,-2.107159208589592e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.67565335900957,-2.198774826356784e-18,-2.1071592085919093e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.7506535732959,-2.198774826359182e-18,-2.107159208594217e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.82565378758224,-2.1987748263615687e-18,-2.107159208596499e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.90065400186856,-2.1987748263639375e-18,-2.1071592085987686e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.97565421615488,-2.1987748263662845e-18,-2.107159208601022e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.0506544304412,-2.198774826368621e-18,-2.1071592086032545e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.12565464472755,-2.198774826370932e-18,-2.107159208605479e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.20065485901387,-2.19877482637323e-18,-2.107159208607675e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.2756550733002,-2.1987748263755124e-18,-2.1071592086098635e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.3506552875865,-2.1987748263777727e-18,-2.1071592086120302e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.42565550187285,-2.1987748263800245e-18,-2.1071592086141834e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.50065571615917,-2.198774826382249e-18,-2.107159208616321e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.5756559304455,-2.198774826384464e-18,-2.10715920861844e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.6506561447318,-2.1987748263866597e-18,-2.107159208620549e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.72565635901816,-2.198774826388839e-18,-2.107159208622634e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.80065657330448,-2.1987748263910057e-18,-2.107159208624714e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.8756567875908,-2.1987748263931497e-18,-2.1071592086267655e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.95065700187712,-2.1987748263952874e-18,-2.1071592086288135e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.02565721616347,-2.1987748263973967e-18,-2.1071592086308358e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.1006574304498,-2.198774826399501e-18,-2.1071592086328522e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.1756576447361,-2.198774826401581e-18,-2.1071592086348456e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.25065785902243,-2.198774826403652e-18,-2.107159208636831e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.32565807330877,-2.1987748264057033e-18,-2.1071592086387956e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.4006582875951,-2.198774826407742e-18,-2.1071592086407512e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.4756585018814,-2.1987748264097643e-18,-2.1071592086426868e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.55065871616773,-2.1987748264117715e-18,-2.107159208644613e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.62565893045408,-2.198774826413765e-18,-2.1071592086465198e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.7006591447404,-2.1987748264157412e-18,-2.107159208648418e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.77565935902672,-2.1987748264177057e-18,-2.1071592086502957e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.85065957331304,-2.198774826419652e-18,-2.1071592086521666e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.9256597875994,-2.1987748264215876e-18,-2.1071592086540155e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.0006600018857,-2.1987748264235046e-18,-2.1071592086558598e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.07566021617203,-2.1987748264254113e-18,-2.1071592086576798e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.15066043045834,-2.1987748264273e-18,-2.1071592086594986e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.2256606447447,-2.1987748264291777e-18,-2.1071592086612897e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.300660859031,-2.198774826431039e-18,-2.107159208663081e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.37566107331733,-2.1987748264328878e-18,-2.107159208664846e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.45066128760365,-2.1987748264347224e-18,-2.1071592086666084e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.52566150189,-2.1987748264365424e-18,-2.10715920866835e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.60066171617632,-2.1987748264383516e-18,-2.1071592086700835e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.67566193046264,-2.1987748264401427e-18,-2.107159208671803e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.75066214474896,-2.1987748264419273e-18,-2.1071592086735074e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.8256623590353,-2.1987748264436895e-18,-2.1071592086752053e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.90066257332163,-2.1987748264454506e-18,-2.107159208676881e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.97566278760794,-2.198774826447184e-18,-2.1071592086785565e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.05066300189426,-2.1987748264489173e-18,-2.107159208680205e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.1256632161806,-2.198774826450627e-18,-2.1071592086818517e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.20066343046693,-2.1987748264523316e-18,-2.1071592086834814e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.27566364475325,-2.1987748264540202e-18,-2.1071592086850992e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.35066385903957,-2.1987748264556958e-18,-2.107159208686711e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.42566407332592,-2.198774826457364e-18,-2.1071592086882997e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.50066428761224,-2.1987748264590107e-18,-2.1071592086898886e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.57566450189856,-2.1987748264606574e-18,-2.1071592086914548e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.65066471618488,-2.1987748264622775e-18,-2.1071592086930148e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.72566493047123,-2.1987748264638952e-18,-2.1071592086945656e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.80066514475755,-2.1987748264654976e-18,-2.1071592086960967e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.87566535904386,-2.1987748264670865e-18,-2.1071592086976278e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.95066557333018,-2.1987748264686723e-18,-2.1071592086991358e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.0256657876165,-2.1987748264702323e-18,-2.107159208700638e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.10066600190285,-2.1987748264717923e-18,-2.1071592087021333e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.17566621618917,-2.198774826473334e-18,-2.1071592087036066e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.2506664304755,-2.198774826474865e-18,-2.10715920870508e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.3256666447618,-2.1987748264763926e-18,-2.1071592087065352e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.40066685904816,-2.198774826477895e-18,-2.1071592087079797e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.47566707333448,-2.198774826479397e-18,-2.107159208709424e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.5506672876208,-2.198774826480883e-18,-2.107159208710841e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.62566750190712,-2.1987748264823564e-18,-2.1071592087122564e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.70066771619346,-2.1987748264838298e-18,-2.1071592087136654e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.77566793047978,-2.1987748264852758e-18,-2.107159208715052e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.8506681447661,-2.1987748264867202e-18,-2.1071592087164387e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.92566835905242,-2.1987748264881566e-18,-2.1071592087178123e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.00066857333877,-2.198774826489572e-18,-2.10715920871917e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.0756687876251,-2.1987748264909877e-18,-2.107159208720528e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.1506690019114,-2.198774826492387e-18,-2.107159208721868e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.22566921619773,-2.1987748264937737e-18,-2.107159208723197e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.30066943048408,-2.1987748264951604e-18,-2.1071592087245257e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.3756696447704,-2.1987748264965243e-18,-2.1071592087258338e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.45066985905672,-2.198774826497882e-18,-2.1071592087271338e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.52567007334304,-2.19877482649924e-18,-2.107159208728434e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.60067028762938,-2.1987748265005703e-18,-2.107159208729712e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.6756705019157,-2.1987748265018992e-18,-2.107159208730983e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.75067071620202,-2.1987748265032266e-18,-2.107159208732254e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.82567093048834,-2.1987748265045266e-18,-2.107159208733504e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.9006711447747,-2.1987748265058266e-18,-2.1071592087347462e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.975671359061,-2.1987748265071243e-18,-2.1071592087359885e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.05067157334733,-2.1987748265083954e-18,-2.1071592087372126e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.12567178763365,-2.1987748265096665e-18,-2.107159208738426e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.20067200192,-2.198774826510936e-18,-2.1071592087396393e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.27567221620632,-2.1987748265121783e-18,-2.1071592087408395e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.35067243049264,-2.1987748265134205e-18,-2.107159208742024e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.42567264477896,-2.1987748265146627e-18,-2.1071592087432084e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.5006728590653,-2.1987748265158772e-18,-2.107159208744387e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.57567307335162,-2.1987748265170906e-18,-2.1071592087455426e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.65067328763794,-2.198774826518304e-18,-2.107159208746698e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.72567350192426,-2.198774826519495e-18,-2.1071592087478537e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.8006737162106,-2.1987748265206794e-18,-2.1071592087489843e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.87567393049693,-2.1987748265218638e-18,-2.107159208750111e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.95067414478325,-2.198774826523033e-18,-2.1071592087512376e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.02567435906957,-2.1987748265241884e-18,-2.107159208752351e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.10067457335592,-2.198774826525344e-18,-2.107159208753449e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.17567478764224,-2.1987748265264937e-18,-2.1071592087545467e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.25067500192856,-2.1987748265276204e-18,-2.1071592087556445e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.32567521621488,-2.198774826528747e-18,-2.1071592087567153e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.40067543050122,-2.1987748265298737e-18,-2.1071592087577842e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.47567564478754,-2.198774826530978e-18,-2.107159208758853e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.55067585907386,-2.198774826532076e-18,-2.1071592087599124e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.62567607336018,-2.1987748265331736e-18,-2.1071592087609524e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.70067628764653,-2.1987748265342637e-18,-2.1071592087619924e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.77567650193285,-2.1987748265353326e-18,-2.1071592087630324e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.85067671621917,-2.1987748265364015e-18,-2.1071592087640543e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.9256769305055,-2.1987748265374704e-18,-2.1071592087650654e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.00067714479184,-2.19877482653852e-18,-2.1071592087660765e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.07567735907816,-2.19877482653956e-18,-2.1071592087670876e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.15067757336448,-2.1987748265406e-18,-2.107159208768075e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.2256777876508,-2.19877482654164e-18,-2.107159208769057e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.30067800193714,-2.1987748265426523e-18,-2.1071592087700393e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.37567821622346,-2.1987748265436634e-18,-2.1071592087710215e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.45067843050978,-2.1987748265446745e-18,-2.1071592087719775e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.5256786447961,-2.1987748265456814e-18,-2.107159208772931e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.60067885908245,-2.1987748265466636e-18,-2.1071592087738842e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.67567907336877,-2.198774826547646e-18,-2.1071592087748375e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.7506792876551,-2.198774826548628e-18,-2.107159208775766e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.8256795019414,-2.1987748265496037e-18,-2.1071592087766903e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.90067971622773,-2.198774826550557e-18,-2.1071592087776147e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.97567993051408,-2.1987748265515104e-18,-2.107159208778539e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.0506801448004,-2.1987748265524637e-18,-2.1071592087794436e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.12568035908672,-2.1987748265534117e-18,-2.107159208780339e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.20068057337303,-2.198774826554336e-18,-2.1071592087812347e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.27568078765938,-2.1987748265552606e-18,-2.1071592087821303e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.3506810019457,-2.198774826556185e-18,-2.1071592087830143e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.42568121623202,-2.1987748265571087e-18,-2.107159208783881e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.50068143051834,-2.1987748265580043e-18,-2.1071592087847476e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.5756816448047,-2.1987748265589e-18,-2.1071592087856143e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.650681859091,-2.1987748265597954e-18,-2.107159208786481e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.72568207337733,-2.198774826560691e-18,-2.1071592087873203e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.80068228766365,-2.1987748265615657e-18,-2.107159208788158e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.87568250195,-2.1987748265624324e-18,-2.107159208788996e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.95068271623632,-2.198774826563299e-18,-2.1071592087898336e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.02568293052263,-2.1987748265641657e-18,-2.1071592087906614e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.10068314480895,-2.1987748265650243e-18,-2.1071592087914703e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.1756833590953,-2.198774826565862e-18,-2.107159208792279e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.25068357338162,-2.1987748265667e-18,-2.107159208793088e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.32568378766794,-2.1987748265675376e-18,-2.107159208793897e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.40068400195426,-2.1987748265683754e-18,-2.107159208794689e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.4756842162406,-2.1987748265691935e-18,-2.107159208795469e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.55068443052693,-2.1987748265700024e-18,-2.107159208796249e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.62568464481325,-2.1987748265708113e-18,-2.107159208797029e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.70068485909957,-2.1987748265716202e-18,-2.107159208797809e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.77568507338592,-2.198774826572429e-18,-2.10715920879857e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.85068528767223,-2.1987748265732114e-18,-2.107159208799321e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.92568550195855,-2.1987748265739914e-18,-2.1071592088000722e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
240.00068571624487,-2.1987748265747714e-18,-2.1071592088008234e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
240.07568593053122,-1.2161610829224805,-1.2161610829224807,0.5029426904936322,3.664624711130693e-21,0.0,0.0
240.15068614481754,-3.7002557917762235,-3.7002557917762235,0.7396208021230821,3.664624711130693e-21,0.0,0.0
240.22568635910386,-6.358147509864887,-6.358147509864887,0.8509983598116182,3.664624711130693e-21,0.0,0.0
240.30068657339018,-8.760056821524202,-8.760056821524202,0.9034111506322786,3.664624711130693e-21,0.0,0.0
240.37568678767653,-10.79170922630521,-10.79170922630521,0.9280759098407042,3.664624711130693e-21,0.0,0.0
240.45068700196285,-12.461068808431897,-12.461068808431897,0.9396828160421162,3.664624711130693e-21,0.0,0.0
240.52568721624917,-13.814629512899543,-13.814629512899543,0.9451448710506379,3.664624711130693e-21,0.0,0.0
240.6006874305355,-14.905325334171453,-14.905325334171453,0.9477152411732543,3.664624711130693e-21,0.0,0.0
240.67568764482183,-15.781621257506206,-15.781621257506206,0.9489248230168887,3.664624711130693e-21,0.0,0.0
240.75068785910815,-16.484674812424156,-16.484674812424156,0.9494940360744074,3.664624711130693e-21,0.0,0.0
240.82568807339447,-17.048356409303185,-17.048356409303185,0.9497619001354921,3.664624711130693e-21,0.0,0.0
240.9006882876808,-17.50014837203962,-17.50014837203962,0.9498879533843996,3.664624711130693e-21,0.0,0.0
240.97568850196714,-17.8622036631443,-17.8622036631443,0.9499472723594633,3.664624711130693e-21,0.0,0.0
241.05068871625346,-18.15232388742484,-18.15232388742484,0.9499751870767208,3.664624711130693e-21,0.0,0.0
241.12568893053978,-18.384792728430238,-18.384792728430238,0.949988323369766,3.664624711130693e-21,0.0,0.0
241.2006891448261,-18.571062932289195,-18.571062932289195,0.9499945051337929,3.664624711130693e-21,0.0,0.0
241.27568935911245,-18.720314181579273,-18.720314181579273,0.9499974141893656,3.664624711130693e-21,0.0,0.0
241.35068957339877,-18.839902982552967,-18.839902982552967,0.9499987831520574,3.664624711130693e-21,0.0,0.0
241.4256897876851,-18.935724269932265,-18.935724269932265,0.9499994273676133,3.664624711130693e-21,0.0,0.0
241.5006900019714,-19.01250159021869,-19.01250159021869,0.9499997305268482,3.664624711130693e-21,0.0,0.0
241.57569021625775,-19.074019789653505,-19.074019789653505,0.9499998731895344,3.664624711130693e-21,0.0,0.0
241.65069043054407,-19.123311527637185,-19.123311527637185,0.949999940324689,3.664624711130693e-21,0.0,0.0
241.7256906448304,-19.162806750284513,-19.162806750284513,0.9499999719175959,3.664624711130693e-21,0.0,0.0
241.8006908591167,-19.194452468595493,-19.194452468595493,0.9499999867847957,3.664624711130693e-21,0.0,0.0
241.87569107340306,-19.219808736142152,-19.219808736142152,0.9499999937811014,3.664624711130693e-21,0.0,0.0
241.95069128768938,-19.24012555366437,-19.24012555366437,0.9499999970734693,3.664624711130693e-21,0.0,0.0
242.0256915019757,-19.256404490082524,-19.256404490082524,0.9499999986228139,3.664624711130693e-21,0.0,0.0
242.10069171626202,-19.269448056973378,-19.269448056973378,0.9499999993519149,3.664624711130693e-21,0.0,0.0
242.17569193054837,-19.279899270243007,-19.279899270243007,0.94999999969502,3.664624711130693e-21,0.0,0.0
242.2506921448347,-19.28827334915729,-19.28827334915729,0.9499999998564805,3.664624711130693e-21,0.0,0.0
242.325692359121,-19.294983115356512,-19.294983115356512,0.9499999999324619,3.664624711130693e-21,0.0,0.0
242.40069257340733,-19.30035934393793,-19.30035934393793,0.9499999999682173,3.664624711130693e-21,0.0,0.0
242.47569278769365,-19.304667069853302,-19.304667069853302,0.9499999999850436,3.664624711130693e-21,0.0,0.0
242.55069300198,-19.308118653481955,-19.308118653481955,0.9499999999929616,3.664624711130693e-21,0.0,0.0
242.6256932162663,-19.310884249477898,-19.310884249477898,0.9499999999966876,3.664624711130693e-21,0.0,0.0
242.70069343055263,-19.313100194978517,-19.313100194978517,0.9499999999984414,3.664624711130693e-21,0.0,0.0
242.77569364483895,-19.314875730692563,-19.314875730692563,0.9499999999992669,3.664624711130693e-21,0.0,0.0
242.8506938591253,-19.316298386200472,-19.316298386200472,0.9499999999996549,3.664624711130693e-21,0.0,0.0
242.92569407341162,-19.317438294949206,-19.317438294949206,0.9499999999998376,3.664624711130693e-21,0.0,0.0
243.00069428769794,-19.318351651660098,-19.318351651660098,0.9499999999999235,3.664624711130693e-21,0.0,0.0
243.07569450198426,-19.31659967362718,-19.31659967362718,0.9150261155641064,3.664624711130693e-21,0.0,0.0
243.1506947162706,-19.310419605891806,-19.310419605891806,0.881339781225689,3.664624711130693e-21,0.0,0.0
243.22569493055693,-19.300743710952,-19.300743710952,0.8488935963232911,3.664624711130693e-21,0.0,0.0
243.30069514484325,-19.288258544590764,-19.288258544590764,0.8176419052326401,3.664624711130693e-21,0.0,0.0
243.37569535912957,-19.273473097931074,-19.273473097931074,0.7875407331237032,3.664624711130693e-21,0.0,0.0
243.4506955734159,-19.256767032822324,-19.256767032822324,0.758547724082893,3.664624711130693e-21,0.0,0.0
243.52569578770223,-19.238425102054613,-19.238425102054613,0.7306220815132832,3.664624711130693e-21,0.0,0.0
243.60069600198855,-19.21866190372345,-19.21866190372345,0.7037245107289635,3.664624711130693e-21,0.0,0.0
243.67569621627487,-19.19763981944185,-19.19763981944185,0.6778171636627648,3.664624711130693e-21,0.0,0.0
243.75069643056122,-19.175482109180056,-19.175482109180056,0.6528635856095472,3.664624711130693e-21,0.0,0.0
243.82569664484754,-19.15228253902687,-19.15228253902687,0.6288286639301122,3.664624711130693e-21,0.0,0.0
243.90069685913386,-19.128112509247643,-19.128112509247643,0.6056785786435614,3.664624711130693e-21,0.0,0.0
243.97569707342018,-19.103026367543965,-19.103026367543965,0.5833807548385807,3.664624711130693e-21,0.0,0.0
244.05069728770653,-19.077065395855637,-19.077065395855637,0.5619038168366797,3.664624711130693e-21,0.0,0.0
244.12569750199285,-19.050260821279814,-19.050260821279814,0.5412175440428979,3.664624711130693e-21,0.0,0.0
244.20069771627917,-19.022636104453323,-19.022636104453323,0.5212928284218508,3.664624711130693e-21,0.0,0.0
244.27569793056549,-18.994208689660642,-18.994208689660642,0.5021016335392741,3.664624711130693e-21,0.0,0.0
244.35069814485183,-18.964991351522507,-18.964991351522507,0.4836169551114436,3.664624711130693e-21,0.0,0.0
244.42569835913815,-18.934993237558405,-18.934993237558405,0.4658127830069479,3.664624711130693e-21,0.0,0.0
244.50069857342447,-18.904220680162446,-18.904220680162446,0.4486640646473555,3.664624711130693e-21,0.0,0.0
244.5756987877108,-18.872677832768026,-18.872677832768026,0.4321466697552692,3.664624711130693e-21,0.0,0.0
244.65069900199714,-18.84036717122672,-18.84036717122672,0.4162373564001686,3.664624711130693e-21,0.0,0.0
244.72569921628346,-18.80728989129184,-18.80728989129184,0.4009137382942626,3.664624711130693e-21,0.0,0.0
244.80069943056978,-18.77344622558792,-18.77344622558792,0.3861542532923297,3.664624711130693e-21,0.0,0.0
244.8756996448561,-18.73883569785147,-18.73883569785147,0.3719381330512286,3.664624711130693e-21,0.0,0.0
244.95069985914245,-18.703457328038375,-18.703457328038375,0.358245373806378,3.664624711130693e-21,0.0,0.0
245.02570007342877,-18.667309798738877,-18.667309798738877,0.3450567082240923,3.664624711130693e-21,0.0,0.0
245.10070028771509,-18.630391590955792,-18.630391590955792,0.33235357829016193,3.664624711130693e-21,0.0,0.0
245.1757005020014,-18.59270109548808,-18.59270109548808,0.32011810919652883,3.664624711130693e-21,0.0,0.0
245.25070071628775,-18.554236704777768,-18.554236704777768,0.3083330841893155,3.664624711130693e-21,0.0,0.0
245.32570093057407,-18.51499688901704,-18.51499688901704,0.29698192034281323,3.664624711130693e-21,0.0,0.0
245.4007011448604,-18.474980259493947,-18.474980259493947,0.28604864522534224,3.664624711130693e-21,0.0,0.0
245.4757013591467,-18.434185621523675,-18.434185621523675,0.2755178744241484,3.664624711130693e-21,0.0,0.0
245.55070157343306,-18.392612018821193,-18.392612018821193,0.2653747898977137,3.664624711130693e-21,0.0,0.0
245.62570178771938,-18.35025877078813,-18.35025877078813,0.2556051191250161,3.664624711130693e-21,0.0,0.0
245.7007020020057,-18.307125503888248,-18.307125503888248,0.24619511502240285,3.664624711130693e-21,0.0,0.0
245.77570221629202,-18.263212178050328,-18.263212178050328,0.2371315365998165,3.664624711130693e-21,0.0,0.0
245.85070243057837,-18.218519108852714,-18.218519108852714,0.22840163032915287,3.664624711130693e-21,0.0,0.0
245.92570264486469,-18.173046986097837,-18.173046986097837,0.2199931121985373,3.664624711130693e-21,0.0,0.0
246.000702859151,-18.12679688926908,-18.12679688926908,0.21189415042726567,3.664624711130693e-21,0.0,0.0
246.07570307343732,-18.079770300271033,-18.079770300271033,0.20409334881708724,3.664624711130693e-21,0.0,0.0
246.15070328772367,-18.031969113780637,-18.031969113780637,0.1965797307164048,3.664624711130693e-21,0.0,0.0
246.22570350201,-17.983395645478893,-17.983395645478893,0.18934272357482576,3.664624711130693e-21,0.0,0.0
246.3007037162963,-17.93405263838631,-17.93405263838631,0.1823721440663315,3.664624711130693e-21,0.0,0.0
246.37570393058263,-17.88394326748787,-17.88394326748787,0.1756581837601329,3.664624711130693e-21,0.0,0.0
246.45070414486898,-17.83307114280386,-17.83307114280386,0.16919139531904565,3.664624711130693e-21,0.0,0.0
246.5257043591553,-17.781440311038892,-17.781440311038892,0.16296267920596824,3.664624711130693e-21,0.0,0.0
246.60070457344162,-17.72905525592253,-17.72905525592253,0.15696327087975648,3.664624711130693e-21,0.0,0.0
246.67570478772794,-17.675920897339584,-17.675920897339584,0.1511847284624755,3.664624711130693e-21,0.0,0.0
246.75070500201429,-17.622042589335972,-17.622042589335972,0.14561892086067812,3.664624711130693e-21,0.0,0.0
246.8257052163006,-17.567426117076256,-17.567426117076256,0.14025801632399373,3.664624711130693e-21,0.0,0.0
246.90070543058692,-17.512077692821013,-17.512077692821013,0.13509447142492764,3.664624711130693e-21,0.0,0.0
246.97570564487324,-17.45600395098653,-17.45600395098653,0.13012102044436585,3.664624711130693e-21,0.0,0.0
247.0507058591596,-17.399211942343353,-17.399211942343353,0.12533066514784777,3.664624711130693e-21,0.0,0.0
247.1257060734459,-17.341709127407377,-17.341709127407377,0.12071666493822115,3.664624711130693e-21,0.0,0.0
247.20070628773223,-17.283503369073113,-17.283503369073113,0.11627252737082439,3.664624711130693e-21,0.0,0.0
247.27570650201855,-17.22460292453691,-17.22460292453691,0.11199199901784758,3.664624711130693e-21,0.0,0.0
247.35070671630487,-17.165016436555344,-17.165016436555344,0.10786905666901953,3.664624711130693e-21,0.0,0.0
247.42570693059122,-17.104752924082966,-17.104752924082966,0.10389789885623717,3.664624711130693e-21,0.0,0.0
247.50070714487754,-17.043821772331682,-17.043821772331682,0.10007293769021343,3.664624711130693e-21,0.0,0.0
247.57570735916386,-16.98223272229341,-16.98223272229341,0.09638879099765493,3.664624711130693e-21,0.0,0.0
247.65070757345018,-16.91999585976651,-16.91999585976651,0.0928402747479071,3.664624711130693e-21,0.0,0.0
247.72570778773652,-16.857121603925773,-16.857121603925773,0.08942239575840912,3.664624711130693e-21,0.0,0.0
247.80070800202284,-16.793620695475056,-16.793620695475056,0.0861303446686946,3.664624711130693e-21,0.0,0.0
247.87570821630916,-16.72950418442085,-16.72950418442085,0.08295948917305218,3.664624711130693e-21,0.0,0.0
247.95070843059548,-16.664783417504527,-16.664783417504527,0.0799053675023227,3.664624711130693e-21,0.0,0.0
248.02570864488183,-16.599470025330522,-16.599470025330522,0.07696368214566167,3.664624711130693e-21,0.0,0.0
248.10070885916815,-16.533575909226673,-16.533575909226673,0.0741302938034327,3.664624711130693e-21,0.0,0.0
248.17570907345447,-16.467113227872645,-16.467113227872645,0.07140121556272258,3.664624711130693e-21,0.0,0.0
248.2507092877408,-16.400094383731503,-16.400094383731503,0.06877260728728286,3.664624711130693e-21,0.0,0.0
248.32570950202714,-16.33253200931863,-16.33253200931863,0.06624077021400344,3.664624711130693e-21,0.0,0.0
248.40070971631346,-16.26443895334159,-16.26443895334159,0.06380214174831475,3.664624711130693e-21,0.0,0.0
248.47570993059978,-16.195828266743668,-16.195828266743668,0.06145329045119544,3.664624711130693e-21,0.0,0.0
248.5507101448861,-16.126713188682885,-16.126713188682885,0.05919091121073123,3.664624711130693e-21,0.0,0.0
248.62571035917244,-16.057107132477178,-16.057107132477178,0.05701182059143119,3.664624711130693e-21,0.0,0.0
248.70071057345876,-15.98702367154593,-15.98702367154593,0.05491295235475706,3.664624711130693e-21,0.0,0.0
248.77571078774508,-15.916476525376543,-15.916476525376543,0.052891353144562364,3.664624711130693e-21,0.0,0.0
248.8507110020314,-15.845479545543828,-15.845479545543828,0.05094417833137069,3.664624711130693e-21,0.0,0.0
248.92571121631775,-15.774046701809109,-15.774046701809109,0.04906868800964525,3.664624711130693e-21,0.0,0.0
249.00071143060407,-15.70219206832449,-15.70219206832449,0.047262243142417226,3.664624711130693e-21,0.0,0.0
249.0757116448904,-15.629929809966741,-15.629929809966741,0.04552230184784827,3.664624711130693e-21,0.0,0.0
249.1507118591767,-15.557274168824016,-15.557274168824016,0.04384641582250177,3.664624711130693e-21,0.0,0.0
249.22571207346306,-15.484239450857592,-15.484239450857592,0.042232226896290095,3.664624711130693e-21,0.0,0.0
249.30071228774938,-15.410840012759154,-15.410840012759154,0.0406774637142499,3.664624711130693e-21,0.0,0.0
249.3757125020357,-15.337090249023527,-15.337090249023527,0.039179938540476814,3.664624711130693e-21,0.0,0.0
249.45071271632202,-15.263004579254929,-15.263004579254929,0.03773754417972189,3.664624711130693e-21,0.0,0.0
249.52571293060836,-15.188597435724,-15.188597435724,0.03634825101231847,3.664624711130693e-21,0.0,0.0
249.60071314489468,-15.11388325119141,-15.11388325119141,0.0350101041382669,3.664624711130693e-21,0.0,0.0
249.675713359181,-15.038876447012594,-15.038876447012594,0.03372122062645867,3.664624711130693e-21,0.0,0.0
249.75071357346732,-14.963591421537135,-14.963591421537135,0.03247978686516961,3.664624711130693e-21,0.0,0.0
249.82571378775367,-14.888042538814858,-14.888042538814858,0.031284056010093264,3.664624711130693e-21,0.0,0.0
249.90071400204,-14.81224411761966,-14.81224411761966,0.03013234552632409,3.664624711130693e-21,0.0,0.0
249.9757142163263,-14.736210420800948,-14.736210420800948,0.029023034820831614,3.664624711130693e-21,0.0,0.0
250.05071443061263,-14.659955644971062,-14.627802374219051,0.02795456296209419,0.3752442362193401,0.0,0.0
250.12571464489898,-14.583493910536658,-14.420881929731365,0.026925426483683502,0.6795276153904642,0.0,0.0
250.2007148591853,-14.506839252080049,-14.164554754941292,0.025934177268709276,0.8227193088849363,0.0,0.0
250.27571507347162,-14.43000560909608,-13.887017441833885,0.024979420512147257,0.8901034070294618,0.0,0.0
250.35071528775794,-14.353006817088918,-13.601431726204538,0.024059812758183464,0.9218134634715717,0.0,0.0
250.42571550204428,-14.27585659903188,-13.313900420781522,0.023174060009812744,0.936735792437156,0.0,0.0
250.5007157163306,-14.198568557192866,-13.027220485983227,0.02232091590803175,0.9437580411097061,0.0,0.0
250.57571593061692,-14.121156165326774,-12.742644069634624,0.021499179978064206,0.9470626175289009,0.0,0.0
250.65071614490324,-14.043632761235427,-12.460703652099479,0.020707695940150837,0.948617707047873,0.0,0.0
250.7257163591896,-13.966011539694824,-12.181598317748657,0.019945350082526694,0.9493495114019711,0.0,0.0
250.8007165734759,-13.88830554574857,-11.905374407039883,0.01921106969429694,0.9496938887552637,0.0,0.0
250.87571678776223,-13.81052766836569,-11.632009877513484,0.01850382155600554,0.9498559481373884,0.0,0.0
250.95071700204855,-13.73269063446024,-11.361453587122268,0.017822610485773147,0.9499322111177594,0.0,0.0
251.0257172163349,-13.654807003269553,-11.093643483747636,0.017166477938958348,0.9499680994575692,0.0,0.0
251.10071743062122,-13.576889161087172,-10.828514931241779,0.01653450065937183,0.9499849880308725,0.0,0.0
251.17571764490754,-13.498949316346094,-10.566004429916774,0.015925789380145657,0.9499929355678645,0.0,0.0
251.25071785919386,-13.420999495047306,-10.306051192714808,0.01533948757242943,0.9499966755726066,0.0,0.0
251.3257180734802,-13.343051536528025,-10.048597728736222,0.014774770240152743,0.9499984355688775,0.0,0.0
251.40071828776652,-13.265117089563828,-9.60458248183413,0.014230842759158117,0.9499992637996121,0.0,0.0
251.47571850205284,-13.187207608798033,-7.741457982729526,0.013706939759070615,0.9499996535539318,0.0,0.0
251.55071871633916,-13.109334351491757,-0.45406269247337927,0.013202324046331163,0.949999836967108,0.0,0.0
251.6257189306255,-13.031508374587359,13.304265136751027,0.01271628556687786,0.9499999232788989,0.0,0.0
251.70071914491183,-12.953740532077775,95.000021525833,0.012248140407015886,0.9499999638960748,0.0,0.0
251.77571935919815,-12.876041472674144,99.5875851848334,0.011797229831069919,0.9499999830099751,0.0,0.0
251.85071957348447,-12.798421637763518,99.6753252361459,0.01136291935446503,0.9499999920047212,0.0,0.0
251.92571978777082,-12.720891259648598,99.67792486165816,0.010944597850931761,0.9499999962375286,0.0,0.0
252.00072000205714,-12.64346036006105,99.67880568465749,0.01054167669257911,0.9499999982294314,0.0,0.0
252.07572021634346,-12.566138748939823,99.6799274269496,0.010153588921625389,0.9499999991667941,0.0,0.0
252.15072043062978,-12.488936023465813,99.68250428751426,0.009779788452621445,0.9499999996079048,0.0,0.0
252.2257206449161,-12.41186156734414,99.68510392984089,0.00941974930404381,0.9499999998154853,0.0,0.0
252.30072085920244,-12.334924550325148,99.68761044907824,0.009072964858176422,0.94999999991317,0.0,0.0
252.37572107348876,-12.258133927955294,99.69002484411877,0.008738947148239458,0.9499999999591391,0.0,0.0
252.45072128777508,-12.18149844154901,99.69235044826536,0.00841722617176233,0.9499999999807711,0.0,0.0
252.5257215020614,-12.105026618372627,99.69459052252806,0.008107349229234569,0.9499999999909512,0.0,0.0
252.60072171634775,-12.028726772031526,99.69674820940016,0.007808880287103948,0.9499999999957415,0.0,0.0
252.67572193063407,-11.9526070030517,99.69882653615734,0.007521399364225707,0.9499999999979961,0.0,0.0
252.7507221449204,-11.876675199646872,99.70082841904565,0.007244501940899308,0.9499999999990574,0.0,0.0
252.8257223592067,-11.800939038662623,99.70170763186064,0.006977798389661322,0.9499999999995563,0.0,0.0
252.90072257349306,-11.725405986688825,99.55489119008402,0.006720913427033467,0.9499999999997911,0.0,0.0
252.97572278777938,-11.650083301331922,99.35152375170871,0.006473485585454285,0.9499999999999016,0.0,0.0
253.0507230020657,-11.574978032638787,99.12163181124556,0.0062351667046515215,0.9265386236113224,0.0,0.0
253.12572321635201,-11.500097024663814,98.86128328370715,0.006005621441739356,0.8924284607192107,0.0,0.0
253.20072343063836,-11.425446917171236,98.56282877460194,0.005784526799351279,0.8595740503482314,0.0,0.0
253.27572364492468,-11.351034147464755,98.21768519436219,0.0055715716711445245,0.8279291624525379,0.0,0.0
253.350723859211,-11.276864952336716,97.81473674246752,0.005366456404036631,0.7974492689276323,0.0,0.0
253.42572407349732,-11.202945370129173,97.33927172428075,0.005168892376558054,0.7680914809540484,0.0,0.0
253.50072428778367,-11.12928124289966,96.77149833428427,0.0049786015927276,0.7398144886477069,0.0,0.0
253.57572450207,-11.055878218684168,96.08432444975574,0.004795316290879132,0.712578502932012,0.0,0.0
253.6507247163563,-10.982741753850489,95.2399718268608,0.004618778566889227,0.6863451995499132,0.0,0.0
253.72572493064263,-10.909877115535124,94.18472482814322,0.004448740011275516,0.661077665137136,0.0,0.0
253.80072514492898,-10.837289384156986,92.8406653858473,0.004284961359655138,0.6367403452807068,0.0,0.0
253.8757253592153,-10.764983456001556,91.09253292331606,0.004127212156071421,0.613298994489684,0.0,0.0
253.95072557350161,-10.692964045869338,88.76681532257948,0.003975270428715051,0.5907206280076975,0.0,0.0
254.02572578778793,-10.621235689782406,85.59905201887065,0.003828922377583458,0.5689734753994911,0.0,0.0
254.10072600207428,-10.549802747743454,81.1855104952157,0.0036879620736388996,0.5480269358461551,0.0,0.0
254.1757262163606,-10.478669406541654,74.92214147792056,0.003552191169041915,0.5278515350861549,0.0,0.0
254.25072643064692,-10.407839682599798,67.45511300088755,0.003421418618052428,0.508418883941551,0.0,0.0
254.32572664493324,-10.337317424857785,60.583980442115966,0.003295460408205767,0.4897016383710664,0.0,0.0
254.4007268592196,-10.267106317687306,54.2764244385938,0.0031741393013853367,0.4716734609937806,0.0,0.0
254.4757270735059,-10.197209883832942,48.485234280008996,0.003057284584427605,0.4543089840293177,0.0,0.0
254.55072728779223,-10.127631487375178,43.16725047684874,0.0029447318289084617,0.4375837736023742,0.0,0.0
254.62572750207855,-10.058374336710886,38.28300675958339,0.0028363226597729616,0.42147429536136416,0.0,0.0
254.7007277163649,-9.988402840037542,33.796404866255074,0.0027319045324828584,0.4059578813627987,0.0,0.0
254.77572793065121,-9.81728483340103,29.674418986106943,0.002631330518368386,0.3910126981748061,0.0,0.0
254.85072814493753,-9.198177047069521,25.88682704065801,0.002534459097882216,0.3766177161549075,0.0,0.0
254.92572835922385,-7.023783106386011,22.405966264336296,0.0024411539614646936,0.36275267985881915,0.0,0.0
255.0007285735102,0.029437121754024298,19.206510798097987,0.0023512838177401556,0.34939807953864416,0.0,0.0
255.07572878779652,10.949365998809412,16.26526923462112,0.0022647222087744116,0.3365351236903473,0.0,0.0
255.15072900208284,92.30467815167918,13.561000255533228,0.0021813473321334494,0.3241457126118834,0.0,0.0
255.22572921636916,99.64495620253949,11.074244682247677,0.0021010418694930046,0.3122124129347733,0.0,0.0
255.3007294306555,99.78598782767922,8.787172424587306,0.002023692821557774,0.30071843309328994,0.0,0.0
255.37572964494183,99.78798651376842,6.683442957456395,0.0019491913490580267,0.28964759969673654,0.0,0.0
255.45072985922815,99.7872202248597,4.748078087146196,0.0018774326195998626,0.278984334771572,0.0,0.0
255.52573007351447,99.78730676478826,2.9824411980688894,0.0018083156601536262,0.2687136338413559,0.0,0.0
255.60073028780081,99.78778008114254,1.388392749159128,0.0017417432149728932,0.258821044813675,0.0,0.0
255.67573050208713,99.7882444190189,-0.05087939451297524,0.0016776216087441191,0.24929264764433617,0.0,0.0
255.75073071637345,99.78869184462387,-1.3506589251052012,0.0016158606147743811,0.24011503475021753,0.0,0.0
255.82573093065977,99.78912280540243,-2.5247623705530122,0.0015563733280317359,0.2312752921432101,0.0,0.0
255.90073114494612,99.7895379035675,-3.585646054469675,0.0014990760428595523,0.22276098125870772,0.0,0.0
255.97573135923244,99.78993772280259,-4.544515425185047,0.0014438881351927352,0.21456012145307404,0.0,0.0
256.05073157351876,99.79032282539552,-5.411433039981502,0.0013907319491101226,0.2066611731454579,0.0,0.0
256.1257317878051,99.79069375294951,-6.195422675922564,0.0013395326875634066,0.1990530215802366,0.0,0.0
256.2007320020914,99.7910510271423,-6.904567935642961,0.0012902183071288324,0.19172496118723875,0.0,0.0
256.2757322163777,99.71923641143991,-7.546104383886064,0.001242719416633566,0.18466668051773913,0.0,0.0
256.3507324306641,99.5326227754337,-8.126504737918506,0.001196969179514101,0.17786824773502966,0.0,0.0
256.4257326449504,99.31820479716613,-8.651556982940082,0.001152903219769296,0.17132009663914888,0.0,0.0
256.50073285923673,99.07480915167825,-9.126435525149002,0.00111045953137572,0.16501301320610554,0.0,0.0
256.57573307352305,98.7965975113905,-9.555765656418924,0.0010695783910378367,0.15893812262265622,0.0,0.0
256.6507332878094,98.47597036276653,-9.943681706182616,0.0010302022741502492,0.15308687679839203,0.0,0.0
256.7257335020957,98.10305906755379,-10.293879314087834,0.0009922757738537757,0.14745104233756295,0.0,0.0
256.800733716382,97.66486656486661,-10.60966228357365,0.0009557455230714334,0.14202268895371542,0.0,0.0
256.87573393066833,97.14400426710642,-10.893984481042368,0.0009205601194146411,0.13679417831083993,0.0,0.0
256.95073414495465,96.51680890657641,-11.149487234786172,0.000886670052853975,0.131758153275328,0.0,0.0
257.025734359241,95.75048441746384,-11.378532667478567,0.0008540276360526934,0.12690752756361395,0.0,0.0
257.10073457352735,94.79868687499513,-11.583233369678615,0.0008225869372650056,0.12223547577093448,0.0,0.0
257.17573478781367,93.59459247340023,-11.76547879217908,0.000792303715704667,0.11773542376717644,0.0,0.0
257.2507350021,92.03987135527846,-11.926958704114286,0.0007631353592929556,0.11340103944629693,0.0,0.0
257.3257352163863,89.98703934307623,-12.06918403288216,0.0007350408246984294,0.10922622381630043,0.0,0.0
257.4007354306726,87.21141147031523,-12.193505372035013,0.0007079805795841005,0.10520510241723485,0.0,0.0
257.47573564495895,83.36804845984298,-12.301129414931957,0.0006819165469807537,0.10133201705513065,0.0,0.0
257.55073585924526,77.93186379665958,-12.393133545463927,0.0006568120517081451,0.09760151784025203,0.0,0.0
257.62573607353164,70.63914074695042,-12.47047879272932,0.000632631768768677,0.09400835551845661,0.0,0.0
257.70073628781796,63.590138767431576,-12.53402133420718,0.0006093416736409462,0.09054747408487344,0.0,0.0
257.7757365021043,57.10093647067479,-12.58452271171567,0.0005869089944032118,0.0872140036695053,0.0,0.0
257.8507367163906,51.127033608967025,-12.622658906174678,0.000565302165619421,0.08400325368474472,0.0,0.0
257.9257369306769,45.627472352692195,-12.649028400798244,0.0005444907839229026,0.08091070622516248,0.0,0.0
258.00073714496324,40.564554736582615,-12.664159347691273,0.0005244455652352302,0.07793200971027887,0.0,0.0
258.07573735924956,35.90358270684016,-12.668515939775785,0.0005051383035600561,0.07506297276137523,0.0,0.0
258.1507375735359,31.61261895414778,-12.662504078381712,0.00048654183129393446,0.07229955830372739,0.0,0.0
258.22573778782225,27.662266864156617,-12.646476416569133,0.0004686299809982855,0.06963787788596383,0.0,0.0
258.3007380021086,24.02546805167134,-12.620736849170331,0.0004513775485787123,0.0670741862085539,0.0,0.0
258.3757382163949,20.677316068447148,-12.585544512529289,0.0004347602578198536,0.06460487585372796,0.0,0.0
258.4507384306812,17.594884988157713,-12.541117349860158,0.00041875472622587574,0.0622264722094135,0.0,0.0
258.52573864496753,14.757071676513595,-12.487635291940762,0.0004033384321185312,0.05993562858004423,0.0,0.0
258.60073885925385,12.144450650465892,-12.425243097409854,0.00038848968294649076,0.05772912147736347,0.0,0.0
258.67573907354017,9.739140518609911,-12.354052892162285,0.0003741875847613551,0.05560384608459426,0.0,0.0
258.7507392878265,7.524681075944845,-12.274146443160513,0.0003604120128173951,0.05355681188759456,0.0,0.0
258.82573950211287,5.485920200631472,-12.18557719833493,0.00034714358325365095,0.051585138466849624,0.0,0.0
258.9007397163992,3.611264312284236,-12.088372121071354,0.00033436362581854603,0.0496860514443808,0.0,0.0
258.9757399306855,1.9111938816591336,-11.987324756309553,0.00032205415759863066,0.04785687857986713,0.0,0.0
259.0507401449718,0.375390013899218,-11.887451086904118,0.0003101978577144939,0.04609504601048679,0.0,0.0
259.12574035925815,-1.0121415330206534,-11.78872648571485,0.0002987780429482354,0.04439807462918724,0.0,0.0
259.20074057354446,-2.265917818981701,-11.691126410755494,0.0002877786442682015,0.042763576596288176,0.0,0.0
259.2757407878308,-3.3990724356575726,-11.594627147224378,0.0002771841842179563,0.04118925197950824,0.0,0.0
259.3507410021171,-4.423455999297291,-11.49920577463064,0.000266979755137666,0.03967288551768806,0.0,0.0
259.4257412164035,-5.349738662951756,-11.40484013531912,0.0002571509981872573,0.03821234350365527,0.0,0.0
259.5007414306898,-6.187511278963819,-11.311508804330412,0.0002476840831418288,0.03680557078184611,0.0,0.0
259.5757416449761,-6.945382913347157,-11.219191060536081,0.00023856568893088743,0.03545058785645802,0.0,0.0
259.65074185926244,-7.631073225619234,-11.127866858991483,0.00022978298489402348,0.0341454881060647,0.0,0.0
259.72574207354876,-8.251498833182826,-11.037516804451892,0.00022132361272665364,0.03288843510077393,0.0,0.0
259.8007422878351,-8.812853222649291,-10.94812212599999,0.0002131756690904219,0.03167766001815344,0.0,0.0
259.8757425021214,-9.320680087971951,-10.859664652735216,0.00020532768886379345,0.030511459154288077,0.0,0.0
259.9507427164077,-9.77994019638923,-10.7721267904782,0.00019776862900927096,0.0293881915264667,0.0,0.0
260.0257429306941,-10.19507203148409,-10.68549149944521,0.00019048785303453326,0.028306276564125224,0.0,0.0
260.1007431449804,-10.570046556673267,-10.599742272850161,0.00018347511602563092,0.02726419188479672,0.0,0.0
260.17574335926673,-10.908416496569302,-10.514863116393403,0.0001767205502311794,0.026260471151938917,0.0,0.0
260.25074357355305,-11.213360559019494,-10.430838528598652,0.00017021465117726393,0.02529370201162513,0.0,0.0
260.3257437878394,-11.487723025681746,-10.347653481960975,0.00016394826429351955,0.02436252410519496,0.0,0.0
260.4007440021257,-11.73404913013172,-10.26529340487072,0.00015791257203156712,0.02346562715506867,0.0,0.0
260.475744216412,-11.954616624463789,-10.183744164279785,0.0001520990814576774,0.02260174912103139,0.0,0.0
260.55074443069833,-12.151463911652609,-10.102992049078152,0.00014649961230220877,0.021769674424393128,0.0,0.0
260.6257446449847,-12.326415094120149,-10.023023754150092,0.0001411062854489983,0.02096823223752561,0.0,0.0
260.700744859271,-12.481102260815064,-9.943826365080927,0.0001359115118485129,0.020196294836369123,0.0,0.0
260.77574507355735,-12.616985306914689,-9.865387343486471,0.0001309079818391576,0.019452776013591307,0.0,0.0
260.85074528784367,-12.735369552856467,-9.787694512938543,0.0001260886548617164,0.018736629550164745,0.0,0.0
260.92574550213,-12.837421403341036,-9.710736045461179,0.00012144674955245137,0.018046847743212913,0.0,0.0
261.0007457164163,-12.924182262553398,-9.63450044857339,0.00011697573420092145,0.017382459988052955,0.0,0.0
261.0757459307026,-12.996580899291036,-9.558976552855112,0.00011266931755909172,0.016742531412439865,0.0,0.0
261.15074614498894,-13.055444435028008,-9.484153500014452,0.00010852143998880285,0.016126161561090636,0.0,0.0
261.2257463592753,-13.101508109166573,-9.410020731434901,0.00010452626493514271,0.01553248312863702,0.0,0.0
261.30074657356164,-13.135423958764022,-9.336567977182508,0.00010067817071372208,0.014960660739224096,0.0,0.0
261.37574678784796,-13.15776853477534,-9.26378524545353,9.697174260029947e-05,0.014409889771037632,0.0,0.0
261.4507470021343,-13.169049763203766,-9.19166281244423,9.340176521162273e-05,0.01387939522410587,0.0,0.0
261.5257472164206,-13.16971304737733,-9.120191212625128,8.996321516676705e-05,0.013368430629782758,0.0,0.0
261.6007474307069,-13.160146696741494,-9.049361229402816,8.665125401864349e-05,0.012876277000378236,0.0,0.0
261.67574764499324,-13.140686757953471,-8.979163886153286,8.346122144573097e-05,0.012402241817457353,0.0,0.0
261.75074785927956,-13.111621315561775,-8.909590437611254,8.038862869445162e-05,0.011945658057384881,0.0,0.0
261.8257480735659,-13.07319432204556,-8.840632361600749,7.74291522629634e-05,0.01150588325274404,0.0,0.0
261.90074828785225,-13.025609010367658,-8.77228135109288,7.45786278174809e-05,0.01108229858830877,0.0,0.0
261.9757485021386,-12.969030936369855,-8.704529306577225,7.183304433256452e-05,0.010674308030297435,0.0,0.0
262.0507487164249,-12.903590693222094,-8.637368328733945,6.918853844713265e-05,0.010281337487682729,0.0,0.0
262.1257489307112,-12.829386335652465,-8.570790711394187,6.664138902825549e-05,0.009902834004377598,0.0,0.0
262.20074914499753,-12.746485547762479,-8.504788934777036,6.418801193508e-05,0.009538264981160534,0.0,0.0
262.27574935928385,-12.65498808573607,-8.439355658991575,6.182495497551944e-05,0.009187117426245443,0.0,0.0
262.35074957357017,-12.560526563281941,-8.374483717793284,5.954889304861039e-05,0.00884889723344143,0.0,0.0
262.4257497878565,-12.466768418400191,-8.310166112584282,5.735662346570186e-05,0.00852312848688687,0.0,0.0
262.50075000214287,-12.373708431870403,-8.246396006647615,5.5245061443893116e-05,0.008209352791379474,0.0,0.0
262.5757502164292,-12.28134142450907,-8.183166719605849,5.321123576537891e-05,0.00790712862735991,0.0,0.0
262.6507504307155,-12.189662256727305,-8.120471722095052,5.1252284596594145e-05,0.0076160307296415375,0.0,0.0
262.7257506450018,-12.09866582810169,-8.058304630645274,4.936545146127514e-05,0.007335649489011918,0.0,0.0
262.80075085928814,-12.008347076957726,-7.996659202759215,4.7548081361771195e-05,0.007065590375864145,0.0,0.0
262.87575107357446,-11.9187009799651,-7.935529332181056,4.57976170431485e-05,0.0068054733850469755,0.0,0.0
262.9507512878608,-11.829722551744336,-7.874909044347703,4.4111595394829534e-05,0.006554932501152573,0.0,0.0
263.0257515021471,-11.741406844484088,-7.814792492015172,4.2487643984704865e-05,0.006313615183489507,0.0,0.0
263.1007517164335,-11.653748947568717,-7.755173951052991,4.0923477720840284e-05,0.006081181870016243,0.0,0.0
263.1757519307198,-11.566743987215446,-7.696047816399862,3.941689563608182e-05,0.005857305499537134,0.0,0.0
263.2507521450061,-11.48038712612085,-7.6374085981740985,3.796577779103436e-05,0.005641671051488603,0.0,0.0
263.32575235929244,-11.394673563115985,-7.579250917932682,3.65680822910558e-05,0.005433975102667894,0.0,0.0
263.40075257357876,-11.309598532829863,-7.521569505072828,3.522184241306955e-05,0.0052339254002807,0.0,0.0
263.4757527878651,-11.225157305360874,-7.464359193370565,3.392516383815232e-05,0.005041240450706889,0.0,0.0
263.5507530021514,-11.14134518595567,-7.4076149176506645,3.267622198600307e-05,0.004855649123405621,0.0,0.0
263.6257532164377,-11.058157514695237,-7.351331710582753,3.1473259447542363e-05,0.004676890269402593,0.0,0.0
263.7007534307241,-10.975589666187778,-7.295504699598582,3.031458351202981e-05,0.00450471235382249,0.0,0.0
263.7757536450104,-10.893637049268019,-7.240129103925599,2.9198563785219526e-05,0.004338873101949648,0.0,0.0
263.85075385929673,-10.81229510670278,-7.185200231732201,2.8123629895202487e-05,0.004179139158318835,0.0,0.0
263.92575407358305,-10.73155931490232,-7.13071347738023,2.7088269282707127e-05,0.004025285758356464,0.0,0.0
264.00075428786937,-10.651425183637356,-7.076664318780464,2.6091025072749478e-05,0.0038770964121102435,0.0,0.0
264.0757545021557,-10.571888255761326,-7.023048314846999,2.5130494024637433e-05,0.003734362599622162,0.0,0.0
264.150754716442,-10.492944106937866,-6.969861103046619,2.420532455744509e-05,0.0035968834775162305,0.0,0.0
264.2257549307283,-10.414588345372977,-6.917098397039404,2.3314214848178142e-05,0.0034644655963880586,0.0,0.0
264.3007551450147,-10.33681661155196,-6.8647559844069415,2.2455910999954924e-05,0.003336922628598637,0.0,0.0
264.375755359301,-10.259624577980711,-6.8128297244647085,2.162920527762494e-05,0.0032140751060892887,0.0,0.0
264.45075557358734,-10.18300794893118,-6.761315546155339,2.0832934408342524e-05,0.003095750167848853,0.0,0.0
264.52575578787366,-10.106962460190966,-6.710209446019481,2.0065977944704216e-05,0.0029817813166777844,0.0,0.0
264.60075600216,-10.031483878816674,-6.6595074862413375,1.932725668814654e-05,0.002872008184906861,0.0,0.0
264.6757562164463,-9.956568002890993,-6.609205792765825,1.8615731170385838e-05,0.0027662763087409007,0.0,0.0
264.7507564307326,-9.882210661283354,-6.559300553484645,1.7930400190763346e-05,0.0026644369109098992,0.0,0.0
264.82575664501894,-9.808407713413828,-6.50978801648849,1.727029940743728e-05,0.0025663466913217986,0.0,0.0
264.9007568593053,-9.735155049020415,-6.460664488382854,1.6634499980439676e-05,0.0024718676254222843,0.0,0.0
264.97575707359164,-9.662448587929314,-6.411926332664912,1.6022107264688566e-05,0.002380866769977901,0.0,0.0
265.05075728787796,-9.590284279828259,-6.363569968159105,1.5432259551116423e-05,0.0022932160760091745,0.0,0.0
265.1257575021643,-9.518658104042643,-6.315591867509162,1.4864126854143455e-05,0.0022087922086105305,0.0,0.0
265.2007577164506,-9.447566069314417,-6.2679885557243,1.4316909743789571e-05,0.0021274763734034923,0.0,0.0
265.2757579307369,-9.377004213583653,-6.220756608777583,1.3789838220781821e-05,0.0020491541493789104,0.0,0.0
265.35075814502324,-9.306968603772589,-6.173892652254307,1.3282170633074157e-05,0.0019737153278930573,0.0,0.0
265.42575835930955,-9.237455335572157,-6.127393360048567,1.2793192632255234e-05,0.0019010537575910166,0.0,0.0
265.50075857359593,-9.16846053323088,-6.08125545310606,1.2322216168375573e-05,0.0018310671950391537,0.0,0.0
265.57575878788225,-9.099980349346001,-6.035475698211387,1.1868578521779815e-05,0.0017636571608565005,0.0,0.0
265.65075900216857,-9.03201096465681,-5.990050906818104,1.1431641370581727e-05,0.0016987288011426043,0.0,0.0
265.7257592164549,-8.964548587840138,-5.944977933919864,1.1010789892469661e-05,0.0016361907540068568,0.0,0.0
265.8007594307412,-8.897589455307815,-5.900253676961108,1.060543189957879e-05,0.0015759550210114955,0.0,0.0
265.87575964502753,-8.831129831006209,-5.855875074785723,1.0214997005212656e-05,0.0015179368433473831,0.0,0.0
265.95075985931385,-8.765166006217573,-5.811839106622254,9.838935821241543e-06,0.0014620545825683258,0.0,0.0
266.02576007360017,-8.69969429936335,-5.768142791104218,9.47671918504833e-06,0.0014082296057161094,0.0,0.0
266.10076028788654,-8.634711055809223,-5.724783185324213,9.12783741493401e-06,0.0013563861746746194,0.0,0.0
266.17576050217286,-8.570212647671925,-5.681757383920525,8.791799592935208e-06,0.0013064513395973415,0.0,0.0
266.2507607164592,-8.506195473627733,-5.639062518194932,8.468132874044462e-06,0.0012583548362582893,0.0,0.0
266.3257609307455,-8.442655958722684,-5.596695755260611,8.156381820861306e-06,0.0012120289871819184,0.0,0.0
266.4007611450318,-8.379590554184336,-5.5546542972188835,7.856107762737909e-06,0.0011674086064129034,0.0,0.0
266.47576135931814,-8.3169957372351,-5.512935380363787,7.566888178517547e-06,0.0011244309077917797,0.0,0.0
266.55076157360446,-8.254868010907137,-5.471536274413383,7.288316101997291e-06,0.0010830354166073862,0.0,0.0
266.6257617878908,-8.193203903858736,-5.430454281766782,7.0199995492783635e-06,0.0010431638845017778,0.0,0.0
266.7007620021771,-8.131999970192103,-5.389686736785893,6.761560967198393e-06,0.0010047602075078977,0.0,0.0
266.7757622164635,-8.07125278927267,-5.349231005101018,6.512636702069394e-06,0.0009677703471046441,0.0,0.0
266.8507624307498,-8.010958965549698,-5.309084482939301,6.272876487973969e-06,0.0009321422541782742,0.0,0.0
266.9257626450361,-7.951115128378319,-5.269244596475232,6.041942953899679e-06,0.0008978257957831416,0.0,0.0
267.00076285932244,-7.891717931842876,-5.229708801202396,5.8195111490180965e-06,0.0008647726845987015,0.0,0.0
267.07576307360875,-7.832764054581591,-5.190474581325541,5.60526808544049e-06,0.0008329364109835343,0.0,0.0
267.1507632878951,-7.774250199612504,-5.151539449172359,5.398912297806819e-06,0.0008022721775307714,0.0,0.0
267.2257635021814,-7.716173094160698,-5.112900944624145,5.200153419088268e-06,0.0007727368360328398,0.0,0.0
267.3007637164677,-7.65852948948676,-5.074556634564643,5.008711772006451e-06,0.0007442888267668252,0.0,0.0
267.3757639307541,-7.601316160716453,-5.0365041123463925,4.824317975494363e-06,0.0007168881200150203,0.0,0.0
267.4507641450404,-7.544529906671591,-4.998740997273939,4.646712565645323e-06,0.0006904961597383699,0.0,0.0
267.52576435932673,-7.488167549702117,-4.96126493410327,4.475645630616528e-06,0.0006650758093235624,0.0,0.0
267.60076457361305,-7.432225935519337,-4.924073592556888,4.310876458973515e-06,0.0006405912993274128,0.0,0.0
267.67576478789937,-7.37670193303029,-4.887164666853889,4.152173200980634e-06,0.0006170081771450246,0.0,0.0
267.7507650021857,-7.32159243417327,-4.850535875254564,3.999312542361052e-06,0.000594293258530892,0.0,0.0
267.825765216472,-7.266894353754487,-4.814184959618909,3.852079390067094e-06,0.0005724145809047379,0.0,0.0
267.9007654307583,-7.2126046292857655,-4.778109684978595,3.7102665696188732e-06,0.0005513413583763795,0.0,0.0
267.9757656450447,-7.158720220823432,-4.742307839121859,3.573674533585255e-06,0.0005310439384263333,0.0,0.0
268.050765859331,-7.1052381108082034,-4.706777232190859,3.442111080796998e-06,0.0005114937601812118,0.0,0.0
268.12576607361734,-7.052155303906178,-4.67151569629103,3.3153910858969463e-06,0.0004926633142251899,0.0,0.0
268.20076628790366,-6.999468826850893,-4.636521085111978,3.1933362388467284e-06,0.0004745261038910004,0.0,0.0
268.27576650219,-6.9471757282864,-4.601791273559579,3.075774794023421e-06,0.0004570566079759859,0.0,0.0
268.3507667164763,-6.895273078611405,-4.5673241573987164,2.9625413285531223e-06,0.0004402302448307437,0.0,0.0
268.4257669307626,-6.84375796982442,-4.5331176529064425,2.8534765095413753e-06,0.00042402333776983504,0.0,0.0
268.50076714504894,-6.7926275153699445,-4.499169696535047,2.748426869872925e-06,0.0004084130817558845,0.0,0.0
268.5757673593353,-6.741878849985625,-4.465478244584778,2.647244592265306e-06,0.0003933775113101923,0.0,0.0
268.65076757362164,-6.691509129550464,-4.432041272885767,2.549787301272425e-06,0.0003788954696047048,0.0,0.0
268.72576778790796,-6.64151553093398,-4.398856776488929,2.455917862945452e-06,0.00036494657869185176,0.0,0.0
268.8007680021943,-6.591895251846377,-4.3659227693654135,2.365504191869116e-06,0.0003515112108303604,0.0,0.0
268.8757682164806,-6.542645510689665,-4.333237284114411,2.278419065301874e-06,0.0003385704608667012,0.0,0.0
268.9507684307669,-6.493763546409784,-4.300798371678888,2.194539944158467e-06,0.0003261061196332966,0.0,0.0
269.02576864505323,-6.445246618349665,-4.268604101069093,2.113748800582901e-06,0.00031410064832606654,0.0,0.0
269.10076885933955,-6.397092006103258,-4.236652559093461,2.0359319518692792e-06,0.00030253715382525393,0.0,0.0
269.17576907362593,-6.349297009370504,-4.204941850096702,1.960979900496785e-06,0.000291399364924805,0.0,0.0
269.25076928791225,-6.301858947813268,-4.173470095704805,1.8887871800536903e-06,0.00028067160943685615,0.0,0.0
269.32576950219857,-6.254775160912191,-4.142235434576732,1.8192522068336305e-06,0.0002703387921391086,0.0,0.0
269.4007697164849,-6.2080430078244735,-4.111236022162551,1.752277136895304e-06,0.0002603863735340641,0.0,0.0
269.4757699307712,-6.161659867242606,-4.080470030467753,1.6877677283844558e-06,0.0002508003493902296,0.0,0.0
269.5507701450575,-6.115623137253997,-4.04993564782361,1.62563320892443e-06,0.00024156723103650626,0.0,0.0
269.62577035934385,-6.0699302352015385,-4.019631078663294,1.5657861478886883e-06,0.00023267402638203058,0.0,0.0
269.70077057363017,-6.024578597545062,-3.989554543303588,1.5081423333755655e-06,0.00022410822163476522,0.0,0.0
269.77577078791654,-5.979565679723711,-3.959704277732008,1.4526206537121492e-06,0.00021585776369311107,0.0,0.0
269.85077100220286,-5.934888956019215,-3.9300785333991097,1.3991429833205558e-06,0.00020791104318576648,0.0,0.0
269.9257712164892,-5.890545919420064,-3.900675577015854,1.347634072785986e-06,0.0002002568781359666,0.0,0.0
270.0007714307755,-5.846534081486547,-3.871493690355794,1.2980214429718904e-06,0.00019288449822711887,0.0,0.0
270.0757716450618,-5.802850972216719,-3.842531170061989,1.250235283033243e-06,0.00018578352964769101,0.0,0.0
270.15077185934814,-5.759494139913214,-3.813786327458445,1.2042083521844116e-06,0.00017894398049403103,0.0,0.0
270.22577207363446,-5.716461151050948,-3.7852574883659122,1.159875885083414e-06,0.00017235622671057452,0.0,0.0
270.3007722879208,-5.673749590145698,-3.7569429929219447,1.117175500699413e-06,0.00016601099854765907,0.0,0.0
270.37577250220716,-5.631357059623558,-3.728841195405033,1.0760471145352115e-06,0.00015989936751788968,0.0,0.0
270.4507727164935,-5.589281179691231,-3.7009504640627013,1.036432854081262e-06,0.00015401273383269858,0.0,0.0
270.5257729307798,-5.5475195882072,-3.6732691809434246,9.982769773821822e-07,0.00014834281430142543,0.0,0.0
270.6007731450661,-5.506069940553766,-3.6457957417322358,9.615257946012305e-07,0.000142881630675886,0.0,0.0
270.67577335935243,-5.464929909509895,-3.6185285555899154,9.261275924723428e-07,0.00013762149842403337,0.0,0.0
270.75077357363875,-5.42409718512497,-3.5914660449956384,8.920325615334463e-07,0.00013255501591691074,0.0,0.0
270.8257737879251,-5.383569474593338,-3.5646066455929657,8.591927260386468e-07,0.00012767505401368298,0.0,0.0
270.9007740022114,-5.34334450212971,-3.537948806039065,8.275618764506754e-07,0.00012297474603009174,0.0,0.0
270.9757742164977,-5.303420008845411,-3.5114909878570826,7.970955044185958e-07,0.00011844747807621719,0.0,0.0
271.0507744307841,-5.263793752625442,-3.4852316652915185,7.677507401492827e-07,0.00011408687974995196,0.0,0.0
271.1257746450704,-5.224463508006364,-3.4591693251665627,7.394862920845499e-07,0.00010988681517309077,0.0,0.0
271.2007748593567,-5.185427066055022,-3.4333024667472576,7.122623887990361e-07,0.00010584137435742342,0.0,0.0
271.27577507364305,-5.146682234248079,-3.4076296016034133,6.860407230371009e-07,0.0001019448648886814,0.0,0.0
271.35077528792937,-5.108226836352372,-3.3821492534761886,6.60784397809979e-07,9.819180391663717e-05,0.0,0.0
271.4257755022157,-5.070058712306045,-3.3568599581472713,6.364578744773483e-07,9.45769104400844e-05,0.0,0.0
271.500775716502,-5.032175718100537,-3.3317602633105206,6.130269227402556e-07,9.1095097875844e-05,0.0,0.0
271.5757759307883,-4.994575725663334,-3.306848728446078,5.904585724750299e-07,8.774146690133922e-05,0.0,0.0
271.6507761450747,-4.957256622741534,-3.282123924696795,5.687210673404186e-07,8.451129856066896e-05,0.0,0.0
271.725776359361,-4.920216312786206,-3.2575844347469514,5.477838200926502e-07,8.140004762447747e-05,0.0,0.0
271.80077657364734,-4.883452714837527,-3.233228852703195,5.276173695455639e-07,7.840333619427878e-05,0.0,0.0
271.87577678793366,-4.8469637634107325,-3.2090557839776004,5.081933391152292e-07,7.551694754223517e-05,0.0,0.0
271.95077700222,-4.810747408382809,-3.1850638451728197,4.894843968907345e-07,7.273682017772152e-05,0.0,0.0
272.0257772165063,-4.774801614879997,-3.161251663969252,4.7146421717495176e-07,7.005904213232716e-05,0.0,0.0
272.1007774307926,-4.739124363166044,-3.1376178790141624,4.5410744344116104e-07,6.747984545525315e-05,0.0,0.0
272.17577764507894,-4.703713648531265,-3.1141611398127087,4.373896526534172e-07,6.499560091135949e-05,0.0,0.0
272.2507778593653,-4.66856748118231,-3.0908801066208054,4.2128732090044457e-07,6.2602812874401e-05,0.0,0.0
272.32577807365163,-4.633683886132736,-3.0677734503397827,4.057777902947094e-07,6.029811440826775e-05,0.0,0.0
272.40077828793795,-4.599060903094335,-3.044839852412787,3.9083923709008885e-07,5.807826252930711e-05,0.0,0.0
272.4757785022243,-4.564696586369187,-3.0220780047228724,3.7645064097327554e-07,5.5940133643061634e-05,0.0,0.0
272.5507787165106,-4.530589004742496,-2.9994866094927306,3.625917554857073e-07,5.388071914900188e-05,0.0,0.0
272.6257789307969,-4.49673624137615,-2.977064379186018,3.492430795344039e-07,5.189712120706917e-05,0.0,0.0
272.70077914508323,-4.463136393703023,-2.954810036410244,3.363858299516184e-07,4.9986548660071516e-05,0.0,0.0
272.77577935936955,-4.429787573322024,-2.9327223138211522,3.240019150646971e-07,4.8146313106194824e-05,0.0,0.0
272.8507795736559,-4.396687905893876,-2.910799954028592,3.120739092389529e-07,4.637382511610336e-05,0.0,0.0
272.92577978794225,-4.363835531037619,-2.889041709503792,3.005850283577341e-07,4.466659058930597e-05,0.0,0.0
273.00078000222857,-4.331228602227832,-2.867446342488051,2.8951910620518553e-07,4.302220724466123e-05,0.0,0.0
273.0757802165149,-4.298865286692607,-2.846012624902765,2.7886057171846764e-07,4.143836124008367e-05,0.0,0.0
273.1507804308012,-4.266743765312188,-2.8247393382607724,2.6859442707742714e-07,3.99128239166937e-05,0.0,0.0
273.2257806450875,-4.234862232518376,-2.8036252735789926,2.5870622660088913e-07,3.844344866283089e-05,0.0,0.0
273.30078085937384,-4.203218896194605,-2.7826692312923,2.4918205641987207e-07,3.7028167893516986e-05,0.0,0.0
273.37578107366016,-4.1718119775767475,-2.7618700211686225,2.400085148991265e-07,3.5664990141119095e-05,0.0,0.0
273.45078128794654,-4.140639711154594,-2.741226462225231,2.311726937794477e-07,3.435199725311892e-05,0.0,0.0
273.52578150223286,-4.1097003445740565,-2.7207373826461767,2.2266216001422733e-07,3.308734169304503e-05,0.0,0.0
273.6007817165192,-4.078992138540052,-2.7004016197008633,2.1446493827468262e-07,3.186924394077027e-05,0.0,0.0
273.6757819308055,-4.0485133667200595,-2.6802180196637124,2.065694940991521e-07,3.06959899885161e-05,0.0,0.0
273.7507821450918,-4.018262315648397,-2.6601854377349,1.9896471766274204e-07,2.9565928929040876e-05,0.0,0.0
273.82578235937814,-3.9882372846311522,-2.640302737962157,1.9163990814448696e-07,2.8477470632617772e-05,0.0,0.0
273.90078257366446,-3.958436585651782,-2.620568793163564,1.8458475867002766e-07,2.7429083509533945e-05,0.0,0.0
273.9757827879508,-3.9288585432774075,-2.6009824848513703,1.7778934180861802e-07,2.6419292354962473e-05,0.0,0.0
274.05078300223715,-3.8995014945657704,-2.5815427031567633,1.7124409560405477e-07,2.544667627317445e-05,0.0,0.0
274.1257832165235,-3.8703637889728433,-2.5622483467556045,1.6493981011987292e-07,2.4509866678170537e-05,0.0,0.0
274.2007834308098,-3.8414437882611114,-2.543098322795086,1.5886761447987457e-07,2.3607545367918234e-05,0.0,0.0
274.2757836450961,-3.812739866408502,-2.5240915468213023,1.5301896438575511e-07,2.2738442669485657e-05,0.0,0.0
274.35078385938243,-3.784250409517969,-2.505226942707709,1.4738563009426437e-07,2.1901335652461326e-05,0.0,0.0
274.42578407366875,-3.7559738157277316,-2.486503442584437,1.4195968483698314e-07,2.109504640814628e-05,0.0,0.0
274.50078428795507,-3.727908495122147,-2.4679199867684694,1.3673349366642117e-07,2.031844039209704e-05,0.0,0.0
274.5757845022414,-3.700052869643223,-2.4494755236946375,1.3169970271274188e-07,1.9570424827687264e-05,0.0,0.0
274.65078471652777,-3.672405373002785,-2.431169009847443,1.2685122883599741e-07,1.884994716844154e-05,0.0,0.0
274.7257849308141,-3.6449644505952437,-2.412999409693653,1.2218124965931126e-07,1.8155993616977966e-05,0.0,0.0
274.8007851451004,-3.6177285594110256,-2.3949656956156997,1.1768319396898623e-07,1.7487587698475162e-05,0.0,0.0
274.8757853593867,-3.59069616795059,-2.3770668478458177,1.13350732468029e-07,1.6843788886656485e-05,0.0,0.0
274.95078557367304,-3.5638657561391063,-2.3593018544009423,1.0917776887007916e-07,1.6223691280358297e-05,0.0,0.0
275.02578578795936,-3.5372358152417127,-2.3416697110183247,1.0515843132121314e-07,1.5626422328819684e-05,0.0,0.0
275.1007860022457,-3.5108048477794087,-2.324169421091885,1.0128706413754986e-07,1.5051141603900264e-05,0.0,0.0
275.175786216532,-3.4845713674455503,-2.306799995609238,9.755821984703401e-08,1.4497039617498184e-05,0.0,0.0
275.2507864308184,-3.4585338990229415,-2.28956045308944,9.396665152419783e-08,1.3963336682504621e-05,0.0,0.0
275.3257866451047,-3.432690978301538,-2.272449819521373,9.050730540711559e-08,1.3449281815691601e-05,0.0,0.0
275.400786859391,-3.407041151996743,-2.255467128302825,8.71753137861621e-08,1.2954151680989736e-05,0.0,0.0
275.47578707367734,-3.3815829776682924,-2.2386114201801903,8.396598815456898e-08,1.2477249571668662e-05,0.0,0.0
275.55078728796366,-3.3563150236397292,-2.2218817431888325,8.087481261114033e-08,1.2017904429988207e-05,0.0,0.0
275.62578750225,-3.331235868918472,-2.205277152594049,7.789743750584505e-08,1.1575469902940694e-05,0.0,0.0
275.7007877165363,-3.30634410311646,-2.18879671083267,7.50296733193442e-08,1.1149323432755682e-05,0.0,0.0
275.7757879308226,-3.2816383263713553,-2.1724394874552364,7.22674847678411e-08,1.0738865380887502e-05,0.0,0.0
275.85078814510894,-3.2571171492683586,-2.1562045590687937,6.960698512495924e-08,1.0343518184252774e-05,0.0,0.0
275.9257883593953,-3.2327791927625555,-2.140091009280246,6.70444307526581e-08,9.962725542530815e-06,0.0,0.0
276.00078857368163,-3.208623088101862,-2.1240979286402966,6.457621583349102e-08,9.595951635383166e-06,0.0,0.0
276.07578878796795,-3.1846474767504986,-2.108224414587937,6.219886729679313e-08,9.242680368490942e-06,0.0,0.0
276.15078900225427,-3.1608510103130514,-2.092469571395498,5.99090399316596e-08,8.902414647349017e-06,0.0,0.0
276.2257892165406,-3.1372323504590702,-2.0768325101142366,5.770351167983785e-08,8.574675677795184e-06,0.0,0.0
276.3007894308269,-3.1137901688482335,-2.0613123485204503,5.5579179101909934e-08,8.259002292290083e-06,0.0,0.0
276.37578964511323,-3.0905231470560337,-2.045908211062131,5.353305301038592e-08,7.954950300999847e-06,0.0,0.0
276.45078985939955,-3.067429976500041,-2.0306192288061267,5.1562254263563e-08,7.662091866768416e-06,0.0,0.0
276.5257900736859,-3.044509358366677,-2.0154445393858023,4.9664009714232376e-08,7.380014903100001e-06,0.0,0.0
276.60079028797225,-3.021760003538542,-2.0003832869492175,4.783564830753248e-08,7.10832249430458e-06,0.0,0.0
276.67579050225856,-2.999180632522262,-1.9854346221077794,4.607459732245874e-08,6.846632336990527e-06,0.0,0.0
276.7507907165449,-2.9767699753768833,-1.970597701885388,4.437837875174031e-08,6.594576202118468e-06,0.0,0.0
276.8257909308312,-2.9545267716427683,-1.9558716896680544,4.274460581499055e-08,6.351799416859416e-06,0.0,0.0
276.9007911451175,-2.932449770271036,-1.9412557551539955,4.1170979600224224e-08,6.1179603655280994e-06,0.0,0.0
276.97579135940384,-2.910537729553498,-1.9267490743041789,3.9655285829016234e-08,5.892730008889248e-06,0.0,0.0
277.05079157369016,-2.8887894170531343,-1.9123508292933353,3.8195391740749583e-08,5.675791421160429e-06,0.0,0.0
277.12579178797654,-2.867203609535052,-1.8980602084614138,3.6789243091568815e-08,5.466839344059916e-06,0.0,0.0
277.20079200226286,-2.8457790928979776,-1.8838764062654765,3.543486126381542e-08,5.265579757272184e-06,0.0,0.0
277.2757922165492,-2.824514662106235,-1.8697986232320378,3.413034048187869e-08,5.07172946472647e-06,0.0,0.0
277.3507924308355,-2.803409121122233,-1.8558260659098236,3.287384513054366e-08,4.885015696106379e-06,0.0,0.0
277.4257926451218,-2.782461282839444,-1.841957946822963,3.166360717206307e-08,4.7051757230297575e-06,0.0,0.0
277.50079285940814,-2.7616699690158812,-1.8281934844245942,3.04979236583191e-08,4.531956489358736e-06,0.0,0.0
277.57579307369446,-2.7410340102080615,-1.8145319030508786,2.9375154334573434e-08,4.365114255119794e-06,0.0,0.0
277.6507932879808,-2.7205522457054614,-1.800972432875433,2.8293719331434865e-08,4.2044142535327285e-06,0.0,0.0
277.72579350226715,-2.7002235234654433,-1.7875143098641477,2.7252096941795902e-08,4.04963036066603e-06,0.0,0.0
277.80079371655347,-2.6800467000486767,-1.774156775730415,2.6248821479610636e-08,3.900544777253688e-06,0.0,0.0
277.8757939308398,-2.660020640555025,-1.7608990778907423,2.528248121750089e-08,3.7569477222258906e-06,0.0,0.0
277.9507941451261,-2.6401442185599158,-1.747740469420747,2.4351716400288727e-08,3.618637137522157e-06,0.0,0.0
278.02579435941243,-2.6204163160511658,-1.7346802090115392,2.3455217331659844e-08,3.485418403771772e-06,0.0,0.0
278.10079457369875,-2.6008358233662876,-1.7217175609264792,2.259172253126576e-08,3.3571040664412514e-06,0.0,0.0
278.17579478798507,-2.5814016391302412,-1.7088517949583018,2.1760016959671583e-08,3.233513572063633e-06,0.0,0.0
278.2507950022714,-2.5621126701936747,-1.6960821863866127,2.0958930308651676e-08,3.1144730141783607e-06,0.0,0.0
278.32579521655776,-2.5429678315715862,-1.6834080159357445,2.0187335354427383e-08,2.9998148886243034e-06,0.0,0.0
278.4007954308441,-2.5239660463824634,-1.6708285697329694,1.9444146371529746e-08,2.889377857841566e-06,0.0,0.0
278.4757956451304,-2.5051062457878652,-1.6583431392670713,1.8728317605055092e-08,2.78300652385044e-06,0.0,0.0
278.5507958594167,-2.4863873689324594,-1.6459510213472577,1.8038841799164133e-08,2.680551209588042e-06,0.0,0.0
278.62579607370304,-2.4678083628844796,-1.633651518062428,1.7374748779753727e-08,2.581867748294959e-06,0.0,0.0
278.70079628798936,-2.449368182576646,-1.6214439367407731,1.673510408930702e-08,2.4868172806555472e-06,0.0,0.0
278.7757965022757,-2.4310657907475224,-1.6093275899097197,1.611900767200101e-08,2.395266059406445e-06,0.0,0.0
278.850796716562,-2.412900157883299,-1.5973017952562034,1.5525592607221504e-08,2.3070852611383155e-06,0.0,0.0
278.9257969308484,-2.394870262159999,-1.5853658755872722,1.4954023889703116e-08,2.2221508050260664e-06,0.0,0.0
279.0007971451347,-2.3769750893861286,-1.573519158791019,1.4403497254578015e-08,2.1403431782324417e-06,0.0,0.0
279.075797359421,-2.3592136329457563,-1.561760977797836,1.3873238045679983e-08,2.0615472677392862e-06,0.0,0.0
279.15079757370734,-2.341584893741987,-1.5500906705419775,1.336250012551145e-08,1.9856521983699234e-06,0.0,0.0
279.22579778799366,-2.324087880140884,-1.5385075799234607,1.2870564825339719e-08,1.9125511767746375e-06,0.0,0.0
279.30079800228,-2.306721607915791,-1.527011053770253,1.2396739933944946e-08,1.8421413411597867e-06,0.0,0.0
279.3757982165663,-2.28948510019207,-1.5156004448007838,1.1940358723596976e-08,1.7743236165490826e-06,0.0,0.0
279.4507984308526,-2.2723773873922477,-1.5042751105867576,1.1500779011890456e-08,1.7090025753733626e-06,0.0,0.0
279.525798645139,-2.2553975071815806,-1.4930344135162668,1.1077382258118204e-08,1.646086303192703e-06,0.0,0.0
279.6007988594253,-2.2385445044139995,-1.481877720757208,1.0669572692911148e-08,1.585486269361916e-06,0.0,0.0
279.67579907371163,-2.221817431078486,-1.4708044042209856,1.0276776479920267e-08,1.5271172024574493e-06,0.0,0.0
279.75079928799795,-2.2052153462458217,-1.459813840526523,9.898440908360943e-09,1.4708969702903968e-06,0.0,0.0
279.82579950228427,-2.1887373160157444,-1.448905410964546,9.534033615283386e-09,1.416746464336783e-06,0.0,0.0
279.9007997165706,-2.172382413464492,-1.4380785014621649,9.183041836474948e-09,1.364589488422497e-06,0.0,0.0
279.9757999308569,-2.1561497185927414,-1.4273325025477388,8.844971684940158e-09,1.3143526515062618e-06,0.0,0.0
280.0508001451432,-2.1400383182739353,-1.416666809316014,8.519347455943246e-09,1.265965264409742e-06,0.0,0.0
280.1258003594296,-2.1240473062029794,-1.4060808213935496,8.205710957635217e-09,1.2193592403495007e-06,0.0,0.0
280.2008005737159,-2.1081757828453345,-1.3955739429044136,7.90362086632369e-09,1.1744689991308344e-06,0.0,0.0
280.27580078800224,-2.0924228553864896,-1.3851455824361536,7.612652105478202e-09,1.1312313748686718e-06,0.0,0.0
280.35080100228856,-2.076787637681789,-1.3747951530060345,7.3323952475971844e-09,1.089585527105692e-06,0.0,0.0
280.4258012165749,-2.0612692502066623,-1.36452207202755,7.062455938094979e-09,1.0494728552026005e-06,0.0,0.0
280.5008014308612,-2.0458668200071926,-1.3543257612771895,6.802454340398267e-09,1.010836915880088e-06,0.0,0.0
280.5758016451475,-2.0305794806510855,-1.3442056468614803,6.552024601471e-09,9.736233437964561e-07,0.0,0.0
280.65080185943384,-2.0154063721789743,-1.3341611591842772,6.310814337015879e-09,9.377797750491356e-07,0.0,0.0
280.72580207372016,-2.000346641056103,-1.3241917329143158,6.0784841356278985e-09,9.032557734924857e-07,0.0,0.0
280.80080228800654,-1.9853994401243686,-1.3142968069530208,5.854707081202331e-09,8.700027597681555e-07,0.0,0.0
280.87580250229286,-1.970563928554706,-1.3044758244025665,5.639168292925044e-09,8.37973942948181e-07,0.0,0.0
280.9508027165792,-1.9558392717998474,-1.2947282325341882,5.431564482197913e-09,8.071242546946044e-07,0.0,0.0
281.0258029308655,-1.9412246415474188,-1.285053482756738,5.231603525875844e-09,7.774102858429874e-07,0.0,0.0
281.1008031451518,-1.926719215673391,-1.275451030585489,5.039004055214914e-09,7.487902253205766e-07,0.0,0.0
281.17580335943813,-1.9123221781958737,-1.2659203356111857,4.853495059953241e-09,7.212238013131731e-07,0.0,0.0
281.25080357372445,-1.8980327192292614,-1.2564608614693311,4.674815506967451e-09,6.946722245979208e-07,0.0,0.0
281.3258037880108,-1.8838500349387097,-1.2470720758097158,4.502713972968152e-09,6.690981339622771e-07,0.0,0.0
281.40080400229715,-1.869773327494958,-1.2377534502661849,4.336948290717613e-09,6.444655436323618e-07,0.0,0.0
281.47580421658347,-1.8558018050294878,-1.2285044604266306,4.177285208271764e-09,6.207397926367135e-07,0.0,0.0
281.5508044308698,-1.8419346815900108,-1.219324585803237,4.023500060767102e-09,5.978874960341961e-07,0.0,0.0
281.6258046451561,-1.8281711770962967,-1.2102133098029313,3.875376454290622e-09,5.758764979374365e-07,0.0,0.0
281.7008048594424,-1.814510517296319,-1.2011701196980853,3.73270596138796e-09,5.546758262656801e-07,0.0,0.0
281.77580507372875,-1.8009519337227369,-1.1921945065974289,3.595287827781276e-09,5.342556491634079e-07,0.0,0.0
281.85080528801507,-1.7874946636496956,-1.1832859654171968,3.462928689884219e-09,5.145872330233817e-07,0.0,0.0
281.9258055023014,-1.7741379500499506,-1.1744439948524894,3.3354423027164637e-09,4.956429020550568e-07,0.0,0.0
282.00080571658776,-1.7608810415523144,-1.1656680973488656,3.2126492778349666e-09,4.773959993414694e-07,0.0,0.0
282.0758059308741,-1.747723192399413,-1.1569577790741492,3.0943768309131854e-09,4.5982084932979414e-07,0.0,0.0
282.1508061451604,-1.7346636624057643,-1.1483125498904452,2.980458538613071e-09,4.428927217028039e-07,0.0,0.0
282.2258063594467,-1.7217017169161655,-1.139731923326383,2.8707341044077243e-09,4.2658779658038354e-07,0.0,0.0
282.30080657373304,-1.7088366267643893,-1.1312154165495676,2.7650491330252044e-09,4.1088313100213776e-07,0.0,0.0
282.37580678801936,-1.6960676682321922,-1.1227625503392413,2.6632549131960878e-09,3.9575662664393073e-07,0.0,0.0
282.4508070023057,-1.6833941230086273,-1.1143728490591576,2.56520820839912e-09,3.8118699872292584e-07,0.0,0.0
282.525807216592,-1.670815278149655,-1.106045840630657,2.470771055310447e-09,3.671537460473756e-07,0.0,0.0
282.6008074308784,-1.658330426038061,-1.0977810565059618,2.3798105696729e-09,3.536371221690183e-07,0.0,0.0
282.6758076451647,-1.645938864343671,-1.0895780316416597,2.2921987593121053e-09,3.4061810759748656e-07,0.0,0.0
282.750807859451,-1.6336398959838616,-1.0814363044724005,2.2078123440363313e-09,3.280783830376315e-07,0.0,0.0
282.82580807373733,-1.621432829084368,-1.0733554168847936,2.1265325821666714e-09,3.1600030361210673e-07,0.0,0.0
282.90080828802365,-1.609316976940378,-1.0653349141914983,2.048245103453434e-09,3.043668740329341e-07,0.0,0.0
282.97580850231,-1.5972916579779268,-1.05737434510552,1.972839748143659e-09,2.9316172468712384e-07,0.0,0.0
283.0508087165963,-1.585356195715568,-1.0494732617146916,1.9002104119733026e-09,2.8236908860268896e-07,0.0,0.0
283.1258089308826,-1.5735099187263344,-1.0416312194563653,1.8302548968659674e-09,2.719737792626487e-07,0.0,0.0
283.200809145169,-1.5617521605999887,-1.0338477770922831,1.7628747671281185e-09,2.619611692358011e-07,0.0,0.0
283.2758093594553,-1.5500822599055462,-1.0261224966836429,1.697975210938399e-09,2.523171695941961e-07,0.0,0.0
283.3508095737416,-1.5384995601540838,-1.0184549435663546,1.6354649069361679e-09,2.4302821008834315e-07,0.0,0.0
283.42580978802795,-1.5270034097618255,-1.0108446863264893,1.57525589572154e-09,2.3408122005226542e-07,0.0,0.0
283.50081000231427,-1.5155931620134977,-1.0032912967759073,1.5172634560860863e-09,2.2546361001152484e-07,0.0,0.0
283.5758102166006,-1.5042681750259663,-0.995794349928077,1.4614059858000655e-09,2.1716325396833997e-07,0.0,0.0
283.6508104308869,-1.4930278117121416,-0.988353423974071,1.4076048867884248e-09,2.091684723388712e-07,0.0,0.0
283.7258106451732,-1.4818714397451442,-0.9809681002587552,1.3557844545339966e-09,2.0146801551866423e-07,0.0,0.0
283.8008108594596,-1.4707984315227602,-0.9736379632571459,1.3058717715522865e-09,1.9405104805312343e-07,0.0,0.0
283.8758110737459,-1.4598081641321303,-0.9663626005509549,1.2577966047879277e-09,1.869071333907448e-07,0.0,0.0
283.95081128803224,-1.4489000193147346,-0.9591416028053104,1.2114913067884625e-09,1.800262191976519e-07,0.0,0.0
284.02581150231856,-1.4380733834316115,-0.9519745637456523,1.1668907205163656e-09,1.7339862321277172e-07,0.0,0.0
284.1008117166049,-1.4273276474288576,-0.9448610801348045,1.1239320876653736e-09,1.670150196237467e-07,0.0,0.0
284.1758119308912,-1.4166622068033692,-0.9378007517502198,1.0825549603521195e-09,1.608664259444129e-07,0.0,0.0
284.2508121451775,-1.4060764615688497,-0.930793181361399,1.0427011160588022e-09,1.5494419037537794e-07,0.0,0.0
284.32581235946384,-1.3955698162220649,-0.9238379747074769,1.0043144757072092e-09,1.4923997962991467e-07,0.0,0.0
284.4008125737502,-1.3851416797093548,-0.9169347404749801,9.673410247488121e-10,1.4374576720804032e-07,0.0,0.0
284.47581278803654,-1.3747914653933886,-0.9100830902757555,9.317287371599023e-10,1.3845382210228025e-07,0.0,0.0
284.55081300232285,-1.364518591020174,-0.9032826386250606,8.97427502234813e-10,1.333566979192248e-07,0.0,0.0
284.6258132166092,-1.3543224786863124,-0.8965330029198234,8.643890540742241e-10,1.2844722240157268e-07,0.0,0.0
284.7008134308955,-1.344202554806498,-0.8898338034170626,8.325669036693274e-10,1.2371848733591518e-07,0.0,0.0
284.7758136451818,-1.3341582500812497,-0.8831846632124761,8.019162734862837e-10,1.1916383883206184e-07,0.0,0.0
284.85081385946813,-1.3241889994649039,-0.8765852082191844,7.723940344589315e-10,1.1477686796022912e-07,0.0,0.0
284.92581407375445,-1.3142942421338253,-0.870035067146641,7.439586453010836e-10,1.1055140173291716e-07,0.0,0.0


==> plotdata/plotdata_eprc_inh_curve.csv <==
tp,delta_t,relative_phase
-10.0,-0.011098085684892567,-0.041666666666666664
-9.9,-0.011081419261046221,-0.04125
-9.8,-0.01105979228606202,-0.04083333333333334
-9.700000000000001,-0.011032702666483374,-0.04041666666666667
-9.600000000000001,-0.010999712218648483,-0.04000000000000001
-9.500000000000002,-0.010960449980984777,-0.03958333333333334
-9.400000000000002,-0.010914613145104113,-0.039166666666666676
-9.300000000000002,-0.010861966188969063,-0.038750000000000014
-9.200000000000003,-0.010802338528151267,-0.038333333333333344
-9.100000000000003,-0.010735240275863589,-0.03791666666666668
-9.000000000000004,-0.01066282951197195,-0.03750000000000001
-8.900000000000004,-0.01058927892646011,-0.03708333333333335
-8.800000000000004,-0.010510263899533356,-0.03666666666666669
-8.700000000000005,-0.010425288187150272,-0.03625000000000002
-8.600000000000005,-0.010333813600453823,-0.035833333333333356
-8.500000000000005,-0.010235514883362384,-0.03541666666666669
-8.400000000000006,-0.010130033429106788,-0.035000000000000024
-8.300000000000006,-0.01001816241765141,-0.03458333333333336
-8.200000000000006,-0.009898524152077925,-0.03416666666666669
-8.100000000000007,-0.009770377013893494,-0.03375000000000003
-8.000000000000007,-0.009634998161089925,-0.03333333333333336
-7.9000000000000075,-0.009498899893003454,-0.0329166666666667
-7.800000000000008,-0.009354209783140277,-0.032500000000000036
-7.700000000000008,-0.009199578254566632,-0.032083333333333366
-7.6000000000000085,-0.00903427775941168,-0.031666666666666704
-7.500000000000009,-0.008857495331568543,-0.031250000000000035
-7.400000000000009,-0.008668318361657157,-0.030833333333333372
-7.30000000000001,-0.00848186568765641,-0.030416666666666706
-7.20000000000001,-0.008284824051145279,-0.03000000000000004
-7.10000000000001,-0.008074099574429283,-0.029583333333333375
-7.000000000000011,-0.007848496361987145,-0.029166666666666712
-6.900000000000011,-0.007609397623184577,-0.028750000000000046
-6.800000000000011,-0.007371408419260206,-0.02833333333333338
-6.700000000000012,-0.0071154173720344716,-0.027916666666666715
-6.600000000000012,-0.006843990641044684,-0.02750000000000005
-6.500000000000012,-0.006558581974701383,-0.027083333333333386
-6.400000000000013,-0.006271781378984542,-0.02666666666666672
-6.300000000000013,-0.005961363485482707,-0.026250000000000055
-6.2000000000000135,-0.005626831598760873,-0.02583333333333339
-6.100000000000014,-0.005300872153810587,-0.025416666666666723
-6.000000000000014,-0.004946942784613384,-0.02500000000000006
-5.900000000000015,-0.004567306321717979,-0.024583333333333394
-5.800000000000015,-0.004190317541684863,-0.02416666666666673
-5.700000000000015,-0.0037820522901483855,-0.023750000000000063
-5.600000000000016,-0.0033618238806809586,-0.023333333333333397
-5.500000000000016,-0.002921438097899909,-0.022916666666666734
-5.400000000000016,-0.0024546955125401837,-0.02250000000000007
-5.300000000000017,-0.0019815954910882283,-0.022083333333333403
-5.200000000000017,-0.0014685604340911596,-0.021666666666666737
-5.100000000000017,-0.0009532938126142199,-0.02125000000000007
-5.000000000000018,-0.0003986137095353115,-0.02083333333333341
-4.900000000000018,0.00017033449643122367,-0.020416666666666743
-4.8000000000000185,0.0007665006706929489,-0.020000000000000077
-4.700000000000019,0.0013995509413859963,-0.01958333333333341
-4.600000000000019,0.0020381078412015086,-0.019166666666666745
-4.5000000000000195,0.002722910679750612,-0.018750000000000083
-4.40000000000002,0.0034351060272683753,-0.018333333333333417
-4.30000000000002,0.004166740397209878,-0.01791666666666675
-4.200000000000021,0.004935785423981542,-0.017500000000000085
-4.100000000000021,0.005742500528754135,-0.01708333333333342
-4.000000000000021,0.006587194586700207,-0.016666666666666757
-3.9000000000000217,0.007460739605079425,-0.01625000000000009
-3.800000000000022,0.008369993790267927,-0.015833333333333425
-3.7000000000000224,0.009320815335513544,-0.01541666666666676
-3.6000000000000227,0.010313155737492252,-0.015000000000000095
-3.500000000000023,0.01134716563734628,-0.014583333333333429
-3.4000000000000234,0.012427495934446142,-0.014166666666666765
-3.300000000000024,0.0135554340936892,-0.013750000000000099
-3.200000000000024,0.014720944152486481,-0.013333333333333435
-3.1000000000000245,0.015937858809422778,-0.012916666666666769
-3.000000000000025,0.017213469056429176,-0.012500000000000103
-2.9000000000000252,0.018551215281604527,-0.012083333333333439
-2.8000000000000256,0.019926645986004132,-0.011666666666666773
-2.700000000000026,0.021371471197767278,-0.011250000000000109
-2.6000000000000263,0.022873088749378212,-0.010833333333333443
-2.5000000000000266,0.02444608280779903,-0.010416666666666777
-2.400000000000027,0.026072950033778852,-0.010000000000000113
-2.3000000000000274,0.02778514653286379,-0.009583333333333447
-2.2000000000000277,0.029564310221587675,-0.009166666666666783
-2.100000000000028,0.031414578049606234,-0.008750000000000117
-2.0000000000000284,0.03334873222630108,-0.008333333333333451
-1.9000000000000288,0.03536748103013565,-0.007916666666666787
-1.8000000000000291,0.037476753748791225,-0.007500000000000121
-1.7000000000000295,0.039683231036633515,-0.007083333333333456
-1.6000000000000298,0.041973001309969504,-0.006666666666666791
-1.5000000000000302,0.04437110652611409,-0.006250000000000126
-1.4000000000000306,0.046876802590333,-0.00583333333333346
-1.300000000000031,0.049495958073976,-0.005416666666666795
-1.2000000000000313,0.05222370766023232,-0.00500000000000013
-1.1000000000000316,0.05507977975443623,-0.004583333333333465
-1.000000000000032,0.05806467249482239,-0.0041666666666668
-0.9000000000000323,0.06118312187209085,-0.0037500000000001347
-0.8000000000000327,0.06444577301189724,-0.0033333333333334697
-0.700000000000033,0.0678541823717751,-0.0029166666666668043
-0.6000000000000334,0.07141535433211743,-0.0025000000000001393
-0.5000000000000338,0.0751374613228677,-0.002083333333333474
-0.4000000000000341,0.07903090175523175,-0.0016666666666668088
-0.30000000000003446,0.08310186809231368,-0.0012500000000001436
-0.20000000000003482,0.0873624658003962,-0.0008333333333334785
-0.10000000000003517,0.09181691026452654,-0.0004166666666668132
-3.552713678800501e-14,0.09647249925552615,-1.4802973661668753e-16
0.09999999999996412,0.10134150799504482,0.0004166666666665172
0.19999999999996376,0.10644071475763894,0.0008333333333331824
0.2999999999999634,0.11177977993474997,0.0012499999999998476
0.39999999999996305,0.1173632148950503,0.0016666666666665128
0.4999999999999627,0.12321306473043592,0.002083333333333178
0.5999999999999623,0.1293423313693154,0.002499999999999843
0.699999999999962,0.13576536272904605,0.002916666666666508
0.7999999999999616,0.14248218680538116,0.0033333333333331735
0.8999999999999613,0.1495192151636502,0.0037499999999998385
0.9999999999999609,0.15688490007306655,0.0041666666666665035
1.0999999999999606,0.16459622398465967,0.004583333333333169
1.1999999999999602,0.17266494685821954,0.0049999999999998344
1.2999999999999599,0.18109450652329429,0.0054166666666664995
1.3999999999999595,0.18992071194750793,0.0058333333333331645
1.4999999999999591,0.19914117787809005,0.0062499999999998295
1.5999999999999588,0.20878682393961867,0.006666666666666495
1.6999999999999584,0.21885321281206416,0.00708333333333316
1.799999999999958,0.22936614082428264,0.007499999999999825
1.8999999999999577,0.24034007501322208,0.00791666666666649
1.9999999999999574,0.25179152780896175,0.008333333333333156
2.099999999999957,0.2637327147820656,0.00874999999999982
2.1999999999999567,0.27617106311760153,0.009166666666666486
2.2999999999999563,0.28913524605474095,0.00958333333333315
2.399999999999956,0.30264249929874154,0.009999999999999816
2.4999999999999556,0.31669295537039943,0.010416666666666482
2.5999999999999552,0.331296213865528,0.010833333333333146
2.699999999999955,0.3464918996615154,0.011249999999999812
2.7999999999999545,0.36227072824999595,0.011666666666666476
2.899999999999954,0.37866963089030037,0.012083333333333142
2.999999999999954,0.39567604404572876,0.012499999999999808
3.0999999999999535,0.4133061915763676,0.012916666666666472
3.199999999999953,0.4315946473073211,0.013333333333333138
3.2999999999999527,0.45052856368360494,0.013749999999999802
3.3999999999999524,0.470123726470149,0.014166666666666468
3.499999999999952,0.4904043314807893,0.014583333333333134
3.5999999999999517,0.5113663001927193,0.014999999999999798
3.6999999999999513,0.5330210273963303,0.015416666666666464
3.799999999999951,0.5553844474119103,0.01583333333333313
3.8999999999999506,0.5784568338650047,0.016249999999999796
3.9999999999999503,0.6022344781842719,0.01666666666666646
4.09999999999995,0.626746041618162,0.017083333333333124
4.1999999999999496,0.6519720578003501,0.01749999999999979
4.299999999999949,0.677934459485499,0.017916666666666456
4.399999999999949,0.7046378848478128,0.018333333333333122
4.4999999999999485,0.7320565800585825,0.018749999999999784
4.599999999999948,0.760221448114379,0.01916666666666645
4.699999999999948,0.7891194873856477,0.019583333333333116
4.799999999999947,0.8187581055371709,0.019999999999999782
4.899999999999947,0.8491185134577677,0.020416666666666448
4.999999999999947,0.8802150544612175,0.02083333333333311
5.099999999999946,0.9120359538511593,0.021249999999999776
5.199999999999946,0.9445914807342319,0.021666666666666442
5.299999999999946,0.9778432689871579,0.022083333333333108
5.399999999999945,1.01181458432535,0.022499999999999774
5.499999999999945,1.0464935964917572,0.022916666666666436
5.599999999999945,1.0818589874846793,0.023333333333333102
5.699999999999944,1.1179171843968447,0.023749999999999768
5.799999999999944,1.1546640235027894,0.024166666666666434
5.8999999999999435,1.1920648479052716,0.0245833333333331
5.999999999999943,1.230135956694653,0.024999999999999762
6.099999999999945,1.2688598352682448,0.025416666666666435
6.1999999999999424,1.3082193477819715,0.025833333333333094
6.29999999999994,1.348209589648775,0.026249999999999753
6.399999999999942,1.3888239700701774,0.026666666666666426
6.499999999999943,1.4300350119677319,0.027083333333333095
6.599999999999941,1.471846793415068,0.027499999999999754
6.699999999999939,1.5142350840864083,0.027916666666666413
6.79999999999994,1.5571972764249153,0.028333333333333086
6.899999999999942,1.6007271391701465,0.02874999999999976
6.99999999999994,1.6447911014523129,0.029166666666666414
7.0999999999999375,1.6893879608941802,0.029583333333333073
7.199999999999939,1.7345102793325964,0.029999999999999746
7.29999999999994,1.7801374745023395,0.03041666666666642
7.399999999999938,1.8262620914637182,0.030833333333333077
7.499999999999936,1.8728760551017558,0.031249999999999733
7.5999999999999375,1.9199536287447927,0.031666666666666406
7.699999999999939,1.9674965877871387,0.03208333333333308
7.799999999999937,2.0154836471887165,0.03249999999999974
7.899999999999935,2.0639086775597093,0.03291666666666639
7.999999999999936,2.1127604349438798,0.03333333333333307
8.099999999999937,2.16201269690049,0.03374999999999974
8.199999999999935,2.211674256901574,0.034166666666666394
8.299999999999933,2.261725981594168,0.034583333333333056
8.399999999999935,2.312147884595902,0.034999999999999726
8.499999999999936,2.36294798815959,0.0354166666666664
8.599999999999934,2.4140930195132455,0.03583333333333306
8.699999999999932,2.4655891160407464,0.03624999999999971
8.799999999999933,2.517419559469431,0.03666666666666639
8.899999999999935,2.5695793816444166,0.03708333333333306
8.999999999999932,2.6220580474278563,0.03749999999999972
9.09999999999993,2.674832306782946,0.037916666666666377
9.199999999999932,2.7279092645517267,0.038333333333333046
9.299999999999933,2.7812669422318095,0.03874999999999972
9.399999999999931,2.834906074380399,0.03916666666666638
9.499999999999929,2.888809205553173,0.03958333333333304
9.59999999999993,2.942976934870501,0.03999999999999971
9.699999999999932,2.997393058331056,0.040416666666666386
9.79999999999993,3.0520476995647527,0.04083333333333304
9.899999999999928,3.106935000246665,0.0412499999999997
9.999999999999929,3.16205141137641,0.04166666666666637
10.09999999999993,3.2173879172047464,0.04208333333333304
10.199999999999928,3.2729148533319403,0.0424999999999997
10.299999999999926,3.3286588608996794,0.04291666666666636
10.399999999999928,3.384590546206198,0.04333333333333303
10.499999999999929,3.4407020829588078,0.043749999999999706
10.599999999999927,3.4969911516182606,0.04416666666666636
10.699999999999925,3.5534631650463666,0.04458333333333302
10.799999999999926,3.610072749102301,0.04499999999999969
10.899999999999928,3.666848725814532,0.04541666666666636
10.999999999999925,3.723772202896555,0.045833333333333025
11.099999999999923,3.780831408073425,0.04624999999999968
11.199999999999925,3.83801443961886,0.04666666666666635
11.299999999999926,3.895323967352226,0.047083333333333026
11.399999999999924,3.9527581328483734,0.04749999999999968
11.499999999999922,4.01028303690623,0.047916666666666344
11.599999999999923,4.067923775425072,0.04833333333333301
11.699999999999925,4.1256420656768,0.04874999999999969
11.799999999999923,4.183449444942937,0.049166666666666345
11.89999999999992,4.2413361139028325,0.049583333333333
11.999999999999922,4.299289792323464,0.04999999999999968
12.099999999999923,4.357302020549184,0.050416666666666346
12.199999999999921,4.415362651111934,0.050833333333333
12.299999999999919,4.473464620127345,0.051249999999999664
12.39999999999992,4.53160072660512,0.05166666666666633
12.499999999999922,4.589760483573514,0.05208333333333301
12.59999999999992,4.6479339767292345,0.052499999999999665
12.699999999999918,4.706113549789791,0.05291666666666632
12.799999999999919,4.764291006666667,0.053333333333333
12.89999999999992,4.822452705125102,0.053749999999999666
12.999999999999918,4.880584343996418,0.05416666666666633
13.099999999999916,4.938678030039,0.054583333333332984
13.199999999999918,4.996718599988583,0.05499999999999965
13.299999999999919,5.054696436669019,0.05541666666666633
13.399999999999917,5.112594499467434,0.055833333333332985
13.499999999999915,5.170407676765592,0.05624999999999965
13.599999999999916,5.228123171056609,0.05666666666666632
13.699999999999918,5.28570297074549,0.05708333333333299
13.799999999999915,5.34316379794825,0.05749999999999965
13.899999999999913,5.4004549229282475,0.057916666666666304
13.999999999999915,5.4575759364601595,0.05833333333333298
14.099999999999916,5.514508834094727,0.05874999999999965
14.199999999999914,5.571216683223668,0.059166666666666305
14.299999999999912,5.627693930695045,0.05958333333333297
14.399999999999913,5.683900016396308,0.05999999999999964
14.499999999999915,5.739821486588141,0.06041666666666631
14.599999999999913,5.79541030762374,0.06083333333333297
14.69999999999991,0.04118087088500033,0.061249999999999624
14.799999999999912,0.008078202571965676,0.0616666666666663
14.899999999999913,0.002698821671458518,0.06208333333333297
14.999999999999911,0.0007944861955024862,0.06249999999999963
15.099999999999909,3.7547715692198835e-06,0.06291666666666629
15.19999999999991,0.0,0.06333333333333296
15.299999999999912,0.0,0.06374999999999963
15.39999999999991,0.0,0.06416666666666629
15.499999999999908,0.0,0.06458333333333295
15.599999999999909,0.0,0.06499999999999963
15.69999999999991,0.0,0.06541666666666629
15.799999999999908,0.0,0.06583333333333295
15.899999999999906,0.0,0.06624999999999961
15.999999999999908,0.0,0.06666666666666628
16.09999999999991,0.0,0.06708333333333295
16.199999999999907,0.0,0.06749999999999962
16.299999999999905,0.0,0.06791666666666626
16.399999999999906,0.0,0.06833333333333294
16.499999999999908,0.0,0.06874999999999962
16.599999999999905,0.0,0.06916666666666628
16.699999999999903,0.0,0.06958333333333293
16.799999999999905,0.0,0.0699999999999996
16.899999999999906,0.0,0.07041666666666628
16.999999999999904,0.0,0.07083333333333293
17.099999999999902,0.0,0.07124999999999959
17.199999999999903,0.0,0.07166666666666627
17.299999999999905,0.0,0.07208333333333293
17.399999999999903,0.0,0.07249999999999959
17.4999999999999,0.0,0.07291666666666625
17.599999999999902,0.0,0.07333333333333293
17.699999999999903,0.0,0.0737499999999996
17.7999999999999,0.0,0.07416666666666626
17.8999999999999,0.0,0.07458333333333292
17.9999999999999,0.0,0.07499999999999958
18.099999999999902,0.0,0.07541666666666626
18.1999999999999,0.0,0.07583333333333292
18.299999999999898,0.0,0.07624999999999957
18.3999999999999,0.0,0.07666666666666624
18.4999999999999,0.0,0.07708333333333292
18.5999999999999,0.0,0.07749999999999958
18.699999999999896,0.0,0.07791666666666623
18.799999999999898,0.0,0.07833333333333291
18.8999999999999,0.0,0.07874999999999958
18.999999999999897,0.0,0.07916666666666623
19.099999999999895,0.0,0.0795833333333329
19.199999999999896,0.0,0.07999999999999957
19.299999999999898,0.0,0.08041666666666623
19.399999999999896,0.0,0.0808333333333329
19.499999999999893,0.0,0.08124999999999956
19.599999999999895,0.0,0.08166666666666623
19.699999999999896,0.0,0.0820833333333329
19.799999999999894,0.0,0.08249999999999956
19.899999999999892,0.0,0.08291666666666622
19.999999999999893,0.0,0.08333333333333288


==> plotdata/plotdata_eprc_inh_trace_tp5.csv <==
time,v_nom,v_pert,g_syn_nom,g_syn_sens,pulse_nom,pulse_sens
225.00064285897957,-2.1987748262139276e-18,-2.3087135675246213e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.0756430732659,-2.1987748262173974e-18,-2.3087135675282652e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.15064328755224,-2.1987748262208413e-18,-2.3087135675318817e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.22564350183856,-2.19877482622426e-18,-2.3087135675354713e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.30064371612488,-2.1987748262276533e-18,-2.3087135675390342e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.3756439304112,-2.1987748262310218e-18,-2.3087135675425706e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.45064414469755,-2.198774826234366e-18,-2.308713567546081e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.52564435898387,-2.1987748262376855e-18,-2.3087135675495652e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.6006445732702,-2.198774826240979e-18,-2.3087135675530238e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.6756447875565,-2.1987748262442456e-18,-2.308713567556457e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.75064500184286,-2.198774826247489e-18,-2.308713567559865e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.82564521612917,-2.1987748262507087e-18,-2.308713567563245e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.9006454304155,-2.1987748262539053e-18,-2.3087135675665993e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
225.9756456447018,-2.1987748262570792e-18,-2.308713567569929e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.05064585898816,-2.198774826260228e-18,-2.308713567573234e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.12564607327448,-2.198774826263351e-18,-2.3087135675765155e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.2006462875608,-2.1987748262664512e-18,-2.3087135675797734e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.27564650184712,-2.19877482626953e-18,-2.308713567583008e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.35064671613347,-2.1987748262725872e-18,-2.3087135675862145e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.4256469304198,-2.1987748262756206e-18,-2.308713567589397e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.5006471447061,-2.1987748262786277e-18,-2.3087135675925566e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.57564735899243,-2.198774826281614e-18,-2.308713567595694e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.65064757327877,-2.1987748262845804e-18,-2.308713567598809e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.7256477875651,-2.1987748262875267e-18,-2.3087135676019e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.8006480018514,-2.1987748262904444e-18,-2.3087135676049646e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.87564821613773,-2.1987748262933422e-18,-2.3087135676080076e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
226.95064843042408,-2.1987748262962207e-18,-2.3087135676110293e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.0256486447104,-2.1987748262990803e-18,-2.3087135676140303e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.10064885899672,-2.1987748263019114e-18,-2.308713567617006e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.17564907328304,-2.1987748263047237e-18,-2.3087135676199576e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.2506492875694,-2.198774826307518e-18,-2.3087135676228896e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.3256495018557,-2.198774826310291e-18,-2.308713567625802e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.40064971614203,-2.1987748263130387e-18,-2.308713567628691e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.47564993042835,-2.198774826315769e-18,-2.3087135676315547e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.5506501447147,-2.198774826318482e-18,-2.3087135676344e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.625650359001,-2.1987748263211688e-18,-2.308713567637227e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.70065057328733,-2.198774826323837e-18,-2.3087135676400292e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.77565078757365,-2.1987748263264894e-18,-2.308713567642809e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.85065100186,-2.1987748263291183e-18,-2.3087135676455713e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
227.92565121614632,-2.1987748263317264e-18,-2.3087135676483157e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.00065143043264,-2.1987748263343194e-18,-2.3087135676510317e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.07565164471896,-2.1987748263368906e-18,-2.3087135676537307e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.1506518590053,-2.19877482633944e-18,-2.3087135676564135e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.22565207329163,-2.1987748263419758e-18,-2.3087135676590713e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.30065228757795,-2.198774826344489e-18,-2.3087135676617094e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.37565250186427,-2.1987748263469824e-18,-2.308713567664332e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.45065271615059,-2.1987748263494626e-18,-2.308713567666932e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.52565293043693,-2.1987748263519182e-18,-2.308713567669511e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.60065314472325,-2.1987748263543572e-18,-2.308713567672075e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.67565335900957,-2.198774826356784e-18,-2.3087135676746174e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.7506535732959,-2.198774826359182e-18,-2.308713567677139e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.82565378758224,-2.1987748263615687e-18,-2.3087135676796468e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.90065400186856,-2.1987748263639375e-18,-2.3087135676821312e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
228.97565421615488,-2.1987748263662845e-18,-2.308713567684597e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.0506544304412,-2.198774826368621e-18,-2.3087135676870504e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.12565464472755,-2.198774826370932e-18,-2.308713567689477e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.20065485901387,-2.19877482637323e-18,-2.3087135676918895e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.2756550733002,-2.1987748263755124e-18,-2.3087135676942873e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.3506552875865,-2.1987748263777727e-18,-2.3087135676966596e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.42565550187285,-2.1987748263800245e-18,-2.3087135676990212e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.50065571615917,-2.198774826382249e-18,-2.3087135677013612e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.5756559304455,-2.198774826384464e-18,-2.3087135677036835e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.6506561447318,-2.1987748263866597e-18,-2.3087135677059946e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.72565635901816,-2.198774826388839e-18,-2.3087135677082784e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.80065657330448,-2.1987748263910057e-18,-2.3087135677105533e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.8756567875908,-2.1987748263931497e-18,-2.3087135677128066e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
229.95065700187712,-2.1987748263952874e-18,-2.308713567715044e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.02565721616347,-2.1987748263973967e-18,-2.3087135677172686e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.1006574304498,-2.198774826399501e-18,-2.3087135677194696e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.1756576447361,-2.198774826401581e-18,-2.3087135677216636e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.25065785902243,-2.198774826403652e-18,-2.3087135677238303e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.32565807330877,-2.1987748264057033e-18,-2.308713567725989e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.4006582875951,-2.198774826407742e-18,-2.3087135677281266e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.4756585018814,-2.1987748264097643e-18,-2.3087135677302506e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.55065871616773,-2.1987748264117715e-18,-2.3087135677323595e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.62565893045408,-2.198774826413765e-18,-2.3087135677344495e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.7006591447404,-2.1987748264157412e-18,-2.3087135677365295e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.77565935902672,-2.1987748264177057e-18,-2.3087135677385864e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.85065957331304,-2.198774826419652e-18,-2.3087135677406375e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
230.9256597875994,-2.1987748264215876e-18,-2.308713567742662e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.0006600018857,-2.1987748264235046e-18,-2.308713567744684e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.07566021617203,-2.1987748264254113e-18,-2.3087135677466772e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.15066043045834,-2.1987748264273e-18,-2.308713567748668e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.2256606447447,-2.1987748264291777e-18,-2.3087135677506323e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.300660859031,-2.198774826431039e-18,-2.3087135677525933e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.37566107331733,-2.1987748264328878e-18,-2.308713567754529e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.45066128760365,-2.1987748264347224e-18,-2.3087135677564605e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.52566150189,-2.1987748264365424e-18,-2.3087135677583672e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.60066171617632,-2.1987748264383516e-18,-2.3087135677602704e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.67566193046264,-2.1987748264401427e-18,-2.3087135677621482e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.75066214474896,-2.1987748264419273e-18,-2.308713567764024e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.8256623590353,-2.1987748264436895e-18,-2.308713567765873e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.90066257332163,-2.1987748264454506e-18,-2.308713567767722e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
231.97566278760794,-2.198774826447184e-18,-2.3087135677695422e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.05066300189426,-2.1987748264489173e-18,-2.3087135677713622e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.1256632161806,-2.198774826450627e-18,-2.3087135677731572e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.20066343046693,-2.1987748264523316e-18,-2.3087135677749483e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.27566364475325,-2.1987748264540202e-18,-2.3087135677767186e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.35066385903957,-2.1987748264556958e-18,-2.308713567778481e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.42566407332592,-2.198774826457364e-18,-2.3087135677802277e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.50066428761224,-2.1987748264590107e-18,-2.308713567781961e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.57566450189856,-2.1987748264606574e-18,-2.3087135677836855e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.65066471618488,-2.1987748264622775e-18,-2.30871356778539e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.72566493047123,-2.1987748264638952e-18,-2.308713567787093e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.80066514475755,-2.1987748264654976e-18,-2.3087135677887684e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.87566535904386,-2.1987748264670865e-18,-2.308713567790444e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
232.95066557333018,-2.1987748264686723e-18,-2.308713567792098e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.0256657876165,-2.1987748264702323e-18,-2.3087135677937446e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.10066600190285,-2.1987748264717923e-18,-2.3087135677953794e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.17566621618917,-2.198774826473334e-18,-2.308713567796997e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.2506664304755,-2.198774826474865e-18,-2.308713567798614e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.3256666447618,-2.1987748264763926e-18,-2.308713567800203e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.40066685904816,-2.198774826477895e-18,-2.308713567801792e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.47566707333448,-2.198774826479397e-18,-2.3087135678033635e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.5506672876208,-2.198774826480883e-18,-2.3087135678049235e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.62566750190712,-2.1987748264823564e-18,-2.3087135678064796e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.70066771619346,-2.1987748264838298e-18,-2.3087135678080108e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.77566793047978,-2.1987748264852758e-18,-2.308713567809542e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.8506681447661,-2.1987748264867202e-18,-2.3087135678110553e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
233.92566835905242,-2.1987748264881566e-18,-2.3087135678125575e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.00066857333877,-2.198774826489572e-18,-2.308713567814058e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.0756687876251,-2.1987748264909877e-18,-2.3087135678155315e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.1506690019114,-2.198774826492387e-18,-2.308713567817005e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.22566921619773,-2.1987748264937737e-18,-2.3087135678184655e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.30066943048408,-2.1987748264951604e-18,-2.30871356781991e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.3756696447704,-2.1987748264965243e-18,-2.3087135678213544e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.45066985905672,-2.198774826497882e-18,-2.3087135678227765e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.52567007334304,-2.19877482649924e-18,-2.308713567824192e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.60067028762938,-2.1987748265005703e-18,-2.308713567825606e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.6756705019157,-2.1987748265018992e-18,-2.3087135678269927e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.75067071620202,-2.1987748265032266e-18,-2.3087135678283794e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.82567093048834,-2.1987748265045266e-18,-2.308713567829758e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.9006711447747,-2.1987748265058266e-18,-2.3087135678311158e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
234.975671359061,-2.1987748265071243e-18,-2.3087135678324735e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.05067157334733,-2.1987748265083954e-18,-2.3087135678338186e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.12567178763365,-2.1987748265096665e-18,-2.3087135678351475e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.20067200192,-2.198774826510936e-18,-2.3087135678364764e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.27567221620632,-2.1987748265121783e-18,-2.3087135678377895e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.35067243049264,-2.1987748265134205e-18,-2.3087135678390895e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.42567264477896,-2.1987748265146627e-18,-2.3087135678403895e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.5006728590653,-2.1987748265158772e-18,-2.308713567841673e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.57567307335162,-2.1987748265170906e-18,-2.308713567842944e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.65067328763794,-2.198774826518304e-18,-2.308713567844215e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.72567350192426,-2.198774826519495e-18,-2.3087135678454705e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.8006737162106,-2.1987748265206794e-18,-2.3087135678467127e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.87567393049693,-2.1987748265218638e-18,-2.308713567847955e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
235.95067414478325,-2.198774826523033e-18,-2.308713567849184e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.02567435906957,-2.1987748265241884e-18,-2.3087135678503974e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.10067457335592,-2.198774826525344e-18,-2.3087135678516107e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.17567478764224,-2.1987748265264937e-18,-2.3087135678528164e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.25067500192856,-2.1987748265276204e-18,-2.308713567854001e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.32567521621488,-2.198774826528747e-18,-2.3087135678551853e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.40067543050122,-2.1987748265298737e-18,-2.308713567856369e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.47567564478754,-2.198774826530978e-18,-2.3087135678575245e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.55067585907386,-2.198774826532076e-18,-2.30871356785868e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.62567607336018,-2.1987748265331736e-18,-2.3087135678598356e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.70067628764653,-2.1987748265342637e-18,-2.308713567860971e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.77567650193285,-2.1987748265353326e-18,-2.3087135678620978e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.85067671621917,-2.1987748265364015e-18,-2.3087135678632245e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
236.9256769305055,-2.1987748265374704e-18,-2.3087135678643434e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.00067714479184,-2.19877482653852e-18,-2.3087135678654412e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.07567735907816,-2.19877482653956e-18,-2.308713567866539e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.15067757336448,-2.1987748265406e-18,-2.3087135678676368e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.2256777876508,-2.19877482654164e-18,-2.3087135678687126e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.30067800193714,-2.1987748265426523e-18,-2.3087135678697815e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.37567821622346,-2.1987748265436634e-18,-2.3087135678708504e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.45067843050978,-2.1987748265446745e-18,-2.3087135678719147e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.5256786447961,-2.1987748265456814e-18,-2.3087135678729547e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.60067885908245,-2.1987748265466636e-18,-2.3087135678739947e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.67567907336877,-2.198774826547646e-18,-2.3087135678750347e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.7506792876551,-2.198774826548628e-18,-2.3087135678760616e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.8256795019414,-2.1987748265496037e-18,-2.3087135678770727e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.90067971622773,-2.198774826550557e-18,-2.3087135678780838e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
237.97567993051408,-2.1987748265515104e-18,-2.308713567879095e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.0506801448004,-2.1987748265524637e-18,-2.3087135678800875e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.12568035908672,-2.1987748265534117e-18,-2.3087135678810698e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.20068057337303,-2.198774826554336e-18,-2.308713567882052e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.27568078765938,-2.1987748265552606e-18,-2.3087135678830342e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.3506810019457,-2.198774826556185e-18,-2.3087135678839956e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.42568121623202,-2.1987748265571087e-18,-2.308713567884949e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.50068143051834,-2.1987748265580043e-18,-2.3087135678859023e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.5756816448047,-2.1987748265589e-18,-2.3087135678868556e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.650681859091,-2.1987748265597954e-18,-2.3087135678877893e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.72568207337733,-2.198774826560691e-18,-2.3087135678887138e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.80068228766365,-2.1987748265615657e-18,-2.3087135678896382e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.87568250195,-2.1987748265624324e-18,-2.3087135678905627e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
238.95068271623632,-2.198774826563299e-18,-2.308713567891472e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.02568293052263,-2.1987748265641657e-18,-2.3087135678923676e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.10068314480895,-2.1987748265650243e-18,-2.3087135678932632e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.1756833590953,-2.198774826565862e-18,-2.3087135678941588e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.25068357338162,-2.1987748265667e-18,-2.308713567895048e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.32568378766794,-2.1987748265675376e-18,-2.308713567895915e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.40068400195426,-2.1987748265683754e-18,-2.3087135678967815e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.4756842162406,-2.1987748265691935e-18,-2.308713567897648e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.55068443052693,-2.1987748265700024e-18,-2.308713567898515e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.62568464481325,-2.1987748265708113e-18,-2.308713567899359e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.70068485909957,-2.1987748265716202e-18,-2.308713567900197e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.77568507338592,-2.198774826572429e-18,-2.3087135679010347e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.85068528767223,-2.1987748265732114e-18,-2.3087135679018725e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
239.92568550195855,-2.1987748265739914e-18,-2.3087135679027053e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
240.00068571624487,-2.1987748265747714e-18,-2.308713567903514e-18,3.664624711130693e-21,3.664624711130693e-21,0.0,0.0
240.07568593053122,-1.2161610829224805,-1.2161610829224807,0.5029426904936322,3.664624711130693e-21,0.0,0.0
240.15068614481754,-3.7002557917762235,-3.7002557917762235,0.7396208021230821,3.664624711130693e-21,0.0,0.0
240.22568635910386,-6.358147509864887,-6.358147509864887,0.8509983598116182,3.664624711130693e-21,0.0,0.0
240.30068657339018,-8.760056821524202,-8.760056821524202,0.9034111506322786,3.664624711130693e-21,0.0,0.0
240.37568678767653,-10.79170922630521,-10.79170922630521,0.9280759098407042,3.664624711130693e-21,0.0,0.0
240.45068700196285,-12.461068808431897,-12.461068808431897,0.9396828160421162,3.664624711130693e-21,0.0,0.0
240.52568721624917,-13.814629512899543,-13.814629512899543,0.9451448710506379,3.664624711130693e-21,0.0,0.0
240.6006874305355,-14.905325334171453,-14.905325334171453,0.9477152411732543,3.664624711130693e-21,0.0,0.0
240.67568764482183,-15.781621257506206,-15.781621257506206,0.9489248230168887,3.664624711130693e-21,0.0,0.0
240.75068785910815,-16.484674812424156,-16.484674812424156,0.9494940360744074,3.664624711130693e-21,0.0,0.0
240.82568807339447,-17.048356409303185,-17.048356409303185,0.9497619001354921,3.664624711130693e-21,0.0,0.0
240.9006882876808,-17.50014837203962,-17.50014837203962,0.9498879533843996,3.664624711130693e-21,0.0,0.0
240.97568850196714,-17.8622036631443,-17.8622036631443,0.9499472723594633,3.664624711130693e-21,0.0,0.0
241.05068871625346,-18.15232388742484,-18.15232388742484,0.9499751870767208,3.664624711130693e-21,0.0,0.0
241.12568893053978,-18.384792728430238,-18.384792728430238,0.949988323369766,3.664624711130693e-21,0.0,0.0
241.2006891448261,-18.571062932289195,-18.571062932289195,0.9499945051337929,3.664624711130693e-21,0.0,0.0
241.27568935911245,-18.720314181579273,-18.720314181579273,0.9499974141893656,3.664624711130693e-21,0.0,0.0
241.35068957339877,-18.839902982552967,-18.839902982552967,0.9499987831520574,3.664624711130693e-21,0.0,0.0
241.4256897876851,-18.935724269932265,-18.935724269932265,0.9499994273676133,3.664624711130693e-21,0.0,0.0
241.5006900019714,-19.01250159021869,-19.01250159021869,0.9499997305268482,3.664624711130693e-21,0.0,0.0
241.57569021625775,-19.074019789653505,-19.074019789653505,0.9499998731895344,3.664624711130693e-21,0.0,0.0
241.65069043054407,-19.123311527637185,-19.123311527637185,0.949999940324689,3.664624711130693e-21,0.0,0.0
241.7256906448304,-19.162806750284513,-19.162806750284513,0.9499999719175959,3.664624711130693e-21,0.0,0.0
241.8006908591167,-19.194452468595493,-19.194452468595493,0.9499999867847957,3.664624711130693e-21,0.0,0.0
241.87569107340306,-19.219808736142152,-19.219808736142152,0.9499999937811014,3.664624711130693e-21,0.0,0.0
241.95069128768938,-19.24012555366437,-19.24012555366437,0.9499999970734693,3.664624711130693e-21,0.0,0.0
242.0256915019757,-19.256404490082524,-19.256404490082524,0.9499999986228139,3.664624711130693e-21,0.0,0.0
242.10069171626202,-19.269448056973378,-19.269448056973378,0.9499999993519149,3.664624711130693e-21,0.0,0.0
242.17569193054837,-19.279899270243007,-19.279899270243007,0.94999999969502,3.664624711130693e-21,0.0,0.0
242.2506921448347,-19.28827334915729,-19.28827334915729,0.9499999998564805,3.664624711130693e-21,0.0,0.0
242.325692359121,-19.294983115356512,-19.294983115356512,0.9499999999324619,3.664624711130693e-21,0.0,0.0
242.40069257340733,-19.30035934393793,-19.30035934393793,0.9499999999682173,3.664624711130693e-21,0.0,0.0
242.47569278769365,-19.304667069853302,-19.304667069853302,0.9499999999850436,3.664624711130693e-21,0.0,0.0
242.55069300198,-19.308118653481955,-19.308118653481955,0.9499999999929616,3.664624711130693e-21,0.0,0.0
242.6256932162663,-19.310884249477898,-19.310884249477898,0.9499999999966876,3.664624711130693e-21,0.0,0.0
242.70069343055263,-19.313100194978517,-19.313100194978517,0.9499999999984414,3.664624711130693e-21,0.0,0.0
242.77569364483895,-19.314875730692563,-19.314875730692563,0.9499999999992669,3.664624711130693e-21,0.0,0.0
242.8506938591253,-19.316298386200472,-19.316298386200472,0.9499999999996549,3.664624711130693e-21,0.0,0.0
242.92569407341162,-19.317438294949206,-19.317438294949206,0.9499999999998376,3.664624711130693e-21,0.0,0.0
243.00069428769794,-19.318351651660098,-19.318351651660098,0.9499999999999235,3.664624711130693e-21,0.0,0.0
243.07569450198426,-19.31659967362718,-19.31659967362718,0.9150261155641064,3.664624711130693e-21,0.0,0.0
243.1506947162706,-19.310419605891806,-19.310419605891806,0.881339781225689,3.664624711130693e-21,0.0,0.0
243.22569493055693,-19.300743710952,-19.300743710952,0.8488935963232911,3.664624711130693e-21,0.0,0.0
243.30069514484325,-19.288258544590764,-19.288258544590764,0.8176419052326401,3.664624711130693e-21,0.0,0.0
243.37569535912957,-19.273473097931074,-19.273473097931074,0.7875407331237032,3.664624711130693e-21,0.0,0.0
243.4506955734159,-19.256767032822324,-19.256767032822324,0.758547724082893,3.664624711130693e-21,0.0,0.0
243.52569578770223,-19.238425102054613,-19.238425102054613,0.7306220815132832,3.664624711130693e-21,0.0,0.0
243.60069600198855,-19.21866190372345,-19.21866190372345,0.7037245107289635,3.664624711130693e-21,0.0,0.0
243.67569621627487,-19.19763981944185,-19.19763981944185,0.6778171636627648,3.664624711130693e-21,0.0,0.0
243.75069643056122,-19.175482109180056,-19.175482109180056,0.6528635856095472,3.664624711130693e-21,0.0,0.0
243.82569664484754,-19.15228253902687,-19.15228253902687,0.6288286639301122,3.664624711130693e-21,0.0,0.0
243.90069685913386,-19.128112509247643,-19.128112509247643,0.6056785786435614,3.664624711130693e-21,0.0,0.0
243.97569707342018,-19.103026367543965,-19.103026367543965,0.5833807548385807,3.664624711130693e-21,0.0,0.0
244.05069728770653,-19.077065395855637,-19.077065395855637,0.5619038168366797,3.664624711130693e-21,0.0,0.0
244.12569750199285,-19.050260821279814,-19.050260821279814,0.5412175440428979,3.664624711130693e-21,0.0,0.0
244.20069771627917,-19.022636104453323,-19.022636104453323,0.5212928284218508,3.664624711130693e-21,0.0,0.0
244.27569793056549,-18.994208689660642,-18.994208689660642,0.5021016335392741,3.664624711130693e-21,0.0,0.0
244.35069814485183,-18.964991351522507,-18.964991351522507,0.4836169551114436,3.664624711130693e-21,0.0,0.0
244.42569835913815,-18.934993237558405,-18.934993237558405,0.4658127830069479,3.664624711130693e-21,0.0,0.0
244.50069857342447,-18.904220680162446,-18.904220680162446,0.4486640646473555,3.664624711130693e-21,0.0,0.0
244.5756987877108,-18.872677832768026,-18.872677832768026,0.4321466697552692,3.664624711130693e-21,0.0,0.0
244.65069900199714,-18.84036717122672,-18.84036717122672,0.4162373564001686,3.664624711130693e-21,0.0,0.0
244.72569921628346,-18.80728989129184,-18.80728989129184,0.4009137382942626,3.664624711130693e-21,0.0,0.0
244.80069943056978,-18.77344622558792,-18.77344622558792,0.3861542532923297,3.664624711130693e-21,0.0,0.0
244.8756996448561,-18.73883569785147,-18.73883569785147,0.3719381330512286,3.664624711130693e-21,0.0,0.0
244.95069985914245,-18.703457328038375,-18.703457328038375,0.358245373806378,3.664624711130693e-21,0.0,0.0
245.02570007342877,-18.667309798738877,-18.667309798738877,0.3450567082240923,3.664624711130693e-21,0.0,0.0
245.10070028771509,-18.630391590955792,-18.630391590955792,0.33235357829016193,3.664624711130693e-21,0.0,0.0
245.1757005020014,-18.59270109548808,-18.59270109548808,0.32011810919652883,3.664624711130693e-21,0.0,0.0
245.25070071628775,-18.554236704777768,-18.554236704777768,0.3083330841893155,3.664624711130693e-21,0.0,0.0
245.32570093057407,-18.51499688901704,-18.51499688901704,0.29698192034281323,3.664624711130693e-21,0.0,0.0
245.4007011448604,-18.474980259493947,-18.474980259493947,0.28604864522534224,3.664624711130693e-21,0.0,0.0
245.4757013591467,-18.434185621523675,-18.434185621523675,0.2755178744241484,3.664624711130693e-21,0.0,0.0
245.55070157343306,-18.392612018821193,-18.392612018821193,0.2653747898977137,3.664624711130693e-21,0.0,0.0
245.62570178771938,-18.35025877078813,-18.35025877078813,0.2556051191250161,3.664624711130693e-21,0.0,0.0
245.7007020020057,-18.307125503888248,-18.307125503888248,0.24619511502240285,3.664624711130693e-21,0.0,0.0
245.77570221629202,-18.263212178050328,-18.263212178050328,0.2371315365998165,3.664624711130693e-21,0.0,0.0
245.85070243057837,-18.218519108852714,-18.218519108852714,0.22840163032915287,3.664624711130693e-21,0.0,0.0
245.92570264486469,-18.173046986097837,-18.173046986097837,0.2199931121985373,3.664624711130693e-21,0.0,0.0
246.000702859151,-18.12679688926908,-18.12679688926908,0.21189415042726567,3.664624711130693e-21,0.0,0.0
246.07570307343732,-18.079770300271033,-18.079770300271033,0.20409334881708724,3.664624711130693e-21,0.0,0.0
246.15070328772367,-18.031969113780637,-18.031969113780637,0.1965797307164048,3.664624711130693e-21,0.0,0.0
246.22570350201,-17.983395645478893,-17.983395645478893,0.18934272357482576,3.664624711130693e-21,0.0,0.0
246.3007037162963,-17.93405263838631,-17.93405263838631,0.1823721440663315,3.664624711130693e-21,0.0,0.0
246.37570393058263,-17.88394326748787,-17.88394326748787,0.1756581837601329,3.664624711130693e-21,0.0,0.0
246.45070414486898,-17.83307114280386,-17.83307114280386,0.16919139531904565,3.664624711130693e-21,0.0,0.0
246.5257043591553,-17.781440311038892,-17.781440311038892,0.16296267920596824,3.664624711130693e-21,0.0,0.0
246.60070457344162,-17.72905525592253,-17.72905525592253,0.15696327087975648,3.664624711130693e-21,0.0,0.0
246.67570478772794,-17.675920897339584,-17.675920897339584,0.1511847284624755,3.664624711130693e-21,0.0,0.0
246.75070500201429,-17.622042589335972,-17.622042589335972,0.14561892086067812,3.664624711130693e-21,0.0,0.0
246.8257052163006,-17.567426117076256,-17.567426117076256,0.14025801632399373,3.664624711130693e-21,0.0,0.0
246.90070543058692,-17.512077692821013,-17.512077692821013,0.13509447142492764,3.664624711130693e-21,0.0,0.0
246.97570564487324,-17.45600395098653,-17.45600395098653,0.13012102044436585,3.664624711130693e-21,0.0,0.0
247.0507058591596,-17.399211942343353,-17.399211942343353,0.12533066514784777,3.664624711130693e-21,0.0,0.0
247.1257060734459,-17.341709127407377,-17.341709127407377,0.12071666493822115,3.664624711130693e-21,0.0,0.0
247.20070628773223,-17.283503369073113,-17.283503369073113,0.11627252737082439,3.664624711130693e-21,0.0,0.0
247.27570650201855,-17.22460292453691,-17.22460292453691,0.11199199901784758,3.664624711130693e-21,0.0,0.0
247.35070671630487,-17.165016436555344,-17.165016436555344,0.10786905666901953,3.664624711130693e-21,0.0,0.0
247.42570693059122,-17.104752924082966,-17.104752924082966,0.10389789885623717,3.664624711130693e-21,0.0,0.0
247.50070714487754,-17.043821772331682,-17.043821772331682,0.10007293769021343,3.664624711130693e-21,0.0,0.0
247.57570735916386,-16.98223272229341,-16.98223272229341,0.09638879099765493,3.664624711130693e-21,0.0,0.0
247.65070757345018,-16.91999585976651,-16.91999585976651,0.0928402747479071,3.664624711130693e-21,0.0,0.0
247.72570778773652,-16.857121603925773,-16.857121603925773,0.08942239575840912,3.664624711130693e-21,0.0,0.0
247.80070800202284,-16.793620695475056,-16.793620695475056,0.0861303446686946,3.664624711130693e-21,0.0,0.0
247.87570821630916,-16.72950418442085,-16.72950418442085,0.08295948917305218,3.664624711130693e-21,0.0,0.0
247.95070843059548,-16.664783417504527,-16.664783417504527,0.0799053675023227,3.664624711130693e-21,0.0,0.0
248.02570864488183,-16.599470025330522,-16.599470025330522,0.07696368214566167,3.664624711130693e-21,0.0,0.0
248.10070885916815,-16.533575909226673,-16.533575909226673,0.0741302938034327,3.664624711130693e-21,0.0,0.0
248.17570907345447,-16.467113227872645,-16.467113227872645,0.07140121556272258,3.664624711130693e-21,0.0,0.0
248.2507092877408,-16.400094383731503,-16.400094383731503,0.06877260728728286,3.664624711130693e-21,0.0,0.0
248.32570950202714,-16.33253200931863,-16.33253200931863,0.06624077021400344,3.664624711130693e-21,0.0,0.0
248.40070971631346,-16.26443895334159,-16.26443895334159,0.06380214174831475,3.664624711130693e-21,0.0,0.0
248.47570993059978,-16.195828266743668,-16.195828266743668,0.06145329045119544,3.664624711130693e-21,0.0,0.0
248.5507101448861,-16.126713188682885,-16.126713188682885,0.05919091121073123,3.664624711130693e-21,0.0,0.0
248.62571035917244,-16.057107132477178,-16.057107132477178,0.05701182059143119,3.664624711130693e-21,0.0,0.0
248.70071057345876,-15.98702367154593,-15.98702367154593,0.05491295235475706,3.664624711130693e-21,0.0,0.0
248.77571078774508,-15.916476525376543,-15.916476525376543,0.052891353144562364,3.664624711130693e-21,0.0,0.0
248.8507110020314,-15.845479545543828,-15.845479545543828,0.05094417833137069,3.664624711130693e-21,0.0,0.0
248.92571121631775,-15.774046701809109,-15.774046701809109,0.04906868800964525,3.664624711130693e-21,0.0,0.0
249.00071143060407,-15.70219206832449,-15.70219206832449,0.047262243142417226,3.664624711130693e-21,0.0,0.0
249.0757116448904,-15.629929809966741,-15.629929809966741,0.04552230184784827,3.664624711130693e-21,0.0,0.0
249.1507118591767,-15.557274168824016,-15.557274168824016,0.04384641582250177,3.664624711130693e-21,0.0,0.0
249.22571207346306,-15.484239450857592,-15.484239450857592,0.042232226896290095,3.664624711130693e-21,0.0,0.0
249.30071228774938,-15.410840012759154,-15.410840012759154,0.0406774637142499,3.664624711130693e-21,0.0,0.0
249.3757125020357,-15.337090249023527,-15.337090249023527,0.039179938540476814,3.664624711130693e-21,0.0,0.0
249.45071271632202,-15.263004579254929,-15.263004579254929,0.03773754417972189,3.664624711130693e-21,0.0,0.0
249.52571293060836,-15.188597435724,-15.188597435724,0.03634825101231847,3.664624711130693e-21,0.0,0.0
249.60071314489468,-15.11388325119141,-15.11388325119141,0.0350101041382669,3.664624711130693e-21,0.0,0.0
249.675713359181,-15.038876447012594,-15.038876447012594,0.03372122062645867,3.664624711130693e-21,0.0,0.0
249.75071357346732,-14.963591421537135,-14.963591421537135,0.03247978686516961,3.664624711130693e-21,0.0,0.0
249.82571378775367,-14.888042538814858,-14.888042538814858,0.031284056010093264,3.664624711130693e-21,0.0,0.0
249.90071400204,-14.81224411761966,-14.81224411761966,0.03013234552632409,3.664624711130693e-21,0.0,0.0
249.9757142163263,-14.736210420800948,-14.736210420800948,0.029023034820831614,3.664624711130693e-21,0.0,0.0
250.05071443061263,-14.659955644971062,-14.667889113890462,0.02795456296209419,0.3752442362193401,0.0,0.0
250.12571464489898,-14.583493910536658,-14.623925162346255,0.026925426483683502,0.6795276153904642,0.0,0.0
250.2007148591853,-14.506839252080049,-14.592489075768585,0.025934177268709276,0.8227193088849363,0.0,0.0
250.27571507347162,-14.43000560909608,-14.566649484555937,0.024979420512147257,0.8901034070294618,0.0,0.0
250.35071528775794,-14.353006817088918,-14.543135849280018,0.024059812758183464,0.9218134634715717,0.0,0.0
250.42571550204428,-14.27585659903188,-14.520423176425938,0.023174060009812744,0.936735792437156,0.0,0.0
250.5007157163306,-14.198568557192866,-14.497813392728197,0.02232091590803175,0.9437580411097061,0.0,0.0
250.57571593061692,-14.121156165326774,-14.474998546743148,0.021499179978064206,0.9470626175289009,0.0,0.0
250.65071614490324,-14.043632761235427,-14.451853960619934,0.020707695940150837,0.948617707047873,0.0,0.0
250.7257163591896,-13.966011539694824,-14.42834047999727,0.019945350082526694,0.9493495114019711,0.0,0.0
250.8007165734759,-13.88830554574857,-14.40445834493499,0.01921106969429694,0.9496938887552637,0.0,0.0
250.87571678776223,-13.81052766836569,-14.380225455204936,0.01850382155600554,0.9498559481373884,0.0,0.0
250.95071700204855,-13.73269063446024,-14.355667156042957,0.017822610485773147,0.9499322111177594,0.0,0.0
251.0257172163349,-13.654807003269553,-14.330811461887519,0.017166477938958348,0.9499680994575692,0.0,0.0
251.10071743062122,-13.576889161087172,-14.30568684533712,0.01653450065937183,0.9499849880308725,0.0,0.0
251.17571764490754,-13.498949316346094,-14.280321234748316,0.015925789380145657,0.9499929355678645,0.0,0.0
251.25071785919386,-13.420999495047306,-14.254741579979155,0.01533948757242943,0.9499966755726066,0.0,0.0
251.3257180734802,-13.343051536528025,-14.228973683965235,0.014774770240152743,0.9499984355688775,0.0,0.0
251.40071828776652,-13.265117089563828,-14.203042157525962,0.014230842759158117,0.9499992637996121,0.0,0.0
251.47571850205284,-13.187207608798033,-14.176970430219887,0.013706939759070615,0.9499996535539318,0.0,0.0
251.55071871633916,-13.109334351491757,-14.15078078568003,0.013202324046331163,0.949999836967108,0.0,0.0
251.6257189306255,-13.031508374587359,-14.124494406668783,0.01271628556687786,0.9499999232788989,0.0,0.0
251.70071914491183,-12.953740532077775,-14.098131423019872,0.012248140407015886,0.9499999638960748,0.0,0.0
251.77571935919815,-12.876041472674144,-14.07171095936866,0.011797229831069919,0.9499999830099751,0.0,0.0
251.85071957348447,-12.798421637763518,-14.045251181324819,0.01136291935446503,0.9499999920047212,0.0,0.0
251.92571978777082,-12.720891259648598,-14.018769339559531,0.010944597850931761,0.9499999962375286,0.0,0.0
252.00072000205714,-12.64346036006105,-13.992281811656978,0.01054167669257911,0.9499999982294314,0.0,0.0
252.07572021634346,-12.566138748939823,-13.965804141749715,0.010153588921625389,0.9499999991667941,0.0,0.0
252.15072043062978,-12.488936023465813,-13.939351078030137,0.009779788452621445,0.9499999996079048,0.0,0.0
252.2257206449161,-12.41186156734414,-13.912936608257917,0.00941974930404381,0.9499999998154853,0.0,0.0
252.30072085920244,-12.334924550325148,-13.886573993389511,0.009072964858176422,0.94999999991317,0.0,0.0
252.37572107348876,-12.258133927955294,-13.860275799453643,0.008738947148239458,0.9499999999591391,0.0,0.0
252.45072128777508,-12.18149844154901,-13.834053927789808,0.00841722617176233,0.9499999999807711,0.0,0.0
252.5257215020614,-12.105026618372627,-13.807919643759305,0.008107349229234569,0.9499999999909512,0.0,0.0
252.60072171634775,-12.028726772031526,-13.781883604029932,0.007808880287103948,0.9499999999957415,0.0,0.0
252.67572193063407,-11.9526070030517,-13.75595588252792,0.007521399364225707,0.9499999999979961,0.0,0.0
252.7507221449204,-11.876675199646872,-13.73014599514324,0.007244501940899308,0.9499999999990574,0.0,0.0
252.8257223592067,-11.800939038662623,-13.704462923267613,0.006977798389661322,0.9499999999995563,0.0,0.0
252.90072257349306,-11.725405986688825,-13.678915136238466,0.006720913427033467,0.9499999999997911,0.0,0.0
252.97572278777938,-11.650083301331922,-13.653510612756167,0.006473485585454285,0.9499999999999016,0.0,0.0
253.0507230020657,-11.574978032638787,-13.627707924734588,0.0062351667046515215,0.9265386236113224,0.0,0.0
253.12572321635201,-11.500097024663814,-13.599743518289486,0.006005621441739356,0.8924284607192107,0.0,0.0
253.20072343063836,-11.425446917171236,-13.569592347095515,0.005784526799351279,0.8595740503482314,0.0,0.0
253.27572364492468,-11.351034147464755,-13.537369886583143,0.0055715716711445245,0.8279291624525379,0.0,0.0
253.350723859211,-11.276864952336716,-13.50318469774451,0.005366456404036631,0.7974492689276323,0.0,0.0
253.42572407349732,-11.202945370129173,-13.467138972376079,0.005168892376558054,0.7680914809540484,0.0,0.0
253.50072428778367,-11.12928124289966,-13.429329027968144,0.0049786015927276,0.7398144886477069,0.0,0.0
253.57572450207,-11.055878218684168,-13.38984575734258,0.004795316290879132,0.712578502932012,0.0,0.0
253.6507247163563,-10.982741753850489,-13.348775037580179,0.004618778566889227,0.6863451995499132,0.0,0.0
253.72572493064263,-10.909877115535124,-13.306198102285032,0.004448740011275516,0.661077665137136,0.0,0.0
253.80072514492898,-10.837289384156986,-13.262191880798044,0.004284961359655138,0.6367403452807068,0.0,0.0
253.8757253592153,-10.764983456001556,-13.21682930758614,0.004127212156071421,0.613298994489684,0.0,0.0
253.95072557350161,-10.692964045869338,-13.170179604693706,0.003975270428715051,0.5907206280076975,0.0,0.0
254.02572578778793,-10.621235689782406,-13.122308539840498,0.003828922377583458,0.5689734753994911,0.0,0.0
254.10072600207428,-10.549802747743454,-13.073278662482968,0.0036879620736388996,0.5480269358461551,0.0,0.0
254.1757262163606,-10.478669406541654,-13.023149519917892,0.003552191169041915,0.5278515350861549,0.0,0.0
254.25072643064692,-10.407839682599798,-12.971977855295997,0.003421418618052428,0.508418883941551,0.0,0.0
254.32572664493324,-10.337317424857785,-12.919817789225009,0.003295460408205767,0.4897016383710664,0.0,0.0
254.4007268592196,-10.267106317687306,-12.866720986473743,0.0031741393013853367,0.4716734609937806,0.0,0.0
254.4757270735059,-10.197209883832942,-12.81273680913917,0.003057284584427605,0.4543089840293177,0.0,0.0
254.55072728779223,-10.127631487375178,-12.75791245750479,0.0029447318289084617,0.4375837736023742,0.0,0.0
254.62572750207855,-10.058374336710886,-12.702293099698801,0.0028363226597729616,0.42147429536136416,0.0,0.0
254.7007277163649,-9.988402840037542,-12.64592199115374,0.0027319045324828584,0.4059578813627987,0.0,0.0
254.77572793065121,-9.81728483340103,-12.588840584773065,0.002631330518368386,0.3910126981748061,0.0,0.0
254.85072814493753,-9.198177047069521,-12.53108863262419,0.002534459097882216,0.3766177161549075,0.0,0.0
254.92572835922385,-7.023783106386011,-12.472704279900164,0.0024411539614646936,0.36275267985881915,0.0,0.0
255.0007285735102,0.029437121754024298,-12.413724151822517,0.0023512838177401556,0.34939807953864416,0.0,0.0
255.07572878779652,10.949365998809412,-12.354183434095317,0.0022647222087744116,0.3365351236903473,0.0,0.0
255.15072900208284,92.30467815167918,-12.294115947464324,0.0021813473321334494,0.3241457126118834,0.0,0.0
255.22572921636916,99.64495620253949,-12.233554216883846,0.0021010418694930046,0.3122124129347733,0.0,0.0
255.3007294306555,99.78598782767922,-12.17252953574872,0.002023692821557774,0.30071843309328994,0.0,0.0
255.37572964494183,99.78798651376842,-12.111072025606747,0.0019491913490580267,0.28964759969673654,0.0,0.0
255.45072985922815,99.7872202248597,-12.049210691730035,0.0018774326195998626,0.278984334771572,0.0,0.0
255.52573007351447,99.78730676478826,-11.986973474889568,0.0018083156601536262,0.2687136338413559,0.0,0.0
255.60073028780081,99.78778008114254,-11.924387299646716,0.0017417432149728932,0.258821044813675,0.0,0.0
255.67573050208713,99.7882444190189,-11.861478119447655,0.0016776216087441191,0.24929264764433617,0.0,0.0
255.75073071637345,99.78869184462387,-11.798270958781542,0.0016158606147743811,0.24011503475021753,0.0,0.0
255.82573093065977,99.78912280540243,-11.73478995264024,0.0015563733280317359,0.2312752921432101,0.0,0.0
255.90073114494612,99.7895379035675,-11.671058383496913,0.0014990760428595523,0.22276098125870772,0.0,0.0
255.97573135923244,99.78993772280259,-11.607098716001646,0.0014438881351927352,0.21456012145307404,0.0,0.0
256.05073157351876,99.79032282539552,-11.54293262957548,0.0013907319491101226,0.2066611731454579,0.0,0.0
256.1257317878051,99.79069375294951,-11.478581049068286,0.0013395326875634066,0.1990530215802366,0.0,0.0
256.2007320020914,99.7910510271423,-11.41406417363188,0.0012902183071288324,0.19172496118723875,0.0,0.0
256.2757322163777,99.71923641143991,-11.349401503946943,0.001242719416633566,0.18466668051773913,0.0,0.0
256.3507324306641,99.5326227754337,-11.284611867930277,0.001196969179514101,0.17786824773502966,0.0,0.0
256.4257326449504,99.31820479716613,-11.219713445038508,0.001152903219769296,0.17132009663914888,0.0,0.0
256.50073285923673,99.07480915167825,-11.15472378927417,0.00111045953137572,0.16501301320610554,0.0,0.0
256.57573307352305,98.7965975113905,-11.089659850991554,0.0010695783910378367,0.15893812262265622,0.0,0.0
256.6507332878094,98.47597036276653,-11.024537997591207,0.0010302022741502492,0.15308687679839203,0.0,0.0
256.7257335020957,98.10305906755379,-10.959374033184709,0.0009922757738537757,0.14745104233756295,0.0,0.0
256.800733716382,97.66486656486661,-10.894183217304523,0.0009557455230714334,0.14202268895371542,0.0,0.0
256.87573393066833,97.14400426710642,-10.828980282727409,0.0009205601194146411,0.13679417831083993,0.0,0.0
256.95073414495465,96.51680890657641,-10.763779452474274,0.000886670052853975,0.131758153275328,0.0,0.0
257.025734359241,95.75048441746384,-10.698594456044058,0.0008540276360526934,0.12690752756361395,0.0,0.0
257.10073457352735,94.79868687499513,-10.633438544934602,0.0008225869372650056,0.12223547577093448,0.0,0.0
257.17573478781367,93.59459247340023,-10.568324507498959,0.000792303715704667,0.11773542376717644,0.0,0.0
257.2507350021,92.03987135527846,-10.503264683181722,0.0007631353592929556,0.11340103944629693,0.0,0.0
257.3257352163863,89.98703934307623,-10.438270976176304,0.0007350408246984294,0.10922622381630043,0.0,0.0
257.4007354306726,87.21141147031523,-10.373354868540547,0.0007079805795841005,0.10520510241723485,0.0,0.0
257.47573564495895,83.36804845984298,-10.308527432805478,0.0006819165469807537,0.10133201705513065,0.0,0.0
257.55073585924526,77.93186379665958,-10.243799344108528,0.0006568120517081451,0.09760151784025203,0.0,0.0
257.62573607353164,70.63914074695042,-10.179180891880698,0.000632631768768677,0.09400835551845661,0.0,0.0
257.70073628781796,63.590138767431576,-10.114681991114193,0.0006093416736409462,0.09054747408487344,0.0,0.0
257.7757365021043,57.10093647067479,-10.050312193235303,0.0005869089944032118,0.0872140036695053,0.0,0.0
257.8507367163906,51.127033608967025,-9.984117251537954,0.000565302165619421,0.08400325368474472,0.0,0.0
257.9257369306769,45.627472352692195,-9.817069079844758,0.0005444907839229026,0.08091070622516248,0.0,0.0
258.00073714496324,40.564554736582615,-9.239688872943733,0.0005244455652352302,0.07793200971027887,0.0,0.0
258.07573735924956,35.90358270684016,-7.297382715327393,0.0005051383035600561,0.07506297276137523,0.0,0.0
258.1507375735359,31.61261895414778,-1.198400832325117,0.00048654183129393446,0.07229955830372739,0.0,0.0
258.22573778782225,27.662266864156617,9.252146943033491,0.0004686299809982855,0.06963787788596383,0.0,0.0
258.3007380021086,24.02546805167134,85.62291600198247,0.0004513775485787123,0.0670741862085539,0.0,0.0
258.3757382163949,20.677316068447148,99.50490204193129,0.0004347602578198536,0.06460487585372796,0.0,0.0
258.4507384306812,17.594884988157713,99.7726630479224,0.00041875472622587574,0.0622264722094135,0.0,0.0
258.52573864496753,14.757071676513595,99.77749666956458,0.0004033384321185312,0.05993562858004423,0.0,0.0
258.60073885925385,12.144450650465892,99.77710110143623,0.00038848968294649076,0.05772912147736347,0.0,0.0
258.67573907354017,9.739140518609911,99.7775561697445,0.0003741875847613551,0.05560384608459426,0.0,0.0
258.7507392878265,7.524681075944845,99.77838832802976,0.0003604120128173951,0.05355681188759456,0.0,0.0
258.82573950211287,5.485920200631472,99.7791983221198,0.00034714358325365095,0.051585138466849624,0.0,0.0
258.9007397163992,3.611264312284236,99.7799786860757,0.00033436362581854603,0.0496860514443808,0.0,0.0
258.9757399306855,1.9111938816591336,99.78073033473258,0.00032205415759863066,0.04785687857986713,0.0,0.0
259.0507401449718,0.375390013899218,99.78145432082341,0.0003101978577144939,0.04609504601048679,0.0,0.0
259.12574035925815,-1.0121415330206534,99.78215166200538,0.0002987780429482354,0.04439807462918724,0.0,0.0
259.20074057354446,-2.265917818981701,99.78282333859491,0.0002877786442682015,0.042763576596288176,0.0,0.0
259.2757407878308,-3.3990724356575726,99.78347029486373,0.0002771841842179563,0.04118925197950824,0.0,0.0
259.3507410021171,-4.423455999297291,99.78409344036108,0.000266979755137666,0.03967288551768806,0.0,0.0
259.4257412164035,-5.349738662951756,99.71069544369757,0.0002571509981872573,0.03821234350365527,0.0,0.0
259.5007414306898,-6.187511278963819,99.52354549278027,0.0002476840831418288,0.03680557078184611,0.0,0.0
259.5757416449761,-6.945382913347157,99.30864642298762,0.00023856568893088743,0.03545058785645802,0.0,0.0
259.65074185926244,-7.631073225619234,99.06469065006269,0.00022978298489402348,0.0341454881060647,0.0,0.0
259.72574207354876,-8.251498833182826,98.78581780105561,0.00022132361272665364,0.03288843510077393,0.0,0.0
259.8007422878351,-8.812853222649291,98.46440345613577,0.0002131756690904219,0.03167766001815344,0.0,0.0
259.8757425021214,-9.320680087971951,98.09054603219457,0.00020532768886379345,0.030511459154288077,0.0,0.0
259.9507427164077,-9.77994019638923,97.6512040716752,0.00019776862900927096,0.0293881915264667,0.0,0.0
260.0257429306941,-10.19507203148409,97.12892821110941,0.00019048785303453326,0.028306276564125224,0.0,0.0
260.1007431449804,-10.570046556673267,96.49997062087927,0.00018347511602563092,0.02726419188479672,0.0,0.0
260.17574335926673,-10.908416496569302,95.73141560986889,0.0001767205502311794,0.026260471151938917,0.0,0.0
260.25074357355305,-11.213360559019494,94.77674725025747,0.00017021465117726393,0.02529370201162513,0.0,0.0
260.3257437878394,-11.487723025681746,93.56889074266361,0.00016394826429351955,0.02436252410519496,0.0,0.0
260.4007440021257,-11.73404913013172,92.00914586785662,0.00015791257203156712,0.02346562715506867,0.0,0.0
260.475744216412,-11.954616624463789,89.94948000147153,0.0001520990814576774,0.02260174912103139,0.0,0.0
260.55074443069833,-12.151463911652609,87.16440554446788,0.00014649961230220877,0.021769674424393128,0.0,0.0
260.6257446449847,-12.326415094120149,83.3078595247917,0.0001411062854489983,0.02096823223752561,0.0,0.0
260.700744859271,-12.481102260815064,77.85336585789142,0.0001359115118485129,0.020196294836369123,0.0,0.0
260.77574507355735,-12.616985306914689,70.54865682539024,0.0001309079818391576,0.019452776013591307,0.0,0.0
260.85074528784367,-12.735369552856467,63.49814786485156,0.0001260886548617164,0.018736629550164745,0.0,0.0
260.92574550213,-12.837421403341036,57.0085285397878,0.00012144674955245137,0.018046847743212913,0.0,0.0
261.0007457164163,-12.924182262553398,51.03510253872127,0.00011697573420092145,0.017382459988052955,0.0,0.0
261.0757459307026,-12.996580899291036,45.53674395553076,0.00011266931755909172,0.016742531412439865,0.0,0.0
261.15074614498894,-13.055444435028008,40.475611101279156,0.00010852143998880285,0.016126161561090636,0.0,0.0
261.2257463592753,-13.101508109166573,35.81688336643981,0.00010452626493514271,0.01553248312863702,0.0,0.0
261.30074657356164,-13.135423958764022,31.52851926445884,0.00010067817071372208,0.014960660739224096,0.0,0.0
261.37574678784796,-13.15776853477534,27.581033940557468,9.697174260029947e-05,0.014409889771037632,0.0,0.0
261.4507470021343,-13.169049763203766,23.94729456996568,9.340176521162273e-05,0.01387939522410587,0.0,0.0
261.5257472164206,-13.16971304737733,20.602332198459482,8.996321516676705e-05,0.013368430629782758,0.0,0.0
261.6007474307069,-13.160146696741494,17.523168696120017,8.665125401864349e-05,0.012876277000378236,0.0,0.0
261.67574764499324,-13.140686757953471,14.688657603539571,8.346122144573097e-05,0.012402241817457353,0.0,0.0
261.75074785927956,-13.111621315561775,12.079337749082047,8.038862869445162e-05,0.011945658057384881,0.0,0.0
261.8257480735659,-13.07319432204556,9.67729860700994,7.74291522629634e-05,0.01150588325274404,0.0,0.0
261.90074828785225,-13.025609010367658,7.466056449999933,7.45786278174809e-05,0.01108229858830877,0.0,0.0
261.9757485021386,-12.969030936369855,5.430440426407952,7.183304433256452e-05,0.010674308030297435,0.0,0.0
262.0507487164249,-12.903590693222094,3.559331192373315,6.918853844713265e-05,0.010281337487682729,0.0,0.0
262.1257489307112,-12.829386335652465,1.8633273213367825,6.664138902825549e-05,0.009902834004377598,0.0,0.0
262.20074914499753,-12.746485547762479,0.33128172619469315,6.418801193508e-05,0.009538264981160534,0.0,0.0
262.27574935928385,-12.65498808573607,-1.0527842271276442,6.182495497551944e-05,0.009187117426245443,0.0,0.0
262.35074957357017,-12.560526563281941,-2.3033703837432657,5.954889304861039e-05,0.00884889723344143,0.0,0.0
262.4257497878565,-12.466768418400191,-3.433592330786562,5.735662346570186e-05,0.00852312848688687,0.0,0.0
262.50075000214287,-12.373708431870403,-4.455282497535256,5.5245061443893116e-05,0.008209352791379474,0.0,0.0
262.5757502164292,-12.28134142450907,-5.379093108359427,5.321123576537891e-05,0.00790712862735991,0.0,0.0
262.6507504307155,-12.189662256727305,-6.214597655195684,5.1252284596594145e-05,0.0076160307296415375,0.0,0.0
262.7257506450018,-12.09866582810169,-6.970388620600927,4.936545146127514e-05,0.007335649489011918,0.0,0.0
262.80075085928814,-12.008347076957726,-7.654169988781062,4.7548081361771195e-05,0.007065590375864145,0.0,0.0
262.87575107357446,-11.9187009799651,-8.272843682765721,4.57976170431485e-05,0.0068054733850469755,0.0,0.0
262.9507512878608,-11.829722551744336,-8.832589505232606,4.4111595394829534e-05,0.006554932501152573,0.0,0.0
263.0257515021471,-11.741406844484088,-9.338938474698935,4.2487643984704865e-05,0.006313615183489507,0.0,0.0
263.1007517164335,-11.653748947568717,-9.796839667278896,4.0923477720840284e-05,0.006081181870016243,0.0,0.0
263.1757519307198,-11.566743987215446,-10.210720820382274,3.941689563608182e-05,0.005857305499537134,0.0,0.0
263.2507521450061,-11.48038712612085,-10.584543047039057,3.796577779103436e-05,0.005641671051488603,0.0,0.0
263.32575235929244,-11.394673563115985,-10.921850062324761,3.65680822910558e-05,0.005433975102667894,0.0,0.0
263.40075257357876,-11.309598532829863,-11.225812347671765,3.522184241306955e-05,0.0052339254002807,0.0,0.0
263.4757527878651,-11.225157305360874,-11.499266683092843,3.392516383815232e-05,0.005041240450706889,0.0,0.0
263.5507530021514,-11.14134518595567,-11.744751467848774,3.267622198600307e-05,0.004855649123405621,0.0,0.0
263.6257532164377,-11.058157514695237,-11.964538231579997,3.1473259447542363e-05,0.004676890269402593,0.0,0.0
263.7007534307241,-10.975589666187778,-12.160659713863389,3.031458351202981e-05,0.00450471235382249,0.0,0.0
263.7757536450104,-10.893637049268019,-12.334934863061797,2.9198563785219526e-05,0.004338873101949648,0.0,0.0
263.85075385929673,-10.81229510670278,-12.488991076995017,2.8123629895202487e-05,0.004179139158318835,0.0,0.0
263.92575407358305,-10.73155931490232,-12.624283979618976,2.7088269282707127e-05,0.004025285758356464,0.0,0.0
264.00075428786937,-10.651425183637356,-12.742115000392431,2.6091025072749478e-05,0.0038770964121102435,0.0,0.0
264.0757545021557,-10.571888255761326,-12.84364699687442,2.5130494024637433e-05,0.003734362599622162,0.0,0.0
264.150754716442,-10.492944106937866,-12.929918136652452,2.420532455744509e-05,0.0035968834775162305,0.0,0.0
264.2257549307283,-10.414588345372977,-13.001854232114038,2.3314214848178142e-05,0.0034644655963880586,0.0,0.0
264.3007551450147,-10.33681661155196,-13.060279700898771,2.2455910999954924e-05,0.003336922628598637,0.0,0.0
264.375755359301,-10.259624577980711,-13.105927306083595,2.162920527762494e-05,0.0032140751060892887,0.0,0.0
264.45075557358734,-10.18300794893118,-13.139446813190984,2.0832934408342524e-05,0.003095750167848853,0.0,0.0
264.52575578787366,-10.106962460190966,-13.161412685867523,2.0065977944704216e-05,0.0029817813166777844,0.0,0.0
264.60075600216,-10.031483878816674,-13.172330928440681,1.932725668814654e-05,0.002872008184906861,0.0,0.0
264.6757562164463,-9.956568002890993,-13.172645171397633,1.8615731170385838e-05,0.0027662763087409007,0.0,0.0
264.7507564307326,-9.882210661283354,-13.16274208501444,1.7930400190763346e-05,0.0026644369109098992,0.0,0.0
264.82575664501894,-9.808407713413828,-13.142956196770657,1.727029940743728e-05,0.0025663466913217986,0.0,0.0
264.9007568593053,-9.735155049020415,-13.11357417969572,1.6634499980439676e-05,0.0024718676254222843,0.0,0.0
264.97575707359164,-9.662448587929314,-13.07483867129582,1.6022107264688566e-05,0.002380866769977901,0.0,0.0
265.05075728787796,-9.590284279828259,-13.026951676101524,1.5432259551116423e-05,0.0022932160760091745,0.0,0.0
265.1257575021643,-9.518658104042643,-12.970077599061971,1.4864126854143455e-05,0.0022087922086105305,0.0,0.0
265.2007577164506,-9.447566069314417,-12.90434595190501,1.4316909743789571e-05,0.0021274763734034923,0.0,0.0
265.2757579307369,-9.377004213583653,-12.829853770108011,1.3789838220781821e-05,0.0020491541493789104,0.0,0.0
265.35075814502324,-9.306968603772589,-12.746667774210513,1.3282170633074157e-05,0.0019737153278930573,0.0,0.0
265.42575835930955,-9.237455335572157,-12.654934714349796,1.2793192632255234e-05,0.0019010537575910166,0.0,0.0
265.50075857359593,-9.16846053323088,-12.560548449314235,1.2322216168375573e-05,0.0018310671950391537,0.0,0.0
265.57575878788225,-9.099980349346001,-12.46686316000545,1.1868578521779815e-05,0.0017636571608565005,0.0,0.0
265.65075900216857,-9.03201096465681,-12.373873672601928,1.1431641370581727e-05,0.0016987288011426043,0.0,0.0
265.7257592164549,-8.964548587840138,-12.281574853738237,1.1010789892469661e-05,0.0016361907540068568,0.0,0.0
265.8007594307412,-8.897589455307815,-12.189961609953992,1.060543189957879e-05,0.0015759550210114955,0.0,0.0
265.87575964502753,-8.831129831006209,-12.099028887164033,1.0214997005212656e-05,0.0015179368433473831,0.0,0.0
265.95075985931385,-8.765166006217573,-12.00877167014885,9.838935821241543e-06,0.0014620545825683258,0.0,0.0
266.02576007360017,-8.69969429936335,-11.91918498206405,9.47671918504833e-06,0.0014082296057161094,0.0,0.0
266.10076028788654,-8.634711055809223,-11.830263883967882,9.12783741493401e-06,0.0013563861746746194,0.0,0.0
266.17576050217286,-8.570212647671925,-11.742003474365848,8.791799592935208e-06,0.0013064513395973415,0.0,0.0
266.2507607164592,-8.506195473627733,-11.654398888771475,8.468132874044462e-06,0.0012583548362582893,0.0,0.0
266.3257609307455,-8.442655958722684,-11.567445299282335,8.156381820861306e-06,0.0012120289871819184,0.0,0.0
266.4007611450318,-8.379590554184336,-11.481137914170613,7.856107762737909e-06,0.0011674086064129034,0.0,0.0
266.47576135931814,-8.3169957372351,-11.395471977487192,7.566888178517547e-06,0.0011244309077917797,0.0,0.0
266.55076157360446,-8.254868010907137,-11.310442768678888,7.288316101997291e-06,0.0010830354166073862,0.0,0.0
266.6257617878908,-8.193203903858736,-11.226045602217718,7.0199995492783635e-06,0.0010431638845017778,0.0,0.0
266.7007620021771,-8.131999970192103,-11.142275827241876,6.761560967198393e-06,0.0010047602075078977,0.0,0.0
266.7757622164635,-8.07125278927267,-11.059128827207571,6.512636702069394e-06,0.0009677703471046441,0.0,0.0
266.8507624307498,-8.010958965549698,-10.976600019551311,6.272876487973969e-06,0.0009321422541782742,0.0,0.0
266.9257626450361,-7.951115128378319,-10.894684855361897,6.041942953899679e-06,0.0008978257957831416,0.0,0.0
267.00076285932244,-7.891717931842876,-10.81337881906174,5.8195111490180965e-06,0.0008647726845987015,0.0,0.0
267.07576307360875,-7.832764054581591,-10.732677428096897,5.60526808544049e-06,0.0008329364109835343,0.0,0.0
267.1507632878951,-7.774250199612504,-10.652576232635473,5.398912297806819e-06,0.0008022721775307714,0.0,0.0
267.2257635021814,-7.716173094160698,-10.573070815273786,5.200153419088268e-06,0.0007727368360328398,0.0,0.0
267.3007637164677,-7.65852948948676,-10.49415679075004,5.008711772006451e-06,0.0007442888267668252,0.0,0.0
267.3757639307541,-7.601316160716453,-10.41582980566496,4.824317975494363e-06,0.0007168881200150203,0.0,0.0
267.4507641450404,-7.544529906671591,-10.3380855382091,4.646712565645323e-06,0.0006904961597383699,0.0,0.0
267.52576435932673,-7.488167549702117,-10.2609196978965,4.475645630616528e-06,0.0006650758093235624,0.0,0.0
267.60076457361305,-7.432225935519337,-10.184328025304179,4.310876458973515e-06,0.0006405912993274128,0.0,0.0
267.67576478789937,-7.37670193303029,-10.108306291817428,4.152173200980634e-06,0.0006170081771450246,0.0,0.0
267.7507650021857,-7.32159243417327,-10.032850299380357,3.999312542361052e-06,0.000594293258530892,0.0,0.0
267.825765216472,-7.266894353754487,-9.957955880251477,3.852079390067094e-06,0.0005724145809047379,0.0,0.0
267.9007654307583,-7.2126046292857655,-9.8836188967642,3.7102665696188732e-06,0.0005513413583763795,0.0,0.0
267.9757656450447,-7.158720220823432,-9.809835241091793,3.573674533585255e-06,0.0005310439384263333,0.0,0.0
268.050765859331,-7.1052381108082034,-9.736600835016642,3.442111080796998e-06,0.0005114937601812118,0.0,0.0
268.12576607361734,-7.052155303906178,-9.663911629703707,3.3153910858969463e-06,0.0004926633142251899,0.0,0.0
268.20076628790366,-6.999468826850893,-9.59176360547774,3.1933362388467284e-06,0.0004745261038910004,0.0,0.0
268.27576650219,-6.9471757282864,-9.520152771604272,3.075774794023421e-06,0.0004570566079759859,0.0,0.0
268.3507667164763,-6.895273078611405,-9.449075166074065,2.9625413285531223e-06,0.0004402302448307437,0.0,0.0
268.4257669307626,-6.84375796982442,-9.37852685539088,2.8534765095413753e-06,0.00042402333776983504,0.0,0.0
268.50076714504894,-6.7926275153699445,-9.308503934362454,2.748426869872925e-06,0.0004084130817558845,0.0,0.0
268.5757673593353,-6.741878849985625,-9.239002525894396,2.647244592265306e-06,0.0003933775113101923,0.0,0.0
268.65076757362164,-6.691509129550464,-9.170018780787066,2.549787301272425e-06,0.0003788954696047048,0.0,0.0
268.72576778790796,-6.64151553093398,-9.101548877535052,2.455917862945452e-06,0.00036494657869185176,0.0,0.0
268.8007680021943,-6.591895251846377,-9.033589022129362,2.365504191869116e-06,0.0003515112108303604,0.0,0.0
268.8757682164806,-6.542645510689665,-8.966135447861944,2.278419065301874e-06,0.0003385704608667012,0.0,0.0
268.9507684307669,-6.493763546409784,-8.899184415132744,2.194539944158467e-06,0.0003261061196332966,0.0,0.0
269.02576864505323,-6.445246618349665,-8.832732211258849,2.113748800582901e-06,0.00031410064832606654,0.0,0.0
269.10076885933955,-6.397092006103258,-8.766775150285909,2.0359319518692792e-06,0.00030253715382525393,0.0,0.0
269.17576907362593,-6.349297009370504,-8.701309572801549,1.960979900496785e-06,0.000291399364924805,0.0,0.0
269.25076928791225,-6.301858947813268,-8.636331845750782,1.8887871800536903e-06,0.00028067160943685615,0.0,0.0
269.32576950219857,-6.254775160912191,-8.57183836225329,1.8192522068336305e-06,0.0002703387921391086,0.0,0.0
269.4007697164849,-6.2080430078244735,-8.507825541422546,1.752277136895304e-06,0.0002603863735340641,0.0,0.0
269.4757699307712,-6.161659867242606,-8.444289828186655,1.6877677283844558e-06,0.0002508003493902296,0.0,0.0
269.5507701450575,-6.115623137253997,-8.38122769311088,1.62563320892443e-06,0.00024156723103650626,0.0,0.0
269.62577035934385,-6.0699302352015385,-8.318635632221724,1.5657861478886883e-06,0.00023267402638203058,0.0,0.0
269.70077057363017,-6.024578597545062,-8.256510166832648,1.5081423333755655e-06,0.00022410822163476522,0.0,0.0
269.77577078791654,-5.979565679723711,-8.194847843371218,1.4526206537121492e-06,0.00021585776369311107,0.0,0.0
269.85077100220286,-5.934888956019215,-8.133645233207677,1.3991429833205558e-06,0.00020791104318576648,0.0,0.0
269.9257712164892,-5.890545919420064,-8.072898932485005,1.347634072785986e-06,0.0002002568781359666,0.0,0.0
270.0007714307755,-5.846534081486547,-8.012605561950192,1.2980214429718904e-06,0.00019288449822711887,0.0,0.0
270.0757716450618,-5.802850972216719,-7.952761766786916,1.250235283033243e-06,0.00018578352964769101,0.0,0.0
270.15077185934814,-5.759494139913214,-7.893364216449426,1.2042083521844116e-06,0.00017894398049403103,0.0,0.0
270.22577207363446,-5.716461151050948,-7.834409604497699,1.159875885083414e-06,0.00017235622671057452,0.0,0.0
270.3007722879208,-5.673749590145698,-7.775894648433719,1.117175500699413e-06,0.00016601099854765907,0.0,0.0
270.37577250220716,-5.631357059623558,-7.717816089538998,1.0760471145352115e-06,0.00015989936751788968,0.0,0.0
270.4507727164935,-5.589281179691231,-7.660170692713174,1.036432854081262e-06,0.00015401273383269858,0.0,0.0
270.5257729307798,-5.5475195882072,-7.602955246313704,9.982769773821822e-07,0.00014834281430142543,0.0,0.0
270.6007731450661,-5.506069940553766,-7.546166561996661,9.615257946012305e-07,0.000142881630675886,0.0,0.0
270.67577335935243,-5.464929909509895,-7.48980147455857,9.261275924723428e-07,0.00013762149842403337,0.0,0.0
270.75077357363875,-5.42409718512497,-7.433856841779256,8.920325615334463e-07,0.00013255501591691074,0.0,0.0
270.8257737879251,-5.383569474593338,-7.378329544265742,8.591927260386468e-07,0.00012767505401368298,0.0,0.0
270.9007740022114,-5.34334450212971,-7.323216485297072,8.275618764506754e-07,0.00012297474603009174,0.0,0.0
270.9757742164977,-5.303420008845411,-7.2685145906701685,7.970955044185958e-07,0.00011844747807621719,0.0,0.0
271.0507744307841,-5.263793752625442,-7.214220808546574,7.677507401492827e-07,0.00011408687974995196,0.0,0.0
271.1257746450704,-5.224463508006364,-7.160332109300198,7.394862920845499e-07,0.00010988681517309077,0.0,0.0
271.2007748593567,-5.185427066055022,-7.106845485365943,7.122623887990361e-07,0.00010584137435742342,0.0,0.0
271.27577507364305,-5.146682234248079,-7.053757951089237,6.860407230371009e-07,0.0001019448648886814,0.0,0.0
271.35077528792937,-5.108226836352372,-7.0010665425764955,6.60784397809979e-07,9.819180391663717e-05,0.0,0.0
271.4257755022157,-5.070058712306045,-6.9487683175464365,6.364578744773483e-07,9.45769104400844e-05,0.0,0.0
271.500775716502,-5.032175718100537,-6.896860355182279,6.130269227402556e-07,9.1095097875844e-05,0.0,0.0
271.5757759307883,-4.994575725663334,-6.84533975598481,5.904585724750299e-07,8.774146690133922e-05,0.0,0.0
271.6507761450747,-4.957256622741534,-6.794203641626297,5.687210673404186e-07,8.451129856066896e-05,0.0,0.0
271.725776359361,-4.920216312786206,-6.743449154805272,5.477838200926502e-07,8.140004762447747e-05,0.0,0.0
271.80077657364734,-4.883452714837527,-6.693073459102111,5.276173695455639e-07,7.840333619427878e-05,0.0,0.0
271.87577678793366,-4.8469637634107325,-6.64307373883548,5.081933391152292e-07,7.551694754223517e-05,0.0,0.0
271.95077700222,-4.810747408382809,-6.593447198919598,4.894843968907345e-07,7.273682017772152e-05,0.0,0.0
272.0257772165063,-4.774801614879997,-6.544191064722309,4.7146421717495176e-07,7.005904213232716e-05,0.0,0.0
272.1007774307926,-4.739124363166044,-6.495302581923961,4.5410744344116104e-07,6.747984545525315e-05,0.0,0.0
272.17577764507894,-4.703713648531265,-6.446779016377117,4.373896526534172e-07,6.499560091135949e-05,0.0,0.0
272.2507778593653,-4.66856748118231,-6.398617653967044,4.2128732090044457e-07,6.2602812874401e-05,0.0,0.0
272.32577807365163,-4.633683886132736,-6.350815800473011,4.057777902947094e-07,6.029811440826775e-05,0.0,0.0
272.40077828793795,-4.599060903094335,-6.303370781430384,3.9083923709008885e-07,5.807826252930711e-05,0.0,0.0
272.4757785022243,-4.564696586369187,-6.256279941993475,3.7645064097327554e-07,5.5940133643061634e-05,0.0,0.0
272.5507787165106,-4.530589004742496,-6.2095406467992476,3.625917554857073e-07,5.388071914900188e-05,0.0,0.0
272.6257789307969,-4.49673624137615,-6.163150279831711,3.492430795344039e-07,5.189712120706917e-05,0.0,0.0
272.70077914508323,-4.463136393703023,-6.11710624428718,3.363858299516184e-07,4.9986548660071516e-05,0.0,0.0
272.77577935936955,-4.429787573322024,-6.07140596244025,3.240019150646971e-07,4.8146313106194824e-05,0.0,0.0
272.8507795736559,-4.396687905893876,-6.026046875510566,3.120739092389529e-07,4.637382511610336e-05,0.0,0.0
272.92577978794225,-4.363835531037619,-5.981026443530387,3.005850283577341e-07,4.466659058930597e-05,0.0,0.0
273.00078000222857,-4.331228602227832,-5.93634214521285,2.8951910620518553e-07,4.302220724466123e-05,0.0,0.0
273.0757802165149,-4.298865286692607,-5.891991477821078,2.7886057171846764e-07,4.143836124008367e-05,0.0,0.0
273.1507804308012,-4.266743765312188,-5.847971957037973,2.6859442707742714e-07,3.99128239166937e-05,0.0,0.0
273.2257806450875,-4.234862232518376,-5.804281116836844,2.5870622660088913e-07,3.844344866283089e-05,0.0,0.0
273.30078085937384,-4.203218896194605,-5.760916509352743,2.4918205641987207e-07,3.7028167893516986e-05,0.0,0.0
273.37578107366016,-4.1718119775767475,-5.717875704754559,2.400085148991265e-07,3.5664990141119095e-05,0.0,0.0
273.45078128794654,-4.140639711154594,-5.67515629111789,2.311726937794477e-07,3.435199725311892e-05,0.0,0.0
273.52578150223286,-4.1097003445740565,-5.6327558742986525,2.2266216001422733e-07,3.308734169304503e-05,0.0,0.0
273.6007817165192,-4.078992138540052,-5.590672077807437,2.1446493827468262e-07,3.186924394077027e-05,0.0,0.0
273.6757819308055,-4.0485133667200595,-5.5489025426846155,2.065694940991521e-07,3.06959899885161e-05,0.0,0.0
273.7507821450918,-4.018262315648397,-5.5074449273761985,1.9896471766274204e-07,2.9565928929040876e-05,0.0,0.0
273.82578235937814,-3.9882372846311522,-5.466296907610428,1.9163990814448696e-07,2.8477470632617772e-05,0.0,0.0
273.90078257366446,-3.958436585651782,-5.42545617627513,1.8458475867002766e-07,2.7429083509533945e-05,0.0,0.0
273.9757827879508,-3.9288585432774075,-5.384920443295779,1.7778934180861802e-07,2.6419292354962473e-05,0.0,0.0
274.05078300223715,-3.8995014945657704,-5.344687435514337,1.7124409560405477e-07,2.544667627317445e-05,0.0,0.0
274.1257832165235,-3.8703637889728433,-5.304754896568788,1.6493981011987292e-07,2.4509866678170537e-05,0.0,0.0
274.2007834308098,-3.8414437882611114,-5.265120586773457,1.5886761447987457e-07,2.3607545367918234e-05,0.0,0.0
274.2757836450961,-3.812739866408502,-5.225782283000005,1.5301896438575511e-07,2.2738442669485657e-05,0.0,0.0
274.35078385938243,-3.784250409517969,-5.18673777855921,1.4738563009426437e-07,2.1901335652461326e-05,0.0,0.0
274.42578407366875,-3.7559738157277316,-5.147984883083447,1.4195968483698314e-07,2.109504640814628e-05,0.0,0.0
274.50078428795507,-3.727908495122147,-5.10952142240989,1.3673349366642117e-07,2.031844039209704e-05,0.0,0.0
274.5757845022414,-3.700052869643223,-5.071345238464458,1.3169970271274188e-07,1.9570424827687264e-05,0.0,0.0
274.65078471652777,-3.672405373002785,-5.033454189146499,1.2685122883599741e-07,1.884994716844154e-05,0.0,0.0
274.7257849308141,-3.6449644505952437,-4.995846148214151,1.2218124965931126e-07,1.8155993616977966e-05,0.0,0.0
274.8007851451004,-3.6177285594110256,-4.958519005170452,1.1768319396898623e-07,1.7487587698475162e-05,0.0,0.0
274.8757853593867,-3.59069616795059,-4.92147066515017,1.13350732468029e-07,1.6843788886656485e-05,0.0,0.0
274.95078557367304,-3.5638657561391063,-4.884699048807333,1.0917776887007916e-07,1.6223691280358297e-05,0.0,0.0
275.02578578795936,-3.5372358152417127,-4.848202092203501,1.0515843132121314e-07,1.5626422328819684e-05,0.0,0.0
275.1007860022457,-3.5108048477794087,-4.811977746696707,1.0128706413754986e-07,1.5051141603900264e-05,0.0,0.0
275.175786216532,-3.4845713674455503,-4.7760239788311445,9.755821984703401e-08,1.4497039617498184e-05,0.0,0.0
275.2507864308184,-3.4585338990229415,-4.740338770227553,9.396665152419783e-08,1.3963336682504621e-05,0.0,0.0
275.3257866451047,-3.432690978301538,-4.704920117474283,9.050730540711559e-08,1.3449281815691601e-05,0.0,0.0
275.400786859391,-3.407041151996743,-4.6697660320191074,8.71753137861621e-08,1.2954151680989736e-05,0.0,0.0
275.47578707367734,-3.3815829776682924,-4.634874540061706,8.396598815456898e-08,1.2477249571668662e-05,0.0,0.0
275.55078728796366,-3.3563150236397292,-4.60024368244684,8.087481261114033e-08,1.2017904429988207e-05,0.0,0.0
275.62578750225,-3.331235868918472,-4.565871514558247,7.789743750584505e-08,1.1575469902940694e-05,0.0,0.0
275.7007877165363,-3.30634410311646,-4.531756106213215,7.50296733193442e-08,1.1149323432755682e-05,0.0,0.0
275.7757879308226,-3.2816383263713553,-4.497895541557838,7.22674847678411e-08,1.0738865380887502e-05,0.0,0.0
275.85078814510894,-3.2571171492683586,-4.4642879189629925,6.960698512495924e-08,1.0343518184252774e-05,0.0,0.0
275.9257883593953,-3.2327791927625555,-4.430931350920947,6.70444307526581e-08,9.962725542530815e-06,0.0,0.0
276.00078857368163,-3.208623088101862,-4.397823963942723,6.457621583349102e-08,9.595951635383166e-06,0.0,0.0
276.07578878796795,-3.1846474767504986,-4.364963898456057,6.219886729679313e-08,9.242680368490942e-06,0.0,0.0
276.15078900225427,-3.1608510103130514,-4.332349308704116,5.99090399316596e-08,8.902414647349017e-06,0.0,0.0
276.2257892165406,-3.1372323504590702,-4.299978362644829,5.770351167983785e-08,8.574675677795184e-06,0.0,0.0
276.3007894308269,-3.1137901688482335,-4.267849241850936,5.5579179101909934e-08,8.259002292290083e-06,0.0,0.0
276.37578964511323,-3.0905231470560337,-4.23596014141066,5.353305301038592e-08,7.954950300999847e-06,0.0,0.0
276.45078985939955,-3.067429976500041,-4.204309269829097,5.1562254263563e-08,7.662091866768416e-06,0.0,0.0
276.5257900736859,-3.044509358366677,-4.1728948489302375,4.9664009714232376e-08,7.380014903100001e-06,0.0,0.0
276.60079028797225,-3.021760003538542,-4.141715113759639,4.783564830753248e-08,7.10832249430458e-06,0.0,0.0
276.67579050225856,-2.999180632522262,-4.110768312487791,4.607459732245874e-08,6.846632336990527e-06,0.0,0.0
276.7507907165449,-2.9767699753768833,-4.080052706314115,4.437837875174031e-08,6.594576202118468e-06,0.0,0.0
276.8257909308312,-2.9545267716427683,-4.049566569371614,4.274460581499055e-08,6.351799416859416e-06,0.0,0.0
276.9007911451175,-2.932449770271036,-4.019308188632179,4.1170979600224224e-08,6.1179603655280994e-06,0.0,0.0
276.97579135940384,-2.910537729553498,-3.989275863812535,3.9655285829016234e-08,5.892730008889248e-06,0.0,0.0
277.05079157369016,-2.8887894170531343,-3.959467907280839,3.8195391740749583e-08,5.675791421160429e-06,0.0,0.0
277.12579178797654,-2.867203609535052,-3.9298826439639103,3.6789243091568815e-08,5.466839344059916e-06,0.0,0.0
277.20079200226286,-2.8457790928979776,-3.900518411255104,3.543486126381542e-08,5.265579757272184e-06,0.0,0.0
277.2757922165492,-2.824514662106235,-3.8713735589228166,3.413034048187869e-08,5.07172946472647e-06,0.0,0.0
277.3507924308355,-2.803409121122233,-3.842446449019617,3.287384513054366e-08,4.885015696106379e-06,0.0,0.0
277.4257926451218,-2.782461282839444,-3.8137354557920067,3.166360717206307e-08,4.7051757230297575e-06,0.0,0.0
277.50079285940814,-2.7616699690158812,-3.7852389655908216,3.04979236583191e-08,4.531956489358736e-06,0.0,0.0
277.57579307369446,-2.7410340102080615,-3.7569553767822255,2.9375154334573434e-08,4.365114255119794e-06,0.0,0.0
277.6507932879808,-2.7205522457054614,-3.728883099659341,2.8293719331434865e-08,4.2044142535327285e-06,0.0,0.0
277.72579350226715,-2.7002235234654433,-3.701020556354505,2.7252096941795902e-08,4.04963036066603e-06,0.0,0.0
277.80079371655347,-2.6800467000486767,-3.673366180752105,2.6248821479610636e-08,3.900544777253688e-06,0.0,0.0
277.8757939308398,-2.660020640555025,-3.6459184184020494,2.528248121750089e-08,3.7569477222258906e-06,0.0,0.0
277.9507941451261,-2.6401442185599158,-3.6186757264338425,2.4351716400288727e-08,3.618637137522157e-06,0.0,0.0
278.02579435941243,-2.6204163160511658,-3.5916365734712405,2.3455217331659844e-08,3.485418403771772e-06,0.0,0.0
278.10079457369875,-2.6008358233662876,-3.5647994395475364,2.259172253126576e-08,3.3571040664412514e-06,0.0,0.0
278.17579478798507,-2.5814016391302412,-3.5381628160214116,2.1760016959671583e-08,3.233513572063633e-06,0.0,0.0
278.2507950022714,-2.5621126701936747,-3.5117252054933967,2.0958930308651676e-08,3.1144730141783607e-06,0.0,0.0
278.32579521655776,-2.5429678315715862,-3.4854851217229217,2.0187335354427383e-08,2.9998148886243034e-06,0.0,0.0
278.4007954308441,-2.5239660463824634,-3.4594410895459458,1.9444146371529746e-08,2.889377857841566e-06,0.0,0.0
278.4757956451304,-2.5051062457878652,-3.433591644793167,1.8728317605055092e-08,2.78300652385044e-06,0.0,0.0
278.5507958594167,-2.4863873689324594,-3.407935334208823,1.8038841799164133e-08,2.680551209588042e-06,0.0,0.0
278.62579607370304,-2.4678083628844796,-3.3824707153700455,1.7374748779753727e-08,2.581867748294959e-06,0.0,0.0
278.70079628798936,-2.449368182576646,-3.357196356606819,1.673510408930702e-08,2.4868172806555472e-06,0.0,0.0
278.7757965022757,-2.4310657907475224,-3.33211083692248,1.611900767200101e-08,2.395266059406445e-06,0.0,0.0
278.850796716562,-2.412900157883299,-3.307212745914795,1.5525592607221504e-08,2.3070852611383155e-06,0.0,0.0
278.9257969308484,-2.394870262159999,-3.2825006836975965,1.4954023889703116e-08,2.2221508050260664e-06,0.0,0.0
279.0007971451347,-2.3769750893861286,-3.257973260822987,1.4403497254578015e-08,2.1403431782324417e-06,0.0,0.0
279.075797359421,-2.3592136329457563,-3.233629098204082,1.3873238045679983e-08,2.0615472677392862e-06,0.0,0.0
279.15079757370734,-2.341584893741987,-3.209466827038324,1.336250012551145e-08,1.9856521983699234e-06,0.0,0.0
279.22579778799366,-2.324087880140884,-3.185485088731334,1.2870564825339719e-08,1.9125511767746375e-06,0.0,0.0
279.30079800228,-2.306721607915791,-3.1616825348213085,1.2396739933944946e-08,1.8421413411597867e-06,0.0,0.0
279.3757982165663,-2.28948510019207,-3.1380578269039665,1.1940358723596976e-08,1.7743236165490826e-06,0.0,0.0
279.4507984308526,-2.2723773873922477,-3.114609636558025,1.1500779011890456e-08,1.7090025753733626e-06,0.0,0.0
279.525798645139,-2.2553975071815806,-3.0913366452712276,1.1077382258118204e-08,1.646086303192703e-06,0.0,0.0
279.6007988594253,-2.2385445044139995,-3.0682375443668755,1.0669572692911148e-08,1.585486269361916e-06,0.0,0.0
279.67579907371163,-2.221817431078486,-3.0453110349309287,1.0276776479920267e-08,1.5271172024574493e-06,0.0,0.0
279.75079928799795,-2.2052153462458217,-3.022555827739589,9.898440908360943e-09,1.4708969702903968e-06,0.0,0.0
279.82579950228427,-2.1887373160157444,-2.9999706431874418,9.534033615283386e-09,1.416746464336783e-06,0.0,0.0
279.9007997165706,-2.172382413464492,-2.9775542112160913,9.183041836474948e-09,1.364589488422497e-06,0.0,0.0
279.9757999308569,-2.1561497185927414,-2.9553052712433314,8.844971684940158e-09,1.3143526515062618e-06,0.0,0.0
280.0508001451432,-2.1400383182739353,-2.933222572092816,8.519347455943246e-09,1.265965264409742e-06,0.0,0.0
280.1258003594296,-2.1240473062029794,-2.9113048719242443,8.205710957635217e-09,1.2193592403495007e-06,0.0,0.0
280.2008005737159,-2.1081757828453345,-2.889550938164043,7.90362086632369e-09,1.1744689991308344e-06,0.0,0.0
280.27580078800224,-2.0924228553864896,-2.8679595474365662,7.612652105478202e-09,1.1312313748686718e-06,0.0,0.0
280.35080100228856,-2.076787637681789,-2.8465294854957905,7.3323952475971844e-09,1.089585527105692e-06,0.0,0.0
280.4258012165749,-2.0612692502066623,-2.8252595471574926,7.062455938094979e-09,1.0494728552026005e-06,0.0,0.0
280.5008014308612,-2.0458668200071926,-2.804148536231934,6.802454340398267e-09,1.010836915880088e-06,0.0,0.0
280.5758016451475,-2.0305794806510855,-2.7831952654570378,6.552024601471e-09,9.736233437964561e-07,0.0,0.0
280.65080185943384,-2.0154063721789743,-2.7623985564320352,6.310814337015879e-09,9.377797750491356e-07,0.0,0.0
280.72580207372016,-2.000346641056103,-2.7417572395516143,6.0784841356278985e-09,9.032557734924857e-07,0.0,0.0
280.80080228800654,-1.9853994401243686,-2.7212701539405377,5.854707081202331e-09,8.700027597681555e-07,0.0,0.0
280.87580250229286,-1.970563928554706,-2.7009361473887425,5.639168292925044e-09,8.37973942948181e-07,0.0,0.0
280.9508027165792,-1.9558392717998474,-2.6807540762869015,5.431564482197913e-09,8.071242546946044e-07,0.0,0.0
281.0258029308655,-1.9412246415474188,-2.6607228055624828,5.231603525875844e-09,7.774102858429874e-07,0.0,0.0
281.1008031451518,-1.926719215673391,-2.6408412086162403,5.039004055214914e-09,7.487902253205766e-07,0.0,0.0
281.17580335943813,-1.9123221781958737,-2.6211081672592007,4.853495059953241e-09,7.212238013131731e-07,0.0,0.0
281.25080357372445,-1.8980327192292614,-2.6015225716500914,4.674815506967451e-09,6.946722245979208e-07,0.0,0.0
281.3258037880108,-1.8838500349387097,-2.5820833202332296,4.502713972968152e-09,6.690981339622771e-07,0.0,0.0
281.40080400229715,-1.869773327494958,-2.5627893196768805,4.336948290717613e-09,6.444655436323618e-07,0.0,0.0
281.47580421658347,-1.8558018050294878,-2.5436394848120494,4.177285208271764e-09,6.207397926367135e-07,0.0,0.0
281.5508044308698,-1.8419346815900108,-2.524632738571729,4.023500060767102e-09,5.978874960341961e-07,0.0,0.0
281.6258046451561,-1.8281711770962967,-2.5057680119305967,3.875376454290622e-09,5.758764979374365e-07,0.0,0.0
281.7008048594424,-1.814510517296319,-2.4870442438451468,3.73270596138796e-09,5.546758262656801e-07,0.0,0.0
281.77580507372875,-1.8009519337227369,-2.468460381194269,3.595287827781276e-09,5.342556491634079e-07,0.0,0.0
281.85080528801507,-1.7874946636496956,-2.4500153787202623,3.462928689884219e-09,5.145872330233817e-07,0.0,0.0
281.9258055023014,-1.7741379500499506,-2.4317081989702762,3.3354423027164637e-09,4.956429020550568e-07,0.0,0.0
282.00080571658776,-1.7608810415523144,-2.4135378122381916,3.2126492778349666e-09,4.773959993414694e-07,0.0,0.0
282.0758059308741,-1.747723192399413,-2.3955031965069207,3.0943768309131854e-09,4.5982084932979414e-07,0.0,0.0
282.1508061451604,-1.7346636624057643,-2.37760333739114,2.980458538613071e-09,4.428927217028039e-07,0.0,0.0
282.2258063594467,-1.7217017169161655,-2.3598372280804396,2.8707341044077243e-09,4.2658779658038354e-07,0.0,0.0
282.30080657373304,-1.7088366267643893,-2.3422038692828875,2.7650491330252044e-09,4.1088313100213776e-07,0.0,0.0
282.37580678801936,-1.6960676682321922,-2.3247022691690216,2.6632549131960878e-09,3.9575662664393073e-07,0.0,0.0
282.4508070023057,-1.6833941230086273,-2.307331443316238,2.56520820839912e-09,3.8118699872292584e-07,0.0,0.0
282.525807216592,-1.670815278149655,-2.290090414653606,2.470771055310447e-09,3.671537460473756e-07,0.0,0.0
282.6008074308784,-1.658330426038061,-2.272978213407083,2.3798105696729e-09,3.536371221690183e-07,0.0,0.0
282.6758076451647,-1.645938864343671,-2.255993877045128,2.2921987593121053e-09,3.4061810759748656e-07,0.0,0.0
282.750807859451,-1.6336398959838616,-2.239136450224733,2.2078123440363313e-09,3.280783830376315e-07,0.0,0.0
282.82580807373733,-1.621432829084368,-2.222404984737819,2.1265325821666714e-09,3.1600030361210673e-07,0.0,0.0
282.90080828802365,-1.609316976940378,-2.2057985394580775,2.048245103453434e-09,3.043668740329341e-07,0.0,0.0
282.97580850231,-1.5972916579779268,-2.1893161802881624,1.972839748143659e-09,2.9316172468712384e-07,0.0,0.0
283.0508087165963,-1.585356195715568,-2.1729569801072883,1.9002104119733026e-09,2.8236908860268896e-07,0.0,0.0
283.1258089308826,-1.5735099187263344,-2.156720018719223,1.8302548968659674e-09,2.719737792626487e-07,0.0,0.0
283.200809145169,-1.5617521605999887,-2.1406043828006496,1.7628747671281185e-09,2.619611692358011e-07,0.0,0.0
283.2758093594553,-1.5500822599055462,-2.1246091658499235,1.697975210938399e-09,2.523171695941961e-07,0.0,0.0
283.3508095737416,-1.5384995601540838,-2.1087334681362018,1.6354649069361679e-09,2.4302821008834315e-07,0.0,0.0
283.42580978802795,-1.5270034097618255,-2.092976396648942,1.57525589572154e-09,2.3408122005226542e-07,0.0,0.0
283.50081000231427,-1.5155931620134977,-2.077337065047799,1.5172634560860863e-09,2.2546361001152484e-07,0.0,0.0
283.5758102166006,-1.5042681750259663,-2.0618145936128673,1.4614059858000655e-09,2.1716325396833997e-07,0.0,0.0
283.6508104308869,-1.4930278117121416,-2.046408109195303,1.4076048867884248e-09,2.091684723388712e-07,0.0,0.0
283.7258106451732,-1.4818714397451442,-2.0311167451683083,1.3557844545339966e-09,2.0146801551866423e-07,0.0,0.0
283.8008108594596,-1.4707984315227602,-2.015939641378487,1.3058717715522865e-09,1.9405104805312343e-07,0.0,0.0
283.8758110737459,-1.4598081641321303,-2.0008759440975545,1.2577966047879277e-09,1.869071333907448e-07,0.0,0.0
283.95081128803224,-1.4489000193147346,-1.9859248059743952,1.2114913067884625e-09,1.800262191976519e-07,0.0,0.0
284.02581150231856,-1.4380733834316115,-1.9710853859874993,1.1668907205163656e-09,1.7339862321277172e-07,0.0,0.0
284.1008117166049,-1.4273276474288576,-1.9563568493977312,1.1239320876653736e-09,1.670150196237467e-07,0.0,0.0
284.1758119308912,-1.4166622068033692,-1.9417383677014608,1.0825549603521195e-09,1.608664259444129e-07,0.0,0.0
284.2508121451775,-1.4060764615688497,-1.9272291185840356,1.0427011160588022e-09,1.5494419037537794e-07,0.0,0.0
284.32581235946384,-1.3955698162220649,-1.9128282858736028,1.0043144757072092e-09,1.4923997962991467e-07,0.0,0.0
284.4008125737502,-1.3851416797093548,-1.8985350594952688,9.673410247488121e-10,1.4374576720804032e-07,0.0,0.0
284.47581278803654,-1.3747914653933886,-1.8843486354256043,9.317287371599023e-10,1.3845382210228025e-07,0.0,0.0
284.55081300232285,-1.364518591020174,-1.8702682156474857,8.97427502234813e-10,1.333566979192248e-07,0.0,0.0
284.6258132166092,-1.3543224786863124,-1.8562930081052673,8.643890540742241e-10,1.2844722240157268e-07,0.0,0.0
284.7008134308955,-1.344202554806498,-1.8424222266602963,8.325669036693274e-10,1.2371848733591518e-07,0.0,0.0
284.7758136451818,-1.3341582500812497,-1.8286550910467472,8.019162734862837e-10,1.1916383883206184e-07,0.0,0.0
284.85081385946813,-1.3241889994649039,-1.8149908268277914,7.723940344589315e-10,1.1477686796022912e-07,0.0,0.0
284.92581407375445,-1.3142942421338253,-1.801428665352095,7.439586453010836e-10,1.1055140173291716e-07,0.0,0.0


==> plotdata/plotdata_eprc_sweep_exc_neuron_g_a.csv <==
tp,val_0,val_1,val_2,val_3,val_4,val_5,val_6,val_7,val_8,val_9
-50.0,0.0001680293756436413,-0.011108189869027285,-0.02629158599609127,-0.04277074275765358,-0.060282987390777976,-0.08067107990450495,-0.1063669521014532,-0.1408606627436484,-0.19039919583038056,-0.2684920479330515
-49.8,0.00017141368362416642,-0.011329566748109698,-0.026823537704544265,-0.043630872365184814,-0.061496146291744935,-0.08229962707179084,-0.10851736972801973,-0.14370439844776683,-0.19424739486566978,-0.27392151549604193
-49.599999999999994,0.00017484821844249154,-0.011551770131610795,-0.027355796854067194,-0.04450374766277321,-0.0627260208622431,-0.08395354599296923,-0.11069928764661086,-0.14658799675353862,-0.1981508106541412,-0.27943004019753914
-49.39999999999999,0.00017835095621876462,-0.011780577462758401,-0.02791025325258545,-0.04539418601552825,-0.06398283529587445,-0.08563090301348097,-0.11292118664272266,-0.14952914894615787,-0.20213176886993267,-0.2850507827447899
-49.19999999999999,0.00018192322509946734,-0.012024289154901169,-0.02845896451418639,-0.04630163770769968,-0.06527071514013016,-0.08735029053988796,-0.1151819216473342,-0.1525305888786619,-0.2061922337719153,-0.2907883294521554
-48.999999999999986,0.00018556637807876086,-0.012265205387556932,-0.02903968475047236,-0.04722617546042329,-0.06657634489688746,-0.08910535389628649,-0.1174908684794218,-0.15559347214994546,-0.21033236383675558,-0.2966373999103382
-48.79999999999998,0.00018928179301269665,-0.012505636289013466,-0.029610542485613678,-0.048173826795888885,-0.0679039780634838,-0.09089159780820921,-0.11985350397979744,-0.15871716502208244,-0.2145492620506957,-0.30260269643066806
-48.59999999999998,0.00019307087354292207,-0.01275123875812767,-0.030210296578886187,-0.04913965859960001,-0.06927303411126218,-0.09270989192360446,-0.12225026686438412,-0.1619002118154782,-0.2188624944105868,-0.3086877265951955
-48.39999999999998,0.00019693504903983694,-0.013015299647470613,-0.030814571514738986,-0.05012391756991974,-0.07065711191143009,-0.09456272176572611,-0.12470688690397935,-0.16514380239975424,-0.22326069492736167,-0.3148925091471
-48.199999999999974,0.00020087577548366653,-0.013275746969412694,-0.03142399998225187,-0.051127049890880016,-0.07207299387599164,-0.0964591340474783,-0.12720245533144237,-0.16845650665257494,-0.22773567942628858,-0.3212152589038766
-47.99999999999997,0.000204894535471567,-0.013535954791052518,-0.032061968273367825,-0.0521494047616784,-0.07351657766558617,-0.0983937066167897,-0.1297568401563325,-0.17183980161195223,-0.23231378267034586,-0.327682390852047
-47.79999999999997,0.00020899283886421927,-0.013804810269355983,-0.032696410186346725,-0.053191228129691126,-0.0749848944962963,-0.10036532534127218,-0.1323478884414726,-0.17527718615345123,-0.2369761219846538,-0.3342576488181379
-47.599999999999966,0.0002131722231695221,-0.014088562615960143,-0.03334904484790968,-0.05425538682283104,-0.07648948830399149,-0.10237503685131344,-0.13500812560896236,-0.17880019579111206,-0.24172530676199244,-0.3409838197556212
-47.39999999999996,0.00021743425396181237,-0.014366990655645395,-0.034023110704637816,-0.05534309686812833,-0.07801753656063681,-0.1044234681518077,-0.1377129723142616,-0.18237590168065765,-0.24657389056967816,-0.34783793028104526
-47.19999999999996,0.00022178052532950687,-0.014648010172983561,-0.034695931708412786,-0.05645142967559025,-0.07958030798045002,-0.10651123907356919,-0.14046493193629317,-0.18603700887831565,-0.25152290774397557,-0.3548273811963014
-46.99999999999996,0.00022621266040090404,-0.01494644215875951,-0.03538693189801734,-0.05758113808998644,-0.0811742988032762,-0.10864628386771358,-0.14327774692775108,-0.18976804120003976,-0.2565667339223978,-0.36195490376866246
-46.799999999999955,0.00023073231152892504,-0.01524695143645971,-0.03610149972304555,-0.058733595540545025,-0.08279131243752147,-0.11082496109764861,-0.14614971821693246,-0.1935682202718283,-0.26171387012045955,-0.369218903920455
-46.59999999999995,0.00023534116109402703,-0.015545640700111107,-0.03682006354557643,-0.059906749544310856,-0.08445219424066863,-0.1130435385539812,-0.14907703624027135,-0.19744183743941335,-0.2669689300293214,-0.3766452370357314
-46.39999999999995,0.00024004092167473345,-0.015856350015241105,-0.03754428122820741,-0.061099510014514635,-0.08614086769219398,-0.11530160473797935,-0.1520610457484679,-0.20139455188152056,-0.27232209274012575,-0.38420039703311204
-46.199999999999946,0.0002448333365379085,-0.016178327576312768,-0.03830121924413277,-0.062318799840412,-0.08785449913922605,-0.11760326055807013,-0.15510289142015665,-0.2054290484016974,-0.2777760249586265,-0.39192300904490196
-45.99999999999994,0.0002497201801219262,-0.016495543288570502,-0.03907062449539467,-0.06356660080795962,-0.08961609519776914,-0.11996219156796428,-0.1582037706718893,-0.20954605978762686,-0.2833486388784223,-0.3997937495259407
-45.79999999999994,0.0002547032587472131,-0.01682284278585655,-0.039847919209080374,-0.06483745259694729,-0.09140828368413167,-0.12235590166990562,-0.16136355264562496,-0.21374334915911675,-0.28902805517257946,-0.4078196893700863
-45.59999999999994,0.00025978441043150724,-0.01716508226549962,-0.040635364427146214,-0.06612614880921797,-0.09323486713222451,-0.12480392105668159,-0.16459758791462775,-0.21801842485503187,-0.29481440245803014,-0.41600360681665904
-45.399999999999935,0.00026496550606225355,-0.01750160837720216,-0.04144383995648582,-0.06744767376591199,-0.09509463539313856,-0.12729636883763362,-0.16789155819138557,-0.22237490366018164,-0.30071806369403475,-0.4243492284177677
-45.19999999999993,0.00027024844936107684,-0.017849789471220845,-0.04227547144175503,-0.0687961970664901,-0.0969897438439773,-0.12984128772646386,-0.1712414108262692,-0.22683206028301584,-0.306742274530194,-0.43287088704211385
-44.99999999999993,0.00027563517735984533,-0.018210641752339995,-0.04312136423756385,-0.0701615646093785,-0.09892292315502971,-0.13242918040197083,-0.17466842963338536,-0.2313602382043456,-0.31288937561004104,-0.44155723610454345
-44.799999999999926,0.0002811276613883251,-0.01856696721008433,-0.04398109992996524,-0.07156490051406195,-0.1008956812867865,-0.13507965844961234,-0.17815573256064,-0.23599418195637156,-0.3191577264015706,-0.45041147824187533
-44.59999999999992,0.0002867279066407491,-0.018940178760111337,-0.04485462738455226,-0.07299141273819032,-0.1029091032318945,-0.13777407220334226,-0.18171802109132784,-0.24071487637313282,-0.32553839082578406,-0.459447513991762
-44.39999999999992,0.00029243795350453183,-0.019317586686391053,-0.04574427296060435,-0.07444439390906155,-0.1049638032100404,-0.1405169093184071,-0.1853386309706906,-0.24552315369666644,-0.33206212299924687,-0.4686658806434849
-44.19999999999992,0.0002982598772902634,-0.019693820269452544,-0.04665092669472415,-0.07592962834380046,-0.10705990279184618,-0.14332619180069628,-0.18904678480754455,-0.25042648767276887,-0.33869848465593577,-0.4780589531980439
-43.999999999999915,0.0003041957890559388,-0.020095682631854572,-0.04757542890970967,-0.07743923238972172,-0.10919660874493786,-0.14618717655326918,-0.19282227870442625,-0.25543023614676486,-0.3454776329012361,-0.4876485898823546
-43.79999999999991,0.0003102478363743444,-0.02048984379835872,-0.04851968170378029,-0.07898244992189518,-0.11137192203804602,-0.14910355590834,-0.1966687266172329,-0.26053620872198735,-0.3523915251998204,-0.4974192422349404
-43.59999999999991,0.0003164182025017226,-0.020898005100939088,-0.049485625340082606,-0.08055387145363113,-0.11358867790309546,-0.15207636192121754,-0.20059085277048894,-0.26574218737546573,-0.35943713521606924,-0.5073876982632868
-43.399999999999906,0.00032270910855203283,-0.021314751231862772,-0.050469623817420484,-0.08215242335815276,-0.11584491207200642,-0.155107065933052,-0.20459190357060208,-0.27104464792716954,-0.3666165690821117,-0.5175605296822994
-43.1999999999999,0.0003291228125590351,-0.02172960899316223,-0.05147210248829026,-0.08379251260335252,-0.11815947639368574,-0.15819640564811266,-0.20867335673256093,-0.2764524446509,-0.373955032288535,-0.5279285613150648
-42.9999999999999,0.0003356616104781551,-0.02217128424103265,-0.05249339553448351,-0.08545552765426123,-0.12050969593671823,-0.16134523216861396,-0.2128348087066172,-0.2819729093610448,-0.3814264481756595,-0.5385041046713468
-42.7999999999999,0.00034232783637122566,-0.022604066878258777,-0.05353419773378221,-0.08715094092278264,-0.12290052892571168,-0.16455283824622313,-0.21707406746473623,-0.28759911789111925,-0.3890510988902065,-0.5492808916090155
-42.599999999999895,0.00034912386315255617,-0.023059589927505897,-0.0545997327717771,-0.08888829818218369,-0.12535356503136086,-0.16783709721522655,-0.22139090381075732,-0.29332586253082127,-0.39681758556440627,-0.5602799692969569
-42.39999999999989,0.00035605210261735465,-0.02351148597097108,-0.05568643505372961,-0.09065297817539886,-0.127838349883433,-0.17117696414845796,-0.2258112684858702,-0.29917918135575405,-0.40474041950689355,-0.5715056657051747
-42.19999999999989,0.0003631150058538424,-0.023981091347984318,-0.056794066140355426,-0.09245107747224779,-0.13038698194564802,-0.17457552150629851,-0.23029964288754456,-0.30514386078330347,-0.41282374784650244,-0.5829446999517813
-41.999999999999886,0.0003703150637051067,-0.024453238720631987,-0.05792235015803726,-0.09428277056730394,-0.1329728667807899,-0.1780561328949659,-0.23489208370868653,-0.31122316377826564,-0.42106912937030927,-0.5946130512336794
-41.79999999999988,0.0003776548073162189,-0.02493923610509796,-0.05906989295256437,-0.09615360485724977,-0.13561723490954591,-0.1815883383827952,-0.2395624205613558,-0.31742435320478535,-0.42946648707662405,-0.6065082280024967
-41.59999999999988,0.0003851368079708095,-0.025431245931983426,-0.06023623248296417,-0.09806345682402196,-0.13831294605061828,-0.18520384910104326,-0.24432333689311747,-0.32375320295956556,-0.4380395606989538,-0.6186425988668276
-41.39999999999988,0.0003927636779579302,-0.025935864199894354,-0.06142206918431725,-0.10000889430985183,-0.14105554727967728,-0.18888478560158717,-0.24918632172091293,-0.330192634747533,-0.446770049954921,-0.6310113370740993
-41.199999999999875,0.00040053807052231605,-0.026447097977040812,-0.0626386251560831,-0.10199117580829409,-0.14384884982266044,-0.19263043784452805,-0.2541411773256783,-0.33677160247782467,-0.45567556584911983,-0.6436319457883712
-40.99999999999987,0.0004084626801983404,-0.026972429658080443,-0.06388514263448997,-0.10401118464417891,-0.1467063715504935,-0.19645431593724538,-0.25919091711180897,-0.3434676675289978,-0.46476166296545784,-0.6564959832938797
-40.79999999999987,0.00041654024323634076,-0.027501994070171065,-0.06514751792104789,-0.10606939456113196,-0.14961676164662663,-0.20035639269639205,-0.26433593446601833,-0.35029536006823037,-0.47402970843100434,-0.6696185546971805
-40.599999999999866,0.0004247735374818262,-0.02804969448464334,-0.06642597857003807,-0.108165855144577,-0.1525824878004869,-0.20433202561284247,-0.2695916954437507,-0.3572622145576645,-0.4834683099137038,-0.6829946930052131
-40.399999999999864,0.0004331653831357585,-0.02859669860368541,-0.06774336427983485,-0.11030693269384528,-0.15560515713116274,-0.20838313385350204,-0.2749465410821159,-0.36436331037387504,-0.4931026764768802,-0.6966412860383713
-40.19999999999986,0.0004417186424561237,-0.029167189198766152,-0.06908485600976633,-0.11249152030207199,-0.15868543472427632,-0.21251029311538616,-0.28039276020034265,-0.3716121818746245,-0.5029174889729546,-0.7105527165827255
-39.99999999999986,0.0004504362202339962,-0.02973306869467507,-0.07043772117815195,-0.11471715315578024,-0.1618229959821491,-0.21672710264185469,-0.28596503274252427,-0.3789926798685883,-0.5129274452825996,-0.7247397845124084
-39.799999999999855,0.00045932106350932145,-0.0303258863692335,-0.07183540988262394,-0.11698258425522567,-0.1650289182755671,-0.22102362456750768,-0.2916339462461366,-0.3865171887615588,-0.5231356138671543,-0.7391966153178515
-39.59999999999985,0.0004683761622032989,-0.030923654576419324,-0.0732494391770615,-0.11928841845536908,-0.16829666377309138,-0.22539450755063228,-0.29740721236088064,-0.39418641613727345,-0.5335326450291262,-0.7539537204493456
-39.39999999999985,0.00047760454876311087,-0.03152991386492232,-0.07468973566257375,-0.12164816210801632,-0.1716207424337739,-0.22985991841220255,-0.3033016977713885,-0.4020119355496945,-0.5441493713980918,-0.7689936211776427
-39.19999999999985,0.0004870092983964014,-0.032154915649883264,-0.07616519173532765,-0.12404634190781394,-0.17501053695319513,-0.23440250094398607,-0.3093086008007333,-0.4099860155717465,-0.5549632200510217,-0.7843246714828069
-38.999999999999844,0.0004965935289220624,-0.03278038986946541,-0.07765793866050785,-0.12649306748262745,-0.17847031618627796,-0.23904314574890861,-0.3154319576007367,-0.4181120740075954,-0.5659904005198655,-0.7999678525947473
-38.79999999999984,0.0005063604005641764,-0.033428642777799666,-0.07919089091365095,-0.12898693151994678,-0.18198964375872606,-0.24376526199534965,-0.32168106585206147,-0.4263952658736656,-0.5772331501816694,-0.8159131096793004
-38.59999999999984,0.0005163131163712364,-0.03408845818856321,-0.08074528231209399,-0.13152748253963864,-0.18558323816780842,-0.24857502323719416,-0.3280433587576539,-0.43484949193813804,-0.5886846927710963,-0.8321642232244528
-38.399999999999835,0.0005264549213563896,-0.034749448682930506,-0.08232966085142834,-0.1341144642927219,-0.18924592380298577,-0.2534838776491881,-0.33452563418570946,-0.4434554900766017,-0.6003754598476831,-0.8487479357185208
-38.19999999999983,0.0005367891026608618,-0.03543643203730085,-0.08395288211622187,-0.1367581640342337,-0.19297026229023118,-0.2584868244212686,-0.34113758064756894,-0.45223085249421047,-0.6122878454159206,-0.8656487758676406
-37.99999999999983,0.000547318989077894,-0.03613415967275557,-0.0855889965302481,-0.13944523436438772,-0.19677186911492583,-0.26358628502788406,-0.34787963278755285,-0.4611792971282256,-0.6244268971899913,-0.8828784658184503
-37.79999999999983,0.0005580479511166914,-0.036837901681259666,-0.08727387844025714,-0.14218197369812913,-0.20064924191555633,-0.26878951264521334,-0.354747065329704,-0.47029605429388255,-0.6368029405996225,-0.9004445720629519
-37.599999999999824,0.000568979399773184,-0.03755879335533763,-0.08898906168833776,-0.1449806605541113,-0.20459870851011885,-0.27408809363814157,-0.3617470783439529,-0.4796004422126714,-0.6494230522111053,-0.918352794190028
-37.39999999999982,0.0005801167868000334,-0.038297224793709006,-0.09072646855121036,-0.14782846263118188,-0.20862268359124414,-0.2794787180794458,-0.36888205588434175,-0.4890731608879548,-0.6622886185668619,-0.9366213717131728
-37.19999999999982,0.000591463603768716,-0.03904775932341664,-0.092494490485862,-0.1507286369590446,-0.21272195163909657,-0.2849884967035763,-0.3761493946650347,-0.49873469082754696,-0.6753978531474019,-0.9552289396512208
-36.999999999999815,0.0006029336685031694,-0.03980557776177562,-0.0943108824814658,-0.15368397273530832,-0.21689709069050878,-0.2905871838607226,-0.3835602181934803,-0.5085763012856006,-0.6887586519182349,-0.9742100456636251
-36.79999999999981,0.0006144589670071809,-0.0405829992683735,-0.09615841912878409,-0.15669560998949805,-0.22116455451140382,-0.2963059762751641,-0.39111364030372897,-0.5186096993312788,-0.7023862068882636,-0.9935692197510662
-36.59999999999981,0.0006261989643192578,-0.041378416549939345,-0.09803814591778348,-0.15976468948896638,-0.2255030106361744,-0.3021311735907375,-0.3988140236930633,-0.5288352990408498,-0.7162740287948424,-1.0132860600135416
-36.39999999999981,0.0006381571789262352,-0.04218667721151803,-0.09995183377270678,-0.16289115968469048,-0.22991876948223933,-0.3080654873005244,-0.40665633515703803,-0.5392489518402215,-0.7304242010939959,-1.0334010186547005
-36.199999999999804,0.0006503371613320041,-0.04300926947351513,-0.10190056010870308,-0.16607375429789784,-0.2344318749505021,-0.3141116046284935,-0.41464990299630244,-0.5498765842453679,-0.7448494772421128,-1.0539051015314413
-35.9999999999998,0.0006627424933185466,-0.0438433807323122,-0.10388618930062421,-0.16931794520745314,-0.23901996237907497,-0.3202709370166019,-0.4227976781393181,-0.56070155203507,-0.7595486332590866,-1.0748044162472894
-35.7999999999998,0.0006753767861269466,-0.04469144512111711,-0.10590968493470143,-0.1726290956306542,-0.24369775471984667,-0.3265416378677912,-0.4310957970229623,-0.571732005171171,-0.7745348521964956,-1.0961025417344956
-35.599999999999795,0.0006882436794128921,-0.045564543940024294,-0.10797090963468747,-0.1759969419155425,-0.24846733328323012,-0.332948616210615,-0.4395529530484481,-0.5829707807502444,-0.7898103721047391,-1.1178230981816455
-35.39999999999979,0.0007013468388876731,-0.046452005719245903,-0.11006962264811193,-0.17942806796672528,-0.2533245593691049,-0.3394593319769399,-0.4481717132799332,-0.5944207510740824,-0.8053795628717211,-1.1399572169211467
-35.19999999999979,0.0007146899551457864,-0.047354597102405194,-0.11220562082621655,-0.182926511673557,-0.2582723241870184,-0.34610717008486347,-0.45695793878037705,-0.6060960682640513,-0.8212451125914839,-1.162521347664594
-34.99999999999979,0.0007282767408156587,-0.04827393280201164,-0.11437806778636173,-0.18648698724108215,-0.26331266968716704,-0.35287313449610735,-0.4659066453504579,-0.6179925064090668,-0.8374087217117676,-1.1855197956033834
-34.799999999999784,0.0007421109291314565,-0.04920966008323546,-0.11659414877441066,-0.19011271911217875,-0.26844675652858996,-0.3597647409277016,-0.47502262136083573,-0.6301100676661378,-0.8538835260851556,-1.2089605037347724
-34.59999999999978,0.0007561962712756554,-0.050162362354335244,-0.11886314649130725,-0.19381290241257432,-0.27367486287616316,-0.36678823349626555,-0.4843049789666338,-0.642458704494004,-0.8706661290328412,-1.2328545540312348
-34.39999999999978,0.0007705365332952852,-0.051132553663912006,-0.1211636156849778,-0.197576633794327,-0.279003032900647,-0.3739449373175461,-0.49377683537717587,-0.6550438825803582,-0.8877779845316098,-1.2571989357070663
-34.199999999999775,0.000785135494062672,-0.052120668804541026,-0.12349572253948793,-0.20140898216855874,-0.2844351197110484,-0.3812316591245377,-0.5034092086669943,-0.6678663875212862,-0.9052178939568591,-1.2820238607952064
-33.99999999999977,0.0007999969413248209,-0.05312705491505909,-0.1258953489942627,-0.20531230861649874,-0.28995896213784533,-0.3886527543442071,-0.5132353838502723,-0.6809277960590947,-0.9229806602315591,-1.3073141769355914
-33.79999999999977,0.0008151350564773452,-0.0541519649550537,-0.12832014772112643,-0.20928926061213815,-0.29559448941101607,-0.3962199571409428,-0.5232416966175748,-0.6942294026116969,-0.9410824764962626,-1.3330970994443447
-33.59999999999977,0.0008305957089476124,-0.055195553367660466,-0.13079852969150352,-0.21334155117324372,-0.3013337447226263,-0.40392575442267287,-0.5334329144381798,-0.7077942729245166,-0.9595179491836205,-1.3593687927593692
-33.399999999999764,0.0008462624549281372,-0.05625787415258543,-0.133315516361165,-0.21746927112403114,-0.3071763875484379,-0.41177077462786826,-0.5438249960331234,-0.7216049770173072,-0.9783152994363604,-1.3861422973431985
-33.19999999999976,0.0008621043824135199,-0.057338881474365166,-0.13588709049059844,-0.22167242136343646,-0.3131262131922199,-0.41976341704858555,-0.554391346045989,-0.7356761774976945,-0.9974563332989845,-1.4134295467307396
-32.99999999999976,0.0008782235559863238,-0.05843930078992088,-0.13848719489722328,-0.22594974009209068,-0.31918734654682623,-0.4279064186022339,-0.5651709085785512,-0.7500065405588856,-1.0169648591112121,-1.441227555868963
-32.799999999999756,0.0008946235908382505,-0.05955830598509948,-0.1411587786898707,-0.2303019751479951,-0.32535884190134823,-0.436196202631848,-0.5761446337644998,-0.7646078689326004,-1.036832925046852,-1.4695689593851853
-32.59999999999975,0.0009113080771854243,-0.0606955565826226,-0.14386803563657224,-0.2347429509525938,-0.33164064142202676,-0.44463532537669437,-0.5873163618405499,-0.7794756322882535,-1.057081603728605,-1.4984345588753172
-32.39999999999975,0.000928280575173801,-0.06186363742864387,-0.14661651828953381,-0.23925300509654335,-0.33804078700207185,-0.4532387064192136,-0.5987065288769173,-0.7946273637113137,-1.0776952856923145,-1.527853322984896
-32.19999999999975,0.0009455446085695485,-0.0630492063291399,-0.14942273795230676,-0.24385789630481725,-0.34455872624349126,-0.46199765774770185,-0.6102921463920268,-0.8100528810484633,-1.0987029781074256,-1.5578255936268022
-31.999999999999744,0.0009631036580586283,-0.06425415410986801,-0.15228513524893117,-0.24853886046447826,-0.35119664751267976,-0.4709143820074928,-0.6221022449508808,-0.8257694374566,-1.1201104877408028,-1.5883569968062545
-31.79999999999974,0.000980961154645854,-0.06547725481521383,-0.15519581202181598,-0.25330112146887984,-0.35794604330639856,-0.4799946242842026,-0.6341236016212122,-0.8417724908440789,-1.1419040546189336,-1.6194737064760716
-31.59999999999974,0.000999120471817605,-0.06671996875018493,-0.15815680530812415,-0.2581527780269255,-0.3648237125726723,-0.4892377618512427,-0.6463591372116042,-0.858066464439105,-1.164108030450663,-1.6511659338659541
-31.399999999999736,0.001017584917498482,-0.06799635033635099,-0.16116945851304365,-0.26309379067306793,-0.3718266459125914,-0.4986470043024269,-0.6588342242170171,-0.874666631697437,-1.1867114458218992,-1.6834624863951149
-31.199999999999733,0.0010363577258587497,-0.06928961414978119,-0.1642343449362329,-0.26812070919484654,-0.37895752506470615,-0.5082346959193131,-0.6715210383355981,-0.8915650844270573,-1.209741751498953,-1.716354838598889
-30.99999999999973,0.0010554420475088477,-0.07059906720100173,-0.1673512423176362,-0.27323559995728885,-0.38622148303404913,-0.5179936296481742,-0.6844406888376113,-0.9087763143300833,-1.2332029295474314,-1.7498712964480916
-30.799999999999727,0.0010748409400207493,-0.07194126641340404,-0.1705196570426466,-0.2784492570684449,-0.3936057893764655,-0.5279260271522759,-0.6976023675466223,-0.9262897195894482,-1.2570873951904247,-1.7840046563420628
-30.599999999999724,0.0010931108920573251,-0.07330468881926322,-0.17376169073216374,-0.28375238992265395,-0.40112770167039,-0.5380373645664775,-0.7109984117100083,-0.9441347719163105,-1.2814068092977493,-1.8187775365045553
-30.39999999999972,0.0011116144218021873,-0.0746815311288671,-0.17705273757411533,-0.2891415482135642,-0.4087757267144241,-0.5483261190747868,-0.7246322772597438,-0.9622947922646148,-1.3061771583937656,-1.8541842315074035
-30.19999999999972,0.0011304139812366998,-0.07610076716134273,-0.1803899636317965,-0.2946367658124416,-0.416569339244802,-0.5588038225368877,-0.7385088407394136,-0.980796470304,-1.3313930602332533,-1.8902523883924118
-29.999999999999716,0.0011495118296949158,-0.07753041517462123,-0.18379968729573193,-0.30021489041851623,-0.42449798025960206,-0.5694609463229199,-0.7526407173392187,-0.9996213419207862,-1.3570726708480692,-1.9269959718798049
-29.799999999999713,0.0011689100810272635,-0.07899285240218035,-0.18726032719611396,-0.30590593251130827,-0.4325643300847588,-0.5803166846461494,-0.767021876062671,-1.0187855635823269,-1.3832156096037949,-1.9644062140230716
-29.59999999999971,0.0011886106908463034,-0.08047475829530981,-0.1907838524862342,-0.311690295575076,-0.4407695444849651,-0.5913594271677454,-0.7816574974057886,-1.038283186395006,-1.4098256150633262,-2.0025086288054865
-29.399999999999707,0.0012086154414987504,-0.08198660805945934,-0.1943619146981348,-0.3175730622023849,-0.4491281574961761,-0.6025940337902398,-0.7965503786395374,-1.0581415071794282,-1.4369232205971088,-2.0412974227732406
-29.199999999999704,0.0012284477829354046,-0.08351866826092191,-0.19801302290284184,-0.32355832656512007,-0.4576244555632343,-0.6140377299513631,-0.8117124055627158,-1.078344512853377,-1.4645006131607943,-2.080811268969967
-28.9999999999997,0.0012485360825138514,-0.08508478137155606,-0.20171442725761324,-0.32964793777318846,-0.4662749795022165,-0.6256682518514083,-0.8271348564359329,-1.09891929856569,-1.4925733557394665,-2.1210319954857653
-28.7999999999997,0.0012689208052094614,-0.0866632683837878,-0.20547632676978367,-0.335840485123839,-0.47506896938743637,-0.6375034909925432,-0.8428344788228657,-1.1198491862340347,-1.5211595230003923,-2.1619865856714
-28.599999999999696,0.001289602592343897,-0.08828693050882919,-0.20931570538817823,-0.3421347444946292,-0.4840156863336489,-0.6495466448706253,-0.8588043733490309,-1.141141901075244,-1.5502438129958165,-2.2036839524834306
-28.399999999999693,0.0013105818166536665,-0.08992756171452498,-0.21321576310431567,-0.3485456436342247,-0.4931211599828913,-0.6618074631403914,-0.8750504783791513,-1.1628178110159126,-1.5798390951947425,-2.2461231703791498
-28.19999999999969,0.001331858560440935,-0.09159187133291624,-0.2171790714170072,-0.35505812933003256,-0.5023798164531712,-0.6742705283367769,-0.89157816916061,-1.1848664524662524,-1.6099647007907123,-2.289329470086898
-27.999999999999687,0.0013534325929356328,-0.09329532035523158,-0.22120708509001474,-0.36168699850287567,-0.5117890465455304,-0.6869503881354291,-0.9083859493821365,-1.2072907566902558,-1.6406075408349494,-2.33331014210529
-27.799999999999685,0.0013753033449361851,-0.09502114316038046,-0.2253000367321505,-0.36842016795068844,-0.5213712681281919,-0.6998432821707752,-0.9254940363567243,-1.2301165287210694,-1.6718015211006758,-2.3780800562319655
-27.59999999999968,0.001397469883151814,-0.09676906460249768,-0.229456933904018,-0.37526505494474804,-0.5311074256085675,-0.7129576191451434,-0.9428965364459145,-1.2533254686800888,-1.703532502260714,-2.423646272722607
-27.39999999999968,0.001419930881752407,-0.09855154294811541,-0.2336936726533878,-0.3822264249711651,-0.5410049950453981,-0.7262900063287248,-0.9605857346587783,-1.2769476064472087,-1.735818904495801,-2.470009817102536
-27.199999999999676,0.0014426845925683551,-0.10036700567973611,-0.23799929802531494,-0.38930695112311753,-0.5510736353099759,-0.7398512871105254,-0.9785780000979827,-1.300964196310332,-1.7686562513019766,-2.517188508460677
-26.999999999999673,0.0014657288126542767,-0.10221018666269543,-0.24236263842838923,-0.3965052190587386,-0.5613098710428801,-0.7536325517992708,-0.9968775965886039,-1.3253827078389833,-1.8020738007715664,-2.5651999189988146
-26.79999999999967,0.0014890608506590297,-0.10408101013558735,-0.2468082790697963,-0.40381884877324126,-0.5717077201911422,-0.767649722870317,-1.015473573317621,-1.3502224896428316,-1.8360532110725387,-2.6140547444825444
-26.599999999999667,0.0015126774895932726,-0.10598069805678989,-0.2513167255672073,-0.4112423560244878,-0.5822872927298306,-0.7819042410873323,-1.0343835112321642,-1.3754818366962525,-1.870601666300331,-2.6637584428672056
-26.399999999999665,0.001536574948367786,-0.10791038444293832,-0.2559051665805754,-0.41880139351243884,-0.5930306348071923,-0.7963837632972712,-1.0536189006400747,-1.4011603201268485,-1.9057497980824678,-2.7143085870115726
-26.199999999999662,0.0015607488398927671,-0.10987096576376842,-0.2605510964772151,-0.42647185750963956,-0.6039495725906363,-0.8111093246883172,-1.0731622219912964,-1.427265062060357,-1.9414883470415418,-2.7657474514915776
-25.99999999999966,0.0015851941265125902,-0.11186306724714967,-0.2652873634798141,-0.43426200774742085,-0.6150519784081894,-0.826070768713052,-1.0930307131397257,-1.4538129440363718,-1.9778262848491295,-2.818053526515172
-25.799999999999656,0.001609905072292861,-0.11388701591778982,-0.27009452993199545,-0.44218053667979973,-0.6263318933299473,-0.8412719124109742,-1.11321654198224,-1.4807897241016974,-2.014767748596796,-2.871248730278822
-25.599999999999653,0.0016348751924653016,-0.11594282949222645,-0.2749729170620725,-0.45022306978690096,-0.6377816514581127,-0.8567184213264625,-1.1337384659860277,-1.508201067174113,-2.0523288343785566,-2.9253542516623554
-25.39999999999965,0.0016600971987017488,-0.11803022781423778,-0.2799257618942903,-0.45839772272883295,-0.6494265874667065,-0.8724117825809401,-1.1545830905483,-1.5360679528707095,-2.0904976564219453,-2.980368168468715
-25.199999999999648,0.0016855629414109785,-0.12014861689190326,-0.2849547161226269,-0.4666980909186549,-0.6612487762438377,-0.8883573303096597,-1.1757673528107517,-1.5643763595907103,-2.1293027030496887,-3.0362991355391244
-24.999999999999645,0.001710867383025061,-0.12229714335791186,-0.2900596981724419,-0.4751162225811072,-0.6732550266985413,-0.9045466446411865,-1.1972780683112774,-1.5931474301012685,-2.1687256445538594,-3.093165362209973
-24.799999999999642,0.0017359526980058604,-0.12447783734274509,-0.2952389139657896,-0.4836755204326124,-0.6854466968950419,-0.9210055688006662,-1.219138270174426,-1.622369808338064,-2.2087944870585545,-3.15097406724513
-24.59999999999964,0.0017612321276629928,-0.12668902574057483,-0.3004890450743005,-0.4923534210490459,-0.6978189707681537,-0.9377052898188651,-1.2413320650406092,-1.6520634054146228,-2.249503214419704,-3.209728718696482
-24.399999999999636,0.001786692957388425,-0.12894387592974255,-0.3058359283329395,-0.5011643161784889,-0.7103956625261674,-0.9546654107921171,-1.2638846971276223,-1.6822133948924147,-2.290863024283553,-3.2694333478966513
-24.199999999999633,0.0018123212477121342,-0.1312249197392532,-0.31124938895679577,-0.5101107175784421,-0.7231544716509575,-0.9718907914154897,-1.2867753108424438,-1.7128425692537235,-2.332873505957849,-3.3301062692020764
-23.99999999999963,0.0018381017471966743,-0.13353447121569673,-0.31674212258654677,-0.5191852485521622,-0.7361038408283918,-0.9893682776903887,-1.3100148326924739,-1.743936859370649,-2.3755374794487096,-3.39175959619142
-23.799999999999628,0.0018637587440650805,-0.13588532028576594,-0.32231341649024614,-0.5283998594455852,-0.7492481626889429,-1.007115507062565,-1.333605246303847,-1.7755053625526784,-2.4188721918837786,-3.4543821445179788
-23.599999999999625,0.001889507539900137,-0.138267804201071,-0.3279693504413075,-0.537747461039416,-0.7625819664070548,-1.0251226481480131,-1.3575497674745094,-1.8075562555929707,-2.462869631643244,-3.5180019444692476
-23.399999999999622,0.0019153475258448793,-0.14067441085404653,-0.33369601090947754,-0.5472146477788016,-0.7761133129464497,-1.043390683760279,-1.3818559897830482,-1.8400852924960418,-2.5075341839643954,-3.582616549095576
-23.19999999999962,0.001941257408638819,-0.14313042447021473,-0.33950015456071014,-0.556836059717682,-0.789831225263157,-1.061933813995509,-1.406509184745616,-1.8730991336550744,-2.552881350952262,-3.6482195159306485
-22.999999999999616,0.001967214094264591,-0.14560371289813645,-0.3453943517755249,-0.5665817924926699,-0.803754562028729,-1.0807362885392138,-1.4315276120732534,-1.9066020533462336,-2.5989027634899884,-3.7148467891215375
-22.799999999999613,0.0019931925617555635,-0.14812817184510862,-0.3513658731294811,-0.5764614601577733,-0.817868706898011,-1.099811905427174,-1.456910587035594,-1.9405892605815467,-2.645597118894486,-3.7824757611895734
-22.59999999999961,0.0020191657308785693,-0.15066889778325532,-0.35741459379258345,-0.5864786726447591,-0.8321928690864837,-1.1191554893275537,-1.4826475863405477,-1.9750640149045893,-2.6929910794737992,-3.851119498724671
-22.399999999999608,0.002045104318675328,-0.15326115419529884,-0.3635442986031592,-0.5966334604657817,-0.8466994462032034,-1.1387656349035495,-1.5087499767584092,-2.0100316431384897,-2.7410621149916636,-3.9207919913991844
-22.199999999999605,0.0020709766877047286,-0.15587478063632432,-0.3697604599401956,-0.6069204153796761,-0.8614125436619702,-1.1586436556169986,-1.5352085007188947,-2.0454881471939927,-2.789813548208258,-3.991479360455358
-21.999999999999602,0.0020960755705985434,-0.15852232788175513,-0.37605372011164206,-0.617338691498361,-0.8763185873759198,-1.1787992840407355,-1.562037920178156,-2.0814361247260535,-2.8392635973692393,-4.063188857389477
-21.7999999999996,0.0021205459834021667,-0.16121453883717862,-0.3824161556173351,-0.6279021157931197,-0.891420729993385,-1.199220604601976,-1.5892223115216098,-2.1178830402102733,-2.8893942385571307,-4.135937282633762
-21.599999999999596,0.002144812979942401,-0.16393030189893665,-0.38887206393461327,-0.6385949791727086,-0.9067149307531395,-1.219911926031287,-1.6167780663316336,-2.1548169363167062,-2.940217666008138,-4.20970881803305
-21.399999999999594,0.0021688332221643236,-0.166675091542011,-0.3953949946739215,-0.6494190236032154,-0.9222154125830428,-1.2408701139381009,-1.6446889697344886,-2.1922334378271984,-2.9917174718083857,-4.284502938802817
-21.19999999999959,0.002192560088822404,-0.16946386745073028,-0.40200884610204923,-0.6603789250016803,-0.937896540553055,-1.262097141629127,-1.6729621863648845,-2.230148463906275,-3.0439170791058245,-4.360318421421923
-20.999999999999588,0.0022145027187931987,-0.17228689898891503,-0.4086904698361735,-0.6714748142429983,-0.9537835589878512,-1.2835815162047055,-1.7015906103559217,-2.268552151583293,-3.0967913750552043,-4.437165694571263
-20.799999999999585,0.002235863799846527,-0.17514087590202365,-0.41544833057992037,-0.6827040256386709,-0.9698594158179219,-1.3053449367165229,-1.7305787861512556,-2.3074341416597264,-3.150354685100268,-4.515035413318998
-20.599999999999582,0.002256808501677199,-0.17802485066927431,-0.4222932650992135,-0.6940566653899225,-0.9861387178818148,-1.3273659302303145,-1.7599257342385215,-2.3468087830586484,-3.204582348916702,-4.593918748040792
-20.39999999999958,0.00227728007084238,-0.1809403897669739,-0.4292108257714915,-0.7055452629218308,-1.0025980814674256,-1.3496462612557565,-1.789618803072031,-2.3866561586924746,-3.2594941071696297,-4.673810773120735
-20.199999999999577,0.002297217609154245,-0.1838882813970173,-0.43620192323884055,-0.7171542277453113,-1.0192491244327755,-1.3721929274138631,-1.8196644633872268,-2.426976537907507,-3.3150759012378472,-4.75470486212528
-19.999999999999574,0.0023165557949553772,-0.186868595356259,-0.44326581002144394,-0.7289034414763336,-1.0360820237935542,-1.3949920490090193,-1.8500545715142351,-2.4677707831764764,-3.3713118396019013,-4.836591583014865
-19.79999999999957,0.0023348819099879847,-0.18988104345510948,-0.45040011249747636,-0.7407711027013022,-1.0531015680376328,-1.4180426440473468,-1.8807876651907947,-2.5090249923138543,-3.428203034129666,-4.919459020897136
-19.599999999999568,0.00235143055509468,-0.19292498322743512,-0.45761141344206635,-0.7527608498334644,-1.070303561336516,-1.441339209126312,-1.9118559939654034,-2.5507431189768397,-3.4857304199464494,-5.0032953728940015
-19.399999999999565,0.002367123885640865,-0.19599910877016669,-0.46489637175531584,-0.7648709516112859,-1.0876778919834607,-1.4648870700811472,-1.9432492117252167,-2.5929084186874576,-3.543906549053929,-5.088101873329336
-19.199999999999562,0.0023818752429605183,-0.19910127872762473,-0.4722445961148054,-0.7770949423591134,-1.105234642633505,-1.4886681301910158,-1.9749795214370067,-2.6355164312449944,-3.602696865289218,-5.173851518030318
-18.99999999999956,0.002395591891470872,-0.20223084320836193,-0.47965979893231747,-0.7894402983064026,-1.1229514987108757,-1.5126908514391886,-2.007022644097475,-2.6785629269677713,-3.6621154863526044,-5.260523084145632
-18.799999999999557,0.002408174626502557,-0.2053870009217178,-0.4871454510591917,-0.8019018624974876,-1.1408404076540677,-1.5369482206181289,-2.039369161283389,-2.7220327712243915,-3.7221250510512363,-5.348099398968188
-18.599999999999554,0.0024195173605860987,-0.20857076473695457,-0.4946892905202276,-0.8144654294307827,-1.1588933216356452,-1.5614201245932406,-2.072037075623257,-2.7659192400762294,-3.7827114250975455,-5.436571182765235
-18.39999999999955,0.0024295066868731396,-0.211793984758458,-0.502296908070079,-0.827136010118025,-1.1771130989262417,-1.5861201165189982,-2.1049922307093993,-2.810202192352804,-3.8438810254908873,-5.525901281146844
-18.199999999999548,0.0024380214212058604,-0.21503717735870964,-0.509966955193093,-0.8399184472580288,-1.1954782629206306,-1.6110268016602447,-2.138227862484513,-2.8548865778732164,-3.9055919840447046,-5.61606838293973
-17.999999999999545,0.0024447760023491583,-0.21829952084215876,-0.5176887568483721,-0.8527939473947299,-1.2139833106674303,-1.636135815745135,-2.171748959824157,-2.89994194551835,-3.9678479472794805,-5.707050449425651
-17.799999999999542,0.0024486047378005082,-0.2215837404144949,-0.5254606068495349,-0.8657628538854851,-1.2326383116139397,-1.6614356351247466,-2.2055250183138497,-2.945351414154757,-4.030606011515545,-5.79881718462461
-17.59999999999954,0.002450533839166269,-0.22490637867061025,-0.5332976569798547,-0.8788215372381103,-1.2514264965748225,-1.6869323563051637,-2.239560005684325,-2.9911211845604697,-4.09386739788637,-5.891321584136705
-17.399999999999537,0.002450407129259702,-0.22823998150204972,-0.5411790563146468,-0.8919636707949792,-1.2703396989820277,-1.712592627583959,-2.273838582121982,-3.037212549823721,-4.1575842590066685,-5.984557146543295
-17.199999999999534,0.002448058136828024,-0.2315894055767771,-0.5491046412742122,-0.9051789510840678,-1.2893723247956785,-1.7384305198254424,-2.3083308093152795,-3.0836229550859713,-4.22175054217665,-6.078458730144348
-16.99999999999953,0.0024433095120954818,-0.23497262666248986,-0.5570721130568472,-0.9184814403390078,-1.3085163738489172,-1.7644217118088363,-2.343050752274806,-3.1303094261884894,-4.286335236918575,-6.173000419988298
-16.799999999999528,0.0024359724226457047,-0.23836308977355003,-0.5650784003624381,-0.9318503359525181,-1.327758856582605,-1.790552568961317,-2.377961519476486,-3.1772759322820434,-4.3512992031496935,-6.268131259690989
-16.599999999999525,0.0024258459330255278,-0.24177488288883353,-0.5731197578996188,-0.9452698569554769,-1.3471041619237667,-1.816827323720375,-2.413049707390897,-3.2244930809084167,-4.416606396247275,-6.363817912187997
-16.399999999999523,0.0024110976208717716,-0.24520242458816455,-0.5811918992406788,-0.958759242893052,-1.3665317965898112,-1.843213494888687,-2.4482955990570474,-3.2719324764482707,-4.482254129024469,-6.459994225578342
-16.19999999999952,0.002392679386552743,-0.24863614075921703,-0.5892897365371113,-0.9722823982104103,-1.3860282754656765,-1.8697003440868514,-2.483696789783309,-3.3195663301699625,-4.54817653411169,-6.556620201257587
-15.999999999999517,0.0023707479383503482,-0.25209383039590705,-0.597407539489339,-0.9858597286431348,-1.4055948588181337,-1.8962835971095018,-2.519211575785434,-3.3673645559305214,-4.614344014553382,-6.65363206503271
-15.799999999999514,0.0023450473772896885,-0.2555452140152781,-0.6055497176670599,-0.9994597856470335,-1.425211057041551,-1.9229399688049256,-2.554837581604488,-3.4153123217049597,-4.680712528625719,-6.7509705580354336
-15.599999999999511,0.0023153065167704767,-0.2590249447819417,-0.6137087437435724,-1.0130854124199544,-1.444857567271157,-1.9496457813951764,-2.5905333153636576,-3.463373052696099,-4.7472613183562515,-6.848579518121738
-15.399999999999508,0.0022785156990323685,-0.262492333795997,-0.6218735858806781,-1.0267327741617436,-1.464547975890497,-1.9764002918636692,-2.626288844410894,-3.5115188163445907,-4.813918693515461,-6.946379714951178
-15.199999999999505,0.002234216918225229,-0.2659812325018436,-0.6300386739521997,-1.0403783242026776,-1.4842436925679294,-2.003177624569048,-2.6620827430105436,-3.5597090076954316,-4.880642819577616,-7.0443121500188965
-14.999999999999503,0.0021836060468771734,-0.269455994913848,-0.6381988815333131,-1.054025420233657,-1.5039315236829935,-2.0299545870957587,-2.697879515112163,-3.6079047102364825,-4.94740633386597,-7.142301811490228
-14.7999999999995,0.0021272054982972577,-0.2729462715624038,-0.6463479746483074,-1.0676602962650747,-1.5236162511066027,-2.056707871385484,-2.7336496241438084,-3.656072914331858,-5.014134311692459,-7.240268058045146
-14.599999999999497,0.002064634844160196,-0.27641955994639744,-0.654484889669547,-1.0812620347669508,-1.5432655425021125,-2.083426152911912,-2.76936343950824,-3.704174874535738,-5.080767422687472,-7.338133657126988
-14.399999999999494,0.0019966851685992992,-0.27990197677107176,-0.6626074735046359,-1.0948418601042533,-1.562857621413059,-2.1100874831424363,-2.805012192634706,-3.752172148911413,-5.147271748689363,-7.435808808198985
-14.199999999999491,0.0019203925048856263,-0.2833649181386093,-0.670700943532367,-1.1083645506746933,-1.5824022509504658,-2.136652211453253,-2.840534980217072,-3.800022376662156,-5.2135580398416295,-7.533188572072916
-13.999999999999488,0.0018352194047537296,-0.2868285856383892,-0.6787584610885915,-1.1218358323242228,-1.6018479927986817,-2.163119099300289,-2.8759210033290117,-3.847676372242745,-5.279585007802993,-7.630199101420487
-13.799999999999486,0.0017412696136673844,-0.29027279691106145,-0.6867733495158461,-1.1352244892159717,-1.6212082263550656,-2.189439413168671,-2.911118184372512,-3.895081410846686,-5.345289608863894,-7.7267434569017865
-13.599999999999483,0.00163897273322533,-0.293704295330663,-0.6947382267331079,-1.148543801299823,-1.6404420115905367,-2.21560023732593,-2.946101910952521,-3.9421958125807777,-5.41057523878051,-7.822701482591
-13.39999999999948,0.0015272006679865058,-0.2971211186852827,-0.702644640262676,-1.1617596825977472,-1.659534448987813,-2.241572571370952,-2.9808335842290177,-3.9889747485329536,-5.475403091501548,-7.917971862778231
-13.199999999999477,0.001403299358749166,-0.3005050737244659,-0.7104832707790223,-1.1748614454073874,-1.6784666287262127,-2.2673327659344125,-3.01526309657703,-4.035344599088077,-5.539669175216886,-8.012446675277744
-12.999999999999474,0.0012620887889696064,-0.3038846552330554,-0.7182589211512465,-1.18783820974906,-1.6972151021272595,-2.2928395860583777,-3.049361912387198,-4.0812743582300754,-5.603327537822949,-8.106013175520914
-12.799999999999471,0.0011069505451999362,-0.3072271070729258,-0.7259564918060732,-1.2006740243310787,-1.7157563033524212,-2.3180679764034835,-3.0830956188381293,-4.126702834976598,-5.666272656006228,-8.198549322382092
-12.599999999999469,0.000938009167342102,-0.31053315302954587,-0.7335488781679231,-1.2133476780472705,-1.7340759723797134,-2.3429832765120437,-3.116395207653639,-4.171553105851714,-5.72842670761591,-8.28992881176282
-12.399999999999466,0.0007539308828512503,-0.3138225486267672,-0.7410593451273257,-1.2258590504751368,-1.752142758157703,-2.3675455629244624,-3.149245106979677,-4.215781273089448,-5.789705542176733,-8.38002557565197
-12.199999999999463,0.0005560405555158354,-0.3170704767678174,-0.748443054706911,-1.2381674757383934,-1.769928603943157,-2.3917443342228353,-3.1815826487133023,-4.25930709863097,-5.850037946882267,-8.468714749458414
-11.99999999999946,0.0003416505190259045,-0.32027459119336754,-0.7557319663873727,-1.2502843277463,-1.787424800338357,-2.4155214380568992,-3.213356942769394,-4.302093902057052,-5.909311550001249,-8.555852047033312
-11.799999999999457,9.448832343394997e-05,-0.3234349164576358,-0.7628879154385544,-1.2621726814401484,-1.8045888139718755,-2.4388617528288563,-3.2445363922149824,-4.344055975354877,-5.96743940709905,-8.641296073071544
-11.599999999999454,-0.00016791764463164327,-0.32655638386803076,-0.7699065451059681,-1.2738371893141078,-1.8214026167593715,-2.4617083417187047,-3.2750620339317607,-4.38512841290752,-6.024335857395073,-8.724932954652573
-11.399999999999451,-0.00045184874323211943,-0.3296328057791058,-0.776779019075093,-1.2852250615033256,-1.837831684705293,-2.484042075308963,-3.3048824982580243,-4.4252441988665225,-6.079893945570433,-8.80659340346024
-11.199999999999449,-0.0007632543550215587,-0.3326570814495966,-0.7834902249639413,-1.296353639727812,-1.8538619127861011,-2.5058107779686054,-3.333946653826146,-4.464334847624315,-6.134026462816223,-8.886131910748318
-10.999999999999446,-0.0011078711786964845,-0.33562689531518686,-0.79005705537989,-1.3071808090325447,-1.869470109090983,-2.5269890668619155,-3.362201166389724,-4.502333188950914,-6.186616776448233,-8.963414621670566
-10.799999999999443,-0.0014753062909846903,-0.33853919038096336,-0.7964303560281465,-1.3177183523075087,-1.884611700813224,-2.5475235983817868,-3.3896040124307234,-4.539169973477556,-6.237589096282193,-9.03828088539224
-10.59999999999944,-0.0018831592557333465,-0.34139764035101194,-0.8026422753240112,-1.3279158488152802,-1.8992705621573691,-2.567399582516387,-3.416097533948175,-4.574771112522768,-6.286835372983305,-9.110603503502446
-10.399999999999437,-0.0023261480908303156,-0.3442018664537301,-0.8086563840164658,-1.3377751119379013,-1.91341733941546,-2.5865578838968872,-3.441629116750761,-4.609055016010487,-6.334253903126978,-9.180198533435302
-10.199999999999434,-0.002805664986397005,-0.3469414572757046,-0.8144641295040458,-1.3472633010313189,-1.927025072784815,-2.604983362975929,-3.4661484424333935,-4.641965329271798,-6.379731237318737,-9.24695133602934
-9.999999999999432,-0.003331481296726224,-0.3496056903083229,-0.8200819649450395,-1.3563891127935932,-1.940072725077485,-2.622611621238434,-3.489606756879894,-4.673421465309204,-6.423199492698842,-9.310697410154035
-9.799999999999429,-0.0039053745556003605,-0.3522179784712378,-0.82546633102546,-1.3651154324799393,-1.952532861302899,-2.6394308914117204,-3.511956838194834,-4.703365551010222,-6.464530896434937,-9.371284509750438
-9.599999999999426,-0.004521753071671242,-0.35476384866959165,-0.8306459535136597,-1.3734459102027756,-1.9643807147651557,-2.6553971763199513,-3.533142451270706,-4.7317416667659415,-6.503652609767613,-9.428609676108536
-9.399999999999423,-0.005208387868265163,-0.35723997425483844,-0.8355895112026204,-1.381348876324509,-1.9755953771821737,-2.670476424017508,-3.553128367627494,-4.758459196305822,-6.540481501527481,-9.48250456022744
-9.19999999999942,-0.0059507434220620326,-0.35965534995576576,-0.8403004146140702,-1.3888291893032374,-1.9861575838368424,-2.684644215019162,-3.571871942985112,-4.783482233140788,-6.574921814923371,-9.532860962935857
-8.999999999999417,-0.006755814693413242,-0.3620130488973885,-0.8447860676628807,-1.3958604850049312,-1.996045775154954,-2.697875179251014,-3.589320849350628,-4.806754358464303,-6.606896510266239,-9.579557307134976
-8.799999999999415,-0.007633620951878584,-0.36429837810850785,-0.8490243424131521,-1.402438302779288,-2.005250126670674,-2.7101382373559346,-3.605459608479947,-4.828211075706221,-6.636342420909386,-9.622487974332472
-8.599999999999412,-0.00859371842332024,-0.3665328832371273,-0.853023386082576,-1.4085652193289633,-2.0137487390151563,-2.7214123111718322,-3.6202547798962996,-4.847836665773045,-6.663195547617619,-9.661567564597021
-8.399999999999409,-0.009644639613654249,-0.36872448964437865,-0.8567842532965955,-1.4142204260671747,-2.0215466021409583,-2.7316904682411547,-3.633682815967134,-4.865576543163783,-6.6874042265096705,-9.69671556148515
-8.199999999999406,-0.010793238003202532,-0.3708652962346477,-0.8603007190056218,-1.4194300387354275,-2.0286276446652067,-2.7409651713328174,-3.6457234473538023,-4.8814115463902965,-6.708939376621913,-9.72787417496005
-7.999999999999403,-0.012047598302295626,-0.37296460195113923,-0.8635989137353022,-1.424168734278183,-2.034996432433502,-2.7492243522436297,-3.656364661535221,-4.895336547666915,-6.727774005376062,-9.755011892362461
-7.7999999999994,-0.013406362930005855,-0.37503397466465316,-0.8666754046426348,-1.4284735912189745,-2.040661639880028,-2.7564742081569875,-3.665634017673895,-4.907353155931702,-6.743918802936491,-9.778120275075594
-7.5999999999993975,-0.014900379834209332,-0.3770849605486646,-0.8695343179640531,-1.4323292213428829,-2.0456346511317918,-2.7627397913570917,-3.673521878361484,-4.917479981715772,-6.757381395511501,-9.79722213467916
-7.399999999999395,-0.01651961699420923,-0.37913087317060246,-0.8722075176123525,-1.4357776535505877,-2.049933061657029,-2.7680398152767935,-3.680073912782575,-4.925746151356648,-6.768208375970673,-9.812381036222959
-7.199999999999392,-0.018305251744671125,-0.3811871695530513,-0.8747066458277715,-1.438823411346334,-2.053597495817286,-2.772402007770083,-3.685317034512906,-4.93219458036809,-6.776462754508302,-9.823694534411416
-6.999999999999389,-0.02025048064711399,-0.38327238710531475,-0.8770537081178986,-1.441504649354684,-2.0566566079169064,-2.7758893210420865,-3.689327924900624,-4.936926415380256,-6.782262741140656,-9.831282807736585
-6.799999999999386,-0.022373457109118533,-0.385407560024305,-0.8792741820440924,-1.44386900703266,-2.0591696056024773,-2.778550751561127,-3.6921869352387517,-4.9400284622155795,-6.785725132793729,-9.835375420314918
-6.599999999999383,-0.024696640895953692,-0.38762925323302255,-0.8814127558262115,-1.4459570631629788,-2.0611964893958827,-2.7804878465196055,-3.693993935694664,-4.941644765311025,-6.787058514473074,-9.83620867278944
-6.39999999999938,-0.02724549349869676,-0.3899558307180868,-0.8835217047158253,-1.447838835374185,-2.062812624307824,-2.7817946440161734,-3.6948765777457453,-4.941937340613151,-6.786461438906514,-9.834116645934813
-6.199999999999378,-0.030032425236981908,-0.3924076747016727,-0.8856428224184398,-1.4495780289761768,-2.0641328305529214,-2.782585707680113,-3.694995814625983,-4.941115511191441,-6.784234336095423,-9.829496063486403
-5.999999999999375,-0.03308044287987144,-0.3950581061464149,-0.8878359535042506,-1.4512583883316523,-2.0652559623362237,-2.7830311745153296,-3.6945418986991427,-4.939433363104655,-6.780694567795408,-9.822836153945332
-5.799999999999372,-0.036412680319699575,-0.39792498950462374,-0.8901635487343711,-1.4530011975683692,-2.0663233609452476,-2.783288319569351,-3.6937581486107973,-4.9371942817817,-6.776282709461867,-9.814724530462058
-5.599999999999369,-0.040076871321026886,-0.4010634711900707,-0.8927227937710214,-1.454911376207349,-2.0674970379362065,-2.7835719863379893,-3.692903614031181,-4.9347591937608115,-6.771452115694316,-9.805860121871618
-5.399999999999366,-0.04408545495373062,-0.40452967539120976,-0.8955951395846,-1.4571197640658085,-2.0689637247512564,-2.7841470215837774,-3.692294847202305,-4.932532540763731,-6.766788403205126,-9.797069446721963
-5.199999999999363,-0.04847161786235432,-0.4084005361378473,-0.8989064605069004,-1.4598148879359911,-2.0709478434089874,-2.785278906272822,-3.69231918737745,-4.931020257830454,-6.762966043271177,-9.789319932952182
-4.9999999999993605,-0.05329668884680672,-0.4127563247434196,-0.9027651318005852,-1.4631453034373152,-2.0737029830812475,-2.7873102434525663,-3.693402562199296,-4.930791983665159,-6.760746133859229,-9.783757170121646
-4.799999999999358,-0.058575264386661274,-0.4176593452345614,-0.9073128323207342,-1.4673604622541205,-2.0775208828766125,-2.7906214573110475,-3.6960599614580474,-4.932500917666758,-6.7610543005423125,-9.781664298192865
-4.599999999999355,-0.06438410677961315,-0.423218914311164,-0.9127392782864945,-1.4726920856600003,-2.0827317431002683,-2.7956649827556816,-3.700850955284551,-4.936924424036832,-6.764908477905692,-9.784559792868208
-4.399999999999352,-0.07075543308320675,-0.42954073217179456,-0.919200132046349,-1.4794066959692742,-2.089729186277708,-2.8029468699046873,-3.7084355184733795,-4.9449298264602675,-6.7735151913134075,-9.79417804693773
-4.199999999999349,-0.07775074261584791,-0.43675903308307795,-0.9269294663936591,-1.4878447793817458,-2.098949594005944,-2.813040999560272,-3.719599267116962,-4.957523344597675,-6.7882581232292125,-9.812530235172645
-3.9999999999993463,-0.08543160637477598,-0.4449941819857628,-0.9361483020608574,-1.4983493514579322,-2.1108938161717674,-2.8266078525471983,-3.735189698649478,-4.975861465549485,-6.81068141869099,-9.84188155822848
-3.7999999999993435,-0.09388296883637537,-0.454400746505911,-0.9471415489196247,-1.5113494711077209,-2.126143147404207,-2.8444197075411637,-3.7562036141860773,-5.0012408522458,-6.842603875940256,-9.884843062000911
-3.5999999999993406,-0.10316306246971862,-0.4651767578651729,-0.9602098421320093,-1.527305089133165,-2.14533109259429,-2.867326753648797,-3.7837723672472237,-5.035173992622518,-6.88606919514622,-9.944379315395096
-3.3999999999993378,-0.11336812768189475,-0.4774909165657917,-0.9757084760734571,-1.5467566725863406,-2.169199166591781,-2.8963046175526586,-3.819165797957382,-5.079345600810754,-6.943381085846752,-10.02389014171419
-3.199999999999335,-0.1245917171283466,-0.4915864964128076,-0.9940174310783831,-1.5702741798810962,-2.198578837437097,-2.9324594255033674,-3.863853971124314,-5.13570859045943,-7.017196666700457,-10.127194088005822
-2.999999999999332,-0.13695466012732993,-0.5076994576681386,-1.0155751740777177,-1.5985660423056345,-2.2344170170157156,-2.977059512961816,-3.919469277213679,-5.206420706353555,-7.110503485342292,-10.258680077042257
-2.7999999999993292,-0.1505428425875195,-0.5261073830509702,-1.0408908142535083,-1.6323660079598739,-2.277771701158244,-3.031506989978965,-3.987911447446862,-5.293998476039363,-7.226715188990056,-10.423257888531012
-2.5999999999993264,-0.16551556352123953,-0.547120717018359,-1.0704951739640407,-1.6725491643060622,-2.3298538889732896,-3.097433981358037,-4.071271184504383,-5.401235242725761,-7.369681591960031,-10.62655790630187
-2.3999999999993236,-0.1820163457323929,-0.571090299115987,-1.105038409691204,-1.720062298004109,-2.392028157497961,-3.1766481136763787,-4.171974819450654,-5.531331115980009,-7.543762443518858,-10.87486704842992
-2.1999999999993207,-0.20018389910610068,-0.5983975909365284,-1.1451918378882624,-1.776001040707058,-2.465807313727524,-3.271215430299236,-4.292718758213141,-5.687899875935855,-7.753873393653109,-11.17529233576795
-1.9999999999993179,-0.2202117424998491,-0.6294982197708805,-1.1917522159521567,-1.8415717651899115,-2.5529295270666523,-3.3834456818140097,-4.43657329711742,-5.874986169750713,-8.005546536193137,-11.535831810880055
-1.799999999999315,-0.24229101329262903,-0.664874450778207,-1.245571338788963,-1.9181155998906405,-2.655329873012448,-3.5159706109139535,-4.607005373101742,-6.097176110828784,-8.305011091067186,-11.965320993634066
-1.5999999999993122,-0.26664693879087764,-0.7050598181225993,-1.3076294165678561,-2.0071609364713083,-2.775164577011097,-3.6717178900661054,-4.8078917670414825,-6.359616726483168,-8.659182267297666,-12.473596062982864
-1.3999999999993094,-0.2935161832435611,-0.7506714834622628,-1.3789945154095449,-2.1103863455853684,-2.914854021638277,-3.85399382893506,-5.043583435598691,-6.668020671259399,-9.075721670636057,-13.071289271094287
-1.1999999999993065,-0.3231770538469547,-0.8023809547516194,-1.460848906395988,-2.229627961533481,-3.077104729432719,-4.066454162044323,-5.318938990602064,-7.0287355404890235,-9.563034047903031,-13.7698307767632
-0.9999999999993037,-0.3559322813502348,-0.8609724485569785,-1.554490118159407,-2.3669126279266237,-3.264845272199395,-4.313170087922032,-5.639279649903159,-7.448676569580385,-10.130084115040205,-14.58097805213177
-0.7999999999993008,-0.3921029327150194,-0.9272513020315145,-1.6613525612672433,-2.5244447908608265,-3.4813104106950874,-4.598535976900877,-6.010419417862394,-7.935261488707269,-10.786255862609053,-15.516362486455478
-0.599999999999298,-0.43208157005248893,-1.0021782971860844,-1.7829826511575178,-2.7045566454003875,-3.7298857675093586,-4.927301061635433,-6.438524145782509,-8.496235896502,-11.540904607519536,-16.586551146395053
-0.39999999999929514,-0.4762776606752013,-1.086775958688392,-1.921001609215196,-2.9096751906976834,-4.014129716759982,-5.304311994523289,-6.929894434738259,-9.139262962909996,-12.402698195137532,-17.799647269713233
-0.1999999999992923,-0.525163868704233,-1.182145410362324,-2.0771299877699647,-3.142221234908199,-4.337472180894736,-5.7343257054825045,-7.490574906638059,-9.871343039987124,-13.378575978097288,-19.15948459831165
7.105427357601002e-13,-0.5792515367124054,-1.2894596538833625,-2.2529451123589865,-3.4041789239025633,-4.7025429637353255,-6.220884934820646,-8.124880675152028,-10.696763677754134,-14.470797105587764,-20.66133190181634
0.20000000000071338,-0.6384121590468794,-1.40565757594387,-2.4412919513652582,-3.6830036729193836,-5.090380992652143,-6.737547635625333,-8.79707754578422,-11.56680430100809,-15.610672917224903,-22.202532760530502
0.4000000000007162,-0.7021462352088577,-1.5266406167366782,-2.6332743452667984,-3.9635138583350695,-5.477967378455354,-7.252117239450783,-9.463892727183762,-12.42387874040017,-16.720451349081614,-23.67473096072908
0.6000000000007191,-0.7703707840200167,-1.6516447301096235,-2.8271809696225247,-4.242529246798597,-5.860027554025699,-7.756644142408007,-10.114453450446149,-13.253848144217471,-17.78216978601968,-25.056231964093683
0.8000000000007219,-0.8429153214675011,-1.7797912242650398,-3.0212361243503594,-4.516950557066849,-6.2314736338165915,-8.243466520069603,-10.738235844161835,-14.043291410603373,-18.779903311029713,-26.330415902921416
1.0000000000007248,-0.9195271900244464,-1.9100895106497973,-3.2135521082938396,-4.783746279218811,-6.5875560843996155,-8.70551178440843,-11.325503079040871,-14.780082261951534,-19.700096210988875,-27.48518204551729
1.2000000000007276,-0.9998925387449091,-2.0414058580178605,-3.4022653180493805,-5.040139842150225,-6.924240651502934,-9.136972375609815,-11.868380832824784,-15.454571553385065,-20.532672857491775,-28.51343463673504
1.4000000000007304,-1.083567282006257,-2.1726004866680384,-3.585584889110862,-5.283726869599519,-7.238386799843852,-9.533705236662485,-12.361551895955436,-16.060531335401755,-21.271859947984524,-29.413055298891095
1.6000000000007333,-1.1700764645588535,-2.302521828430308,-3.7619068399870628,-5.512610417234001,-7.527864428987989,-9.893305154764711,-12.802343055442208,-16.595385760202497,-21.916275539512434,-30.186605611740433
1.8000000000007361,-1.2588610829709665,-2.4300436542398174,-3.9297833959294906,-5.725310833999089,-7.791371678671837,-10.214903862006992,-13.190461882054464,-17.059817445319823,-22.468514941159413,-30.84063793695252
2.000000000000739,-1.3492786029746782,-2.5540522563981725,-4.087986765838082,-5.920727829727113,-8.028325270765478,-10.498682127563505,-13.527257799536834,-17.456816259327702,-22.93403864502819,-31.38448954432298
2.200000000000742,-1.4406560992379553,-2.673516236261797,-4.2354340930609595,-6.098118356559041,-8.238599773626675,-10.745535742168244,-13.815070167049747,-17.790642329917013,-23.319697787424758,-31.8287593976167
2.4000000000007446,-1.5322164500760849,-2.7874644401467776,-4.371250983955697,-6.256933429145747,-8.422327516331201,-10.9566612750085,-14.056532405324297,-18.06583547219892,-23.63254950021348,-32.18378047293543
2.6000000000007475,-1.6231643667039748,-2.8949885496171035,-4.494653838092532,-6.396797062685202,-8.579808262656151,-11.133256281706736,-14.254105077041729,-18.286555885387322,-23.878886741264814,-32.458553561714936
2.8000000000007503,-1.7126360695717437,-2.9952325858768702,-4.6050107533210465,-6.517427524366347,-8.711289280558944,-11.276405520003216,-14.409906019925785,-18.45617457174781,-24.063704953004986,-32.660127623426426
3.000000000000753,-1.7997066689723695,-3.087466522551665,-4.701797737373411,-6.6186817412095,-8.817090656347439,-11.38695430367332,-14.52551913443584,-18.57721674051878,-24.190633335443678,-32.79349685035449
3.200000000000756,-1.883441634228582,-3.1710184660202927,-4.784666812682367,-6.700490053112873,-8.897507547894023,-11.465639752644961,-14.60211169836355,-18.651392740547983,-24.26201612556519,-32.86170669292624
3.400000000000759,-1.9628663392737806,-3.2453977601394755,-4.853485570436476,-6.7630757602077765,-8.953023180555576,-11.513168157978605,-14.640678202356064,-18.679869036851457,-24.27921821746638,-32.86633677128558
3.6000000000007617,-2.0370303412676734,-3.310293500517936,-4.908432625416253,-6.806935416335683,-8.98440966852747,-11.530523832584272,-14.642204632177496,-18.663657892584894,-24.243144729721998,-32.8080906404151
3.8000000000007645,-2.105010618043785,-3.365631504588613,-4.950024396640458,-6.833046606530054,-8.992957104579233,-11.519082578501532,-14.608128060006727,-18.604021111543105,-24.154778848457347,-32.687540335239916
4.000000000000767,-2.165937686373347,-3.4115292151313668,-4.979149982464008,-6.842878476508496,-8.980489040183365,-11.480943121734981,-14.540562668563851,-18.50295804209899,-24.015846097705534,-32.50599462560596
4.20000000000077,-2.2190335480085324,-3.4483682456103466,-4.997080311800659,-6.83841124480422,-8.94954280843087,-11.41893631984346,-14.442509307635078,-18.36353843259044,-23.82940388846236,-32.2664402565705
4.400000000000773,-2.263654991853109,-3.4766741597939514,-5.005350570590174,-6.822039821559606,-8.903193775837693,-11.336672409186974,-14.318002596844316,-18.190174017711186,-23.60032323044014,-31.974285304104377
4.600000000000776,-2.2992938428195018,-3.497071252298973,-5.005637434358029,-6.796404181030049,-8.844914896280763,-11.238366476140087,-14.171984344568521,-17.988669821871227,-23.335473532583222,-31.63775538998963
4.800000000000779,-2.3256039714737966,-3.5101899727558745,-4.99962948074792,-6.764219550058691,-8.77839907542679,-11.128662407586646,-14.010094494902972,-17.76597686000337,-23.043580121747198,-31.267644326086035
5.000000000000782,-2.3424186340209943,-3.5166214265194924,-4.988857427852153,-6.728077102821814,-8.707305328144429,-11.012268455175423,-13.838359357925007,-17.52986797484526,-22.73465711969306,-30.87659863094806
5.200000000000784,-2.349682155898286,-3.516848814531002,-4.974615603534737,-6.6902559225020894,-8.634975008956332,-10.893696156774794,-13.662715181735791,-17.28816696803792,-22.418974068595475,-30.477604143313997
5.400000000000787,-2.347516111736411,-3.511139829477905,-4.957657031540435,-6.652296365563025,-8.56383405215098,-10.776299780891698,-13.487646996455801,-17.046983284560305,-22.10454113583998,-30.08081657800203
5.60000000000079,-2.336118536651952,-3.4996263964462315,-4.938405093324519,-6.6152405605615385,-8.495732636014274,-10.662705833454297,-13.316762615108019,-16.811187650633627,-21.797768990879675,-29.694232581830917
5.800000000000793,-2.315836147634954,-3.4821953475130414,-4.9167267239487416,-6.579246125226021,-8.431268907195907,-10.553909179810283,-13.151410052791533,-16.58267827631326,-21.501127204895027,-29.32090387541693
6.000000000000796,-2.2870109356997617,-3.458758952712536,-4.89230473432427,-6.544215493504424,-8.370775574922625,-10.45056245821928,-12.992515153134761,-16.362681304965783,-21.216127775803074,-28.962627898389087
6.200000000000799,-2.2500719900126214,-3.4291971064009132,-4.864816727129792,-6.509962291507087,-8.314579543846754,-10.353417000837325,-12.841068125826062,-16.152429801864493,-20.94425220639509,-28.62117128399531
6.4000000000008015,-2.205456528781397,-3.3934433329494524,-4.8338166993368645,-6.476078413523105,-8.262774901091106,-10.263018014605457,-12.69776844283016,-15.952770960428111,-20.68640357394463,-28.29759778022209
6.600000000000804,-2.153614563163117,-3.351451137431731,-4.798837756647295,-6.442000208757989,-8.215246278750747,-10.179742264945745,-12.563109083999542,-15.764143813556103,-20.443012298492434,-27.99236939289264
6.800000000000807,-2.0949869463600095,-3.3031814685648655,-4.7593896655442975,-6.406999765409964,-8.171667553149668,-10.103826053962152,-12.437359086483568,-15.586710025855936,-20.214091871053213,-27.705489840698434
7.00000000000081,-2.029995815104634,-3.2486317221007823,-4.714990710553842,-6.370221777519866,-8.131426440702882,-10.035331651853909,-12.320610760286641,-15.420353303070712,-19.999335615374306,-27.436536442752967
7.200000000000813,-1.9590461210645742,-3.1878526992535257,-4.665223492102697,-6.330760079969522,-8.093717496086988,-9.974139639321443,-12.212838218580501,-15.264786544435921,-19.798202983491436,-27.18481149834139
7.400000000000816,-1.882532206117702,-3.120922779893988,-4.609712177859812,-6.287692282875852,-8.057465972185199,-9.920004669909126,-12.113874851244447,-15.119536551153331,-19.609968333841863,-26.949372028256064
7.6000000000008185,-1.8007870211314483,-3.0479498582144657,-4.548190152626631,-6.240158898737782,-8.021440402224052,-9.872493325314657,-12.02350028122305,-14.984092333771557,-19.43379681109853,-26.729190289648727
7.800000000000821,-1.7141400201037627,-2.9690625017170262,-4.480467373940506,-6.187357255282201,-7.984266746011649,-9.830928060618106,-11.941446508955124,-14.857818850555688,-19.268795093844872,-26.52309459132384
8.000000000000824,-1.6229195491263937,-2.884439804265895,-4.40644432104979,-6.128659336498515,-7.944496679602473,-9.794449828135413,-11.867408073795666,-14.740099110864989,-19.11403293952837,-26.329900439563275
8.200000000000827,-1.5273677478774843,-2.794245634124266,-4.3261080767859355,-6.063591145765187,-7.900776856781299,-9.76186264122854,-11.80106164830407,-14.63029647780317,-18.968566942751053,-26.148407358782237
8.40000000000083,-1.4277715581317096,-2.698712567366691,-4.2395451523312815,-5.99183311100029,-7.85184219216795,-9.731728576108381,-11.74208313824937,-14.527804445817154,-18.831509576284162,-25.977482560344058
8.600000000000833,-1.3243297571646693,-2.5980274546773856,-4.146871399495289,-5.9132434816595705,-7.796682284363612,-9.702311542060002,-11.690122383726283,-14.432043772797442,-18.70199796991048,-25.816009622292498
8.800000000000836,-1.217278324638869,-2.4924238520358983,-4.0482664855275345,-5.827808197963563,-7.73455470046018,-9.671715040167648,-11.644790440860149,-14.342469326433388,-18.579226192139828,-25.662932976233535
9.000000000000838,-1.1068045020015376,-2.382146134609634,-3.9439914214271212,-5.735639518262161,-7.664974966963108,-9.637938508787542,-11.605661013967918,-14.258610936914863,-18.462438544737267,-25.517277791631585
9.200000000000841,-0.9930768647326715,-2.2674151142144865,-3.8342714794973105,-5.636933650826819,-7.587720625926224,-9.599111779906217,-11.57215870861711,-14.180045655993567,-18.350957102362173,-25.378171462208712
9.400000000000844,-0.8762555374759771,-2.1484791951062974,-3.719405184865799,-5.531975703816663,-7.502805979655854,-9.553642203920148,-11.543548172753162,-14.106374641650646,-18.244169948952248,-25.244785098473983
9.600000000000847,-0.7564931794438436,-2.025568070635522,-3.599694793879337,-5.421078796648658,-7.410420181974345,-9.500304281793788,-11.518824500646517,-14.037299425029147,-18.14150575572505,-25.116363388700535
9.80000000000085,-0.6339347173045056,-1.8989141356480843,-3.475410273585517,-5.304608738608671,-7.310841516755609,-9.438354311563252,-11.496674007754422,-13.97254258702388,-18.042477495905885,-24.992270002808112
10.000000000000853,-0.508685444375736,-1.7687376551019582,-3.346892153141283,-5.182917569517521,-7.2044934616379805,-9.367447324856712,-11.475370884747804,-13.911910160576156,-17.94664270446647,-24.871899201475713
10.200000000000855,-0.38086807654201493,-1.635257966225133,-3.2143907182201517,-5.056380098992271,-7.091789739162564,-9.287611738641608,-11.452845547947831,-13.855223544561483,-17.853622023886416,-24.754709174228765
10.400000000000858,-0.25058358101383504,-1.4987135839775618,-3.078235663572954,-4.925367859373949,-6.97321287449234,-9.199136546984292,-11.426808119620105,-13.802354097073717,-17.763084930066498,-24.64023572547336
10.600000000000861,-0.11860910979218886,-1.359283365942062,-2.938682507039559,-4.790230156804483,-6.849214765778029,-9.10246746864555,-11.394967065690636,-13.753206607417283,-17.674733803223646,-24.52807836487277
10.800000000000864,-0.019157188811412595,-1.2171926757105211,-2.79599810638571,-4.651315491046319,-6.720253888296284,-8.998197136603807,-11.35534326935695,-13.707681704055716,-17.588344929148633,-24.41786084206602
11.000000000000867,-0.0017081839301624768,-1.072628682735278,-2.650429810674119,-4.508943012138886,-6.586762799108968,-8.886918647973445,-11.306473089099612,-13.66569536767824,-17.50368874927743,-24.309261635094032
11.20000000000087,-1.7793354345485568e-08,-0.9257676950691973,-2.502235967212904,-4.363397282068675,-6.449147573130716,-8.769252629891973,-11.24751602042214,-13.627108701657136,-17.420617075470105,-24.202019199249065
11.400000000000873,0.0,-0.7767885117053765,-2.3516316904303096,-4.214978686461961,-6.307793329899951,-8.645791579344262,-11.178228446970252,-13.591673356810702,-17.33898531064294,-24.095877839772825
11.600000000000875,0.0,-0.62586194275368,-2.198828829470571,-4.063938928709213,-6.163037259722117,-8.517105062643125,-11.098857383325537,-13.559036754900035,-17.258690762182212,-23.99063019704157
11.800000000000878,0.0,-0.47314436575294394,-2.0440185852137844,-3.910521733403577,-6.015217404040655,-8.383686730863744,-11.009925892883714,-13.528603960700465,-17.179655299602558,-23.88610418095486
12.000000000000881,0.0,-0.3188015236260284,-1.887393227634746,-3.7549484874313492,-5.8646142805976496,-8.246044543068493,-10.91215889114487,-13.49948835088999,-17.101816917098475,-23.782137434130576
12.200000000000884,0.0,-0.16414523964789396,-1.7291240121863112,-3.597422712594394,-5.711495612758469,-8.104567975976195,-10.806354373642534,-13.470439440929894,-17.0251603319887,-23.678603734564845
12.400000000000887,0.0,-0.03565615885355555,-1.569374632657599,-3.4381276486756676,-5.556093798258459,-7.959659689646216,-10.693314229192922,-13.439849289948981,-16.949660182711725,-23.575382752272603
12.60000000000089,0.0,-0.003466833674210079,-1.408289992467303,-3.277250177720596,-5.398647809064087,-7.811666911488658,-10.573796719719681,-13.405834688153504,-16.875332272409892,-23.472392898452156
12.800000000000892,0.0,-9.174973455117197e-05,-1.246005429725713,-3.114934826950261,-5.239340656038294,-7.660895979809311,-10.448480012286623,-13.366411824963464,-16.802198076957595,-23.369555205886826
13.000000000000895,0.0,0.0,-1.0826619236329122,-2.951331872455441,-5.078355112665122,-7.507605636404691,-10.31802208921981,-13.319764236202644,-16.730300330708914,-23.266798986663474
13.200000000000898,0.0,0.0,-0.9183670810240585,-2.7865686092967223,-4.915847676044379,-7.352066131686172,-10.182961552988175,-13.264501633655755,-16.65968873040316,-23.1640655610599
13.400000000000901,0.0,0.0,-0.7532340048340131,-2.6207648335791305,-4.751977505451634,-7.194469142127872,-10.043800055799409,-13.199781003541474,-16.590430565612152,-23.061317669500582
13.600000000000904,0.0,0.0,-0.5873736328043435,-2.4540273991992763,-4.586866510985004,-7.035032918210987,-9.900980320843487,-13.125325124871523,-16.522587397077714,-22.95853039740578
13.800000000000907,0.0,0.0,-0.4208687003722815,-2.2864816094744214,-4.420647855748541,-6.873915686994081,-9.75488196402246,-13.04132897947197,-16.456230640861236,-22.85568019008764
14.00000000000091,0.0,0.0,-0.2544276997925863,-2.118195421774658,-4.253421679531698,-6.71128544495221,-9.605844188551018,-12.948291371850686,-16.39142540921422,-22.752743517601544
14.200000000000912,0.0,0.0,-0.09409617965691552,-1.949269121432394,-4.085282867913648,-6.547278321987051,-9.454166399700668,-12.846907129921377,-16.32820769079939,-22.64971111950146
14.400000000000915,0.0,0.0,-0.012910437293186305,-1.7797688543086707,-3.9163290759027376,-6.382024036665513,-9.30011219041802,-12.737918595649731,-16.26660664487953,-22.546579263624537
14.600000000000918,0.0,0.0,-0.0013563477148892389,-1.6097862034591799,-3.74663718122288,-6.215627175355593,-9.143908019830008,-12.622092727171236,-16.206571046906745,-22.44335824289017
14.80000000000092,0.0,0.0,0.0,-1.4393933186651537,-3.57629835875413,-6.0482100511307095,-8.985757939855958,-12.500152580012369,-16.147994749681814,-22.34005831174605
15.000000000000924,0.0,0.0,0.0,-1.268630504380198,-3.4053644699586982,-5.879847873287829,-8.8258494783951,-12.372773724646933,-16.090679434300483,-22.236671406565833
15.200000000000927,0.0,0.0,0.0,-1.0975835011231965,-3.233907322370996,-5.710626168493874,-8.664331043257377,-12.240529735699795,-16.03424882751807,-22.133231058136502
15.40000000000093,0.0,0.0,0.0,-0.9263037912064362,-3.0619894829520717,-5.540630845929229,-8.501358566885557,-12.103964068872884,-15.978196072964963,-22.029749949369517
15.600000000000932,0.0,0.0,0.0,-0.7548389784877827,-2.8896522470610364,-5.369937617273223,-8.337065353399751,-11.963533177176274,-15.921806882510225,-21.926252348996783
15.800000000000935,0.0,0.0,0.0,-0.5832478281497515,-2.716977616626153,-5.198584190237767,-8.171544968666794,-11.819655483205011,-15.864134372094881,-21.822767404740205
16.000000000000938,0.0,0.0,0.0,-0.4116106443669594,-2.543983625135084,-5.026659847969171,-8.004925245592972,-11.672678788878528,-15.804119777760633,-21.719318593048072
16.20000000000094,0.0,0.0,0.0,-0.24109301502214464,-2.3707222847123433,-4.854198343730744,-7.837273097947133,-11.52292021261269,-15.740587880891283,-21.615948343651013
16.400000000000944,0.0,0.0,0.0,-0.08135815461746176,-2.1972482479496307,-4.681258778350667,-7.668698416279071,-11.370650922479811,-15.672394792616387,-21.512678112351537
16.600000000000946,0.0,0.0,0.0,-0.010925175864002767,-2.0235874665697793,-4.507889417860213,-7.499256195473848,-11.21611465033456,-15.598575377797815,-21.409552774638513
16.80000000000095,0.0,0.0,0.0,-0.0012173509591661968,-1.8497970930518761,-4.334123184609737,-7.3290348650100725,-11.059525245961666,-15.518372723617546,-21.3066227922222
17.000000000000952,0.0,0.0,0.0,0.0,-1.6758976776700507,-4.160009148059203,-7.158081912365262,-10.90107321646282,-15.43137484177683,-21.203928148186094
17.200000000000955,0.0,0.0,0.0,0.0,-1.50193311443482,-3.9855819339251894,-6.986460613606198,-10.740922453855575,-15.337428630921522,-21.10149272610346
17.400000000000958,0.0,0.0,0.0,0.0,-1.3279339649049149,-3.8108787918655764,-6.8142301990856,-10.579207706927377,-15.236641413228966,-20.999396895786234
17.60000000000096,0.0,0.0,0.0,0.0,-1.1539409655589878,-3.635931065461321,-6.6414308157453235,-10.416086189508363,-15.129277797982525,-20.897669246834397
17.800000000000963,0.0,0.0,0.0,0.0,-0.9799839200764922,-3.460774498313171,-6.468118668739649,-10.251659501707039,-15.015746655015377,-20.79637717985061
18.000000000000966,0.0,0.0,0.0,0.0,-0.8060945115561822,-3.285431043371233,-6.294316358420247,-10.086036503064904,-14.896487791877021,-20.69555647875572
18.20000000000097,0.0,0.0,0.0,0.0,-0.632316656555318,-3.10994396919088,-6.1200904181763605,-9.919304662409473,-14.772004235525358,-20.595283756664784
18.400000000000972,0.0,0.0,0.0,0.0,-0.458705611383607,-2.9343265201253246,-5.945453841387433,-9.751573145412124,-14.6427277252117,-20.495591642360537
18.600000000000975,0.0,0.0,0.0,0.0,-0.28602539247754066,-2.7586247022886994,-5.77044866073733,-9.582900626370531,-14.509121014840744,-20.39655527936486
18.800000000000978,0.0,0.0,0.0,0.0,-0.11841960086094616,-2.582846893325865,-5.595106776828445,-9.413346991103253,-14.371575089198345,-20.298225282981946
19.00000000000098,0.0,0.0,0.0,0.0,-0.020014192775363426,-2.407020534696386,-5.419459686224059,-9.243013672935234,-14.230485949429877,-20.20063366625385
19.200000000000983,0.0,0.0,0.0,0.0,-0.002275175816976116,-2.2311824646528606,-5.243534182042481,-9.0719290137273,-14.086185191738068,-20.10385319048484
19.400000000000986,0.0,0.0,0.0,0.0,-3.0156979846651666e-06,-2.055359053695497,-5.06734942010776,-8.900149188361269,-13.938964387564695,-20.007902943665854
19.60000000000099,0.0,0.0,0.0,0.0,0.0,-1.8795681261393469,-4.890950249247069,-8.72774125880811,-13.789094990587117,-19.912810285574253
19.800000000000992,0.0,0.0,0.0,0.0,0.0,-1.7038281136158986,-4.714340432813373,-8.554734013626572,-13.63681861809647,-19.818589291325537
20.000000000000995,0.0,0.0,0.0,0.0,0.0,-1.5281758715006788,-4.537561064301443,-8.381167065453582,-13.482353696466376,-19.725226202090937
20.200000000000998,0.0,0.0,0.0,0.0,0.0,-1.3526392678296588,-4.360620710049986,-8.2070989129259,-13.325893796682422,-19.632666215985253
20.400000000001,0.0,0.0,0.0,0.0,0.0,-1.1772339624422585,-4.183546512059436,-8.032553056239365,-13.167593658370407,-19.540841953469297
20.600000000001003,0.0,0.0,0.0,0.0,0.0,-1.0019894818897797,-4.006357029434724,-7.857565194133684,-13.007629330251362,-19.449623019067545
20.800000000001006,0.0,0.0,0.0,0.0,0.0,-0.8269376024424417,-3.8290715243574454,-7.682159659774555,-12.846138245510915,-19.358808736459395
21.00000000000101,0.0,0.0,0.0,0.0,0.0,-0.6521125070911751,-3.6517307105868184,-7.50637761367058,-12.683218897811074,-19.268173162904162
21.200000000001012,0.0,0.0,0.0,0.0,0.0,-0.47754619538476106,-3.474329097785059,-7.330238885586027,-12.518996222931037,-19.177369835391033
21.400000000001015,0.0,0.0,0.0,0.0,0.0,-0.303946081715452,-3.2968918962987033,-7.153789162474595,-12.353558243983812,-19.086005983974545
21.600000000001017,0.0,0.0,0.0,0.0,0.0,-0.1345068863399348,-3.1194492866993784,-6.97701888360848,-12.187027707116087,-18.9936375607097
21.80000000000102,0.0,0.0,0.0,0.0,0.0,-0.025289875259190353,-2.9420006738099573,-6.799974606104186,-12.019446742910148,-18.899744785249894
22.000000000001023,0.0,0.0,0.0,0.0,0.0,-0.0029375880991153736,-2.7645996116940523,-6.622678391339306,-11.8509203204069,-18.803807645117544
22.200000000001026,0.0,0.0,0.0,0.0,0.0,-3.766072794064712e-05,-2.5872304497886915,-6.445131872721717,-11.681491725690563,-18.70531476190088
22.40000000000103,0.0,0.0,0.0,0.0,0.0,0.0,-2.4099211891762735,-6.267385388835692,-11.51124857563478,-18.6037780789932
22.60000000000103,0.0,0.0,0.0,0.0,0.0,0.0,-2.232712597643996,-6.089436782750212,-11.340228079345593,-18.498814430387995
22.800000000001035,0.0,0.0,0.0,0.0,0.0,0.0,-2.0556048706991987,-5.911307251160224,-11.16847888501431,-18.39011793168649
23.000000000001037,0.0,0.0,0.0,0.0,0.0,0.0,-1.8786196958185712,-5.733021499986393,-10.996075177857193,-18.277503067141595
23.20000000000104,0.0,0.0,0.0,0.0,0.0,0.0,-1.7017787281115773,-5.554599177338432,-10.823034689003762,-18.160859712770176
23.400000000001043,0.0,0.0,0.0,0.0,0.0,0.0,-1.5251179198866964,-5.376035603926766,-10.649402533845944,-18.04020191588978
23.600000000001046,0.0,0.0,0.0,0.0,0.0,0.0,-1.3486427477315885,-5.197380201370876,-10.475231802716024,-17.91560525831123
23.80000000000105,0.0,0.0,0.0,0.0,0.0,0.0,-1.172389064843813,-5.018627710104454,-10.300532200363762,-17.787186053210164
24.00000000000105,0.0,0.0,0.0,0.0,0.0,0.0,-0.9963721535214063,-4.839792587433749,-10.125368525317327,-17.65513339163371
24.200000000001054,0.0,0.0,0.0,0.0,0.0,0.0,-0.8206133288251465,-4.6608956640253325,-9.949750679630853,-17.51965320246684
24.400000000001057,0.0,0.0,0.0,0.0,0.0,0.0,-0.6451610202824298,-4.481953400385393,-9.773707293984344,-17.380927183426436
24.60000000000106,0.0,0.0,0.0,0.0,0.0,0.0,-0.4700557111119821,-4.302979548014434,-9.597272454094067,-17.239181561547056
24.800000000001063,0.0,0.0,0.0,0.0,0.0,0.0,-0.2960974778230252,-4.123989970268866,-9.420458298333415,-17.094638043301003
25.000000000001066,0.0,0.0,0.0,0.0,0.0,0.0,-0.12693807379116606,-3.9449995757427274,-9.24331029202574,-16.947478587116237
25.20000000000107,0.0,0.0,0.0,0.0,0.0,0.0,-0.023262658048551543,-3.7660261396026726,-9.065834958425128,-16.79790085882682
25.40000000000107,0.0,0.0,0.0,0.0,0.0,0.0,-0.0027606956054313514,-3.587083103198978,-8.888053692250665,-16.64608192781776
25.600000000001074,0.0,0.0,0.0,0.0,0.0,0.0,-2.1714832641350768e-05,-3.4081839533797336,-8.709991013130931,-16.492195973580053
25.800000000001077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.2293464690491334,-8.531657141989811,-16.336401792334883
26.00000000000108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.050581199653351,-8.353087619140993,-16.178824932574955
26.200000000001083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.871894876051826,-8.174281129888968,-16.01960374765673
26.400000000001086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.6933400284156335,-7.995263726255118,-15.858852112378557
26.60000000000109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.5148888449805753,-7.816054737297378,-15.696687234908893
26.80000000000109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.336594726248947,-7.636653969653267,-15.533191010573347
27.000000000001094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.158456032033854,-7.4570966486931525,-15.368492160164124
27.200000000001097,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.9804917106501279,-7.277372737665559,-15.202644036794979
27.4000000000011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.8027178524803702,-7.0975179045726975,-15.035728707049643
27.600000000001103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.6251753563388576,-6.917538920316602,-14.867821302201037
27.800000000001106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.4478597936403048,-6.737440976261098,-14.698980545956374
28.00000000000111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.2708076656296186,-6.557251897621057,-14.529269040638752
28.20000000000111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0940444082653045,-6.376974129217302,-14.358758856220533
28.400000000001114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.91757404621967,-6.196610048979167,-14.187474859775492
28.600000000001117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.7414458664958374,-6.016187378570464,-14.015476370890141
28.80000000000112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.5656710360433692,-5.835712065355963,-13.842808202434867
29.000000000001123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.3905237282178433,-5.655190941555986,-13.669502340123941
29.200000000001125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.21751784636103366,-5.474645918950145,-13.495606522001253
29.40000000000113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.06528108990146109,-5.294079480919677,-13.321141764375128
29.60000000000113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.00890613795949946,-5.113503641305201,-13.146156853912416
29.800000000001134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.001088279910447909,-4.932940867514347,-12.970685556357807
30.000000000001137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.752380651315036,-12.794736835904516
30.20000000000114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.571864793918721,-12.618337999794733
30.400000000001143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.391371512993189,-12.441535791644526
30.600000000001145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.210945370805831,-12.264328518286334
30.80000000000115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.030573027464769,-12.08675975655487
31.00000000000115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.8502691223581564,-11.90883564416957
31.200000000001154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.670065478940529,-11.730579178201609
31.400000000001157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.489960842986065,-11.552004590309892
31.60000000000116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.309967798936924,-11.373133836491306
31.800000000001162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.1300992800715477,-11.193996110767486
32.000000000001165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.9503764126252037,-11.014596259807448
32.20000000000117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.7708114230250516,-10.834937108034353
32.40000000000117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.5914098862835147,-10.655047404771722
32.600000000001174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.412192467464209,-10.474942733387152
32.80000000000118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.233184289053213,-10.29463554804778
33.00000000000118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.0543975905171123,-10.114116036852764
33.20000000000118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.8758428490702954,-9.93343687006984
33.400000000001185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.6975481987903152,-9.752577434568565
33.60000000000119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.5195254884699096,-9.571559445600386
33.80000000000119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.3417947321669033,-9.390390365135204
34.000000000001194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.1643909816465055,-9.209077718157772
34.2000000000012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.98732444207387,-9.027654263207125
34.4000000000012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.8106229873223896,-8.846093505020306
34.6000000000012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.6343168229618499,-8.664445406938313
34.800000000001205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.4584983407599168,-8.48268931012393
35.00000000000121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.28408826272473675,-8.300840545461156
35.20000000000121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.11595643858125015,-8.118911512064614
35.400000000001214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.02049051146124725,-7.936913236156741
35.60000000000122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.002508230650249743,-7.754853510887088
35.80000000000122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-8.347186081891778e-06,-7.5727394477479635
36.00000000000122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.390576540024313
36.200000000001225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.208375631788556
36.40000000000123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.026139478075464
36.60000000000123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.84388836198076
36.80000000000123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.661631739003113
37.000000000001236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.479362799121716
37.20000000000124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.2970903730407315
37.40000000000124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.114840076143224
37.600000000001245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.932611642781225
37.80000000000125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.750406664240117
38.00000000000125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.568235918970231
38.20000000000125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.386112610495076
38.400000000001256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.204044405777481
38.60000000000126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.0220412229014215
38.80000000000126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.840112456415298
39.000000000001265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.658267321067541
39.20000000000127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.476510804679151
39.40000000000127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.294846110663727
39.60000000000127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.113309657050976
39.800000000001276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.9318771906779233
40.00000000000128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.7505957631262845
40.20000000000128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.5694515893552676
40.400000000001285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.388459437247718
40.60000000000129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.207631541783641
40.80000000000129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.0269913801035386
41.00000000000129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.84654133342174
41.200000000001296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.666300585094902
41.4000000000013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.486280356293335
41.6000000000013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.306493110007466
41.800000000001305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.126962651698477
42.00000000000131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.94769265379648
42.20000000000131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.7687203822908941
42.40000000000131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.5900566193972168
42.600000000001316,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.4117085199329011
42.80000000000132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.233713812697843
43.00000000000132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.056094369694378
43.200000000001324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.8788617851474783
43.40000000000133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.7020503226454906
43.60000000000133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.5256932838771604
43.80000000000133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.35030060614973024
44.000000000001336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.17789635570710516
44.20000000000134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0435942457010583
44.40000000000134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.005572042954995027
44.600000000001344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0005235274209383078
44.80000000000135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.00000000000135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.20000000000135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.400000000001356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.60000000000136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.80000000000136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.000000000001364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.20000000000137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.40000000000137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.60000000000137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.800000000001376,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.00000000000138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.20000000000138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.400000000001384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.60000000000139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.80000000000139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.00000000000139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.200000000001396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.4000000000014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.6000000000014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.800000000001404,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.00000000000141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.20000000000141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.40000000000141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.600000000001415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.80000000000142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.00000000000142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.200000000001424,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.40000000000143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.60000000000143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.80000000000143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.000000000001435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.20000000000144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.40000000000144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.600000000001444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.80000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.00000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.20000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.400000000001455,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.60000000000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.80000000000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.000000000001464,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.20000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.40000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.60000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.800000000001475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.00000000000148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.20000000000148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.400000000001484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.60000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.80000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.00000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.200000000001495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.4000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.6000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.8000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.000000000001506,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.20000000000151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.40000000000151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.600000000001515,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.80000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.00000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.20000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.400000000001526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.60000000000153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.80000000000153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.000000000001535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.20000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.40000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.60000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.800000000001546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.00000000000155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.20000000000155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.400000000001555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.60000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.80000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.00000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.200000000001566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.40000000000157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.60000000000157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.800000000001575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.00000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.20000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.40000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.600000000001586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.80000000000159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.00000000000159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.200000000001594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.4000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.6000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.8000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.000000000001606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.20000000000161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.40000000000161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.600000000001614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.80000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.00000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.20000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.40000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.60000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.80000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.00000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.20000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.40000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.60000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.80000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.00000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.20000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.40000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.60000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.80000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.00000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.20000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.40000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.60000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.80000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.00000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.20000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.40000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.60000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.80000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.00000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.2000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.4000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.6000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.8000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.0000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.20000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.40000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.60000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.80000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.00000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.20000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.40000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.60000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.80000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.00000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.20000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.40000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.60000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.80000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.00000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.20000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.40000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.60000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.80000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.00000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.20000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.40000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.60000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.80000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.00000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.20000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.40000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.60000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.80000000000179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.00000000000179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.2000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.4000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.6000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.8000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.0000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.20000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.40000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.60000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.80000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.00000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.20000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.40000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.80000000000183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.00000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.20000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.80000000000183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.00000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.80000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.60000000000187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.40000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.20000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.0000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.80000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.60000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.40000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.20000000000195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.00000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.80000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.60000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.400000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.200000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.00000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.80000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.60000000000204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.40000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.20000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.00000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.80000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.6000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.40000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.60000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.20000000000212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.40000000000214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.60000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.00000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.20000000000215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.40000000000214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> plotdata/plotdata_eprc_sweep_exc_synapse_nom_tau_decay.csv <==
tp,val_0,val_1,val_2,val_3,val_4,val_5,val_6,val_7,val_8,val_9
-50.0,0.000151298085796725,5.058632342525016e-05,1.7343560159588378e-05,5.53638437850168e-06,1.79158374180588e-06,5.596092051973756e-07,1.7716874367579294e-07,5.629226507153362e-08,1.7986053535423707e-08,5.42569011940941e-09
-49.8,0.00015435974530930707,5.160679120308487e-05,1.7692922526180155e-05,5.647847160616948e-06,1.8276467272926311e-06,5.708729560183201e-07,1.8073473029289744e-07,5.742525388541253e-08,1.8348075059293478e-08,5.534900537895737e-09
-49.599999999999994,0.0001574674452342606,5.2642474699382547e-05,1.8047473403726144e-05,5.7609630346178164e-06,1.8642442540794946e-06,5.823036559604589e-07,1.8435355286783306e-07,5.8575082562128955e-08,1.871542565368145e-08,5.645702572110167e-09
-49.39999999999999,0.00016063748392980415,5.369879875161132e-05,1.840906905670181e-05,5.876323868392319e-06,1.9015678134337577e-06,5.939610758787239e-07,1.8804412604822573e-07,5.974767702809913e-08,1.909009483824775e-08,5.758735710514884e-09
-49.19999999999999,0.00016387110217408463,5.4776168610715104e-05,1.8777846889861394e-05,5.993973203999303e-06,1.9396315735775715e-06,6.058497064032053e-07,1.918078851304017e-07,6.09435346632381e-08,1.9472167878120672e-08,5.873985742255172e-09
-48.999999999999986,0.00016716956540108185,5.58749973436079e-05,1.9153947050654097e-05,6.113956004583088e-06,1.9784499443176173e-06,6.179739671097195e-07,1.956462654106872e-07,6.21630817931873e-08,1.9861815303556796e-08,5.991495299895178e-09
-48.79999999999998,0.00017053416318901782,5.6995705833173815e-05,1.9537512088163567e-05,6.2363175175050856e-06,2.018037605466816e-06,6.303384338934848e-07,1.9956068797455373e-07,6.340680158700707e-08,2.025922185566742e-08,6.111420702836767e-09
-48.59999999999998,0.0001739662109088158,5.813872323301439e-05,1.9928687521542088e-05,6.361103714880301e-06,2.0584094500009087e-06,6.429478247582665e-07,2.035526449617464e-07,6.467519142461242e-08,2.066445858872612e-08,6.233662475096935e-09
-48.39999999999998,0.00017746704922672052,5.9304486200062456e-05,2.0327621186311262e-05,6.488362004120063e-06,2.099580640901877e-06,6.558068434969755e-07,2.076236143011556e-07,6.596867763164482e-08,2.107772445469891e-08,6.358320092658687e-09
-48.199999999999974,0.00018103804518432298,6.04934402872459e-05,2.0734464143856712e-05,6.618139934744249e-06,2.1415667106339242e-06,6.689203360110696e-07,2.117751591868e-07,6.728772916630987e-08,2.1499204194697086e-08,6.485450398940884e-09
-47.99999999999997,0.00018468059245435597,6.170603916189066e-05,2.114937001351791e-05,6.750486534201627e-06,2.1843834332457845e-06,6.822932476779897e-07,2.1600878596927942e-07,6.863288604108675e-08,2.192895465213951e-08,6.615081815652957e-09
-47.79999999999997,0.00018839611176701965,6.294274504625719e-05,2.1572495242594414e-05,6.885451455218572e-06,2.22804690963585e-06,6.959305522968862e-07,2.2032617152945022e-07,7.000461721418105e-08,2.2367260044120485e-08,6.747271186213766e-09
-47.599999999999966,0.00019218605150683743,6.42040287459622e-05,2.2003999120556728e-05,7.023085402124707e-06,2.2725733828110606e-06,7.098373941971658e-07,2.2472883642876695e-07,7.140347690892668e-08,2.281424826833245e-08,6.882132197461033e-09
-47.39999999999996,0.0001960518883805662,6.549037031788885e-05,2.244404414852852e-05,7.163439860846665e-06,2.3179796357908344e-06,7.240189177082357e-07,2.2921850018065015e-07,7.282997671609337e-08,2.3270004589903692e-08,7.019622216830612e-09
-47.19999999999996,0.00019999512743140713,6.680225837385478e-05,2.289279561296098e-05,7.306567411546894e-06,2.3642826079139923e-06,7.384805229548874e-07,2.3379678282253735e-07,7.428461401559616e-08,2.3734770593364374e-08,7.159826509450795e-09
-46.99999999999996,0.00020401730344588032,6.814019094747437e-05,2.3350421841428215e-05,7.45252154388254e-06,2.4114994801038847e-06,7.532274963750751e-07,2.384654322895585e-07,7.576797145247838e-08,2.4208716808971076e-08,7.302773497031012e-09
-46.799999999999955,0.0002081199805701317,6.95046752809958e-05,2.3817094302103214e-05,7.601356699638018e-06,2.459647916452923e-06,7.68265365991283e-07,2.432261680951342e-07,7.728060325007391e-08,2.4691999556125666e-08,7.448576866408985e-09
-46.59999999999995,0.00021230475341837973,7.089622820899422e-05,2.4292987518492737e-05,7.753128230092443e-06,2.508745865270612e-06,7.835997308802689e-07,2.4808075238524907e-07,7.882303521000722e-08,2.518483199764887e-08,7.597250828439428e-09
-46.39999999999995,0.00021657324748503015,7.231537577467861e-05,2.4778279737347475e-05,7.9078925949716e-06,2.5588115022401325e-06,7.992362753839188e-07,2.530310183601614e-07,8.039587839903106e-08,2.5687356242087844e-08,7.748866437395918e-09
-46.199999999999946,0.00022092711940047138,7.376265467939902e-05,2.5273151351257184e-05,8.065707419291357e-06,2.609863329894324e-06,8.151807975309566e-07,2.5807877079842e-07,8.199968704047933e-08,2.6199785452263313e-08,7.903423693278455e-09
-45.99999999999994,0.00022536805842321428,7.523861042102453e-05,2.5777787229230853e-05,8.226631010188612e-06,2.661920348145941e-06,8.314392090369438e-07,2.632258571111379e-07,8.363505799025006e-08,2.6722304369286576e-08,8.061064704634191e-09
-45.79999999999994,0.00022989778554460827,7.67437994966258e-05,2.629237479823132e-05,8.390722982198895e-06,2.7150017700705575e-06,8.480174926717154e-07,2.684742099745563e-07,8.53025881042413e-08,2.7255140366833075e-08,8.22177526060841e-09
-45.59999999999994,0.0002345180558620541,7.827878843613689e-05,2.6817105265308783e-05,8.558043973039275e-06,2.769127164015117e-06,8.649217591027991e-07,2.738257762757712e-07,8.700294529262464e-08,2.7798378710031102e-08,8.385640626329405e-09
-45.399999999999935,0.00023923065748476802,7.984415404393985e-05,2.7352173162853433e-05,8.728655885192893e-06,2.8243164535979304e-06,8.821582184737053e-07,2.7928251711273333e-07,8.8736683778734e-08,2.8352360459393822e-08,8.55276027778018e-09
-45.19999999999993,0.00024403741326750605,8.144048393887715e-05,2.78977764338606e-05,8.90262144537246e-06,2.880589903497821e-06,8.99733265669056e-07,2.848464220051028e-07,9.05044856835957e-08,2.891718509090424e-08,8.723134214960737e-09
-44.99999999999993,0.00024894018102372684,8.306837646898657e-05,2.8454116858256384e-05,9.080004360839666e-06,2.9379681905084e-06,9.176533097843276e-07,2.9051950889424916e-07,9.230700470652664e-08,2.9493079978237802e-08,8.896861913854082e-09
-44.799999999999926,0.00025394085413665834,8.472844066886864e-05,2.9021399484463473e-05,9.260869930471927e-06,2.9964723751163547e-06,9.359248593909797e-07,2.963039236192344e-07,9.414485191427957e-08,3.008027249506995e-08,9.07401442873379e-09
-44.59999999999992,0.0002590413623408949,8.642129712654878e-05,2.9599833410998144e-05,9.445284433695633e-06,3.056123730971194e-06,9.54554664645002e-07,3.0220172675399226e-07,9.601873784959025e-08,3.067900422593084e-08,9.254634392164007e-09
-44.39999999999992,0.0002642436721771446,8.814757779873617e-05,3.0189631075927537e-05,9.633315045221025e-06,3.1169441143674703e-06,9.735494614915297e-07,3.082150641375847e-07,9.792930200092087e-08,3.1289445701077057e-08,9.438750225854164e-09
-44.19999999999992,0.0002695497878733022,8.990792557028726e-05,3.0791008796882124e-05,9.82503071611518e-06,3.1789556516059747e-06,9.929161848276635e-07,3.143461242416379e-07,9.987734017613548e-08,3.191183850503876e-08,9.626489827496698e-09
-43.999999999999915,0.00027496175177077475,9.170299550476102e-05,3.140418701264025e-05,1.0020500880614236e-05,3.2421807816263026e-06,1.0126618690264877e-06,3.205971808029062e-07,1.0186343502027739e-07,3.254641001149139e-08,9.8179384622199e-09
-43.79999999999991,0.0002804816451913439,9.353345417650871e-05,3.202938970048308e-05,1.021979662141348e-05,3.3066425402239474e-06,1.0327936479370692e-06,3.269704365038706e-07,1.0388839655206539e-07,3.3193430226674536e-08,1.0013124551733199e-08
-43.59999999999991,0.00028611158894875643,9.539998043806008e-05,3.266684493041794e-05,1.0422990257552556e-05,3.3723642189897873e-06,1.0533188401495863e-06,3.3346822192470427e-07,1.0595287847081636e-07,3.385304125913535e-08,1.0212090728600742e-08
-43.399999999999906,0.00029185374417295407,9.730326513590626e-05,3.331678463780463e-05,1.0630155358626325e-05,3.4393695074186326e-06,1.0742448210976363e-06,3.4009288185643527e-07,1.0805770500610379e-07,3.452556995853229e-08,1.0414979101369681e-08
-43.1999999999999,0.0002977103130490377,9.924401165051222e-05,3.397944486493998e-05,1.0841366787417428e-05,3.507682563963499e-06,1.0955791083233635e-06,3.4684678951180103e-07,1.1020361512237287e-07,3.521117264426721e-08,1.062174703747587e-08
-42.9999999999999,0.00030368353924359326,0.00010122293598158194,3.4655066215805164e-05,1.1056700003564401e-05,3.5773279023487703e-06,1.1173294041100235e-06,3.537323891578126e-07,1.1239134778406878e-07,3.591016195514385e-08,1.0832650332304183e-08
-42.7999999999999,0.0003097757091126141,0.00010324076679069094,3.534389249182368e-05,1.1276233209400743e-05,3.6483305194678906e-06,1.139503453373436e-06,3.607521250614809e-07,1.146216987990556e-07,3.662277947569237e-08,1.1047617931581044e-08
-42.599999999999895,0.00031598915171571207,0.00010529824565708168,3.604617256769416e-05,1.1500044607259952e-05,3.7207157674856717e-06,1.162109199981387e-06,3.6790851254409063e-07,1.1689544976434263e-07,3.734925257958821e-08,1.1266749311289459e-08
-42.39999999999989,0.00032232624025141376,0.00010739612712029611,3.6762159226100266e-05,1.1728214019512961e-05,3.7945095385794048e-06,1.1851547156993547e-06,3.7520410955949046e-07,1.1921341069864866e-07,3.808987969478039e-08,1.149018657997658e-08
-42.19999999999989,0.00032878939261138385,0.00010953517957545955,3.7492109569825516e-05,1.1960823258050368e-05,3.86973802335433e-06,1.2086481433470908e-06,3.8264147406152915e-07,1.2157647688582074e-07,3.884488819494436e-08,1.1717929737642407e-08
-41.999999999999886,0.00033538107166464215,0.00011171618449168363,3.823628539123547e-05,1.2197955086890033e-05,3.946427924006457e-06,1.2325978957505868e-06,3.90223334534312e-07,1.2398538729030406e-07,3.96145480863197e-08,1.1950092471124663e-08
-41.79999999999988,0.0003421037868491794,0.0001139399371794525,3.899495240489159e-05,1.243969315112281e-05,4.024606383268292e-06,1.2570123715249792e-06,3.979522347208331e-07,1.264410514068004e-07,4.0399157796855434e-08,1.2186788467261067e-08
-41.59999999999988,0.0003489600937314208,0.00011620724670535765,3.976838111441339e-05,1.268612346905229e-05,4.1043010270414015e-06,1.2819001824482257e-06,4.058309741594712e-07,1.2894430767573795e-07,4.119898733279115e-08,1.2428060358615767e-08
-41.39999999999988,0.0003559525964931254,0.00011851893643211042,4.055684669879156e-05,1.2937332641627108e-05,4.185539822287865e-06,1.3072701250393948e-06,4.138623665994601e-07,1.3149606559181848e-07,4.201426406780229e-08,1.2674021832026483e-08
-41.199999999999875,0.00036308394700768076,0.00012087584373432492,4.1360628884490325e-05,1.319340938721325e-05,4.268351375458224e-06,1.3331310384501194e-06,4.2204916894661437e-07,1.3409720622803434e-07,4.2845329062402016e-08,1.2924715520057362e-08
-40.99999999999987,0.0003703568464317186,0.00012327882066642815,4.218001180333886e-05,1.3454443262617133e-05,4.352764619852678e-06,1.3594920034165625e-06,4.303942517935866e-07,1.3674861065737787e-07,4.369250916624878e-08,1.3180255109546124e-08
-40.79999999999987,0.00037777404632777234,0.00012572873367844295,4.30152844614895e-05,1.3720525942062523e-05,4.438809000362198e-06,1.3863622001508702e-06,4.3890051415473863e-07,1.394512452179697e-07,4.455601754216332e-08,1.3440725865621062e-08
-40.599999999999866,0.0003853383485505901,0.000128226464397585,4.386674058309836e-05,1.3991749781894214e-05,4.526514459257669e-06,1.4137509936062997e-06,4.4757092609870597e-07,1.4220603361536632e-07,4.543618103980407e-08,1.3706255685974611e-08
-40.399999999999864,0.0003930526068955942,0.00013077290920193718,4.473467892296412e-05,1.4268209355350336e-05,4.615911336713907e-06,1.4416678055795273e-06,4.564084719049788e-07,1.450138711334148e-07,4.6333298087120056e-08,1.3976858781461488e-08
-40.19999999999986,0.00040091972748257376,0.00013336897944782322,4.561940268388298e-05,1.455000047201338e-05,4.707030598183337e-06,1.4701222994517593e-06,4.654162353290303e-07,1.4787588042963762e-07,4.7247709744624444e-08,1.4252691471483558e-08
-39.99999999999986,0.00040894266967939075,0.00013601560240772415,4.652122045456508e-05,1.4837220447816435e-05,4.799903592811461e-06,1.4991242807127492e-06,4.74597285915479e-07,1.5079288573360827e-07,4.817972865112097e-08,1.4533867442878545e-08
-39.799999999999855,0.00041712444678410066,0.00013871372036078355,4.7440445499091766e-05,1.5129967735560967e-05,4.894562110280276e-06,1.5286836543282334e-06,4.839547642632169e-07,1.5376592443772097e-07,4.9129653234558646e-08,1.4820415117355878e-08
-39.59999999999985,0.0004254681271333993,0.00014146429207073652,4.837739614060865e-05,1.542834351653255e-05,4.9910386081819524e-06,1.5588105810593333e-06,4.934918820254097e-07,1.5679607656693406e-07,5.009776771203178e-08,1.5112462392607995e-08
-39.39999999999985,0.0004339768347847439,0.0001442682913648241,4.9332395704482224e-05,1.5732449242022994e-05,5.0893659846451555e-06,1.5895152500888798e-06,5.032118792769325e-07,1.598843226702229e-07,5.10844699874724e-08,1.541013716632733e-08
-39.19999999999985,0.0004426537501274197,0.00014712670849803544,5.030577258935409e-05,1.6042388992332235e-05,5.189577564124193e-06,1.620808134816798e-06,5.131180813577885e-07,1.630317143508364e-07,5.209005848882953e-08,1.5713467860223318e-08
-38.999999999999844,0.00045150211110467353,0.00015004055029521624,5.129786083557519e-05,1.6358267146188155e-05,5.291707310561833e-06,1.6526997228538676e-06,5.232137567645623e-07,1.6623930321202351e-07,5.311493112003518e-08,1.6022625004552538e-08
-38.79999999999984,0.00046052521385320233,0.00015301083978158658,5.230899877517459e-05,1.668019140765864e-05,5.395789557383068e-06,1.6852008428713816e-06,5.335023587349497e-07,1.6950822612216143e-07,5.415937209818367e-08,1.633766544273385e-08
-38.59999999999984,0.0004697264135415935,0.00015603861609747582,5.3339530808216296e-05,1.700826939554645e-05,5.501859249079644e-06,1.7183223093297784e-06,5.439873262957917e-07,1.7283952047364437e-07,5.5223708272933436e-08,1.665873128331441e-08
-38.399999999999835,0.0004791091252229762,0.00015912493608993827,5.43898061806658e-05,1.734261176977725e-05,5.609951841734073e-06,1.7520752493282998e-06,5.546721695282031e-07,1.7623425208057597e-07,5.6308365969925944e-08,1.698589358056779e-08
-38.19999999999983,0.0004886768245455642,0.0001622708729058786,5.546017935387226e-05,1.768332967344577e-05,5.7201032461762225e-06,1.7864708041770427e-06,5.655604269350079e-07,1.7969365728731646e-07,5.7413657827964926e-08,1.731936549731472e-08
-37.99999999999983,0.0004984330490458433,0.00016547751681628142,5.6551010544581004e-05,1.803053673654631e-05,5.8323500269352735e-06,1.8215203709814887e-06,5.766556654407395e-07,1.832188303296789e-07,5.853993911841826e-08,1.7659104400991055e-08
-37.79999999999983,0.0005083813980490959,0.00016874597534410896,5.766266495754735e-05,1.838434783962839e-05,5.946729231709469e-06,1.8572355884316494e-06,5.879616225001882e-07,1.868109080760405e-07,5.96876361669274e-08,1.8005337665272236e-08
-37.599999999999824,0.0005185255347583961,0.0001720773735343073,5.879551348186851e-05,1.8744879582754947e-05,6.063278306100983e-06,1.8936280099524083e-06,5.994818934595969e-07,1.904711126599068e-07,6.085709003400552e-08,1.835807950101298e-08
-37.39999999999982,0.0005288691858993388,0.00017547285362695675,5.9949932023073416e-05,1.911225028550234e-05,6.182035392043872e-06,1.930709629505145e-06,6.112203010388839e-07,1.942005951605097e-07,6.204867020187521e-08,1.87175288601793e-08
-37.19999999999982,0.0005394161432690225,0.00017893357579623625,6.112630236998484e-05,1.9486579915906077e-05,6.303039114641251e-06,1.968492469472949e-06,6.231806679579677e-07,1.9800060613306414e-07,6.326278878532321e-08,1.90837852187542e-08
-36.999999999999815,0.0005501702642476403,0.0001824607179088389,6.232501155523096e-05,1.9867989990984825e-05,6.426328667430425e-06,2.0069887085583105e-06,6.35366845358476e-07,2.018723392893662e-07,6.449981526657211e-08,1.945694805272069e-08
-36.79999999999981,0.0005611354725232331,0.00018605547535344158,6.354645240946866e-05,2.025660415938546e-05,6.55194369869605e-06,2.0462107812591057e-06,6.477826985928914e-07,2.0581707360634027e-07,6.576016176040866e-08,1.983713104891649e-08
-36.59999999999981,0.0005723157591859263,0.00018971906182230214,6.479102273715398e-05,2.065254720662324e-05,6.679924354102695e-06,2.08617115049492e-06,6.604322777548077e-07,2.0983604542834655e-07,6.70442403816196e-08,2.022450473759818e-08
-36.39999999999981,0.0005837151831116216,0.00019345270912651813,6.605912632551281e-05,2.1055945779835383e-05,6.810311546701087e-06,2.1268825634024324e-06,6.733195618835452e-07,2.139305195214547e-07,6.835243482328224e-08,2.061911175132991e-08
-36.199999999999804,0.000595337871970969,0.0001972576669402315,6.735117202083529e-05,2.1466928458835355e-05,6.943146502180753e-06,2.16835790922687e-06,6.864486010726978e-07,2.1810183170600794e-07,6.968521404360217e-08,2.1021136831222975e-08
-35.9999999999998,0.0006069675721676049,0.00020113520309905653,6.866757486534425e-05,2.1885625173467815e-05,7.078471057297975e-06,2.2106101909002973e-06,6.998235591026969e-07,2.2235123253722122e-07,7.104289068138314e-08,2.1430707874969812e-08
-35.7999999999998,0.0006181026003559964,0.00020508660423956826,7.00087547613748e-05,2.2312167601512556e-05,7.216327645664933e-06,2.253652638728454e-06,7.134486139648288e-07,2.266801004680019e-07,7.242596211654018e-08,2.1847910147698713e-08
-35.599999999999795,0.0006295458958334166,0.000209113174875597,7.137513750876678e-05,2.2746689381847318e-05,7.356759141430302e-06,2.297498667758191e-06,7.273279720720893e-07,2.3108977131869324e-07,7.383485467471473e-08,2.227291417966626e-08
-35.39999999999979,0.0006412115505156635,0.00021321623788139732,7.276715433590653e-05,2.3189325233374802e-05,7.499808987176948e-06,2.342161792512343e-06,7.414659251026023e-07,2.3558158090963843e-07,7.526999468154827e-08,2.2705833657710173e-08
-35.19999999999979,0.0006531036637511534,0.00021739713460533494,7.418524181446173e-05,2.3640212390318993e-05,7.645521122867649e-06,2.3876556696222906e-06,7.558668357887655e-07,2.4015690769374487e-07,7.673185109524638e-08,2.314679647952289e-08
-34.99999999999979,0.0006652263991639984,0.00022165722495515183,7.562984218623114e-05,2.4099488697970628e-05,7.793940000055954e-06,2.4339942541473647e-06,7.70535081073831e-07,2.448172153890482e-07,7.822080760888639e-08,2.359593054279685e-08
-34.799999999999784,0.0006775839853787602,0.00022599788729849024,7.710140276628863e-05,2.4567294772737114e-05,7.945110652940457e-06,2.4811914869360407e-06,7.854750521119058e-07,2.4956378297247284e-07,7.973733318067389e-08,2.4053434799498064e-08
-34.59999999999978,0.000690180716205191,0.00023042051790866935,7.860037679563447e-05,2.5043771714194918e-05,8.099078584677954e-06,2.529261578843034e-06,8.006912821656442e-07,2.5439813100547326e-07,8.128195361223334e-08,2.4519351882190676e-08
-34.39999999999978,0.0007030209508940288,0.00023492653176049316,8.012722251748983e-05,2.5529063094609228e-05,8.255889895281143e-06,2.5782189254641708e-06,8.161882902868456e-07,2.5932172320608515e-07,8.285500996407791e-08,2.4993909164550132e-08
-34.199999999999775,0.0007161091146485887,0.0002395173620470814,8.168240354677891e-05,2.602331362311361e-05,8.415591025823232e-06,2.628077950816987e-06,8.319706807924376e-07,2.643359522380706e-07,8.445705645954149e-08,2.5477149279140576e-08
-33.99999999999977,0.0007294496984826537,0.00024419446009460444,8.326638860012281e-05,2.6526669898885302e-05,8.578229142131022e-06,2.678853320503549e-06,8.480430295776387e-07,2.6944229603032e-07,8.608853363512026e-08,2.5969299599637452e-08
-33.79999999999977,0.0007430472594478488,0.00024895929516333126,8.487965165215883e-05,2.7039279530072236e-05,8.743851608983277e-06,2.7305598706561796e-06,8.64410111489633e-07,2.746423035659973e-07,8.774993887072924e-08,2.647047381287848e-08
-33.59999999999977,0.00075690642128734,0.0002538133548313226,8.652267206343822e-05,2.756129212855285e-05,8.912506388014663e-06,2.7832124942506198e-06,8.810766161104766e-07,2.799374101414287e-07,8.94417127028646e-08,2.69807998165561e-08
-33.399999999999764,0.0007710318731994903,0.00025875814405651454,8.819593391251601e-05,2.8092858684658495e-05,9.08424198087232e-06,2.836826354268851e-06,8.980472756547897e-07,2.853290794746499e-07,9.116438093315082e-08,2.7500433930072177e-08
-33.19999999999976,0.0007854283710173604,0.00026379518570252003,8.989992602437269e-05,2.8634131481908298e-05,9.259107272896472e-06,2.891416627903709e-06,9.153269360240301e-07,2.908189600248079e-07,9.291838409808406e-08,2.8029560894538008e-08
-32.99999999999976,0.0008001007364413226,0.0002689260198280863,9.163514241095072e-05,2.918526438122626e-05,9.437151689439816e-06,2.9469987481434146e-06,9.329204999630747e-07,2.9640854393164773e-07,9.470423378843407e-08,2.856825176422717e-08
-32.799999999999756,0.0008150538565416809,0.0002741522038718358,9.340208158903351e-05,2.974641228092878e-05,9.618424883228727e-06,3.003588119554479e-06,9.508328133733812e-07,3.020994086000428e-07,9.652248422753473e-08,2.9116719701960392e-08
-32.59999999999975,0.0008302926843697378,0.00027947531177119345,9.520124685025166e-05,3.0317732026219346e-05,9.802977217532316e-06,3.0612003740770888e-06,9.690688358432453e-07,3.078931030131571e-07,9.83735475301728e-08,2.9675135237994255e-08
-32.39999999999975,0.0008456792571251981,0.0002848969344739771,9.703314553632936e-05,3.089938121547675e-05,9.990859155095677e-06,3.1198514136576705e-06,9.876335695935268e-07,3.137912329975734e-07,1.0025796370882745e-07,3.0243569426602335e-08
-32.19999999999975,0.0008613360975715523,0.00029041867891521633,9.889828966436198e-05,3.1491518825532694e-05,1.0182121684465528e-05,3.1795569839232485e-06,1.00653203105594e-06,3.1979534753645567e-07,1.0217627277597785e-07,3.0822249641460076e-08
-31.999999999999744,0.0008772886479135877,0.00029604216790346527,0.00010079719520206254,3.209430516903922e-05,1.0376816121038246e-05,3.2403331147179415e-06,1.0257692224513448e-06,3.259070950889509e-07,1.0412897211153904e-07,3.1411275358550483e-08
-31.79999999999974,0.0008935419461408856,0.00030176903970868807,0.0001027303820819725,3.270790124076939e-05,1.057499412127072e-05,3.3021958785184324e-06,1.0453503023200028e-06,3.3212805305993243e-07,1.0611654488457134e-07,3.2010802897275425e-08
-31.59999999999974,0.0009101010870296022,0.00030760094750803546,0.0001046983738177687,3.3332469570268586e-05,1.0776707767945481e-05,3.3651614899099513e-06,1.0652803439370473e-06,3.38459884119402e-07,1.0813957374011807e-07,3.262107384216506e-08
-31.399999999999736,0.0009269712207782277,0.00031353955891688656,0.00010670169785953476,3.396817356815518e-05,1.0982009314375318e-05,3.429246177688583e-06,1.0855645200535946e-06,3.449042367265065e-07,1.1019852763638482e-07,3.3242159247492964e-08
-31.199999999999733,0.0009441575512738609,0.00031958655574726436,0.00010874088440004925,3.461517704295147e-05,1.1190951511252933e-05,3.4944663980240875e-06,1.1062080318424705e-06,3.514627024969741e-07,1.1229391816414136e-07,3.3874243854370434e-08
-30.99999999999973,0.0009616653349695525,0.0003257436324588525,0.00011081646738375639,3.527364525268695e-05,1.1403586910319063e-05,3.560838521821097e-06,1.1272160094222272e-06,3.5813695831166115e-07,1.1442631375757628e-07,3.451751240390877e-08
-30.799999999999727,0.0009794998785395137,0.0003320124966279536,0.00011292898315673483,3.594374398119271e-05,1.1619968731224617e-05,3.6283791615687733e-06,1.1485936965982546e-06,3.6492866684056935e-07,1.1659624021831405e-07,3.517205016123626e-08
-30.599999999999724,0.0009976665376996152,0.00033839486741271685,0.00011507897053775196,3.662563960915577e-05,1.1840150051511955e-05,3.697104716593458e-06,1.1703463513867973e-06,3.7183944812113623e-07,1.188041949262697e-07,3.583807028917363e-08
-30.39999999999972,0.0010161707141520537,0.00034489247526892086,0.00011726697064773361,3.7319499170962445e-05,1.206418464505532e-05,3.767031884649441e-06,1.1924792460149547e-06,3.7887103587763704e-07,1.2105076052648656e-07,3.651574331797747e-08
-30.19999999999972,0.001035017853610043,0.0003515070608273163,0.00011949352665396873,3.8025489985216154e-05,1.2292125575186219e-05,3.83817729243674e-06,1.2149975958664072e-06,3.860250359366546e-07,1.2333640597717022e-07,3.720522556704964e-08
-29.999999999999716,0.001054213443111962,0.000358240373898866,0.00012175918327272939,3.874377952683972e-05,1.2524026672622313e-05,3.910557722974772e-06,1.2379067015899636e-06,3.933032104441736e-07,1.2566172813421872e-07,3.790663072322786e-08
-29.799999999999713,0.0010737630075396964,0.0003650941724373524,0.00012406448638557777,3.9474536038142105e-05,1.2759941512285877e-05,3.984189746120137e-06,1.2612118354127233e-06,4.007071936484863e-07,1.2802728122096596e-07,3.862022879275173e-08
-29.59999999999971,0.001093672107117527,0.0003720702221698957,0.00012640998262725134,4.021792742037178e-05,1.2999924038581412e-05,4.059090045416269e-06,1.2849182837726403e-06,4.082386197978849e-07,1.3043353419561754e-07,3.934606240818539e-08
-29.399999999999707,0.0011139463330493982,0.0003791702944226927,0.00012879621894512638,4.097412150372293e-05,1.324402748537068e-05,4.135275446515152e-06,1.3090312336316856e-06,4.1589917998408055e-07,1.3288102707065264e-07,4.0084373154058994e-08
-29.199999999999704,0.0011345913039804145,0.00038639616553837186,0.00013122374225815747,4.174328637418512e-05,1.3492305754425615e-05,4.212762434008255e-06,1.3335561135363605e-06,4.236906079313485e-07,1.35370271436841e-07,4.083524629550084e-08
-28.9999999999997,0.0011556126614777895,0.00039374961532701036,0.0001336930994426666,4.252558923667493e-05,1.3744811937499435e-05,4.2915676345955944e-06,1.3584979967617983e-06,4.316144668337074e-07,1.3790192099349952e-07,4.159892341704108e-08
-28.7999999999997,0.0011770160654265283,0.00040123242523293356,0.00013620483564125152,4.332119681293989e-05,1.400159959530356e-05,4.3717076323446236e-06,1.3838622265893719e-06,4.3967247620457783e-07,1.4047641627712437e-07,4.237553241637215e-08
-28.599999999999696,0.0011988071883877183,0.00040884637807891977,0.00013875949495911755,4.413027549787785e-05,1.426272140747642e-05,4.453198883425102e-06,1.4096539757701976e-06,4.4786629871396144e-07,1.4309424045677588e-07,4.316521540204121e-08
-28.399999999999693,0.0012209917106815737,0.00041659325459875163,0.00014135761897193788,4.4952990748470256e-05,1.4528230281030119e-05,4.5360578724285006e-06,1.435878402844537e-06,4.5619754018844105e-07,1.457560045992068e-07,4.396811448259541e-08
-28.19999999999969,0.0012435753136088579,0.0004244748330108905,0.00014399974682532957,4.578950661482395e-05,1.4798178469277445e-05,4.620300657620646e-06,1.462540666352652e-06,4.6466786329801835e-07,1.4846219187347742e-07,4.4784414399146044e-08
-27.999999999999687,0.0012665636730133656,0.00043249288690105914,0.0001466864140979851,4.6639986265972766e-05,1.5072617657096998e-05,4.705943538851898e-06,1.4896458253588207e-06,4.732788596584214e-07,1.5121331387035752e-07,4.561429989280441e-08
-27.799999999999685,0.001289962451807014,0.0004406491826784986,0.00014941815248903367,4.750459146407593e-05,1.5351599458313103e-05,4.793002432279536e-06,1.5171989673490316e-06,4.820321777287973e-07,1.5400991060232627e-07,4.645789886126295e-08
-27.59999999999968,0.001313777291926499,0.0004489454777854007,0.0001521954888090704,4.8383481981773e-05,1.5635174847261624e-05,4.881493012476312e-06,1.54520505191158e-06,4.909293238597456e-07,1.5685246523844398e-07,4.7315353413068806e-08
-27.39999999999968,0.0013380138060909985,0.00045738351836632773,0.0001550189440564509,4.9276815715870725e-05,1.5923394059313978e-05,4.971431110334379e-06,1.5736689533696335e-06,4.999719038778494e-07,1.5974144673691626e-07,4.818680565676914e-08
-27.199999999999676,0.001362677567996684,0.00046596503665341515,0.00015788903375835162,5.0184748261017376e-05,1.62163063208709e-05,5.062831846203153e-06,1.6025956739440517e-06,5.091614809771272e-07,1.6267738089936756e-07,4.907241191176581e-08
-26.999999999999673,0.001387774101928585,0.0004747237966284956,0.00016080626545544874,5.1107433179709005e-05,1.6513960261477223e-05,5.155710368853761e-06,1.6319898179517622e-06,5.184995330864695e-07,1.656608219491318e-07,4.997234270831541e-08
-26.79999999999967,0.0014133088724435083,0.0004836467844171466,0.00016377113855980951,5.204502130595756e-05,1.6816404155406417e-05,5.250081599683654e-06,1.6618561744508042e-06,5.279875807673307e-07,1.6869208252501267e-07,5.088674015496508e-08
-26.599999999999667,0.0014392872715660587,0.0004926741271162882,0.00016678414395698837,5.299765948052482e-05,1.712368390371921e-05,5.345959905866948e-06,1.6921992482821224e-06,5.376270166834729e-07,1.7177177369376295e-07,5.181566109513369e-08
-26.399999999999665,0.0014657146060415016,0.0005018511776313517,0.0001698457623149352,5.396549251202032e-05,1.743584587643454e-05,5.443359484047505e-06,1.7230235016540973e-06,5.474193045529319e-07,1.7490025072675053e-07,5.275938974591554e-08
-26.199999999999662,0.0014925960831675411,0.0005111795275922759,0.00017295646276238585,5.494866059052583e-05,1.775293441141912e-05,5.542294218230381e-06,1.7543334394076737e-06,5.573657944069055e-07,1.7807803942559985e-07,5.371798295072949e-08
-25.99999999999966,0.0015199367950771148,0.0005206607349350634,0.0001761167028178079,5.5947300680259104e-05,1.8074992524930167e-05,5.642777423986445e-06,1.786133083214736e-06,5.674678646983011e-07,1.8130546663996938e-07,5.4691497552994406e-08
-25.799999999999656,0.001547741702950134,0.0005302963205622291,0.0001793269259593444,5.696154444478907e-05,1.8402062053723967e-05,5.744822033193486e-06,1.818426682120844e-06,5.777267944040432e-07,1.8458302974977414e-07,5.5680160926385724e-08
-25.599999999999653,0.0015760156178430407,0.0005400877632837364,0.0001825875612269101,5.799151941232594e-05,1.8734183342417055e-05,5.848440366662544e-06,1.8512180304242065e-06,5.881437772359277e-07,1.879110698155273e-07,5.6684044125177024e-08
-25.39999999999965,0.0016047631819589014,0.000550036496406392,0.00018589902155952132,5.9037348037804804e-05,1.9071394348202375e-05,5.9536444183549975e-06,1.8845109366338875e-06,5.987200921708791e-07,1.9129004158457974e-07,5.770330346877017e-08
-25.199999999999648,0.001633988846634793,0.0005601439022626664,0.00018926170284316868,6.009914690707774e-05,1.9413732317730137e-05,6.060445542743764e-06,1.9183090103069844e-06,6.094568334447104e-07,1.9472022927402577e-07,5.87379673788746e-08
-24.999999999999645,0.001662483600853193,0.0005704113073505823,0.0001926759815233936,6.117702643848588e-05,1.9761231840220717e-05,6.1688546537652655e-06,1.952615519940082e-06,6.203550810823799e-07,1.982020165769427e-07,5.978824901831103e-08
-24.799999999999642,0.0016902601290240682,0.0005808399775588668,0.00019614221375263696,6.227109062706404e-05,2.011392551537483e-05,6.278881713228657e-06,1.987433790873183e-06,6.314158582654272e-07,2.0173573034298897e-07,6.085414838707948e-08
-24.59999999999964,0.0017184807477406139,0.0005914311116015369,0.00019966073369914739,6.3381436916643e-05,2.047184378284328e-05,6.3905360150329216e-06,2.022766693698941e-06,6.426400318559899e-07,2.0532159794584004e-07,6.193579338287236e-08
-24.399999999999636,0.0017471482526048021,0.0006021858355893528,0.00020323185128745536,6.450815456560122e-05,2.0835014382214467e-05,6.503826313064565e-06,2.0586169995340242e-06,6.540285397704793e-07,2.089600030785732e-07,6.303331190338213e-08
-24.199999999999633,0.0017762651267503315,0.0006131051959386014,0.00020685585134572193,6.565132548530528e-05,2.1203462807761753e-05,6.618759996968038e-06,2.0949870389586067e-06,6.655821067624856e-07,2.1265111627144506e-07,6.414667552689934e-08
-23.99999999999963,0.0018058335093371625,0.0006241901532746397,0.00021053299070672438,6.681102196637312e-05,2.1577211811063535e-05,6.735344555863776e-06,2.1318790572877333e-06,6.773014007421807e-07,2.1639517910898576e-07,6.527606899453531e-08
-23.799999999999628,0.0018358173138466327,0.0006354415746301356,0.00021426349648834275,6.798730819923549e-05,2.195628060519539e-05,6.8535858588347764e-06,2.1692950298302094e-06,6.891871180414455e-07,2.201923905431613e-07,6.642144967372587e-08
-23.599999999999625,0.001865969551417379,0.0006468602254017242,0.00021804756416088367,6.918023808566431e-05,2.234068605844186e-05,6.973488765993352e-06,2.2072364629366348e-06,7.012397134076309e-07,2.2404287847166415e-07,6.758290282959933e-08
-23.399999999999622,0.0018965649380220384,0.0006584467614345613,0.00022188535507439155,7.038985459928426e-05,2.2730441173735016e-05,7.0950571711136945e-06,2.2457045929513697e-06,7.134595136903954e-07,2.279468418464603e-07,6.876048530557455e-08
-23.19999999999962,0.0019276035384052648,0.0006702017201973831,0.00022577699448333988,7.161618970030759e-05,2.312555500338931e-05,7.2182943426923885e-06,2.2847003151582612e-06,7.258469025828163e-07,2.3190426645669504e-07,6.995421131250623e-08
-22.999999999999616,0.0019590848733628263,0.000682125510422793,0.00022972256789444145,7.285926398026277e-05,2.352603382860252e-05,7.343201502862939e-06,2.3242241127263696e-06,7.384019085066029e-07,2.3591529441091552e-07,7.116408085039438e-08
-22.799999999999613,0.001991007870287831,0.0006942184035949595,0.00023372211974503898,7.411908460142058e-05,2.39318791415144e-05,7.4697793905897925e-06,2.364276127764242e-06,7.51124701992012e-07,2.3997984044399345e-07,7.239012234094844e-08
-22.59999999999961,0.0020233708082457724,0.0007064805213587988,0.0002377756500493433,7.539564555258949e-05,2.434308802889973e-05,7.598026812161152e-06,2.4048561613199126e-06,7.640151409304963e-07,2.440979756102024e-07,7.363230736245896e-08
-22.399999999999608,0.0020561712607047866,0.0007189118255155336,0.0002418831114709974,7.668892665435578e-05,2.4759653413752858e-05,7.727941977009323e-06,2.445963374952953e-06,7.770729695266709e-07,2.4826955780099524e-07,7.48905932823618e-08
-22.199999999999605,0.0020896610825644757,0.0007315121050055495,0.0002460444058840494,7.799889226589585e-05,2.5181563259479844e-05,7.859520522401908e-06,2.4875965038972936e-06,7.902977898766039e-07,2.5249447332953423e-07,7.616498010065698e-08
-21.999999999999602,0.00212364911621421,0.0007442809626638791,0.0002502593820281618,7.93254907591745e-05,2.560880048463332e-05,7.992757019792407e-06,2.5297537860069497e-06,8.036890335461067e-07,2.567725658764175e-07,7.74553967630709e-08
-21.7999999999996,0.0021580670632346255,0.0007572178019756848,0.00025452783067692053,8.066865312628124e-05,2.604134216710463e-05,8.127644434807735e-06,2.5724330612320045e-06,8.172460468358622e-07,2.611035796462602e-07,7.876174379362055e-08
-21.599999999999596,0.0021929089297287874,0.0007703218113022103,0.00025884948254883966,8.202829287995428e-05,2.647916038256426e-05,8.264174027772242e-06,2.6156313737146775e-06,8.309678491968953e-07,2.654872730545321e-07,8.008402119230595e-08
-21.399999999999594,0.0022280447546876303,0.0007835919483767384,0.00026322400316303174,8.340430380826547e-05,2.692222032862901e-05,8.402334756851815e-06,2.6593454123258198e-06,8.448533463933927e-07,2.699231771430277e-07,8.142201579630637e-08
-21.19999999999959,0.0022635290844306155,0.0007970269232231431,0.00026765098955650046,8.479655974724665e-05,2.73704818312126e-05,8.542114400711398e-06,2.7035711980261112e-06,8.589012736592849e-07,2.744109650620885e-07,8.277568497305765e-08
-20.999999999999588,0.002299406969157758,0.0008106251796249353,0.0002721299660635168,8.620491287558707e-05,2.7823896800782677e-05,8.68349737004337e-06,2.74830384228153e-06,8.731101388548268e-07,2.7895013943179947e-07,8.414487240315793e-08
-20.799999999999585,0.002335667198096303,0.0008243848759974526,0.0002766603789154942,8.76291931177775e-05,2.8282410767133115e-05,8.826466938671729e-06,2.7935379449672837e-06,8.874782224665978e-07,2.8354018866139086e-07,8.552935071293177e-08
-20.599999999999582,0.0023722970141477617,0.0008383038641852636,0.0002812415927166967,8.90692060835363e-05,2.8745961728304792e-05,8.97100395036432e-06,2.839267366994136e-06,9.020035491857925e-07,2.8818043062983634e-07,8.692900621554145e-08
-20.39999999999958,0.0024092819789416353,0.0008523796670800721,0.00028587288474568595,9.05247326556946e-05,2.9214479610573107e-05,9.117086278820352e-06,2.8854853155735327e-06,9.166839589624942e-07,2.92870211637819e-07,8.834355469389266e-08
-20.199999999999577,0.002446605825809911,0.000866609454831746,0.0002905534395125642,9.199552675909217e-05,2.968788595580918e-05,9.264689836641082e-06,2.932183846837688e-06,9.315168938428542e-07,2.9760867903405597e-07,8.977278298516467e-08
-19.999999999999574,0.00248425030045496,0.0008809900190129838,0.00029528234352937943,9.348131429476325e-05,3.0166093935690697e-05,9.413787068979218e-06,2.9793546758583034e-06,9.46499781662169e-07,3.0239503701068315e-07,9.121647792653675e-08
-19.79999999999957,0.0025221949876339522,0.0008955177451213103,0.00030005858000947683,9.498179153411002e-05,3.064900683114047e-05,9.564348331991823e-06,3.0269880681998984e-06,9.616294391889824e-07,3.0722824817530636e-07,9.267431266835047e-08
-19.599999999999568,0.0025604171231066175,0.0009094402436460314,0.0003048810210373176,9.649662416677529e-05,3.113651868602574e-05,9.71634059965254e-06,3.07507370678195e-06,9.769026263484193e-07,3.1210733197895024e-07,9.414594615009264e-08
-19.399999999999565,0.002598891388842617,0.0009230551170276158,0.00030974842253783663,9.802544414583281e-05,3.162851332660921e-05,9.86972786165552e-06,3.123600123444703e-06,9.92315790426801e-07,3.1703103786639986e-07,9.563107994381426e-08
-19.199999999999562,0.002637589691076414,0.0009367912410880308,0.0003146594168157435,9.956784961673293e-05,3.2124863821536565e-05,1.002447056919209e-05,3.1725550968531024e-06,1.0078648244871147e-06,3.2199818633671384e-07,9.712925930216443e-08
-18.99999999999956,0.0026764809183248417,0.0009506434661119556,0.000319612504995348,0.00010112340196144487,3.262543215498681e-05,1.0180526018643832e-05,3.221924671947818e-06,1.0235454794838006e-06,3.2700734209356597e-07,9.864010053206584e-08
-18.799999999999557,0.0027139512924918563,0.0009646061145929252,0.00032460604965933726,0.00010269162456211234,3.3130068104014754e-05,1.0337847626828989e-05,3.271694296813621e-06,1.0393530942565121e-06,3.320570556297753e-07,1.0016319151873176e-07
-18.599999999999554,0.0027499994799029537,0.0009786729425087515,0.0003296382660096242,0.00010427200012941285,3.363860929539442e-05,1.0496384916791612e-05,3.32184808371494e-06,1.055282595530116e-06,3.3714562164277595e-07,1.0169794961711887e-07
-18.39999999999955,0.002786110215495796,0.0009928370979253032,0.00033449848389466297,0.00010586396990674984,3.415088075087169e-05,1.0656084015181477e-05,3.3723689085718433e-06,1.0713285263364014e-06,3.422713490408569e-07,1.0324400534500455e-07
-18.199999999999548,0.0028222411497296207,0.0010070910772270736,0.0003391898181206443,0.00010746692967700255,3.46666929544881e-05,1.0816885904318951e-05,3.4232384251708936e-06,1.0874849607489523e-06,3.4743236199119565e-07,1.0480061973794363e-07
-17.999999999999545,0.0028580694405775375,0.0010214266765302682,0.0003439107019289622,0.00010908022862565758,3.518584308892514e-05,1.0978728383292946e-05,3.47443646830925e-06,1.1037456744134033e-06,3.526266567632774e-07,1.0636725278345693e-07
-17.799999999999542,0.002893706395198592,0.001035834940878999,0.0003486588679493252,0.00011070316796235602,3.570811284703268e-05,1.1141543410531085e-05,3.525941750126549e-06,1.1201039313846195e-06,3.578519738312025e-07,1.0794326499308227e-07
-17.59999999999954,0.002929201472170462,0.0010503061082118847,0.0003534318695841421,0.00011233499577656403,3.623326850288322e-05,1.1305258936999962e-05,3.5777316185203745e-06,1.1365523562290036e-06,3.631061389341994e-07,1.0952796003493859e-07
-17.399999999999537,0.002964494363141057,0.0010648295500459426,0.0003582270704924895,0.0001139749072081031,3.676105961858411e-05,1.146979775512591e-05,3.629781716085745e-06,1.1530832750850095e-06,3.683865372750006e-07,1.1112054210116185e-07
-17.199999999999534,0.002999519154215591,0.0010793937063482417,0.00036304163317879556,0.00011562203997073084,3.729121968376603e-05,1.1635077484584144e-05,3.682065653265454e-06,1.1696882467049363e-06,3.736906108997573e-07,1.1272030064901628e-07
-16.99999999999953,0.0030342038510298153,0.0010939860165279924,0.00036787250752468026,0.00011727547210682587,3.782346244918244e-05,1.1801010032286285e-05,3.7345563015378502e-06,1.1863587019433908e-06,3.7901556027009065e-07,1.1432629776209069e-07
-16.799999999999528,0.00306846986514131,0.0011085928440053294,0.00037271641772917974,0.00011893421992681397,3.835748489677826e-05,1.1967502061338564e-05,3.7872233491498264e-06,1.2030850626842948e-06,3.84358273208818e-07,1.1593766657824744e-07
-16.599999999999525,0.0031022314598061485,0.0011231993950531205,0.00037756984991688114,0.00012059723269430833,3.8892963416969906e-05,1.2134453527323785e-05,3.8400361006551975e-06,1.2198574950161856e-06,3.89715722803885e-07,1.1755345497022063e-07
-16.399999999999523,0.0031353951509913713,0.0011377896304907154,0.0003824290364633498,0.00012226339221399485,3.942955383706703e-05,1.2301759085175945e-05,3.892960606322049e-06,1.236665269743753e-06,3.9508432791990344e-07,1.1917256870219717e-07
-16.19999999999952,0.0031678590617758573,0.0011523461721196782,0.0003872899422390219,0.00012393150774414607,3.996689132179654e-05,1.2469306071238861e-05,3.945961609019832e-06,1.253497217135191e-06,4.0046055005404924e-07,1.2079397038178286e-07
-15.999999999999517,0.00319951222815007,0.0011668501987429636,0.0003921482479967153,0.00012560031267128124,4.0504588696421706e-05,1.263697618014703e-05,3.999001862098339e-06,1.270341442705103e-06,4.0584070859495114e-07,1.2241657998401934e-07
-15.799999999999514,0.003230233851255093,0.0011812813362297447,0.0003969993333328148,0.0001272684616111519,4.1042235196186994e-05,1.2804642381070153e-05,4.052041319368982e-06,1.2871852419493734e-06,4.1122059712961345e-07,1.2403901905599923e-07
-15.599999999999511,0.0032598924967288667,0.0011956175367942024,0.0004018382591084446,0.00012893452594653354,4.157939628157692e-05,1.2972172470426813e-05,4.105037959334368e-06,1.3040152566645702e-06,4.1659596661247633e-07,1.2566010809678119e-07
-15.399999999999508,0.0032883452364131927,0.0012098349492362104,0.0004066597471279465,0.0001305969903313553,4.2115612501447686e-05,1.3139424822838919e-05,4.157947614658042e-06,1.3208173186285421e-06,4.2196241167857806e-07,1.2727851128602197e-07
-15.199999999999505,0.0033154367323930956,0.0012239077784386154,0.0004114581602010503,0.00013225424812901565,4.265039780193547e-05,1.3306251148037518e-05,4.210723233200042e-06,1.337576719606659e-06,4.2731514326987963e-07,1.2889269385141233e-07
-14.999999999999503,0.0033409982601000365,0.0012378081325152834,0.0004162274803007904,0.00013390459842810287,4.318323914276334e-05,1.3472494188704331e-05,4.263315730668182e-06,1.3542775576524946e-06,4.3264913074381184e-07,1.3050123470748076e-07
-14.7999999999995,0.0033648466722553394,0.0012515058579083416,0.00042096128464663707,0.0001355462390364437,4.37135952324752e-05,1.3637988985237826e-05,4.315672526900016e-06,1.3709036323916735e-06,4.3795907345156593e-07,1.3210247118422558e-07
-14.599999999999497,0.00338678330068376,0.001264968360402463,0.0004256527207076033,0.00013717726452000534,4.424089514998286e-05,1.3802561113607226e-05,4.367739109056856e-06,1.3874371234123828e-06,4.432393865272388e-07,1.3369479745506396e-07
-14.399999999999494,0.0034065927993509604,0.0012781604114451284,0.0004302944798126873,0.00013879566047592107,4.4764537719288455e-05,1.3966027395895253e-05,4.419457880544542e-06,1.4038599545074248e-06,4.484842719421067e-07,1.3527635189802822e-07
-14.199999999999491,0.0034240419302307146,0.0012910439382238792,0.00043487876853021135,0.0001403992975355095,4.528389011682066e-05,1.4128195161333679e-05,4.470767990483182e-06,1.420152798914387e-06,4.536874769200949e-07,1.368453013128601e-07
-13.999999999999488,0.00343887829423295,0.0013035777955536787,0.0004393972774323629,0.0001419859273568136,4.579828670614461e-05,1.4288862189459905e-05,4.521605902141346e-06,1.4362956193281207e-06,4.588426065765816e-07,1.383997840775919e-07
-13.799999999999486,0.0034508290142554188,0.0013157175201712334,0.0004438411490781391,0.00014355317701131298,4.630702748897875e-05,1.4447815885887394e-05,4.571904867134435e-06,1.4522671278882626e-06,4.63942811279594e-07,1.3993765435316163e-07
-13.599999999999483,0.003459599376043343,0.0013274150630024906,0.00044820094247199904,0.00014509854231903319,4.680937735201951e-05,1.4604833566522757e-05,4.621594925424688e-06,1.4680450277637647e-06,4.689810850777576e-07,1.41456780511362e-07
-13.39999999999948,0.0034648714383820334,0.0013386185001706963,0.00045246659539088796,0.00014661938342896974,4.730456545587458e-05,1.4759681590703622e-05,4.6706026353149355e-06,1.4836061126288769e-06,4.739500241157657e-07,1.4295494565885747e-07
-13.199999999999477,0.00346630262085057,0.0013492717197038928,0.0004566273848070068,0.00014811291774208257,4.779178235025938e-05,1.4912115659626579e-05,4.71885130082228e-06,1.4989257834940872e-06,4.788416845258325e-07,1.44429705528637e-07
-12.999999999999474,0.0034628083687096023,0.0013593140827055095,0.0004606718820809874,0.0001495762136300982,4.8270180244003313e-05,1.506188023370214e-05,4.766260730093563e-06,1.5139789013574045e-06,4.836479519099157e-07,1.4587868690796313e-07
-12.799999999999471,0.0034544573586003935,0.001368680056316407,0.0004645879078282178,0.00015100618388430576,4.8738871441855736e-05,1.5208707992542259e-05,4.812747178561949e-06,1.5287387782336737e-06,4.883603281768956e-07,1.4729933184298716e-07
-12.599999999999469,0.0034410128400708118,0.0013772988172036094,0.0004683624813566212,0.00015239957933488313,4.919692659655084e-05,1.535231942284554e-05,4.858223036308118e-06,1.5431775324259434e-06,4.929700310185581e-07,1.4868888342789432e-07
-12.399999999999466,0.0034220154498427746,0.001385093823117245,0.00047198176666540803,0.00015375298063702303,4.964337431090371e-05,1.549242379894622e-05,4.902596955957961e-06,1.5572661737905946e-06,4.974677096925006e-07,1.5004462738943403e-07
-12.199999999999463,0.003396974264120445,0.0013919823500430084,0.0004754310149479579,0.00015506279203236772,5.007719910565811e-05,1.5628717221716215e-05,4.945774037423689e-06,1.5709748026893067e-06,5.018436866066622e-07,1.5136359365897079e-07
-11.99999999999946,0.0033653656938668064,0.0013978749929606238,0.00047869450214932385,0.00015632523283670707,5.0497341391064765e-05,1.5760883698590078e-05,4.98765514578281e-06,1.5842717147052099e-06,5.060879573193233e-07,1.5264276953530498e-07
-11.799999999999457,0.0033266325266652075,0.0014026751280198368,0.0004817237488197179,0.00015753632908399595,5.090269530683145e-05,1.588859406354004e-05,5.0281378918271e-06,1.597124494878699e-06,5.101901621173965e-07,1.5387900020868983e-07
-11.599999999999454,0.003280183146955551,0.0014062783334622964,0.0004845345320063643,0.00015869190687567425,5.1292108480538445e-05,1.6011506104973705e-05,5.067114699386366e-06,1.6094989376824742e-06,5.141392875884776e-07,1.5506898876083142e-07
-11.399999999999451,0.0032253909627115718,0.0014085717668166353,0.00048710828585285526,0.00015978758180779096,5.166438067760737e-05,1.6129265375752766e-05,5.1044754059148545e-06,1.6213604965287232e-06,5.179241924224698e-07,1.562094240625811e-07
-11.199999999999449,0.003161594064891915,0.0014094334976562095,0.0004894248882436614,0.0001608187513966186,5.201826293443901e-05,1.624150354473386e-05,5.140104875067664e-06,1.6326723226711692e-06,5.215333231944896e-07,1.572965970808582e-07
-10.999999999999446,0.0030880951404270718,0.0014087317911872788,0.000491462863635661,0.000161780584932103,5.2352456833659744e-05,1.6347838638353096e-05,5.173884247255955e-06,1.6433966578688342e-06,5.249544727803368e-07,1.583269551019839e-07
-10.799999999999443,0.0030037778022915518,0.0014063243427813177,0.0004931992861259005,0.00016266801496556127,5.26656140493742e-05,1.6447876575398368e-05,5.205691024912085e-06,1.653494521747234e-06,5.281752066821355e-07,1.5929681751458702e-07
-10.59999999999944,0.002906543825730523,0.0014020574626414373,0.0004946096731544003,0.0001634757254720398,5.29563356366225e-05,1.6541209575393623e-05,5.2353980635189146e-06,1.662926251810859e-06,5.31182735130642e-07,1.6020221949020197e-07
-10.399999999999437,0.002797457530647307,0.0013957652052738467,0.0004956678722578545,0.00016419814367907293,5.32231718040066e-05,1.6627417522840915e-05,5.2628750069061425e-06,1.67164986919488e-06,5.33963401494475e-07,1.6103913935694436e-07
-10.199999999999434,0.002666935640647239,0.0013872684485960463,0.0004963459374067725,0.00016482942862694472,5.346462170052746e-05,1.6706066418237242e-05,5.287987619340129e-06,1.6796234376670327e-06,5.365041886307154e-07,1.6180342754523735e-07
-9.999999999999432,0.0025193382901278483,0.0013763739173526801,0.0004966139960487226,0.00016536345938789054,5.367913345821762e-05,1.6776710978660958e-05,5.310597444463383e-06,1.6868025340954773e-06,5.387908146303744e-07,1.6249104817234183e-07
-9.799999999999429,0.0023561108210117254,0.0013628731551307283,0.0004964401048681566,0.00016579382479164906,5.386510410687606e-05,1.6838893770909635e-05,5.330563823235934e-06,1.6931426358723911e-06,5.408088981084802e-07,1.630974111321848e-07
-9.599999999999426,0.002175507239513763,0.001346541444334548,0.0004957900932396342,0.00016611381096254263,5.40208816772747e-05,1.6892146319946733e-05,5.347741435457465e-06,1.6985983677386685e-06,5.425438871498045e-07,1.636181963249328e-07
-9.399999999999423,0.0019747968317602727,0.0013271366772471538,0.0004946273937775914,0.00016631638970920903,5.414476393639234e-05,1.6935989435751253e-05,5.361983454577057e-06,1.703122393337253e-06,5.439809172003152e-07,1.6404889890964114e-07
-9.19999999999942,0.0017546347429373554,0.0013043981815883399,0.0004929128600537069,0.00016639420543640426,5.423500162748951e-05,1.6969934208077575e-05,5.373139430275842e-06,1.7066678310584393e-06,5.451043563198255e-07,1.6438481509339908e-07
-8.999999999999417,0.0014957191772708711,0.001278045506907688,0.000490604567417563,0.00016633956295208918,5.4289798796958166e-05,1.699348402439682e-05,5.381057164299818e-06,1.7091859092488448e-06,5.458989846829354e-07,1.6462125529415061e-07
-8.799999999999415,0.0012140022953843754,0.0012477771758341305,0.0004876575982848408,0.00016614441328499652,5.43073162333485e-05,1.7006133816721558e-05,5.385582554140456e-06,1.7106282115264548e-06,5.463491135060394e-07,1.6475345887556614e-07
-8.599999999999412,0.0009070289920884989,0.0012132694112096942,0.00048402380929246647,0.00016580034119328957,5.4285673996901096e-05,1.7007374154331956e-05,5.38656034620999e-06,1.7109454972796811e-06,5.464391819032244e-07,1.6477690678584622e-07
-8.399999999999409,0.0005610478813338204,0.0011738827657978845,0.00047965157935436764,0.00016529854946156775,5.422295329537974e-05,1.6996690902715272e-05,5.38383439163681e-06,1.7100887390597563e-06,5.461533447714828e-07,1.646866678584047e-07
-8.199999999999406,0.000175821837700596,0.0011290841254520956,0.000474440890883443,0.00016462984629583843,5.411720296422118e-05,1.697356879049039e-05,5.377249522098282e-06,1.7080085399356904e-06,5.454760838574657e-07,1.6447771145067236e-07
-7.999999999999403,-0.00023771084160273404,0.0010788583359016002,0.0004683584436975252,0.0001637846290378775,5.396644283450769e-05,1.6937493015234395e-05,5.3666508534888635e-06,1.7046564693146138e-06,5.443912698410713e-07,1.6414558956512337e-07
-7.7999999999994,-0.000714212843448081,0.0010227739471275754,0.00046134972528477647,0.00016275286976963343,5.3768669985743145e-05,1.6887952114075233e-05,5.351885818072333e-06,1.699983812386563e-06,5.428835976317714e-07,1.63685598408847e-07
-7.5999999999993975,-0.0012210175652711541,0.0009603705718461697,0.00045334568824273447,0.00016152409922653987,5.352186502705081e-05,1.6824441985363592e-05,5.33280447712059e-06,1.6939439859697814e-06,5.409377763498924e-07,1.6309306261064194e-07
-7.399999999999395,-0.0018014259999290516,0.0008880753903071081,0.00044427218863063445,0.0001600873911797862,5.322400052421017e-05,1.6746468105566237e-05,5.309261766228701e-06,1.6864908616298635e-06,5.385390124956757e-07,1.623634062752899e-07
-7.199999999999392,-0.0024272013542230297,0.000804643088741841,0.0004340495864596505,0.00015843134633541922,5.2873050179869097e-05,1.6653551213607898e-05,5.281118177435928e-06,1.6775810536273639e-06,5.356739336548344e-07,1.6149220982697443e-07
-6.999999999999389,-0.0031197053764913107,0.0007132111990131307,0.00042259231523189555,0.00015654407499710032,5.246699872429872e-05,1.6545231147802042e-05,5.248241635058548e-06,1.6671729099471122e-06,5.323281158098325e-07,1.6047565054577717e-07
-6.799999999999386,-0.003890325560234942,0.0006135319963220809,0.00040980841764337583,0.0001544131813346894,5.2003854463578136e-05,1.6421072999150965e-05,5.2105092862575475e-06,1.6552275212688983e-06,5.284902471203168e-07,1.593098772900703e-07
-6.599999999999383,-0.004734409397613604,0.0005041687440865417,0.00039559904887198627,0.00015202574550698955,5.148166313517777e-05,1.62806722556752e-05,5.167809973727344e-06,1.6417110657585e-06,5.241480209861038e-07,1.5799130892446556e-07
-6.39999999999938,-0.005663608029237821,0.0003834794492831861,0.00037985794040196197,0.00014936830611134155,5.089852255935057e-05,1.6123663030498392e-05,5.120045841522369e-06,1.6265928479697322e-06,5.192923566710306e-07,1.565170748563105e-07
-6.199999999999378,-0.006688401413612155,0.0002514563561533123,0.0003624708283638256,0.00014642684328691757,5.025260277591315e-05,1.5949724499364493e-05,5.067135532499378e-06,1.6098478710091513e-06,5.139148555599604e-07,1.548845318666281e-07
-5.999999999999375,-0.007817560442717308,0.00010708306781737065,0.000343314839696518,0.00014318676083746595,4.95421632678017e-05,1.5758590492964686e-05,5.009017442603181e-06,1.5914570639097292e-06,5.080090517139979e-07,1.5309176149003179e-07
-5.799999999999372,-0.009057410618524386,-5.1677123295235106e-05,0.0003208621894401631,0.0001396328688798576,4.876557902377954e-05,1.555006049613894e-05,4.945652094079378e-06,1.5714097258978654e-06,5.015713924194642e-07,1.5113762685814436e-07
-5.599999999999369,-0.010426515200606445,-0.00023714071987512853,0.0002956832191784997,0.00013574936532734228,4.792136411424508e-05,1.5324007861750033e-05,4.877027109273513e-06,1.5497022047838982e-06,4.946007408079822e-07,1.490214742716489e-07
-5.399999999999366,-0.011935576632396305,-0.0004377346670736415,0.0002681162866906561,0.00013151981940495716,4.7008202486154005e-05,1.5080395868949381e-05,4.8031606496579116e-06,1.5263422028510831e-06,4.87099086399212e-07,1.4674388637558877e-07
-5.199999999999363,-0.013595994257357802,-0.0006551954428744011,0.00023798384084727786,0.00012692715385753672,4.602497992323151e-05,1.4819288765011152e-05,4.724106517528526e-06,1.5013474836678142e-06,4.790716729985434e-07,1.4430618477945245e-07
-4.9999999999993605,-0.015420792313378229,-0.0008901623619550492,0.000205095208258399,0.00012195362830880185,4.4970822173695524e-05,1.4540869329948691e-05,4.63995927191263e-06,1.4747501637657479e-06,4.7052813556547335e-07,1.4171126849760185e-07
-4.799999999999358,-0.017433130927230422,-0.0011521696568905782,0.00016924569160892133,0.00011658082263465985,4.384513566435544e-05,1.424545615691386e-05,4.550860211338659e-06,1.4465964852661273e-06,4.614837223471113e-07,1.3896386974465713e-07
-4.599999999999355,-0.019651202924535482,-0.0014489510561901398,0.0001302156334048732,0.00011078962205601783,4.2647654808547486e-05,1.3933522666320641e-05,4.457004379787577e-06,1.4169502264849143e-06,4.5195784537099826e-07,1.3606914706087991e-07
-4.399999999999352,-0.0220861547080915,-0.0017663188812520048,8.776944257249397e-05,0.00010456020189053561,4.1378495126309645e-05,1.3605720013742939e-05,4.358647117896908e-06,1.3858950325129626e-06,4.419769226160497e-07,1.3303497325978242e-07
-4.199999999999349,-0.024776332711283544,-0.002109572523238512,4.165459294824814e-05,9.78720151891821e-05,4.003821123887974e-05,1.3262900779409392e-05,4.256113697920227e-06,1.3535357794580705e-06,4.315741648497351e-07,1.2987145225906715e-07
-3.9999999999993463,-0.02773491340732903,-0.0025041320727012817,-8.399401963288256e-06,9.070377986120093e-05,3.86278625938985e-05,1.2906147659919043e-05,4.1498072675949516e-06,1.3200037756178062e-06,4.2079032880337763e-07,1.2659054959840432e-07
-3.7999999999993435,-0.030990599113394524,-0.0029222362181400285,-6.268203043191534e-05,8.303347067339928e-05,3.714908878293954e-05,1.2536802771023758e-05,4.040219906187303e-06,1.2854579267695954e-06,4.096763603911313e-07,1.232073856272109e-07
-3.5999999999993406,-0.03458130418756866,-0.003393108649859755,-0.00012150283093603775,7.483831117838236e-05,3.5604190458116136e-05,1.2156503302662713e-05,3.927944106862924e-06,1.2500894968070497e-06,3.982922578416037e-07,1.197394539076413e-07
-3.3999999999993378,-0.03853382628230406,-0.003900420644910696,-0.00018519243572256983,6.609477087238247e-05,3.399622283950521e-05,1.1767217927172169e-05,3.8136855522452606e-06,1.2141263425746729e-06,3.8671038282700465e-07,1.1620913653587195e-07
-3.199999999999335,-0.042889173721277984,-0.004467524927974864,-0.0002541035972001282,5.6778563731541e-05,3.2329098687000624e-05,1.1371291705586373e-05,3.698277168950881e-06,1.1778367650094879e-06,3.7501546046314616e-07,1.1264054933235457e-07
-2.999999999999332,-0.0476879637444938,-0.005074825824877394,-0.00032861218348045895,4.686465530312489e-05,3.060770320928441e-05,1.0971491491318375e-05,3.5826955695483775e-06,1.141535349802325e-06,3.633071372632912e-07,1.090640324719061e-07
-2.7999999999993292,-0.05297575250691011,-0.0057631789486976,-0.0004085417028960592,3.632727204205821e-05,2.8838024476840474e-05,1.0571060414577005e-05,3.4680787734941987e-06,1.1055882680466311e-06,3.517019138143951e-07,1.0551390516866377e-07
-2.5999999999993264,-0.05880647618177193,-0.006510782789661107,-0.0004949342210665009,2.5139919699768143e-05,2.7027296724213556e-05,1.0173776175292915e-05,3.3557457896904452e-06,1.0704196142796718e-06,3.4033327267479763e-07,1.0203099520822434e-07
-2.3999999999993236,-0.06522047351106153,-0.007329883585541097,-0.0005895904623827164,1.3158729601059349e-05,2.5184161884794776e-05,9.784017649394627e-06,3.2472189275267738e-06,1.0365194782480103e-06,3.2935768956576794e-07,9.866077732567646e-08
-2.1999999999993207,-0.0723073327389443,-0.008228411315542417,-0.0006943114224640112,4.1560788588412834e-07,2.3318850864484375e-05,9.406837477854424e-06,3.144248267972216e-06,1.0044500982075988e-06,3.1895278596039134e-07,9.54567838107323e-08
-1.9999999999993179,-0.0801193956183539,-0.009219088384270435,-0.0008144195713413183,-1.3078741872618593e-05,2.144338473897278e-05,9.048045200188426e-06,3.0488405542428154e-06,9.748560216849e-07,3.093233402751139e-07,9.248044818832568e-08
-1.799999999999315,-0.08874258976082672,-0.01031136031875235,-0.0009435456353514837,-2.735510176421485e-05,1.9571801630036134e-05,8.714299042367202e-06,2.9632868034923376e-06,9.484732856890332e-07,3.007031779134195e-07,8.980110521861207e-08
-1.5999999999993122,-0.09823766329128603,-0.011509931987859545,-0.0010822558760423817,-4.2444882524250716e-05,1.7720410198762693e-05,8.41320731126416e-06,2.8902008324394046e-06,9.261408848715291e-07,2.933586529252352e-07,8.749864832680032e-08
-1.3999999999993094,-0.10873520558220662,-0.012823268898500828,-0.0012311398874089718,-5.838003033886707e-05,1.5908072157344577e-05,8.153443587843867e-06,2.8325542160700934e-06,9.088129786505306e-07,2.875922433531741e-07,8.566335907289613e-08
-1.1999999999993065,-0.12030030451599316,-0.014273195437183972,-0.0013904264633026742,-7.51929054700895e-05,1.4156523448605185e-05,7.944874596432783e-06,2.7937199291727666e-06,8.975720930948228e-07,2.83748306628695e-07,8.439864984666201e-08
-0.9999999999993037,-0.13307324354425987,-0.015864287448749792,-0.0015619416248000562,-9.291612740014443e-05,1.249073062581374e-05,7.798703734351875e-06,2.7775209332503437e-06,8.936445254903447e-07,2.8221630543612264e-07,8.38207512288136e-08
-0.7999999999993008,-0.14717445733256795,-0.017617990816077622,-0.0017550291458121592,-0.00011158237720110264,1.09392942846398e-05,7.727630404019692e-06,2.7882829556347133e-06,8.984184631799508e-07,2.834370036453038e-07,8.406119889059482e-08
-0.599999999999298,-0.16276090103181673,-0.019545251919225848,-0.0019708703741372346,-0.00013122414991073583,9.534902389418676e-06,7.746031187139124e-06,2.8308949424626917e-06,9.134612639627449e-07,2.8790888961793826e-07,8.526960471044731e-08
-0.39999999999929514,-0.17996157663120016,-0.021666659891565132,-0.002200778406077575,-0.00015187344264688818,8.314842204981687e-06,7.870161368828121e-06,2.9108757360063464e-06,9.405427618958129e-07,2.961940879231406e-07,8.761418257563491e-08
-0.1999999999992923,-0.19897232892697048,-0.02399258711591301,-0.002446277707832678,-0.00017356136599744332,7.3215785931779465e-06,8.11838181391522e-06,3.0344500174805944e-06,9.81659567855786e-07,3.089270848022352e-07,9.128446265549428e-08
7.105427357601002e-13,-0.219982268714233,-0.02656766555948309,-0.0027136901181705753,-0.00019633940289054408,6.596340071496343e-06,8.509223832220414e-06,3.207943294114557e-06,1.0388411624262517e-06,3.2675308148100157e-07,9.647408205637475e-08
0.20000000000071338,-0.2431509104185139,-0.029402654901602432,-0.0030214510842228037,-0.00022124880662488522,5.864343947337147e-06,8.964022768509494e-06,3.407179534065108e-06,1.104479636637734e-06,3.4725016462289204e-07,1.0245318549095828e-07
0.4000000000007162,-0.26860444062403843,-0.03254112866717662,-0.003355348218875065,-0.0002494043375236288,4.831697850704586e-06,9.399080070693344e-06,3.606513061527039e-06,1.1705198801337247e-06,3.678556907971142e-07,1.084511751514583e-07
0.6000000000007191,-0.2964901401156794,-0.0360067794340182,-0.003719427740591641,-0.00028106475282640986,3.487968797344365e-06,9.819225994078806e-06,3.8082126820881967e-06,1.2377373082017584e-06,3.888199131552028e-07,1.1454258697085606e-07
0.8000000000007219,-0.32696048682853274,-0.03985048195086449,-0.004140303622889974,-0.00031652507699675425,1.8171098474795144e-06,1.02283778318224e-05,4.014332390056552e-06,1.3068446662600763e-06,4.103722375248253e-07,1.2079581779289583e-07
1.0000000000007248,-0.3601955244526991,-0.044088168960499274,-0.004589099468503832,-0.00035688862614335903,-2.0630071162486274e-07,1.0628464735873422e-05,4.226387730454917e-06,1.3783915733256435e-06,4.326904274876142e-07,1.2726394515993888e-07
1.2000000000007276,-0.3963152574753366,-0.04877572744916847,-0.0051061747084162334,-0.00040506763430414594,-2.6157974701845887e-06,1.1019920663102312e-05,4.445519209639315e-06,1.4528149705483884e-06,4.5591689001867053e-07,1.339890189910875e-07
1.4000000000007304,-0.4354565105757473,-0.053932991743664616,-0.005656891718231805,-0.0004586445956960006,-5.452363794233861e-06,1.1401999714166777e-05,4.672603154176613e-06,1.530477604205771e-06,4.801704136525586e-07,1.4100687906193343e-07
1.6000000000007333,-0.47773606899544774,-0.059633839466201266,-0.006292672407482769,-0.0005181339807336371,-8.764180279285938e-06,1.177297387755516e-05,4.908328136821183e-06,1.6116923546860562e-06,5.055547092069901e-07,1.4834687078746356e-07
1.8000000000007361,-0.5232847485891341,-0.06589844173920767,-0.0069832748372533615,-0.0005838206738388863,-1.2606672441961564e-05,1.2130247696973129e-05,5.153244288180758e-06,1.6967392326705522e-06,5.321633977928286e-07,1.5603673375608196e-07
2.000000000000739,-0.5721626824704771,-0.0727994152836402,-0.0077415842816463964,-0.0006558132614173928,-1.7042781919940353e-05,1.2470414844756306e-05,5.407797473822029e-06,1.7858777425772132e-06,5.600841888053765e-07,1.6410257330790046e-07
2.200000000000742,-0.6244507996618864,-0.08038903481869397,-0.008586267696969685,-0.000735445806569146,-2.214341212436466e-05,1.2789271579549677e-05,5.6723492463106595e-06,1.8793543858919293e-06,5.89402390005489e-07,1.7256829210055002e-07
2.4000000000007446,-0.6802096412768108,-0.08871348258300316,-0.009526219868604358,-0.0008256653298133187,-2.798801526182615e-05,1.308179955117339e-05,5.9471903597341225e-06,1.977410093445542e-06,6.202018170142765e-07,1.8145904334687657e-07
2.6000000000007475,-0.7394513257068098,-0.0978431489397451,-0.010562983272293991,-0.0009255553077025525,-3.466530529294687e-05,1.3342122713311255e-05,6.232547931972476e-06,2.0802823001986326e-06,6.525669675738754e-07,1.9079935498211853e-07
2.8000000000007503,-0.8022082015536469,-0.10784559556125828,-0.011711685551262008,-0.00103548791257424,-4.2274080399806735e-05,1.3563442195163589e-05,6.528587434218025e-06,2.1882089669134075e-06,6.865829220714659e-07,2.006139112609162e-07
3.000000000000753,-0.868442958370899,-0.11879210324603662,-0.012986095551241306,-0.0011562969595786399,-5.092414947682755e-05,1.3737955882220376e-05,6.835411369365829e-06,2.3014297170220743e-06,7.223383278187612e-07,2.1092834856517584e-07
3.200000000000756,-0.9381412719829427,-0.13074684216184096,-0.014384200974419059,-0.0012888583663652753,-6.073736201983593e-05,1.385675737708425e-05,7.153055207709258e-06,2.4201880961527422e-06,7.599232390020916e-07,2.2176941172347142e-07
3.400000000000759,-1.0112133953571671,-0.14378750420706865,-0.015933477609181068,-0.0014426563639915457,-7.184873334153963e-05,1.3909721758409432e-05,7.481481546278701e-06,2.544730762110703e-06,7.994318877990736e-07,2.3316501085446362e-07
3.6000000000007617,-1.0875757825431478,-0.1579957125799467,-0.01762818594878013,-0.0016154804124255406,-8.440767079775924e-05,1.3885371913602285e-05,7.820571354955064e-06,2.6753103838927927e-06,8.409623291072421e-07,2.4514378083040356e-07
3.8000000000007645,-1.1670912586187114,-0.17345113031525727,-0.01951150125759682,-0.0018056534419343961,-9.857929428847001e-05,1.3770730760143124e-05,8.170114142558305e-06,2.8121821600279873e-06,8.846158578990071e-07,2.5773583445243275e-07
4.000000000000767,-1.2495912863639518,-0.19023103942318187,-0.02158226050768519,-0.002013901270487395,-0.00011454585350634261,1.3551152193258531e-05,8.529794698119986e-06,2.9556073002368066e-06,9.304984445179798e-07,2.70973018245968e-07
4.20000000000077,-1.334861658813118,-0.20842163946407766,-0.023872755765182774,-0.0022397323665614977,-0.00013250823678845336,1.3210136231123215e-05,8.899179846366678e-06,3.1058500411518253e-06,9.787209478417935e-07,2.848878182248882e-07
4.400000000000773,-1.4226287544246006,-0.22812039841807064,-0.02638088854557452,-0.0024995086063626104,-0.00015268757019271106,1.2729119021059887e-05,9.277700968368663e-06,3.2631794653070756e-06,1.029398248419966e-06,2.9951482360957016e-07
4.600000000000776,-1.5125638431664399,-0.2494080093694464,-0.02914487417231726,-0.002788419025009148,-0.00017532689460608708,1.2087245139014158e-05,9.664636650086322e-06,3.4278662184306086e-06,1.0826509253547556e-06,3.1489078367030743e-07
4.800000000000779,-1.6042583279131861,-0.27238525617649145,-0.03217451140480421,-0.0031014721957234315,-0.00020069291934987632,1.1261110827831544e-05,1.0059090655545333e-05,3.600183759999709e-06,1.1386035652094506e-06,3.3105378349773673e-07
5.000000000000782,-1.697239577601927,-0.2971445430625437,-0.03549471710648788,-0.0034502084297969304,-0.00022907783092307454,1.0224484313425819e-05,1.0459968351028692e-05,3.7804052368528573e-06,1.197388002083244e-06,3.4804355664164177e-07
5.200000000000784,-1.7909221830302045,-0.3237745187523018,-0.03914948437846988,-0.0038422168734939532,-0.00026096165110800484,8.947995127073227e-06,1.0865951011851394e-05,3.96880381003939e-06,1.2591392675176394e-06,3.659020109125777e-07
5.400000000000787,-1.8846033957300392,-0.3523947827371927,-0.043143766069434264,-0.004264380411001412,-0.0002964729494721041,7.3987916806572684e-06,1.1275464501636634e-05,4.165649698961715e-06,1.3239992000535494e-06,3.846729583756314e-07
5.60000000000079,-1.977488265237966,-0.3830939088882417,-0.04750612522393283,-0.0047452323150452,-0.00033577904223136557,5.540166256423618e-06,1.1686647880537748e-05,4.37120958451942e-06,1.3921155073148839e-06,4.04402655362901e-07
5.800000000000793,-2.068678161685874,-0.4159731476682964,-0.05229126908173498,-0.005264341285283081,-0.0003826324897033828,3.331143275886461e-06,1.2097314765924239e-05,4.5857431274498595e-06,1.4636410696766688e-06,4.2513924825016147e-07
6.000000000000796,-2.1571404160574232,-0.4511455772962023,-0.057498957712397214,-0.005849172825477922,-0.00043608575953157924,7.260256609242788e-07,1.250491260407216e-05,4.809500268265765e-06,1.5387358445195787e-06,4.469331429390877e-07
6.200000000000799,-2.2417609642677334,-0.48871108644814854,-0.06320062250229341,-0.006487109026295457,-0.00049619048681393,-2.3260993771145877e-06,1.2906476570151426e-05,5.042719465109258e-06,1.6175642230109588e-06,4.698380422496484e-07
6.4000000000008015,-2.3213930123564523,-0.5287937293181386,-0.06939521467585053,-0.007193017077383956,-0.0005627800818501782,-5.881901273596668e-06,1.3298577798082079e-05,5.285623231543468e-06,1.700298511764231e-06,4.939088853461726e-07
6.600000000000804,-2.394832144561285,-0.5714905152935756,-0.07615068273690895,-0.007975915181646087,-0.0006364509708731703,-1.0004395960550028e-05,1.367726650869372e-05,5.538415024375354e-06,1.7871161333005148e-06,5.19204363058634e-07
6.800000000000807,-2.4609666928274834,-0.6169501911919753,-0.08347756713834542,-0.008834593371318533,-0.0007178387874944292,-1.4763588254140814e-05,1.4038008117722711e-05,5.801273104566462e-06,1.8782003508022171e-06,5.457852410017949e-07
7.00000000000081,-2.5187442022083317,-0.6652521455622349,-0.09144669482986956,-0.009779477207615628,-0.0008076182764966688,-2.0237167362324726e-05,1.4375612792605352e-05,6.074348036122501e-06,1.9737412060294446e-06,5.737152690699077e-07
7.200000000000813,-2.567259318781602,-0.7165400023362452,-0.10010196791886017,-0.010819588016403259,-0.0009065027067265419,-2.6549820816512693e-05,1.4684157292776945e-05,6.357754202213073e-06,2.0739347803555575e-06,6.030621904073996e-07
7.400000000000816,-2.605833674395747,-0.7709487655074554,-0.10945816963355526,-0.011961721607448794,-0.001015242754050405,-3.4388258654871606e-05,1.4956898112927774e-05,6.651565968240902e-06,2.1789829247609305e-06,6.338950697681867e-07
7.6000000000008185,-2.633977681283909,-0.8285831099145469,-0.11960263552968797,-0.013213690831349822,-0.0011346248335684095,-4.33195734359515e-05,1.5186174806558483e-05,6.955807961617211e-06,2.2890931177244056e-06,6.662874909579841e-07
7.800000000000821,-2.6514344413299824,-0.8895951606913712,-0.13056237120568426,-0.014596053806087639,-0.0012663574857896265,-5.3470762082952206e-05,1.5363303830895347e-05,7.270448307394872e-06,2.404478507855856e-06,7.003162778573824e-07
8.000000000000824,-2.6581987179361093,-0.9541165254378825,-0.14239317829307652,-0.016108943381482277,-0.0014182885713722726,-6.498193083359638e-05,1.5478460909434943e-05,7.595388865411223e-06,2.525357459148836e-06,7.360614517892827e-07
8.200000000000827,-2.6543981661793836,-1.0222700353175895,-0.15516949033639094,-0.017768502313629142,-0.0015909095780983762,-7.800744619146371e-05,1.5520551059466925e-05,7.93045445846019e-06,2.6519535367697245e-06,7.736065441577011e-07
8.40000000000083,-2.640348524648452,-1.094210199013986,-0.1689323026144649,-0.01958237860162626,-0.0017785372918979192,-9.271715450154261e-05,1.5477063001867464e-05,8.275381617295352e-06,2.7844940859722556e-06,8.130391648819568e-07
8.600000000000833,-2.616468966068922,-1.1700658799208696,-0.1837417993850039,-0.021568472350409706,-0.0019820597182018673,-0.00010918212078081524,1.5333913665926957e-05,8.629804710835742e-06,2.923210146832389e-06,8.54450718179578e-07
8.800000000000836,-2.5832538386172104,-1.2499644450540757,-0.1996688833169742,-0.023739799940443618,-0.0022053551222711576,-0.00012756977686478876,1.5075271790010447e-05,8.993241749521985e-06,3.0683364968808746e-06,8.979362746686093e-07
9.000000000000838,-2.5412511409935163,-1.3340243582689482,-0.21678140694174886,-0.026107856201292634,-0.002456540616691427,-0.00014822649617940442,1.4683365847645291e-05,9.36507805704423e-06,3.220110031065815e-06,9.435958077119722e-07
9.200000000000841,-2.4910143856441422,-1.42234760195943,-0.2351369179819045,-0.028698808789428654,-0.002739134995820791,-0.00017139437353819176,1.4138272590002998e-05,9.74454647462153e-06,3.3787675590701838e-06,9.915320760001123e-07
9.400000000000844,-2.4331179258416356,-1.515045325731279,-0.25482942107024087,-0.031517091082946536,-0.003045185860869992,-0.00019733764992224678,1.3417686218986091e-05,1.0130707508437808e-05,3.5445482353679836e-06,1.0418538778367292e-06
9.600000000000847,-2.368099068840529,-1.6121384122297258,-0.27591700131978314,-0.0345900280939162,-0.0033762253255673613,-0.0002263441769940755,1.2496662989747165e-05,1.0522427373871324e-05,3.7176880169909055e-06,1.0946732942329618e-06
9.80000000000085,-2.296483499283127,-1.713637685971932,-0.2984850989308967,-0.037931592358376065,-0.003757163062104496,-0.0002587268792666464,1.1347343345846639e-05,1.091835009958686e-05,3.89842114145722e-06,1.1501076500053387e-06
10.000000000000853,-2.2187419204219125,-1.8194695297696484,-0.32262211799759655,-0.04156598555101709,-0.004164910341472705,-0.00029482518471013464,9.938645760598774e-06,1.1316869958477582e-05,4.086976375106133e-06,1.2082780074251787e-06
10.200000000000855,-2.1353224528902572,-1.929484538636487,-0.3484050261726708,-0.04551238337407426,-0.0046191735751790475,-0.00033500640721229047,8.235935979428177e-06,1.1716100488001757e-05,4.283576373609321e-06,1.2693114683770546e-06
10.400000000000858,-2.04666859332076,-2.043382490467181,-0.37593682361313085,-0.04979344642104877,-0.00511690632419004,-0.0003800863039913338,6.200661559319087e-06,1.2113838209870664e-05,4.48843449873948e-06,1.333338630615799e-06
10.600000000000861,-1.9531273818596446,-2.1606937017252363,-0.4053042588858773,-0.05443509097742094,-0.005666543942595581,-0.0004301560577317787,3.789959379218999e-06,1.250752204384753e-05,4.7017521183079225e-06,1.4004955488644555e-06
10.800000000000864,-1.8550716686799902,-2.2807650749573867,-0.43662277591262466,-0.05946498187958582,-0.006258203399141848,-0.00048562135557972397,9.562239284832685e-07,1.2894192593648768e-05,4.923715323457145e-06,1.4709239053445344e-06
11.000000000000867,-1.7528064704012394,-2.402667955029571,-0.4699789274702795,-0.06490453795477436,-0.006929335370202239,-0.0005469698267290823,-2.3533569759592865e-06,1.3270441769464014e-05,5.154492200176719e-06,1.5447687076175498e-06
11.20000000000087,-1.6466107286057579,-2.5251550425209075,-0.5055070633560348,-0.07078827602377658,-0.007652461368692798,-0.0006156300517119462,-6.197306831268179e-06,1.3632359312509834e-05,5.394228253408073e-06,1.6221811165451072e-06
11.400000000000873,-1.5367534020977587,-2.6466793905733397,-0.543310623942574,-0.07713550897105392,-0.008440664046986512,-0.0006917460592461566,-1.0640404568107442e-05,1.3975474928429321e-05,5.643041376401925e-06,1.7033161583412948e-06
11.600000000000875,-1.423456850594711,-2.765355099483074,-0.5835291142597043,-0.08399647745692107,-0.009304201477405627,-0.0007755101886033344,-1.5754272169488104e-05,1.4294691382588098e-05,5.901017701148703e-06,1.7883347709357622e-06
11.800000000000878,-1.306947018505582,-2.8790594975596377,-0.6262858015606412,-0.09139131244525345,-0.01025660475052348,-0.0008675398203621398,-2.161800313160711e-05,1.4584212792101425e-05,6.168205118228798e-06,1.877401587080385e-06
12.000000000000881,-1.1874039189631702,-2.985487491966879,-0.6717333292627643,-0.09935386612833952,-0.011294247908693933,-0.0009684810831345203,-2.8318839653707073e-05,1.483746515873463e-05,6.444607322464435e-06,1.9706859006873856e-06
12.200000000000884,-1.0650072021336072,-3.082392746523354,-0.720013172435813,-0.10792611481240044,-0.012434186139557823,-0.0010839991203965837,-3.595289315683203e-05,1.5047008488977553e-05,6.730175883262746e-06,2.068361894203008e-06
12.400000000000887,-0.9399159954004048,-3.167700992118128,-0.7713164196359799,-0.1171414053213482,-0.013681347415598566,-0.0012139750581354747,-4.462591191156662e-05,1.520443817071282e-05,7.024801547572679e-06,2.1706071322569187e-06
12.60000000000089,-0.8122699531492188,-3.239747979233769,-0.8257842444159849,-0.12704850311909865,-0.015029771762897326,-0.0013560059162642801,-5.4966853241467106e-05,1.5300281816621464e-05,7.328307134457646e-06,2.2776027606141724e-06
12.800000000000892,-0.6821951293210233,-3.2973759008335435,-0.8836295596352102,-0.13769449675049827,-0.016502922969081624,-0.0015144728449740796,-6.71068007136455e-05,1.5323879296147425e-05,7.640435327971318e-06,2.389533904079144e-06
13.000000000000895,-0.5498103279064708,-3.3399435653488894,-0.9450397386395082,-0.14909909434513224,-0.018104644660539293,-0.001686276606179149,-8.095442257172181e-05,1.526325466727485e-05,7.960837265841292e-06,2.506587222228518e-06
13.200000000000898,-0.4152380289149775,-3.367389461134337,-1.0102458552597255,-0.16134153833667142,-0.01985508886474463,-0.001872160544792223,-9.671894470386633e-05,1.510497621382001e-05,8.289060531296855e-06,2.6289531973588964e-06
13.400000000000901,-0.2785531470625955,-3.3800289925854514,-1.0794703590954242,-0.17444725450428678,-0.021753103349979597,-0.0020772850987640368,-0.0001144170923623733,1.4834001348162928e-05,8.624534288514951e-06,2.7568213596396163e-06
13.600000000000904,-0.14022148033170367,-3.378521189813398,-1.1529592434848865,-0.18847726799474174,-0.023813304883049113,-0.002312506316414442,-0.00013424979718479335,1.4433506549949016e-05,8.966553437517177e-06,2.8903845077365986e-06
13.800000000000907,-0.024358112523245268,-3.3637308762764064,-1.2310036123680277,-0.20348664009871698,-0.026043193871629455,-0.0025686868380887518,-0.00015643564165657153,1.3884704912925372e-05,9.314260395854035e-06,3.029833521850378e-06
14.00000000000091,-0.001605204277140615,-3.336608949918258,-1.3138807387127969,-0.21953128759638219,-0.028471048242138863,-0.0028427722548940437,-0.00018121196605136447,1.3166641153361525e-05,9.66662643975269e-06,3.175357846885163e-06
14.200000000000912,-5.244601197773591e-09,-3.2981768835671232,-1.4018997133068893,-0.23667090179979766,-0.03109527109108967,-0.003146759517449027,-0.0002088359704970344,1.2255974098707156e-05,1.0022427957778746e-05,3.3271439860982355e-06
14.400000000000915,0.0,-3.2493989122682336,-1.4953991546577612,-0.25496432610474073,-0.033943548330341855,-0.0034880806268091646,-0.00023958579787120016,1.112673614045434e-05,1.0380224850337072e-05,3.4853748189789258e-06
14.600000000000918,0.0,-3.191231717400086,-1.5947066564879435,-0.2745046831017106,-0.037017467364933054,-0.0038510625097387674,-0.00027376157667902135,9.750071669145655e-06,1.0738330601611779e-05,3.6502270006621984e-06
14.80000000000092,0.0,-3.1245247155940348,-1.7001873427613532,-0.2953350095143037,-0.04034308287816657,-0.004256842476806355,-0.00031168640659018365,8.093955457866286e-06,1.1094783616272252e-05,3.821868517661642e-06
15.000000000000924,0.0,-3.050106573076377,-1.8121980224679817,-0.3175372016678466,-0.043938995682822224,-0.004699204751744901,-0.0003537072604729019,6.122885579884496e-06,1.1447315543477998e-05,4.000458162067844e-06
15.200000000000927,0.0,-2.968650493437096,-1.9310799444724296,-0.3411946187935655,-0.04781754196193333,-0.005180805782828202,-0.00040019577866701184,3.7975497804154656e-06,1.1793312850727489e-05,4.186140870388044e-06
15.40000000000093,0.0,-2.8808521363034316,-2.057151600220493,-0.3663934348574429,-0.05199475415142274,-0.0057123086002519585,-0.0004515489290923824,1.0744686420594007e-06,1.2129776521874192e-05,4.379047027214256e-06
15.600000000000932,0.0,-2.787261390902401,-2.19064910886145,-0.39321729663211613,-0.05650055326556469,-0.006288311884915743,-0.0005081895007919002,-2.0943929257555283e-06,1.2453279538249262e-05,4.579287235628726e-06
15.800000000000935,0.0,-2.688387931388803,-2.3316594337182153,-0.42175862166833156,-0.06134891327189962,-0.0069157449868271215,-0.0005705664083563988,-5.762042093238051e-06,1.275991590432568e-05,4.786950555057956e-06
16.000000000000938,0.0,-2.5846953090904776,-2.4800822468447024,-0.45214079294193255,-0.06657360794926603,-0.0076103620824454765,-0.0006390563965226193,-9.986905965320148e-06,1.3045248294929479e-05,5.002098333761751e-06
16.20000000000094,0.0,-2.476595090520007,-2.6354730566746696,-0.4844487771082555,-0.07217472107589629,-0.008358275173648622,-0.0007133798688983006,-1.4833310999051719e-05,1.3304247019618742e-05,5.224760897704073e-06
16.400000000000944,0.0,-2.364455073125768,-2.796957033651836,-0.5187976320189165,-0.07820589912192588,-0.009172016623963941,-0.0007956815735070677,-2.052250103190545e-05,1.3531226940699526e-05,5.45493332992919e-06
16.600000000000946,0.0,-2.2485793170940127,-2.9629439959633856,-0.5553374766221708,-0.08469071311067466,-0.010058307346653805,-0.000887242037492797,-2.69988082521877e-05,1.3719773917841849e-05,5.6925665745666265e-06
16.80000000000095,0.0,-2.129274988933787,-3.1310808784518116,-0.5941754205656622,-0.09163766161155706,-0.01102490352062091,-0.0009872836469639878,-3.4346813620800276e-05,1.3862668069464235e-05,5.93756340094842e-06
17.000000000000952,0.0,-2.006781155124969,-3.2980929721749277,-0.6354610878940861,-0.09907428928357831,-0.012078389142587298,-0.0011014798317461327,-4.2661437660740376e-05,1.395179658914003e-05,6.189772193465615e-06
17.200000000000955,0.0,-1.8813229348925091,-3.459887892681408,-0.6793565813765667,-0.10705329338364322,-0.013223449051920966,-0.0012308001779501865,-5.2046534719352167e-05,1.3978060380281931e-05,6.448974758654913e-06
17.400000000000958,0.0,-1.753126774756808,-3.6118416573277443,-0.726023511752274,-0.11560775170008242,-0.01446465018355525,-0.0013710802282389523,-6.261558461062577e-05,1.3931271311662385e-05,6.714880996128159e-06
17.60000000000096,0.0,-1.6223508542798726,-3.749393332794398,-0.7756347520658835,-0.1247523684676679,-0.01580481267640721,-0.0015229693459133387,-7.449242015411528e-05,1.3800038388467328e-05,6.987117814105659e-06
17.800000000000963,0.0,-1.489180864910864,-3.868705890173757,-0.8284175010111028,-0.13453293705740066,-0.017261907450759395,-0.00168720319314275,-8.781198258134282e-05,1.3571647258459052e-05,7.265217703888993e-06
18.000000000000966,0.0,-1.353765143001965,-3.967143145494603,-0.8845559381085053,-0.1449812647820039,-0.018834031509939564,-0.001866518528800043,-0.00010272110507969501,1.3231925493073504e-05,7.5486051827056144e-06
18.20000000000097,0.0,-1.2162181396476797,-4.043453491274292,-0.9443126188077855,-0.15614880393030717,-0.020546684546772553,-0.0020619134328967448,-0.00011937932460170941,1.2765096371936124e-05,7.836586419784908e-06
18.400000000000972,0.0,-1.076680647722199,-4.097667755548429,-1.0079279479012229,-0.1680727701259741,-0.022390130491118043,-0.0022876908826958697,-0.0001379597073878358,1.215362112816365e-05,8.12833130225954e-06
18.600000000000975,0.0,-0.9352516949397085,-4.130761870890225,-1.075686704276393,-0.18080489336645655,-0.02438203840836195,-0.002530756535463752,-0.00015864969186907274,1.1378028091257875e-05,8.422855955814157e-06
18.800000000000978,0.0,-0.7920285532734965,-4.144260755625709,-1.1479197752073134,-0.19438070029333687,-0.02653463847039461,-0.0027899350494635655,-0.00018165193746710884,1.0416724052220161e-05,8.71900773802281e-06
19.00000000000098,0.0,-0.6471148271005944,-4.140002649545764,-1.2249623961253775,-0.20884870154984014,-0.028847089123786418,-0.0030708227507147967,-0.0002071851683353998,9.24579309469209e-06,9.015440866733115e-06
19.200000000000983,0.0,-0.5005694081308718,-4.119812612612208,-1.307206838542001,-0.22427506796890384,-0.031358355103307645,-0.0033933763393321215,-0.000235509924536359,7.838778387281309e-06,9.310595970646318e-06
19.400000000000986,0.0,-0.3524926867825684,-4.085452528811231,-1.395080635015745,-0.2407022387856017,-0.034049807054543635,-0.0037342202492851584,-0.00026716086119904503,6.16644410911249e-06,9.60267514926727e-06
19.60000000000099,0.0,-0.20303829201624524,-4.038576758678701,-1.489064323283543,-0.25819390127706754,-0.036949706718175435,-0.004101178088006918,-0.00030458575592717807,4.196521913968354e-06,9.889613110658502e-06
19.800000000000992,0.0,-0.059453481900717975,-3.980615847047744,-1.5896878250251376,-0.27681306783276227,-0.04007919045379538,-0.004518797590762347,-0.0003466882431553131,1.8934350407562306e-06,1.0169048707098227e-05
20.000000000000995,0.0,-0.004221402276684216,-3.912847867623654,-1.6975575852272016,-0.29663010618094177,-0.04344220585119274,-0.004952023900770541,-0.00039304899415526506,-7.819970591071979e-07,1.0438290090064584e-05
20.200000000000998,0.0,-0.00010726286912188243,-3.8363723109052756,-1.8133452315036322,-0.31770528777686025,-0.04705004976061389,-0.005446193301523294,-0.0004440231682281137,-3.872876561672456e-06,1.0694279581002775e-05
20.400000000001,0.0,0.0,-3.7521657370234607,-1.9377651086024343,-0.34012073294752554,-0.05092289975134179,-0.00596136461845731,-0.0004999868646820005,-7.4265672083129175e-06,1.093355328407597e-05
20.600000000001003,0.0,0.0,-3.6610524524535037,-2.0716474405710414,-0.36394925782171583,-0.055090768726685724,-0.006542057671850898,-0.0005613371649104693,-1.1495058046762097e-05,1.115219691882885e-05
20.800000000001006,0.0,0.0,-3.5637531433911818,-2.215861735292009,-0.3892914889837442,-0.05955639580345462,-0.007158402087242166,-0.0006284919867454164,-1.6135353135382502e-05,1.1345796934847385e-05
21.00000000000101,0.0,0.0,-3.4609044973947647,-2.3713350972013956,-0.41621870125702287,-0.06434278594825571,-0.007831983381606733,-0.0007018897285178127,-2.140988354426554e-05,1.1509390830610755e-05
21.200000000001012,0.0,0.0,-3.3530429245637805,-2.5389539897431064,-0.444829191243997,-0.06946959152074328,-0.008567266384716277,-0.0007827645007552064,-2.7386949000174354e-05,1.1637407268949573e-05
21.400000000001015,0.0,0.0,-3.2406359466625076,-2.7195568703284323,-0.47524771356539475,-0.07495429613257443,-0.00935994982455668,-0.0008704252055053985,-3.4141181899371986e-05,1.1723603705604546e-05
21.600000000001017,0.0,0.0,-3.124118577834423,-2.913628370044833,-0.5075640678930142,-0.08082471204944852,-0.010215827300541491,-0.0009657796632609461,-4.1754039585839564e-05,1.1760998447130078e-05
21.80000000000102,0.0,0.0,-3.0038297796644997,-3.121080684902168,-0.541905906178286,-0.08711703088661693,-0.011143538916854823,-0.0010693403941246515,-5.031432280588888e-05,1.174179584495505e-05
22.000000000001023,0.0,0.0,-2.8800999657422324,-3.340739251653332,-0.5784096440898168,-0.09382501019757683,-0.0121505651362952,-0.0011816351246096701,-5.991871955757233e-05,1.1657305847734278e-05
22.200000000001026,0.0,0.0,-2.753206042627781,-3.5696471655067086,-0.6172076445947567,-0.10100944681546764,-0.013241687672248759,-0.001307209720607716,-7.067237191904496e-05,1.1497854373487826e-05
22.40000000000103,0.0,0.0,-2.623397424735458,-3.8024467758040856,-0.6584494595809787,-0.10867023570544632,-0.014417860287096573,-0.0014518760078772175,-8.268946996281556e-05,1.1252686974216886e-05
22.60000000000103,0.0,0.0,-2.490910621044847,-4.031072737182527,-0.7023124580970119,-0.11684884474590262,-0.015683092063511594,-0.0016092098864817217,-9.609386196984815e-05,1.090986620511103e-05
22.800000000001035,0.0,0.0,-2.3559163394919693,-4.245674316080596,-0.7489712511489444,-0.12557865335772078,-0.017048631077400955,-0.0017784713065083224,-0.00011101968735260925,1.0456157639282537e-05
23.000000000001037,0.0,0.0,-2.2186072903449485,-4.436590354760725,-0.7986164793323383,-0.1348841808473651,-0.018531557112808628,-0.0019586178788557618,-0.00012761202380318082,9.87690592069157e-06
23.20000000000104,0.0,0.0,-2.079123608208022,-4.596775964263983,-0.8514882143205966,-0.14479955883172124,-0.02011801316268702,-0.0021514996095106653,-0.0001460275439058023,9.155904095337064e-06
23.400000000001043,0.0,0.0,-1.937638721403232,-4.722992337288005,-0.9078107524362338,-0.15537390218993608,-0.021830627589253027,-0.0023682690525248518,-0.00016643518117120948,8.275248035261029e-06
23.600000000001046,0.0,0.0,-1.7942482461110387,-4.815478523868265,-0.9678524938989312,-0.16662475684731248,-0.023678121983977007,-0.0026139118341319545,-0.00018889139670363875,7.215183117637025e-06
23.80000000000105,0.0,0.0,-1.649079255144926,-4.876731358713883,-1.0319078140432936,-0.17860701065436047,-0.025663667017965963,-0.0028718847250388535,-0.00021351506512701235,5.95393493085794e-06
24.00000000000105,0.0,0.0,-1.5022363082564993,-4.9102567395994186,-1.1003018441353873,-0.19136448461748046,-0.02779580957231076,-0.0031443225999510105,-0.00024068623021378244,4.467531013574444e-06
24.200000000001054,0.0,0.0,-1.353802565092849,-4.919752964164459,-1.1734083994020068,-0.20493007589196566,-0.030086255043201504,-0.003454856430820996,-0.00027062691391677163,2.7296042759417105e-06
24.400000000001057,0.0,0.0,-1.2038829717889001,-4.9086395024840215,-1.2516483918774668,-0.21935870150154813,-0.03255410410058346,-0.003791471562607285,-0.00030357443853290533,7.111884485766495e-07
24.60000000000106,0.0,0.0,-1.05253058046614,-4.87992614858986,-1.3354792848840304,-0.23469281733477487,-0.035194783275002806,-0.004143793627065406,-0.0003397819711210559,-1.6195114085348905e-06
24.800000000001063,0.0,0.0,-0.899850027727382,-4.836160611392344,-1.4254489878087497,-0.2510077134706279,-0.03802418214917225,-0.004543017073558531,-0.0003795190090727374,-4.2973528593392984e-06
25.000000000001066,0.0,0.0,-0.7458720863437378,-4.779477600136474,-1.5221644152013596,-0.26833319341511697,-0.04106254812832333,-0.004965839360508539,-0.00042307179694489605,-7.360516434573583e-06
25.20000000000107,0.0,0.0,-0.5906694787639282,-4.711669984787221,-1.6263131916026765,-0.28674428303864374,-0.04432509468588819,-0.005425662016676824,-0.0004717662681912316,-1.0850778750182144e-05
25.40000000000107,0.0,0.0,-0.4342911836969705,-4.634197124499977,-1.7387230184227747,-0.3063035477869107,-0.047804631169398704,-0.005927397287550207,-0.0005286382988742844,-1.4813802977187152e-05
25.600000000001074,0.0,0.0,-0.27681050705527355,-4.548289815847184,-1.8603274463031596,-0.32707929849463824,-0.05154315950866817,-0.0064668564256322725,-0.0005908293620393579,-1.929945223366758e-05
25.800000000001077,0.0,0.0,-0.12085279970153806,-4.454986367700187,-1.9922336916552865,-0.3491395618068225,-0.05553484691377264,-0.007050781112909021,-0.0006596316081726172,-2.4362117486020907e-05
26.00000000000108,0.0,0.0,-0.015169795194282187,-4.355141733236039,-2.1357203028373277,-0.3725527733429317,-0.059795106336892445,-0.0076881257320735585,-0.0007352161236156007,-3.0061068272857483e-05
26.200000000001083,0.0,0.0,-0.001012877221569397,-4.249482321885978,-2.292329378585137,-0.39742830931938045,-0.0643652531183534,-0.008364469186588508,-0.0008173312645425312,-3.646082177510834e-05
26.400000000001086,0.0,0.0,0.0,-4.138657747975671,-2.463822544653425,-0.4238485457891841,-0.06923752612466672,-0.009103641692149722,-0.00090635510797199,-4.363153264819175e-05
26.60000000000109,0.0,0.0,0.0,-4.023181878028424,-2.6522988913671384,-0.451893126767132,-0.07443821206642554,-0.00990645047379246,-0.0010027276257034146,-5.164940247937011e-05
26.80000000000109,0.0,0.0,0.0,-3.903505630916328,-2.860109371751406,-0.48167093217770685,-0.07998472779063093,-0.0107683239420453,-0.0011069009878923453,-6.0597109083460055e-05
27.000000000001094,0.0,0.0,0.0,-3.7800445846057755,-3.089827404242911,-0.5132964248105054,-0.0859054639187633,-0.01169584478229524,-0.0012181003149720482,-7.05642545142382e-05
27.200000000001097,0.0,0.0,0.0,-3.6531284014951666,-3.3438909145959457,-0.5468984526175262,-0.09222764464693967,-0.012694777655710254,-0.0013377680515560542,-8.16478323741876e-05
27.4000000000011,0.0,0.0,0.0,-3.5230592466044044,-3.6238086222733443,-0.5825888826729368,-0.09895410141193395,-0.013770602104315799,-0.0014693998368358052,-9.39527103440696e-05
27.600000000001103,0.0,0.0,0.0,-3.3901001917236187,-3.9284321411965095,-0.6205226200809477,-0.10612836977280438,-0.014928351287480268,-0.0016228001350242494,-0.000107592129310774
27.800000000001106,0.0,0.0,0.0,-3.2544879821621464,-4.25108416492948,-0.6608564112291901,-0.11375754229310076,-0.016167392281928983,-0.0017883954597408547,-0.00012268821669181307
28.00000000000111,0.0,0.0,0.0,-3.116426362392559,-4.576450603982153,-0.7037457829977285,-0.12188929457961706,-0.01751473953270022,-0.001965755609290909,-0.00013937250710682747
28.20000000000111,0.0,0.0,0.0,-2.9760894452778928,-4.881602625773354,-0.7493749226941446,-0.13054574136256747,-0.018953331198858336,-0.0021539380443158507,-0.0001577864729540579
28.400000000001114,0.0,0.0,0.0,-2.8336611093180295,-5.1441678555439125,-0.7979704303995305,-0.13974177072952898,-0.02050116530264745,-0.0023551661651737277,-0.0001780820583263676
28.600000000001117,0.0,0.0,0.0,-2.689260996649523,-5.351783875074375,-0.8497336780398399,-0.1495349319252881,-0.022154444652286998,-0.0025809309581887874,-0.000201559777735838
28.80000000000112,0.0,0.0,0.0,-2.543030449312667,-5.503796923666911,-0.904915595198716,-0.15993852118381824,-0.02394137922453865,-0.0028307685708170993,-0.0002283699839011888
29.000000000001123,0.0,0.0,0.0,-2.39509234799813,-5.606419620547612,-0.9638006942411579,-0.17100145981905257,-0.025852533027716618,-0.003095431451882291,-0.0002577985419094375
29.200000000001125,0.0,0.0,0.0,-2.245543348593273,-5.667850693220572,-1.026690126155131,-0.18274179361822007,-0.027898275856713894,-0.00337508010598242,-0.00029006068201908874
29.40000000000113,0.0,0.0,0.0,-2.0944828423116633,-5.695785353090201,-1.0939346057017758,-0.19523574753364414,-0.030084759680363504,-0.003689764119158667,-0.0003253527856088567
29.60000000000113,0.0,0.0,0.0,-1.9419980507260846,-5.696607190599806,-1.165929338206297,-0.20848720545504307,-0.032436153716687954,-0.004030625788004727,-0.0003634928665832149
29.800000000001134,0.0,0.0,0.0,-1.7881632186683305,-5.675373935497518,-1.2431109950852033,-0.22255851703005192,-0.03494927235981038,-0.004385481392006341,-0.0004051547520873555
30.000000000001137,0.0,0.0,0.0,-1.6330578576080939,-5.636048973793734,-1.3260013800096857,-0.23750151953530008,-0.037638193088994853,-0.004785114334637797,-0.0004506083589319587
30.20000000000114,0.0,0.0,0.0,-1.4767354558022845,-5.581690287217427,-1.4151711221082053,-0.25336268346592306,-0.040509545705504024,-0.005210290203876866,-0.0005001386015237586
30.400000000001143,0.0,0.0,0.0,-1.319260121155196,-5.514734983690161,-1.511318374570763,-0.2701915895937361,-0.043579988781317525,-0.00566672653643252,-0.000554045535949399
30.600000000001145,0.0,0.0,0.0,-1.1607060672177738,-5.43710051172603,-1.6152186900332453,-0.28804777605650145,-0.04685864103718984,-0.006166165492174969,-0.0006128142602221942
30.80000000000115,0.0,0.0,0.0,-1.001088669443618,-5.350308576294054,-1.7278237881069742,-0.30699370350073707,-0.0503554544343956,-0.006699287881318128,-0.0006781932260224721
31.00000000000115,0.0,0.0,0.0,-0.8404928953706019,-5.255604623819622,-1.8502221595216923,-0.3270931755124309,-0.05408709803593581,-0.0072734638901437165,-0.0007490336637658856
31.200000000001154,0.0,0.0,0.0,-0.6789186675315051,-5.154025276339368,-1.9837879834860672,-0.34840983430368055,-0.058073924972987356,-0.007901977498121937,-0.0008256930084371561
31.400000000001157,0.0,0.0,0.0,-0.5164499321431464,-5.046386470504743,-2.130118327970507,-0.37103758647891993,-0.06232774463659041,-0.008563565428232778,-0.000908541347897085
31.60000000000116,0.0,0.0,0.0,-0.3530903131793366,-4.933400537773693,-2.2912447730409156,-0.3950370737373845,-0.06685978601903741,-0.009284275364052519,-0.0009979606464725066
31.800000000001162,0.0,0.0,0.0,-0.18998615788798645,-4.815646953779648,-2.469691978444473,-0.42049040203586685,-0.0716899324836362,-0.010064023545780287,-0.0010943438312409626
32.000000000001165,0.0,0.0,0.0,-0.04496418777857514,-4.693641791476438,-2.668614135777119,-0.44750824285085855,-0.0768294213086449,-0.010898475411593722,-0.0011996319083351636
32.20000000000117,0.0,0.0,0.0,-0.0035439476900904765,-4.567808763952144,-2.8921030177546783,-0.47619151804725846,-0.08230201778741275,-0.011793652209760808,-0.001320640947298557
32.40000000000117,0.0,0.0,0.0,-7.549911552473532e-05,-4.438494597758094,-3.1453999544721825,-0.5066240975620531,-0.08812115348300154,-0.01275576415548585,-0.0014501607078756251
32.600000000001174,0.0,0.0,0.0,0.0,-4.306043233596014,-3.4352363046154153,-0.5389449076150044,-0.09432559824439579,-0.013790396905704938,-0.0015903972444419878
32.80000000000118,0.0,0.0,0.0,0.0,-4.170706731172032,-3.7696906687707497,-0.5732589953738767,-0.10091594898867129,-0.014900266193450307,-0.0017417807070074787
33.00000000000118,0.0,0.0,0.0,0.0,-4.032743078663302,-4.156725250012016,-0.6097228930040615,-0.10792300622627238,-0.016087614721058685,-0.0019033234825087675
33.20000000000118,0.0,0.0,0.0,0.0,-3.892345950260861,-4.597544513576565,-0.6484699152806002,-0.11537498899845389,-0.017355359495326184,-0.0020753364223082826
33.400000000001185,0.0,0.0,0.0,0.0,-3.749731587785803,-5.070364808420052,-0.6896841525058477,-0.12328883404701685,-0.018729991799062873,-0.002265704776263533
33.60000000000119,0.0,0.0,0.0,0.0,-3.6050420290887644,-5.517801547234555,-0.7335236231213287,-0.1317004364851897,-0.02019159870955889,-0.0024779756281532173
33.80000000000119,0.0,0.0,0.0,0.0,-3.45843455053992,-5.879492884394267,-0.7801968499743168,-0.1406299547019927,-0.021760590649250844,-0.002703668407420423
34.000000000001194,0.0,0.0,0.0,0.0,-3.3100379747652084,-6.137675248959496,-0.8299305081360302,-0.15010036444640207,-0.02343003039104019,-0.0029431562474115935
34.2000000000012,0.0,0.0,0.0,0.0,-3.1599751956176902,-6.307503665763704,-0.8829519591575377,-0.16016526736605385,-0.025228265885090195,-0.0031993589955447987
34.4000000000012,0.0,0.0,0.0,0.0,-3.0083553523653848,-6.410496585052897,-0.9395401288559526,-0.170842322541489,-0.027147880441333427,-0.003489271784957282
34.6000000000012,0.0,0.0,0.0,0.0,-2.8552664383999797,-6.46412551207905,-1.000001098869106,-0.1821730300200528,-0.029198000483376063,-0.0037949438499538246
34.800000000001205,0.0,0.0,0.0,0.0,-2.700798598298846,-6.480895362851513,-1.0646747829824221,-0.1941908999237114,-0.03138290642002062,-0.004118006559295395
35.00000000000121,0.0,0.0,0.0,0.0,-2.545037068746211,-6.469504406172646,-1.133945244280838,-0.2069293514253161,-0.03372876265518698,-0.004478991995981119
35.20000000000121,0.0,0.0,0.0,0.0,-2.3880494636044887,-6.436112499819302,-1.2082561082411445,-0.22045378061879717,-0.03622136418715627,-0.004861393418664761
35.400000000001214,0.0,0.0,0.0,0.0,-2.2299004185314004,-6.385156434300541,-1.2881217980344957,-0.23478045160570105,-0.03888941693284664,-0.005270433702477817
35.60000000000122,0.0,0.0,0.0,0.0,-2.070645692091162,-6.319913546131517,-1.3741243333648612,-0.2499690479785528,-0.04172800229608242,-0.005718726342990976
35.80000000000122,0.0,0.0,0.0,0.0,-1.9103577069424773,-6.242833200550535,-1.466952669769043,-0.26607773350313835,-0.044757246867135336,-0.006189984074623567
36.00000000000122,0.0,0.0,0.0,0.0,-1.7490740397324345,-6.155821168920355,-1.5674021594664538,-0.2831515533287927,-0.04798553098578395,-0.006711557332010898
36.200000000001225,0.0,0.0,0.0,0.0,-1.5868383020650327,-6.060355294355688,-1.6764324150499164,-0.3012494726380055,-0.051415974434831924,-0.0072585129951789895
36.40000000000123,0.0,0.0,0.0,0.0,-1.423699475689034,-5.957639332425259,-1.79518870670411,-0.3204305977486257,-0.05508341253738536,-0.007858354135478862
36.60000000000123,0.0,0.0,0.0,0.0,-1.2596919133931124,-5.848606936184169,-1.9250873774225568,-0.34075566657251954,-0.0589822490651386,-0.008495359568641447
36.80000000000123,0.0,0.0,0.0,0.0,-1.094853774003255,-5.734056903117818,-2.0678632220537025,-0.3623122795610527,-0.0631245826334208,-0.009171965497841938
37.000000000001236,0.0,0.0,0.0,0.0,-0.9292182074967599,-5.614616353302154,-2.2257004153792366,-0.38515913052525264,-0.06753636408913621,-0.009915234688847363
37.20000000000124,0.0,0.0,0.0,0.0,-0.762822862593751,-5.490845071568302,-2.401413555737193,-0.409383926024077,-0.07222410090605536,-0.01070564669944929
37.40000000000124,0.0,0.0,0.0,0.0,-0.5956915780438834,-5.363185080050329,-2.5987231066637833,-0.4350674884912422,-0.07721224831286122,-0.011550305982140685
37.600000000001245,0.0,0.0,0.0,0.0,-0.42785251088979237,-5.232037778468097,-2.822655413187533,-0.46231237162626826,-0.08251653638666312,-0.01245541964139818
37.80000000000125,0.0,0.0,0.0,0.0,-0.2598389895533728,-5.0977296839579225,-3.0802729705843177,-0.4912116223709546,-0.08814564826411697,-0.013425242334108134
38.00000000000125,0.0,0.0,0.0,0.0,-0.09665181526730748,-4.96054689142818,-3.3818821283281153,-0.52187491634335,-0.09412874263547621,-0.014464200901471713
38.20000000000125,0.0,0.0,0.0,0.0,-0.011272815031404093,-4.820746556578172,-3.743094150713432,-0.5544265411925124,-0.10048234886953367,-0.015577542984871684
38.400000000001256,0.0,0.0,0.0,0.0,-0.0009356396018773694,-4.678538303690502,-4.188228358518302,-0.5889930617080665,-0.10721944924046056,-0.016768870533894642
38.60000000000126,0.0,0.0,0.0,0.0,0.0,-4.534116837510496,-4.752048021187875,-0.6257083605290461,-0.11437758923825925,-0.018033918552802675
38.80000000000126,0.0,0.0,0.0,0.0,0.0,-4.3876681745067,-5.450510423655217,-0.6647410714885069,-0.12197296781924649,-0.019398316643730595
39.000000000001265,0.0,0.0,0.0,0.0,0.0,-4.239317682451926,-6.1533633690496,-0.706254221215147,-0.13002706966156552,-0.020851238201956335
39.20000000000127,0.0,0.0,0.0,0.0,0.0,-4.089216998760961,-6.65548143039166,-0.7504248533157494,-0.13856948884452436,-0.02240316396469666
39.40000000000127,0.0,0.0,0.0,0.0,0.0,-3.937484663328334,-6.956495060842755,-0.7974673230768445,-0.1476267778209035,-0.024054616009294705
39.60000000000127,0.0,0.0,0.0,0.0,0.0,-3.7842190338500217,-7.128654191867355,-0.8476123715066706,-0.1572197020491899,-0.025829315223504068
39.800000000001276,0.0,0.0,0.0,0.0,0.0,-3.6295273993304704,-7.220430163243279,-0.9011178786495577,-0.16740194835037414,-0.027716975479421535
40.00000000000128,0.0,0.0,0.0,0.0,0.0,-3.473490437547909,-7.259154259131407,-0.9582535391815412,-0.17817992680544137,-0.02972767494185291
40.20000000000128,0.0,0.0,0.0,0.0,0.0,-3.31619202749512,-7.260792709404299,-1.0193510790072793,-0.18961769770055525,-0.03186851815502223
40.400000000001285,0.0,0.0,0.0,0.0,0.0,-3.1576933141484744,-7.235188107557761,-1.0847847991784505,-0.20172452279045672,-0.034148600449910305
40.60000000000129,0.0,0.0,0.0,0.0,0.0,-2.998090086757145,-7.188832032107513,-1.1549506539614072,-0.2145498207712393,-0.036590647942048804
40.80000000000129,0.0,0.0,0.0,0.0,0.0,-2.8374063009444086,-7.126151172384041,-1.2303236052877367,-0.22812779332234356,-0.039174476827255944
41.00000000000129,0.0,0.0,0.0,0.0,0.0,-2.6757237083940595,-7.050316091415269,-1.3114689349597342,-0.24252621739904612,-0.04193522064619515
41.200000000001296,0.0,0.0,0.0,0.0,0.0,-2.5130807354611306,-6.963668674670458,-1.3990260976044624,-0.25776638343560876,-0.044873351178679854
41.4000000000013,0.0,0.0,0.0,0.0,0.0,-2.3495183923388936,-6.867985643546035,-1.4937354230189186,-0.2739058462802859,-0.047993115951712184
41.6000000000013,0.0,0.0,0.0,0.0,0.0,-2.185092656788413,-6.764611095663014,-1.5964944863465718,-0.29099707039060263,-0.051319726660594256
41.800000000001305,0.0,0.0,0.0,0.0,0.0,-2.019838025911156,-6.65465836019122,-1.7083876153460267,-0.3091025163488865,-0.05484758238554832
42.00000000000131,0.0,0.0,0.0,0.0,0.0,-1.8537894739294813,-6.538988560824663,-1.8307455810576982,-0.3282859399393203,-0.058602595847730754
42.20000000000131,0.0,0.0,0.0,0.0,0.0,-1.6869720048119348,-6.418295786593134,-1.9651700391352023,-0.34859887476960694,-0.06259032341442605
42.40000000000131,0.0,0.0,0.0,0.0,0.0,-1.5194405289073387,-6.293178802604913,-2.1137616411687645,-0.3701150602908285,-0.0668215279472264
42.600000000001316,0.0,0.0,0.0,0.0,0.0,-1.3512023937080357,-6.164118457205035,-2.2791650543303206,-0.39291160497688793,-0.07131986176241867
42.80000000000132,0.0,0.0,0.0,0.0,0.0,-1.182294797770723,-6.0315234491125835,-2.4649644736761616,-0.4170721576398506,-0.07608681964130426
43.00000000000132,0.0,0.0,0.0,0.0,0.0,-1.0127278936444526,-5.8957622033821195,-2.6760365675977766,-0.44268219585828206,-0.08115560273938627
43.200000000001324,0.0,0.0,0.0,0.0,0.0,-0.8425482207904054,-5.757119154163604,-2.9194195857188276,-0.46982367608030984,-0.08653415916244
43.40000000000133,0.0,0.0,0.0,0.0,0.0,-0.6717715867543745,-5.615855962045941,-3.205833139614711,-0.4986157731259908,-0.09223301455979538
43.60000000000133,0.0,0.0,0.0,0.0,0.0,-0.5004011309997622,-5.472192216128619,-3.552800918599857,-0.5291554561927398,-0.09828027890108615
43.80000000000133,0.0,0.0,0.0,0.0,0.0,-0.3287317875060154,-5.326332696855985,-3.992421696678022,-0.5615613475640941,-0.10469145615209641
44.000000000001336,0.0,0.0,0.0,0.0,0.0,-0.1591745069074193,-5.178459503733578,-4.593253994512466,-0.5959638632325834,-0.11148746861111647
44.20000000000134,0.0,0.0,0.0,0.0,0.0,-0.030069128427399505,-5.028717574914083,-5.5268065098183,-0.6325157994404123,-0.11868650027133754
44.40000000000134,0.0,0.0,0.0,0.0,0.0,-0.002681097594617654,-4.8772288105358825,-6.788565414053792,-0.6713623447500794,-0.12631887318386248
44.600000000001344,0.0,0.0,0.0,0.0,0.0,-1.5055448571388297e-05,-4.724139531654302,-7.487526414908572,-0.7126642584938594,-0.1344022391473345
44.80000000000135,0.0,0.0,0.0,0.0,0.0,0.0,-4.569554024179453,-7.803023064090922,-0.7566306126241216,-0.14295430471980808
45.00000000000135,0.0,0.0,0.0,0.0,0.0,0.0,-4.413556497335648,-7.957827508681362,-0.8034635533759058,-0.15202502112940408
45.20000000000135,0.0,0.0,0.0,0.0,0.0,0.0,-4.25624021225542,-8.028478624850024,-0.8533892855965632,-0.1616304025434232
45.400000000001356,0.0,0.0,0.0,0.0,0.0,0.0,-4.097690227964861,-8.047730984749137,-0.9066603647683564,-0.1717935689946728
45.60000000000136,0.0,0.0,0.0,0.0,0.0,0.0,-3.9379681184388033,-8.032326575329975,-0.9635886931975364,-0.18256040975620635
45.80000000000136,0.0,0.0,0.0,0.0,0.0,0.0,-3.777163022937998,-7.9919774741873795,-1.0244919786426152,-0.19394655437936592
46.000000000001364,0.0,0.0,0.0,0.0,0.0,0.0,-3.6153159182831587,-7.932797340648435,-1.0897368680748656,-0.20600577002871034
46.20000000000137,0.0,0.0,0.0,0.0,0.0,0.0,-3.4524815615211963,-7.858904459397607,-1.1597612476249992,-0.21876772934167832
46.40000000000137,0.0,0.0,0.0,0.0,0.0,0.0,-3.2887094718763024,-7.773181294603518,-1.2350558300379504,-0.23228125030948377
46.60000000000137,0.0,0.0,0.0,0.0,0.0,0.0,-3.1240719080281565,-7.677726675214359,-1.3161772455698184,-0.24657111560851774
46.800000000001376,0.0,0.0,0.0,0.0,0.0,0.0,-2.9585684564924435,-7.574146492719194,-1.4037995358316238,-0.2616948077288299
47.00000000000138,0.0,0.0,0.0,0.0,0.0,0.0,-2.7922801368133463,-7.463652344299561,-1.4987160709322893,-0.2777034673047041
47.20000000000138,0.0,0.0,0.0,0.0,0.0,0.0,-2.6252155694760972,-7.34722257746175,-1.6018754743676453,-0.2946475212867341
47.400000000001384,0.0,0.0,0.0,0.0,0.0,0.0,-2.4574160622158416,-7.225623861021134,-1.7144066883074771,-0.31258093233947193
47.60000000000139,0.0,0.0,0.0,0.0,0.0,0.0,-2.288925148638995,-7.099495974845766,-1.8377441854224799,-0.33156244490488973
47.80000000000139,0.0,0.0,0.0,0.0,0.0,0.0,-2.1197549138392873,-6.969353967471662,-1.9736429484496938,-0.35165287685416047
48.00000000000139,0.0,0.0,0.0,0.0,0.0,0.0,-1.949934676663588,-6.835634754053714,-2.1243836418251902,-0.3729311045392194
48.200000000001396,0.0,0.0,0.0,0.0,0.0,0.0,-1.7795017608793415,-6.698707034073578,-2.292961676781445,-0.39545961817584896
48.4000000000014,0.0,0.0,0.0,0.0,0.0,0.0,-1.6084677773097837,-6.558888994347072,-2.4834254828144395,-0.41932291415774614
48.6000000000014,0.0,0.0,0.0,0.0,0.0,0.0,-1.436848059317029,-6.41644998786289,-2.7015604604152657,-0.4445953564634948
48.800000000001404,0.0,0.0,0.0,0.0,0.0,0.0,-1.2646854985240168,-6.271609967628066,-2.9560137561978195,-0.47139008697743634
49.00000000000141,0.0,0.0,0.0,0.0,0.0,0.0,-1.0919865430495719,-6.124583116928761,-3.2607106503885888,-0.4997836032167129
49.20000000000141,0.0,0.0,0.0,0.0,0.0,0.0,-0.9187642713796862,-5.975545117035111,-3.640900115831556,-0.5299027809680439
49.40000000000141,0.0,0.0,0.0,0.0,0.0,0.0,-0.7450525979146363,-5.8246475360374035,-4.151443135991656,-0.5618504699754112
49.600000000001415,0.0,0.0,0.0,0.0,0.0,0.0,-0.5708438108058971,-5.6720433568172695,-4.968201469422951,-0.5957582202793645
49.80000000000142,0.0,0.0,0.0,0.0,0.0,0.0,-0.39628765908128116,-5.517834719132864,-7.433327951447964,-0.6317737442506939
50.00000000000142,0.0,0.0,0.0,0.0,0.0,0.0,-0.2228474185637026,-5.362146069206659,-8.378483202252283,-0.6700445861121977
50.200000000001424,0.0,0.0,0.0,0.0,0.0,0.0,-0.06494428254042361,-5.205069023217888,-8.662858994856578,-0.7107322222523749
50.40000000000143,0.0,0.0,0.0,0.0,0.0,0.0,-0.007060642660249528,-5.046694731171456,-8.784347609809643,-0.7540379932872554
50.60000000000143,0.0,0.0,0.0,0.0,0.0,0.0,-0.0006099738195217697,-4.88710305446034,-8.828407624922491,-0.8001558617500564
50.80000000000143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.726363677779489,-8.826507035976832,-0.8493149575489554
51.000000000001435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.564562671513372,-8.793928377194163,-0.9017896157620982
51.20000000000144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.401735141835573,-8.739343743450931,-0.9578512052836032
51.40000000000144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.237942198438802,-8.668110561413485,-1.0178319012384662
51.600000000001444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.07323937786029,-8.583851608946233,-1.082101937857729
51.80000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.9076783302830336,-8.489079101132177,-1.151088939858667
52.00000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.741288615184814,-8.385664818735776,-1.225275245018537
52.20000000000145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.574115904702552,-8.274969824753057,-1.3052425482781445
52.400000000001455,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.406196843454296,-8.15808874420999,-1.39166016334066
52.60000000000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.23756675482133,-8.035882300365543,-1.485300583229602
52.80000000000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.068254812522568,-7.909008648749037,-1.5871369736998986
53.000000000001464,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.898290250883676,-7.778043525949997,-1.698312276774871
53.20000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.727692222143702,-7.643454632466202,-1.8202640583280072
53.40000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.5564972675963844,-7.505614039547197,-1.954807031747393
53.60000000000147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.3847345123862738,-7.364846812749164,-2.104239377790563
53.800000000001475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.2123983796071798,-7.221453277551646,-2.2716908376397384
54.00000000000148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.039546347911596,-7.07564966877716,-2.4613721399005755
54.20000000000148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.8661653410153747,-6.927661456789096,-2.6794146954567992
54.400000000001484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.692290549018594,-6.777662188989638,-2.9351524783242127
54.60000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.5179372053617044,-6.625809119186101,-3.244184594500311
54.80000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.3431109223485862,-6.472264758123345,-3.6362927112372176
55.00000000000149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.167841572377867,-6.317124054817569,-4.1842512683535205
55.200000000001495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.992135275304463,-6.160514066732603,-8.29922970644111
55.4000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.8160016427914769,-6.002531549338769,-9.300352565839901
55.6000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.6394597585644703,-5.843271625845034,-9.518484541478074
55.8000000000015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.46257526438952823,-5.68280104147513,-9.599970710126115
56.000000000001506,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.28629705837559527,-5.521214148538249,-9.61644841546422
56.20000000000151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.11477684561795343,-5.358550300191268,-9.593982958118815
56.40000000000151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.01725929375986368,-5.1949052853075415,-9.545256771056629
56.600000000001515,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0017369132869617943,-5.030298748018993,-9.47750931726145
56.80000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.841301866534195e-08,-4.8648049106873685,-9.395291125481407
57.00000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.698451227036813,-9.301641108820164
57.20000000000152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.531300210004801,-9.198733335999151
57.400000000001526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.363380898675032,-9.088162152985205
57.60000000000153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.194738039359834,-8.971112603781094
57.80000000000153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.025385845564841,-8.848532677150288
58.000000000001535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.855373861377501,-8.721157187628549
58.20000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.6847234442464725,-8.589588032547837
58.40000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.5134630783993828,-8.454319979343552
58.60000000000154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.341617601043623,-8.315748209688707
58.800000000001546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.1692097524768172,-8.174240098190495
59.00000000000155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.996261993547847,-8.030062902416162
59.20000000000155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.82278397102597,-7.8834732296212024
59.400000000001555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.6488180092507037,-7.7346820870924375
59.60000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.4743715004139233,-7.583890365430165
59.80000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.2994515515803755,-7.43125188610118
60.00000000000156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.124091183479109,-7.276902691607788
60.200000000001566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.948284639971689,-7.120983822827213
60.40000000000157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.772062393456963,-6.963586768142136
60.60000000000157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.5954277175924716,-6.804848994765365
60.800000000001575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.4184017668815727,-6.644829654481612
61.00000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.240991273323047,-6.483614881797777
61.20000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0632047911886247,-6.321292421503685
61.40000000000158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.8850551361149286,-6.157921643890788
61.600000000001586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.7065640689159522,-5.993550843685696
61.80000000000159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.5277500767971901,-5.828253439674555
62.00000000000159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.3492599274397179,-5.662076749753467
62.200000000001594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.17303675500757265,-5.495060774178427
62.4000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.03765626402766031,-5.327243707088286
62.6000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0039752179259266995,-5.158687011107048
62.8000000000016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0001743773851643482,-4.989403085756848
63.000000000001606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.819436146106312
63.20000000000161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.648810830786559
63.40000000000161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.477567178780305
63.600000000001614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.305722498364929
63.80000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.133309582020317
64.00000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.9603436191339654
64.20000000000162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.786842191549553
64.40000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.6128442208945444
64.60000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.4383579865181275
64.80000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.263394170651864
65.00000000000163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.087985597506716
65.20000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.912132784044985
65.40000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.7358597945415966
65.60000000000164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.5591723305514336
65.80000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.3820912522981104
66.00000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.2046326662752165
66.20000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.026798023082165
66.40000000000165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.8486014849351022
66.60000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.6700495705656948
66.80000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.4911697675317157
67.00000000000166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.311947884731154
67.20000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.1324171654901392
67.40000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.9525593022452767
67.60000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.7724058425713594
67.80000000000167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.5919698748916176
68.00000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.41167208083551543
68.20000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.2327764691603278
68.40000000000168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0714551470517506
68.60000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.008995921038263077
68.80000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0009817112572108044
69.00000000000169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.2000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.4000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.6000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.8000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.0000000000017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.20000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.40000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.60000000000171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.80000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.00000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.20000000000172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.40000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.60000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.80000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.00000000000173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.20000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.40000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.60000000000174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.80000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.00000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.20000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.40000000000175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.60000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.80000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.00000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.20000000000176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.40000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.60000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.80000000000177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.00000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.20000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.40000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.60000000000178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.80000000000179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.00000000000179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.2000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.4000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.6000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.8000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.0000000000018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.20000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.40000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.60000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.80000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.00000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.20000000000181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.40000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.80000000000183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.00000000000182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.20000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.80000000000183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.00000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.60000000000184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.80000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.40000000000185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.60000000000187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.20000000000186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.40000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.00000000000188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.20000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.80000000000189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.0000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.6000000000019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.80000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.40000000000191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.60000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.20000000000192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.40000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.00000000000193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.20000000000195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.80000000000194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.00000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.60000000000196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.80000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.40000000000197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.60000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.20000000000198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.400000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.00000000000199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.200000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.800000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.00000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.60000000000201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.80000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.40000000000202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.60000000000204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.20000000000203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.40000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.00000000000205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.20000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.80000000000206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.00000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.60000000000207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.80000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.40000000000208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.6000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.20000000000209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.40000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.60000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.0000000000021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.20000000000212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.40000000000214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.60000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.80000000000211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.00000000000213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.20000000000215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.40000000000214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> plotdata/plotdata_excitable_delay.csv <==
time,neuron,delay_ms
1510.6000000000001,0,19.424999999999955
1588.25,0,19.424999999999955
1665.9,0,19.424999999999955
1743.5500000000002,0,19.425000000000182
1821.2,0,19.424999999999955
1898.8500000000001,0,19.424999999999955
1976.5,0,19.424999999999955
2054.15,0,19.424999999999955
2153.1,0,19.399999999999636
2252.0750000000003,0,19.425000000000182
2351.025,0,19.40000000000009
2450.0,0,19.424999999999727
2548.9500000000003,0,19.40000000000009
2647.925,0,19.425000000000182
2746.875,0,19.399999999999636
2845.8500000000004,0,19.425000000000182
2944.8,0,19.40000000000009
1530.0,1,19.399999999999864
1607.65,1,19.40000000000009
1685.3000000000002,1,19.40000000000009
1762.95,1,19.399999999999864
1840.6000000000001,1,19.40000000000009
1918.25,1,19.399999999999864
1995.9,1,19.40000000000009
2094.9500000000003,1,40.80000000000018
2193.9,1,40.80000000000018
2292.875,1,40.79999999999973
2391.8250000000003,1,40.80000000000018
2490.8,1,40.80000000000018
2589.75,1,40.79999999999973
2688.7250000000004,1,40.80000000000018
2787.675,1,40.80000000000018
2886.65,1,40.79999999999973
2985.6000000000004,1,40.80000000000018
1549.4250000000002,2,19.425000000000182
1627.075,2,19.424999999999955
1704.7250000000001,2,19.424999999999955
1782.375,2,19.424999999999955
1860.025,2,19.424999999999955
1937.6750000000002,2,19.425000000000182
2015.325,2,19.424999999999955
2114.275,2,19.324999999999818
2213.25,2,19.34999999999991
2312.2000000000003,2,19.325000000000273
2411.175,2,19.34999999999991
2510.125,2,19.324999999999818
2609.1000000000004,2,19.350000000000364
2708.05,2,19.324999999999818
2807.025,2,19.34999999999991
2905.9750000000004,2,19.325000000000273
1568.825,3,19.399999999999864
1646.4750000000001,3,19.40000000000009
1724.125,3,19.399999999999864
1801.775,3,19.40000000000009
1879.4250000000002,3,19.40000000000009
1957.075,3,19.399999999999864
2034.7250000000001,3,19.40000000000009
2133.7000000000003,3,19.425000000000182
2232.65,3,19.40000000000009
2331.625,3,19.424999999999727
2430.5750000000003,3,19.40000000000009
2529.55,3,19.425000000000182
2628.5,3,19.399999999999636
2727.4750000000004,3,19.425000000000182
2826.425,3,19.40000000000009
2925.4,3,19.424999999999727


==> plotdata/plotdata_excitable_raster.csv <==
time,neuron
1510.6000000000001,0
1588.25,0
1665.9,0
1743.5500000000002,0
1821.2,0
1898.8500000000001,0
1976.5,0
2054.15,0
2153.1,0
2252.0750000000003,0
2351.025,0
2450.0,0
2548.9500000000003,0
2647.925,0
2746.875,0
2845.8500000000004,0
2944.8,0
1530.0,1
1607.65,1
1685.3000000000002,1
1762.95,1
1840.6000000000001,1
1918.25,1
1995.9,1
2094.9500000000003,1
2193.9,1
2292.875,1
2391.8250000000003,1
2490.8,1
2589.75,1
2688.7250000000004,1
2787.675,1
2886.65,1
2985.6000000000004,1
1549.4250000000002,2
1627.075,2
1704.7250000000001,2
1782.375,2
1860.025,2
1937.6750000000002,2
2015.325,2
2114.275,2
2213.25,2
2312.2000000000003,2
2411.175,2
2510.125,2
2609.1000000000004,2
2708.05,2
2807.025,2
2905.9750000000004,2
1568.825,3
1646.4750000000001,3
1724.125,3
1801.775,3
1879.4250000000002,3
1957.075,3
2034.7250000000001,3
2133.7000000000003,3
2232.65,3
2331.625,3
2430.5750000000003,3
2529.55,3
2628.5,3
2727.4750000000004,3
2826.425,3
2925.4,3


==> plotdata/plotdata_excitable_robustness.csv <==
heterogeneity,mean,ci_lower,ci_upper
0.0,100.0,100.0,100.0
10.0,100.0,100.0,100.0
20.0,100.0,100.0,100.0
30.0,99.25,98.40448373758987,100.0
40.0,97.25,95.64735538874022,98.85264461125978
50.0,86.0,82.59952709171209,89.40047290828791
60.0,65.25,60.583473481271106,69.91652651872889
70.0,57.75,52.90921909708774,62.59078090291226
80.0,51.74999999999999,46.853002169696204,56.64699783030378
90.0,42.25,37.40921909708774,47.09078090291226
100.0,33.25,28.633131174702925,37.866868825297075


==> plotdata/plotdata_excitable_voltage.csv <==
time,n0,n1,n2,n3
0.0,0.0,0.0,0.0,0.0
0.07,-0.3489517482510497,-2.2954714659062156e-22,-2.2954714659062156e-22,-2.2954714659062156e-22
0.14,-0.6954681500499501,-9.817170054600642e-22,-9.817170054600642e-22,-9.817170054600642e-22
0.21,-1.0395662017647427,-2.236030710019668e-21,-2.236030710019668e-21,-2.236030710019668e-21
0.28,-1.381262781145222,-3.9726927300460215e-21,-3.9726927300460215e-21,-3.9726927300460215e-21
0.35000000000000003,-1.7205746481507769,-6.172568751405267e-21,-6.172568751405267e-21,-6.172568751405267e-21
0.42,-2.0575184457724536,-8.81716426725807e-21,-8.81716426725807e-21,-8.81716426725807e-21
0.49,-2.3921107008492815,-1.1888603857892712e-20,-1.1888603857892712e-20,-1.1888603857892712e-20
0.56,-2.7243678248789034,-1.5369611137067615e-20,-1.5369611137067615e-20,-1.5369611137067615e-20
0.63,-3.054306114822545,-1.924348934345473e-20,-1.924348934345473e-20,-1.924348934345473e-20
0.7000000000000001,-3.3819417539043704,-2.3494102556462776e-20,-2.3494102556462776e-20,-2.3494102556462776e-20
0.77,-3.707290812405257,-2.810585751638461e-20,-2.810585751638461e-20,-2.810585751638461e-20
0.84,-4.030369248451029,-3.3063686029456956e-20,-3.3063686029456956e-20,-3.3063686029456956e-20
0.91,-4.351192908795194,-3.835302793904417e-20,-3.835302793904417e-20,-3.835302793904417e-20
0.98,-4.66977752959621,-4.395981464476096e-20,-4.395981464476096e-20,-4.395981464476096e-20
1.05,-4.986138737189338,-4.9870453151932734e-20,-4.9870453151932734e-20,-4.9870453151932734e-20
1.12,-5.300292048853099,-5.607181063435785e-20,-5.607181063435785e-20,-5.607181063435785e-20
1.19,-5.61225287357038,-6.25511994938826e-20,-6.25511994938826e-20,-6.25511994938826e-20
1.26,-5.922036512784242,-6.929636290082965e-20,-6.929636290082965e-20,-6.929636290082965e-20
1.33,-6.229658161148441,-7.629546079983282e-20,-7.629546079983282e-20,-7.629546079983282e-20
1.4000000000000001,-6.535132907272708,-8.353705636612721e-20,-8.353705636612721e-20,-8.353705636612721e-20
1.47,-6.8384757344628415,-9.10101028978239e-20,-9.10101028978239e-20,-9.10101028978239e-20
1.54,-7.139701521455628,-9.870393113016302e-20,-9.870393113016302e-20,-9.870393113016302e-20
1.61,-7.438825043148625,-1.0660823695818859e-19,-1.0660823695818859e-19,-1.0660823695818859e-19
1.68,-7.7358609713248665,-1.147130695547241e-19,-1.147130695547241e-19,-1.147130695547241e-19
1.75,-8.030823875372498,-1.2300881987094905e-19,-1.2300881987094905e-19,-1.2300881987094905e-19
1.82,-8.323728222999398,-1.3148620950728457e-19,-1.3148620950728457e-19,-1.3148620950728457e-19
1.8900000000000001,-8.614588380942802,-1.401362799426905e-19,-1.401362799426905e-19,-1.401362799426905e-19
1.96,-8.903418615673989,-1.4895038211085905e-19,-1.4895038211085905e-19,-1.4895038211085905e-19
2.0300000000000002,-9.190233094098028,-1.5792016631215961e-19,-1.5792016631215961e-19,-1.5792016631215961e-19
2.1,-9.475045884248674,-1.6703757245054686e-19,-1.6703757245054686e-19,-1.6703757245054686e-19
2.17,-9.757870955978373,-1.7629482058499125e-19,-1.7629482058499125e-19,-1.7629482058499125e-19
2.24,-10.038722181643484,-1.8568440178532609e-19,-1.8568440178532609e-19,-1.8568440178532609e-19
2.31,-10.317613336784714,-1.9519906928272966e-19,-1.9519906928272966e-19,-1.9519906928272966e-19
2.38,-10.594558100802777,-2.0483182990537562e-19,-2.0483182990537562e-19,-2.0483182990537562e-19
2.45,-10.86957005762938,-2.1457593579008765e-19,-2.1457593579008765e-19,-2.1457593579008765e-19
2.52,-11.142662696393486,-2.2442487636113045e-19,-2.2442487636113045e-19,-2.2442487636113045e-19
2.59,-11.413849412082968,-2.3437237056755205e-19,-2.3437237056755205e-19,-2.3437237056755205e-19
2.66,-11.683143506201604,-2.444123593707697e-19,-2.444123593707697e-19,-2.444123593707697e-19
2.73,-11.950558187421516,-2.545389984743569e-19,-2.545389984743569e-19,-2.545389984743569e-19
2.8000000000000003,-12.21610657223103,-2.647466512882489e-19,-2.647466512882489e-19,-2.647466512882489e-19
2.87,-12.479801685578057,-2.750298821198328e-19,-2.750298821198328e-19,-2.750298821198328e-19
2.94,-12.74165646150893,-2.8538344958463087e-19,-2.8538344958463087e-19,-2.8538344958463087e-19
3.0100000000000002,-13.001683743802824,-2.9580230022951935e-19,-2.9580230022951935e-19,-2.9580230022951935e-19
3.08,-13.259896286601727,-3.0628156236165266e-19,-3.0628156236165266e-19,-3.0628156236165266e-19
3.15,-13.51630675503603,-3.168165400764813e-19,-3.168165400764813e-19,-3.168165400764813e-19
3.22,-13.770927725845734,-3.2740270747846395e-19,-3.2740270747846395e-19,-3.2740270747846395e-19
3.29,-14.023771687997328,-3.380357030882812e-19,-3.380357030882812e-19,-3.380357030882812e-19
3.36,-14.274851043296371,-3.4871132443055556e-19,-3.4871132443055556e-19,-3.4871132443055556e-19
3.43,-14.52417810699579,-3.594255227962755e-19,-3.594255227962755e-19,-3.594255227962755e-19
3.5,-14.77176510839992,-3.7017439817430827e-19,-3.7017439817430827e-19,-3.7017439817430827e-19
3.5700000000000003,-15.01762419146437,-3.8095419434656603e-19,-3.8095419434656603e-19,-3.8095419434656603e-19
3.64,-15.261767415391644,-3.917612941415641e-19,-3.917612941415641e-19,-3.917612941415641e-19
3.71,-15.50420675522266,-4.0259221484127903e-19,-4.0259221484127903e-19,-4.0259221484127903e-19
3.7800000000000002,-15.744954102424096,-4.1344360373637976e-19,-4.1344360373637976e-19,-4.1344360373637976e-19
3.85,-15.984021265471675,-4.2431223382505913e-19,-4.2431223382505913e-19,-4.2431223382505913e-19
3.92,-16.22141997042936,-4.351949996508517e-19,-4.351949996508517e-19,-4.351949996508517e-19
3.99,-16.457161861524487,-4.460889132749672e-19,-4.460889132749672e-19,-4.460889132749672e-19
4.0600000000000005,-16.69125850171895,-4.569911003788154e-19,-4.569911003788154e-19,-4.569911003788154e-19
4.13,-16.923721373276297,-4.6789879649253575e-19,-4.6789879649253575e-19,-4.6789879649253575e-19
4.2,-17.154561878324976,-4.788093433454807e-19,-4.788093433454807e-19,-4.788093433454807e-19
4.2700000000000005,-17.38379133941758,-4.8972018533473055e-19,-4.8972018533473055e-19,-4.8972018533473055e-19
4.34,-17.611421000086207,-5.006288661078444e-19,-5.006288661078444e-19,-5.006288661078444e-19
4.41,-17.83746202539395,-5.115330252561734e-19,-5.115330252561734e-19,-5.115330252561734e-19
4.48,-18.06192550248254,-5.224303951151802e-19,-5.224303951151802e-19,-5.224303951151802e-19
4.55,-18.284822441116162,-5.333187976683233e-19,-5.333187976683233e-19,-5.333187976683233e-19
4.62,-18.506163774221456,-5.441961415511769e-19,-5.441961415511769e-19,-5.441961415511769e-19
4.69,-18.72596035842381,-5.550604191525583e-19,-5.550604191525583e-19,-5.550604191525583e-19
4.76,-18.944222974579823,-5.659097038095472e-19,-5.659097038095472e-19,-5.659097038095472e-19
4.83,-19.160962328306127,-5.767421470933727e-19,-5.767421470933727e-19,-5.767421470933727e-19
4.9,-19.376189050504482,-5.875559761832468e-19,-5.875559761832468e-19,-5.875559761832468e-19
4.97,-19.58991369788321,-5.98349491325315e-19,-5.98349491325315e-19,-5.98349491325315e-19
5.04,-19.802146753474986,-6.09121063373985e-19,-6.09121063373985e-19,-6.09121063373985e-19
5.11,-20.012898627151056,-6.198691314129832e-19,-6.198691314129832e-19,-6.198691314129832e-19
5.18,-20.222179656131797,-6.305922004535739e-19,-6.305922004535739e-19,-6.305922004535739e-19
5.25,-20.430000105493765,-6.412888392074572e-19,-6.412888392074572e-19,-6.412888392074572e-19
5.32,-20.63637016867319,-6.519576779319453e-19,-6.519576779319453e-19,-6.519576779319453e-19
5.39,-20.84129996796595,-6.625974063450867e-19,-6.625974063450867e-19,-6.625974063450867e-19
5.46,-21.04479955502407,-6.732067716084922e-19,-6.732067716084922e-19,-6.732067716084922e-19
5.53,-21.246878911348748,-6.837845763756779e-19,-6.837845763756779e-19,-6.837845763756779e-19
5.6000000000000005,-21.447547948779924,-6.943296769038231e-19,-6.943296769038231e-19,-6.943296769038231e-19
5.67,-21.64681650998247,-7.048409812268958e-19,-7.048409812268958e-19,-7.048409812268958e-19
5.74,-21.84469436892896,-7.153174473881728e-19,-7.153174473881728e-19,-7.153174473881728e-19
5.8100000000000005,-22.04119123137906,-7.257580817302437e-19,-7.257580817302437e-19,-7.257580817302437e-19
5.88,-22.2363167353556,-7.361619372406448e-19,-7.361619372406448e-19,-7.361619372406448e-19
5.95,-22.430080451617318,-7.465281119513347e-19,-7.465281119513347e-19,-7.465281119513347e-19
6.0200000000000005,-22.622491884128298,-7.568557473902748e-19,-7.568557473902748e-19,-7.568557473902748e-19
6.09,-22.813560470524116,-7.671440270834402e-19,-7.671440270834402e-19,-7.671440270834402e-19
6.16,-23.003295582574758,-7.773921751056345e-19,-7.773921751056345e-19,-7.773921751056345e-19
6.23,-23.191706526644303,-7.875994546785361e-19,-7.875994546785361e-19,-7.875994546785361e-19
6.3,-23.378802544147398,-7.977651668144576e-19,-7.977651668144576e-19,-7.977651668144576e-19
6.37,-23.564592812002523,-8.078886490043415e-19,-8.078886490043415e-19,-8.078886490043415e-19
6.44,-23.74908644308213,-8.179692739485717e-19,-8.179692739485717e-19,-8.179692739485717e-19
6.51,-23.93229248665961,-8.280064483292172e-19,-8.280064483292172e-19,-8.280064483292172e-19
6.58,-24.114219928853156,-8.379996116223755e-19,-8.379996116223755e-19,-8.379996116223755e-19
6.65,-24.294877693066535,-8.479482349493222e-19,-8.479482349493222e-19,-8.479482349493222e-19
6.72,-24.474274640426767,-8.578518199652166e-19,-8.578518199652166e-19,-8.578518199652166e-19
6.79,-24.65241957021875,-8.677098977841536e-19,-8.677098977841536e-19,-8.677098977841536e-19
6.86,-24.829321220316874,-8.775220279393883e-19,-8.775220279393883e-19,-8.775220279393883e-19
6.93,-25.004988267613594,-8.872877973776007e-19,-8.872877973776007e-19,-8.872877973776007e-19
7.0,-25.179429328445032,-8.970068194861044e-19,-8.970068194861044e-19,-8.970068194861044e-19
7.07,-25.352652959013582,-9.066787331519324e-19,-9.066787331519324e-19,-9.066787331519324e-19
7.140000000000001,-25.524667655807633,-9.163032018517794e-19,-9.163032018517794e-19,-9.163032018517794e-19
7.21,-25.695481856018265,-9.258799127717957e-19,-9.258799127717957e-19,-9.258799127717957e-19
7.28,-25.865103937953098,-9.354085759562797e-19,-9.354085759562797e-19,-9.354085759562797e-19
7.3500000000000005,-26.03354222144727,-9.448889234843302e-19,-9.448889234843302e-19,-9.448889234843302e-19
7.42,-26.200804968271488,-9.543207086735586e-19,-9.543207086735586e-19,-9.543207086735586e-19
7.49,-26.36690038253727,-9.63703705309987e-19,-9.63703705309987e-19,-9.63703705309987e-19
7.5600000000000005,-26.531836611099365,-9.730377069032888e-19,-9.730377069032888e-19,-9.730377069032888e-19
7.63,-26.69562174395533,-9.823225259665517e-19,-9.823225259665517e-19,-9.823225259665517e-19
7.7,-26.85826381464234,-9.915579933197744e-19,-9.915579933197744e-19,-9.915579933197744e-19
7.7700000000000005,-27.019770800631246,-1.0007439574163255e-18,-1.0007439574163255e-18,-1.0007439574163255e-18
7.84,-27.18015062371784,-1.0098802836916296e-18,-1.0098802836916296e-18,-1.0098802836916296e-18
7.91,-27.33941115041143,-1.0189668539333587e-18,-1.0189668539333587e-18,-1.0189668539333587e-18
7.98,-27.49756019232067,-1.0280035656724343e-18,-1.0280035656724343e-18,-1.0280035656724343e-18
8.05,-27.654605506536743,-1.0369903315941702e-18,-1.0369903315941702e-18,-1.0369903315941702e-18
8.120000000000001,-27.810554796013808,-1.045927078968903e-18,-1.045927078968903e-18,-1.045927078968903e-18
8.19,-27.965415709946843,-1.0548137491014818e-18,-1.0548137491014818e-18,-1.0548137491014818e-18
8.26,-28.119195844146827,-1.0636502967990062e-18,-1.0636502967990062e-18,-1.0636502967990062e-18
8.33,-28.271902741413303,-1.0724366898562263e-18,-1.0724366898562263e-18,-1.0724366898562263e-18
8.4,-28.423543891904362,-1.0811729085580278e-18,-1.0811729085580278e-18,-1.0811729085580278e-18
8.47,-28.574126733504002,-1.089858945198454e-18,-1.089858945198454e-18,-1.089858945198454e-18
8.540000000000001,-28.72365865218698,-1.0984948036157307e-18,-1.0984948036157307e-18,-1.0984948036157307e-18
8.61,-28.87214698238109,-1.1070804987427706e-18,-1.1070804987427706e-18,-1.1070804987427706e-18
8.68,-29.019599007326875,-1.115616056172664e-18,-1.115616056172664e-18,-1.115616056172664e-18
8.75,-29.166021959434904,-1.1241015117386633e-18,-1.1241015117386633e-18,-1.1241015117386633e-18
8.82,-29.311423020640483,-1.1325369111081984e-18,-1.1325369111081984e-18,-1.1325369111081984e-18
8.89,-29.45580932275596,-1.1409223093904644e-18,-1.1409223093904644e-18,-1.1409223093904644e-18
8.96,-29.599187947820507,-1.1492577707571438e-18,-1.1492577707571438e-18,-1.1492577707571438e-18
9.03,-29.74156592844749,-1.1575433680758389e-18,-1.1575433680758389e-18,-1.1575433680758389e-18
9.1,-29.88295024816943,-1.1657791825557991e-18,-1.1657791825557991e-18,-1.1657791825557991e-18
9.17,-30.023347841780524,-1.173965303405548e-18,-1.173965303405548e-18,-1.173965303405548e-18
9.24,-30.162765595676802,-1.1821018275020256e-18,-1.1821018275020256e-18,-1.1821018275020256e-18
9.31,-30.30121034819389,-1.1901888590708652e-18,-1.1901888590708652e-18,-1.1901888590708652e-18
9.38,-30.43868888994244,-1.198226509377453e-18,-1.198226509377453e-18,-1.198226509377453e-18
9.450000000000001,-30.57520796414119,-1.2062148964284149e-18,-1.2062148964284149e-18,-1.2062148964284149e-18
9.52,-30.71077426694771,-1.2141541446831933e-18,-1.2141541446831933e-18,-1.2141541446831933e-18
9.59,-30.845394447786862,-1.2220443847753878e-18,-1.2220443847753878e-18,-1.2220443847753878e-18
9.66,-30.97907510967694,-1.2298857532435406e-18,-1.2298857532435406e-18,-1.2298857532435406e-18
9.73,-31.111822809553548,-1.237678392271061e-18,-1.237678392271061e-18,-1.237678392271061e-18
9.8,-31.243644058591183,-1.2454224494349937e-18,-1.2454224494349937e-18,-1.2454224494349937e-18
9.870000000000001,-31.374545322522653,-1.2531180774633408e-18,-1.2531180774633408e-18,-1.2531180774633408e-18
9.94,-31.50453302195618,-1.2607654340006593e-18,-1.2607654340006593e-18,-1.2607654340006593e-18
10.01,-31.63361353269034,-1.2683646813816695e-18,-1.2683646813816695e-18,-1.2683646813816695e-18
10.08,-31.761793186026782,-1.2759159864126076e-18,-1.2759159864126076e-18,-1.2759159864126076e-18
10.15,-31.889078269080787,-1.283419520160076e-18,-1.283419520160076e-18,-1.283419520160076e-18
10.22,-32.01547502508963,-1.2908754577471405e-18,-1.2908754577471405e-18,-1.2908754577471405e-18
10.290000000000001,-32.14098965371882,-1.2982839781564498e-18,-1.2982839781564498e-18,-1.2982839781564498e-18
10.36,-32.26562831136618,-1.305645264040133e-18,-1.305645264040133e-18,-1.305645264040133e-18
10.43,-32.389397111463836,-1.3129595015362694e-18,-1.3129595015362694e-18,-1.3129595015362694e-18
10.5,-32.51230212477804,-1.3202268800917063e-18,-1.3202268800917063e-18,-1.3202268800917063e-18
10.57,-32.63434937970693,-1.3274475922910202e-18,-1.3274475922910202e-18,-1.3274475922910202e-18
10.64,-32.755544862576286,-1.334621833691426e-18,-1.334621833691426e-18,-1.334621833691426e-18
10.71,-32.8758945179331,-1.3417498026634313e-18,-1.3417498026634313e-18,-1.3417498026634313e-18
10.78,-32.995404248837154,-1.3488317002370562e-18,-1.3488317002370562e-18,-1.3488317002370562e-18
10.85,-33.11407991715057,-1.3558677299534305e-18,-1.3558677299534305e-18,-1.3558677299534305e-18
10.92,-33.231927343825326,-1.3628580977215987e-18,-1.3628580977215987e-18,-1.3628580977215987e-18
10.99,-33.34895230918878,-1.3698030116803563e-18,-1.3698030116803563e-18,-1.3698030116803563e-18
11.06,-33.46516055322719,-1.3767026820649588e-18,-1.3767026820649588e-18,-1.3767026820649588e-18
11.13,-33.58055777586723,-1.3835573210785369e-18,-1.3835573210785369e-18,-1.3835573210785369e-18
11.200000000000001,-33.6951496372556,-1.3903671427680721e-18,-1.3903671427680721e-18,-1.3903671427680721e-18
11.27,-33.80894175803662,-1.3971323629047773e-18,-1.3971323629047773e-18,-1.3971323629047773e-18
11.34,-33.921939719627964,-1.403853198868738e-18,-1.403853198868738e-18,-1.403853198868738e-18
11.41,-34.03414906449439,-1.4105298695376786e-18,-1.4105298695376786e-18,-1.4105298695376786e-18
11.48,-34.14557529641961,-1.4171625951797152e-18,-1.4171625951797152e-18,-1.4171625951797152e-18
11.55,-34.25622388077619,-1.4237515973499638e-18,-1.4237515973499638e-18,-1.4237515973499638e-18
11.620000000000001,-34.366100244793714,-1.4302970987908794e-18,-1.4302970987908794e-18,-1.4302970987908794e-18
11.69,-34.47520977782494,-1.4367993233362007e-18,-1.4367993233362007e-18,-1.4367993233362007e-18
11.76,-34.58355783161011,-1.4432584958183858e-18,-1.4432584958183858e-18,-1.4432584958183858e-18
11.83,-34.691149720539514,-1.4496748419794175e-18,-1.4496748419794175e-18,-1.4496748419794175e-18
11.9,-34.79799072191413,-1.4560485883848743e-18,-1.4560485883848743e-18,-1.4560485883848743e-18
11.97,-34.90408607620446,-1.4623799623411555e-18,-1.4623799623411555e-18,-1.4623799623411555e-18
12.040000000000001,-35.00944098730757,-1.468669191815755e-18,-1.468669191815755e-18,-1.468669191815755e-18
12.11,-35.11406062280236,-1.4749165053604891e-18,-1.4749165053604891e-18,-1.4749165053604891e-18
12.18,-35.217950114203006,-1.4811221320375745e-18,-1.4811221320375745e-18,-1.4811221320375745e-18
12.25,-35.32111455721067,-1.487286301348464e-18,-1.487286301348464e-18,-1.487286301348464e-18
12.32,-35.42355901196344,-1.4934092431653515e-18,-1.4934092431653515e-18,-1.4934092431653515e-18
12.39,-35.525288503284514,-1.4994911876652546e-18,-1.4994911876652546e-18,-1.4994911876652546e-18
12.46,-35.62630802092868,-1.5055323652665898e-18,-1.5055323652665898e-18,-1.5055323652665898e-18
12.530000000000001,-35.72662251982707,-1.511533006568161e-18,-1.511533006568161e-18,-1.511533006568161e-18
12.6,-35.82623692033014,-1.5174933422904763e-18,-1.5174933422904763e-18,-1.5174933422904763e-18
12.67,-35.92515610844908,-1.523413603219319e-18,-1.523413603219319e-18,-1.523413603219319e-18
12.74,-36.02338493609543,-1.5292940201514958e-18,-1.5292940201514958e-18,-1.5292940201514958e-18
12.81,-36.12092822131906,-1.535134823842693e-18,-1.535134823842693e-18,-1.535134823842693e-18
12.88,-36.21779074854451,-1.540936244957368e-18,-1.540936244957368e-18,-1.540936244957368e-18
12.950000000000001,-36.31397726880565,-1.5466985140206043e-18,-1.5466985140206043e-18,-1.5466985140206043e-18
13.02,-36.40949249997872,-1.5524218613718765e-18,-1.5524218613718765e-18,-1.5524218613718765e-18
13.09,-36.504341127013745,-1.5581065171206468e-18,-1.5581065171206468e-18,-1.5581065171206468e-18
13.16,-36.59852780216431,-1.5637527111037421e-18,-1.5637527111037421e-18,-1.5637527111037421e-18
13.23,-36.69205714521576,-1.5693606728444475e-18,-1.5693606728444475e-18,-1.5693606728444475e-18
13.3,-36.784933743711804,-1.5749306315132602e-18,-1.5749306315132602e-18,-1.5749306315132602e-18
13.370000000000001,-36.87716215317951,-1.5804628158902474e-18,-1.5804628158902474e-18,-1.5804628158902474e-18
13.44,-36.96874689735278,-1.5859574543289547e-18,-1.5859574543289547e-18,-1.5859574543289547e-18
13.51,-37.05969246839419,-1.5914147747218136e-18,-1.5914147747218136e-18,-1.5914147747218136e-18
13.58,-37.15000332711539,-1.5968350044669937e-18,-1.5968350044669937e-18,-1.5968350044669937e-18
13.65,-37.23968390319585,-1.6022183704366576e-18,-1.6022183704366576e-18,-1.6022183704366576e-18
13.72,-37.32873859540017,-1.6075650989465654e-18,-1.6075650989465654e-18,-1.6075650989465654e-18
13.790000000000001,-37.41717177179379,-1.6128754157269838e-18,-1.6128754157269838e-18,-1.6128754157269838e-18
13.86,-37.50498776995729,-1.6181495458948605e-18,-1.6181495458948605e-18,-1.6181495458948605e-18
13.93,-37.592190897199124,-1.6233877139272148e-18,-1.6233877139272148e-18,-1.6233877139272148e-18
14.0,-37.67878543076687,-1.6285901436357049e-18,-1.6285901436357049e-18,-1.6285901436357049e-18
14.07,-37.76477561805707,-1.6337570581423356e-18,-1.6337570581423356e-18,-1.6337570581423356e-18
14.14,-37.850165676823536,-1.638888679856263e-18,-1.638888679856263e-18,-1.638888679856263e-18
14.21,-37.934959795384195,-1.6439852304516589e-18,-1.6439852304516589e-18,-1.6439852304516589e-18
14.280000000000001,-38.019162132826594,-1.6490469308466038e-18,-1.6490469308466038e-18,-1.6490469308466038e-18
14.35,-38.10277681921184,-1.6540740011829648e-18,-1.6540740011829648e-18,-1.6540740011829648e-18
14.42,-38.185807955777214,-1.6590666608072349e-18,-1.6590666608072349e-18,-1.6590666608072349e-18
14.49,-38.268259615137325,-1.6640251282522898e-18,-1.6640251282522898e-18,-1.6640251282522898e-18
14.56,-38.35013584148383,-1.66894962122004e-18,-1.66894962122004e-18,-1.66894962122004e-18
14.63,-38.431440650783856,-1.6738403565649408e-18,-1.6738403565649408e-18,-1.6738403565649408e-18
14.700000000000001,-38.512178030976955,-1.6786975502783347e-18,-1.6786975502783347e-18,-1.6786975502783347e-18
14.77,-38.5923519421707,-1.6835214174735945e-18,-1.6835214174735945e-18,-1.6835214174735945e-18
14.84,-38.67196631683495,-1.6883121723720418e-18,-1.6883121723720418e-18,-1.6883121723720418e-18
14.91,-38.75102505999469,-1.6930700282896102e-18,-1.6930700282896102e-18,-1.6930700282896102e-18
14.98,-38.82953204942163,-1.6977951976242334e-18,-1.6977951976242334e-18,-1.6977951976242334e-18
15.05,-38.90749113582435,-1.7024878918439252e-18,-1.7024878918439252e-18,-1.7024878918439252e-18
15.120000000000001,-38.984906143037236,-1.7071483214755336e-18,-1.7071483214755336e-18,-1.7071483214755336e-18
15.19,-39.061780868207975,-1.7117766960941426e-18,-1.7117766960941426e-18,-1.7117766960941426e-18
15.26,-39.13811908198383,-1.7163732243130984e-18,-1.7163732243130984e-18,-1.7163732243130984e-18
15.33,-39.21392452869655,-1.7209381137746388e-18,-1.7209381137746388e-18,-1.7209381137746388e-18
15.4,-39.28920092654613,-1.7254715711411048e-18,-1.7254715711411048e-18,-1.7254715711411048e-18
15.47,-39.36395196778308,-1.729973802086713e-18,-1.729973802086713e-18,-1.729973802086713e-18
15.540000000000001,-39.43818131888957,-1.7344450112898695e-18,-1.7344450112898695e-18,-1.7344450112898695e-18
15.610000000000001,-39.51189262075925,-1.738885402426005e-18,-1.738885402426005e-18,-1.738885402426005e-18
15.68,-39.58508948887585,-1.7432951781609143e-18,-1.7432951781609143e-18,-1.7432951781609143e-18
15.75,-39.65777551349054,-1.747674540144578e-18,-1.747674540144578e-18,-1.747674540144578e-18
15.82,-39.729954259797985,-1.752023689005457e-18,-1.752023689005457e-18,-1.752023689005457e-18
15.89,-39.80162926811121,-1.756342824345233e-18,-1.756342824345233e-18,-1.756342824345233e-18
15.96,-39.87280405403531,-1.7606321447339846e-18,-1.7606321447339846e-18,-1.7606321447339846e-18
16.03,-39.94348210863981,-1.7648918477057833e-18,-1.7648918477057833e-18,-1.7648918477057833e-18
16.1,-40.013666898629964,-1.7691221297546926e-18,-1.7691221297546926e-18,-1.7691221297546926e-18
16.17,-40.083361866516775,-1.7733231863311525e-18,-1.7733231863311525e-18,-1.7733231863311525e-18
16.240000000000002,-40.15257043078581,-1.777495211838745e-18,-1.777495211838745e-18,-1.777495211838745e-18
16.31,-40.221295986064945,-1.7816383996313126e-18,-1.7816383996313126e-18,-1.7816383996313126e-18
16.38,-40.28954190329078,-1.7857529420104277e-18,-1.7857529420104277e-18,-1.7857529420104277e-18
16.45,-40.35731152987408,-1.7898390302231962e-18,-1.7898390302231962e-18,-1.7898390302231962e-18
16.52,-40.424608189863896,-1.793896854460382e-18,-1.793896854460382e-18,-1.793896854460382e-18
16.59,-40.491435184110614,-1.7979266038548425e-18,-1.7979266038548425e-18,-1.7979266038548425e-18
16.66,-40.55779579042788,-1.801928466480257e-18,-1.801928466480257e-18,-1.801928466480257e-18
16.73,-40.623693263753346,-1.8059026293501513e-18,-1.8059026293501513e-18,-1.8059026293501513e-18
16.8,-40.689130836308365,-1.809849278417186e-18,-1.809849278417186e-18,-1.809849278417186e-18
16.87,-40.75411171775651,-1.81376859857272e-18,-1.81376859857272e-18,-1.81376859857272e-18
16.94,-40.818639095360965,-1.817660773646624e-18,-1.817660773646624e-18,-1.817660773646624e-18
17.01,-40.88271613414092,-1.8215259864073407e-18,-1.8215259864073407e-18,-1.8215259864073407e-18
17.080000000000002,-40.94634597702677,-1.8253644185621786e-18,-1.8253644185621786e-18,-1.8253644185621786e-18
17.150000000000002,-41.009531745014314,-1.8291762507578345e-18,-1.8291762507578345e-18,-1.8291762507578345e-18
17.22,-41.07227653731777,-1.832961662581131e-18,-1.832961662581131e-18,-1.832961662581131e-18
17.29,-41.13458343152187,-1.8367208325599674e-18,-1.8367208325599674e-18,-1.8367208325599674e-18
17.36,-41.196455483732755,-1.840453938164463e-18,-1.840453938164463e-18,-1.840453938164463e-18
17.43,-41.2578957287279,-1.844161155808301e-18,-1.844161155808301e-18,-1.844161155808301e-18
17.5,-41.31890718010497,-1.847842660850253e-18,-1.847842660850253e-18,-1.847842660850253e-18
17.57,-41.379492830429605,-1.8514986275958803e-18,-1.8514986275958803e-18,-1.8514986275958803e-18
17.64,-41.43965565138225,-1.855129229299406e-18,-1.855129229299406e-18,-1.855129229299406e-18
17.71,-41.49939859390387,-1.8587346381657517e-18,-1.8587346381657517e-18,-1.8587346381657517e-18
17.78,-41.55872458834072,-1.8623150253527254e-18,-1.8623150253527254e-18,-1.8623150253527254e-18
17.85,-41.61763654458807,-1.8658705609733655e-18,-1.8658705609733655e-18,-1.8658705609733655e-18
17.92,-41.67613735223291,-1.869401414098422e-18,-1.869401414098422e-18,-1.869401414098422e-18
17.990000000000002,-41.7342298806957,-1.8729077527589766e-18,-1.8729077527589766e-18,-1.8729077527589766e-18
18.06,-41.791916979371145,-1.8763897439491964e-18,-1.8763897439491964e-18,-1.8763897439491964e-18
18.13,-41.849201477767906,-1.87984755362921e-18,-1.87984755362921e-18,-1.87984755362921e-18
18.2,-41.9060861856474,-1.883281346728105e-18,-1.883281346728105e-18,-1.883281346728105e-18
18.27,-41.96257389316163,-1.8866912871470388e-18,-1.8866912871470388e-18,-1.8866912871470388e-18
18.34,-42.01866737099003,-1.89007753776246e-18,-1.89007753776246e-18,-1.89007753776246e-18
18.41,-42.07436937047535,-1.8934402604294355e-18,-1.8934402604294355e-18,-1.8934402604294355e-18
18.48,-42.12968262375865,-1.8967796159850724e-18,-1.8967796159850724e-18,-1.8967796159850724e-18
18.55,-42.18460984391325,-1.90009576425204e-18,-1.90009576425204e-18,-1.90009576425204e-18
18.62,-42.23915372507787,-1.9033888640421817e-18,-1.9033888640421817e-18,-1.9033888640421817e-18
18.69,-42.2933169425887,-1.9066590731602076e-18,-1.9066590731602076e-18,-1.9066590731602076e-18
18.76,-42.34710215311072,-1.9099065484074792e-18,-1.9099065484074792e-18,-1.9099065484074792e-18
18.830000000000002,-42.40051199476788,-1.9131314455858603e-18,-1.9131314455858603e-18,-1.9131314455858603e-18
18.900000000000002,-42.45354908727265,-1.9163339195016526e-18,-1.9163339195016526e-18,-1.9163339195016526e-18
18.97,-42.50621603205439,-1.919514123969593e-18,-1.919514123969593e-18,-1.919514123969593e-18
19.04,-42.558515412387,-1.922672211816925e-18,-1.922672211816925e-18,-1.922672211816925e-18
19.11,-42.61044979351562,-1.9258083348875263e-18,-1.9258083348875263e-18,-1.9258083348875263e-18
19.18,-42.66202172278245,-1.9289226440461026e-18,-1.9289226440461026e-18,-1.9289226440461026e-18
19.25,-42.71323372975172,-1.932015289182434e-18,-1.932015289182434e-18,-1.932015289182434e-18
19.32,-42.76408832633372,-1.9350864192156743e-18,-1.9350864192156743e-18,-1.9350864192156743e-18
19.39,-42.814588006908046,-1.9381361820987064e-18,-1.9381361820987064e-18,-1.9381361820987064e-18
19.46,-42.8647352484459,-1.941164724822535e-18,-1.941164724822535e-18,-1.941164724822535e-18
19.53,-42.91453251063167,-1.9441721934207343e-18,-1.9441721934207343e-18,-1.9441721934207343e-18
19.6,-42.9639822359835,-1.947158732973931e-18,-1.947158732973931e-18,-1.947158732973931e-18
19.67,-43.013086849973085,-1.9501244876143304e-18,-1.9501244876143304e-18,-1.9501244876143304e-18
19.740000000000002,-43.0618487611447,-1.953069600530275e-18,-1.953069600530275e-18,-1.953069600530275e-18
19.81,-43.11027036123328,-1.955994213970841e-18,-1.955994213970841e-18,-1.955994213970841e-18
19.88,-43.158354025281774,-1.9588984692504646e-18,-1.9588984692504646e-18,-1.9588984692504646e-18
19.95,-43.206102111757616,-1.961782506753602e-18,-1.961782506753602e-18,-1.961782506753602e-18
20.02,-43.15356696266844,-1.964646465939408e-18,-1.964646465939408e-18,-1.964646465939408e-18
20.09,-42.85239670997061,-1.9674904853464512e-18,-1.9674904853464512e-18,-1.9674904853464512e-18
20.16,-42.553328334996785,-1.970314702597442e-18,-1.970314702597442e-18,-1.970314702597442e-18
20.23,-42.25634716866882,-1.9731192544039895e-18,-1.9731192544039895e-18,-1.9731192544039895e-18
20.3,-41.96143864428461,-1.9759042765713728e-18,-1.9759042765713728e-18,-1.9759042765713728e-18
20.37,-41.66858829680357,-1.9786699040033355e-18,-1.9786699040033355e-18,-1.9786699040033355e-18
20.44,-41.37778176213712,-1.981416270706889e-18,-1.981416270706889e-18,-1.981416270706889e-18
20.51,-41.08900477644416,-1.984143509797135e-18,-1.984143509797135e-18,-1.984143509797135e-18
20.580000000000002,-40.802243175431435,-1.986851753502099e-18,-1.986851753502099e-18,-1.986851753502099e-18
20.650000000000002,-40.51748289365881,-1.9895411331675725e-18,-1.9895411331675725e-18,-1.9895411331675725e-18
20.72,-40.23470996384932,-1.9922117792619707e-18,-1.9922117792619707e-18,-1.9922117792619707e-18
20.79,-39.95391051620414,-1.994863821381193e-18,-1.994863821381193e-18,-1.994863821381193e-18
20.86,-39.67507077772223,-1.9974973882534886e-18,-1.9974973882534886e-18,-1.9974973882534886e-18
20.93,-39.39817707152483,-2.0001126077443337e-18,-2.0001126077443337e-18,-2.0001126077443337e-18
21.0,-39.12321581618457,-2.0027096068613066e-18,-2.0027096068613066e-18,-2.0027096068613066e-18
21.07,-38.850173525059354,-2.00528851175897e-18,-2.00528851175897e-18,-2.00528851175897e-18
21.14,-38.579036805630835,-2.0078494477437504e-18,-2.0078494477437504e-18,-2.0078494477437504e-18
21.21,-38.30979235884751,-2.0103925392788223e-18,-2.0103925392788223e-18,-2.0103925392788223e-18
21.28,-38.04242697847242,-2.012917909988987e-18,-2.012917909988987e-18,-2.012917909988987e-18
21.35,-37.7769275504354,-2.015425682665555e-18,-2.015425682665555e-18,-2.015425682665555e-18
21.42,-37.513281052189846,-2.0179159792712208e-18,-2.0179159792712208e-18,-2.0179159792712208e-18
21.490000000000002,-37.25147455207396,-2.0203889209449357e-18,-2.0203889209449357e-18,-2.0203889209449357e-18
21.56,-36.99149520867645,-2.0228446280067746e-18,-2.0228446280067746e-18,-2.0228446280067746e-18
21.63,-36.73333027020669,-2.0252832199628014e-18,-2.0252832199628014e-18,-2.0252832199628014e-18
21.7,-36.476967073869254,-2.0277048155099223e-18,-2.0277048155099223e-18,-2.0277048155099223e-18
21.77,-36.222393045242804,-2.030109532540734e-18,-2.030109532540734e-18,-2.030109532540734e-18
21.84,-35.969595697663316,-2.0324974881483647e-18,-2.0324974881483647e-18,-2.0324974881483647e-18
21.91,-35.718562631611654,-2.0348687986313054e-18,-2.0348687986313054e-18,-2.0348687986313054e-18
21.98,-35.46928153410535,-2.0372235794982315e-18,-2.0372235794982315e-18,-2.0372235794982315e-18
22.05,-35.221740178094656,-2.0395619454728118e-18,-2.0395619454728118e-18,-2.0395619454728118e-18
22.12,-34.975926421862845,-2.0418840104985122e-18,-2.0418840104985122e-18,-2.0418840104985122e-18
22.19,-34.731828208430656,-2.0441898877433804e-18,-2.0441898877433804e-18,-2.0441898877433804e-18
22.26,-34.489433564964926,-2.046479689604824e-18,-2.046479689604824e-18,-2.046479689604824e-18
22.330000000000002,-34.248730602191266,-2.048753527714373e-18,-2.048753527714373e-18,-2.048753527714373e-18
22.400000000000002,-34.00970751381099,-2.051011512942429e-18,-2.051011512942429e-18,-2.051011512942429e-18
22.47,-33.77235257592196,-2.0532537554030015e-18,-2.0532537554030015e-18,-2.0532537554030015e-18
22.54,-33.53665414644359,-2.0554803644584276e-18,-2.0554803644584276e-18,-2.0554803644584276e-18
22.61,-33.30260066454575,-2.05769144872408e-18,-2.05769144872408e-18,-2.05769144872408e-18
22.68,-33.07018065008175,-2.0598871160730555e-18,-2.0598871160730555e-18,-2.0598871160730555e-18
22.75,-32.83938270302528,-2.0620674736408508e-18,-2.0620674736408508e-18,-2.0620674736408508e-18
22.82,-32.61019550291116,-2.06423262783002e-18,-2.06423262783002e-18,-2.06423262783002e-18
22.89,-32.38260780828018,-2.0663826843148153e-18,-2.0663826843148153e-18,-2.0663826843148153e-18
22.96,-32.15660845612762,-2.0685177480458136e-18,-2.0685177480458136e-18,-2.0685177480458136e-18
23.03,-31.932186361355818,-2.0706379232545193e-18,-2.0706379232545193e-18,-2.0706379232545193e-18
23.1,-31.70933051623035,-2.0727433134579563e-18,-2.0727433134579563e-18,-2.0727433134579563e-18
23.17,-31.48802998984017,-2.0748340214632373e-18,-2.0748340214632373e-18,-2.0748340214632373e-18
23.240000000000002,-31.268273927561445,-2.0769101493721153e-18,-2.0769101493721153e-18,-2.0769101493721153e-18
23.31,-31.05005155052514,-2.078971798585517e-18,-2.078971798585517e-18,-2.078971798585517e-18
23.38,-30.833352155088324,-2.0810190698080575e-18,-2.0810190698080575e-18,-2.0810190698080575e-18
23.45,-30.61816511230916,-2.0830520630525336e-18,-2.0830520630525336e-18,-2.0830520630525336e-18
23.52,-30.40447986742557,-2.0850708776444004e-18,-2.0850708776444004e-18,-2.0850708776444004e-18
23.59,-30.19228593933753,-2.0870756122262246e-18,-2.0870756122262246e-18,-2.0870756122262246e-18
23.66,-29.981572920092987,-2.0890663647621204e-18,-2.0890663647621204e-18,-2.0890663647621204e-18
23.73,-29.772330474377327,-2.0910432325421645e-18,-2.0910432325421645e-18,-2.0910432325421645e-18
23.8,-29.564548339006485,-2.0930063121867884e-18,-2.0930063121867884e-18,-2.0930063121867884e-18
23.87,-29.35821632242351,-2.094955699651154e-18,-2.094955699651154e-18,-2.094955699651154e-18
23.94,-29.153324304198662,-2.096891490229504e-18,-2.096891490229504e-18,-2.096891490229504e-18
24.01,-28.94986223453306,-2.098813778559495e-18,-2.098813778559495e-18,-2.098813778559495e-18
24.080000000000002,-28.747820133765714,-2.1007226586265067e-18,-2.1007226586265067e-18,-2.1007226586265067e-18
24.150000000000002,-28.547188091884028,-2.102618223767931e-18,-2.102618223767931e-18,-2.102618223767931e-18
24.22,-28.347956268037738,-2.1045005666774415e-18,-2.1045005666774415e-18,-2.1045005666774415e-18
24.29,-28.15011489005622,-2.1063697794092345e-18,-2.1063697794092345e-18,-2.1063697794092345e-18
24.36,-27.953654253969155,-2.1082259533822576e-18,-2.1082259533822576e-18,-2.1082259533822576e-18
24.43,-27.75856472353059,-2.1100691793844104e-18,-2.1100691793844104e-18,-2.1100691793844104e-18
24.5,-27.564836729746272,-2.111899547576725e-18,-2.111899547576725e-18,-2.111899547576725e-18
24.57,-27.37246077040428,-2.1137171474975227e-18,-2.1137171474975227e-18,-2.1137171474975227e-18
24.64,-27.181427409608965,-2.115522068066554e-18,-2.115522068066554e-18,-2.115522068066554e-18
24.71,-26.991727277318123,-2.1173143975891087e-18,-2.1173143975891087e-18,-2.1173143975891087e-18
24.78,-26.80335106888341,-2.1190942237601115e-18,-2.1190942237601115e-18,-2.1190942237601115e-18
24.85,-26.616289544593943,-2.120861633668189e-18,-2.120861633668189e-18,-2.120861633668189e-18
24.92,-26.430533529223098,-2.122616713799719e-18,-2.122616713799719e-18,-2.122616713799719e-18
24.990000000000002,-26.246073911578492,-2.1243595500428535e-18,-2.1243595500428535e-18,-2.1243595500428535e-18
25.060000000000002,-26.062901644055056,-2.1260902276915235e-18,-2.1260902276915235e-18,-2.1260902276915235e-18
25.13,-25.88100774219129,-2.1278088314494192e-18,-2.1278088314494192e-18,-2.1278088314494192e-18
25.2,-25.700383284228554,-2.1295154454339468e-18,-2.1295154454339468e-18,-2.1295154454339468e-18
25.27,-25.521019410673482,-2.1312101531801628e-18,-2.1312101531801628e-18,-2.1312101531801628e-18
25.34,-25.342907323863415,-2.13289303764469e-18,-2.13289303764469e-18,-2.13289303764469e-18
25.41,-25.166038287534885,-2.1345641812096064e-18,-2.1345641812096064e-18,-2.1345641812096064e-18
25.48,-24.99040362639512,-2.1362236656863136e-18,-2.1362236656863136e-18,-2.1362236656863136e-18
25.55,-24.815994725696523,-2.1378715723193817e-18,-2.1378715723193817e-18,-2.1378715723193817e-18
25.62,-24.64280303081411,-2.139507981790374e-18,-2.139507981790374e-18,-2.139507981790374e-18
25.69,-24.47082004682593,-2.1411329742216467e-18,-2.1411329742216467e-18,-2.1411329742216467e-18
25.76,-24.3000373380964,-2.142746629180126e-18,-2.142746629180126e-18,-2.142746629180126e-18
25.830000000000002,-24.130446527862503,-2.144349025681067e-18,-2.144349025681067e-18,-2.144349025681067e-18
25.900000000000002,-23.96203929782298,-2.1459402421917865e-18,-2.1459402421917865e-18,-2.1459402421917865e-18
25.97,-23.79480738773027,-2.1475203566353726e-18,-2.1475203566353726e-18,-2.1475203566353726e-18
26.04,-23.628742594985358,-2.1490894463943755e-18,-2.1490894463943755e-18,-2.1490894463943755e-18
26.11,-23.463836774235475,-2.1506475883144747e-18,-2.1506475883144747e-18,-2.1506475883144747e-18
26.18,-23.30008183697454,-2.1521948587081203e-18,-2.1521948587081203e-18,-2.1521948587081203e-18
26.25,-23.137469751146444,-2.1537313333581597e-18,-2.1537313333581597e-18,-2.1537313333581597e-18
26.32,-22.975992540751076,-2.1552570875214363e-18,-2.1552570875214363e-18,-2.1552570875214363e-18
26.39,-22.815642285453116,-2.1567721959323664e-18,-2.1567721959323664e-18,-2.1567721959323664e-18
26.46,-22.65641112019353,-2.1582767328064978e-18,-2.1582767328064978e-18,-2.1582767328064978e-18
26.53,-22.49829123480381,-2.1597707718440425e-18,-2.1597707718440425e-18,-2.1597707718440425e-18
26.6,-22.341274873622886,-2.161254386233391e-18,-2.161254386233391e-18,-2.161254386233391e-18
26.67,-22.185354335116727,-2.1627276486545996e-18,-2.1627276486545996e-18,-2.1627276486545996e-18
26.740000000000002,-22.030521971500566,-2.164190631282863e-18,-2.164190631282863e-18,-2.164190631282863e-18
26.810000000000002,-21.876770188363796,-2.165643405791961e-18,-2.165643405791961e-18,-2.165643405791961e-18
26.88,-21.724091444297475,-2.167086043357681e-18,-2.167086043357681e-18,-2.167086043357681e-18
26.95,-21.572478250524412,-2.1685186146612252e-18,-2.1685186146612252e-18,-2.1685186146612252e-18
27.02,-21.42192317053185,-2.1699411898925933e-18,-2.1699411898925933e-18,-2.1699411898925933e-18
27.09,-21.27241881970672,-2.171353838753942e-18,-2.171353838753942e-18,-2.171353838753942e-18
27.16,-21.123957864973416,-2.1727566304629256e-18,-2.1727566304629256e-18,-2.1727566304629256e-18
27.23,-20.976533024434136,-2.174149633756015e-18,-2.174149633756015e-18,-2.174149633756015e-18
27.3,-20.830137067011695,-2.1755329168917947e-18,-2.1755329168917947e-18,-2.1755329168917947e-18
27.37,-20.68476281209484,-2.17690654765424e-18,-2.17690654765424e-18,-2.17690654765424e-18
27.44,-20.540403129186064,-2.1782705933559727e-18,-2.1782705933559727e-18,-2.1782705933559727e-18
27.51,-20.397050937551843,-2.179625120841493e-18,-2.179625120841493e-18,-2.179625120841493e-18
27.580000000000002,-20.254699205875355,-2.1809701964903985e-18,-2.1809701964903985e-18,-2.1809701964903985e-18
27.650000000000002,-20.113340951911567,-2.1823058862205722e-18,-2.1823058862205722e-18,-2.1823058862205722e-18
27.72,-19.972969242144785,-2.183632255491358e-18,-2.183632255491358e-18,-2.183632255491358e-18
27.79,-19.833577191448565,-2.18494936930671e-18,-2.18494936930671e-18,-2.18494936930671e-18
27.86,-19.695157962748002,-2.1862572922183278e-18,-2.1862572922183278e-18,-2.1862572922183278e-18
27.93,-19.557704766684374,-2.187556088328764e-18,-2.187556088328764e-18,-2.187556088328764e-18
28.0,-19.421210861282127,-2.188845821294516e-18,-2.188845821294516e-18,-2.188845821294516e-18
28.07,-19.285669551618195,-2.1901265543290988e-18,-2.1901265543290988e-18,-2.1901265543290988e-18
28.14,-19.151074189493613,-2.1913983502060913e-18,-2.1913983502060913e-18,-2.1913983502060913e-18
28.21,-19.01741817310743,-2.1926612712621725e-18,-2.1926612712621725e-18,-2.1926612712621725e-18
28.28,-18.88469494673289,-2.1939153794001266e-18,-2.1939153794001266e-18,-2.1939153794001266e-18
28.35,-18.752898000395888,-2.1951607360918387e-18,-2.1951607360918387e-18,-2.1951607360918387e-18
28.42,-18.62202086955565,-2.1963974023812627e-18,-2.1963974023812627e-18,-2.1963974023812627e-18
28.490000000000002,-18.492057134787675,-2.197625438887375e-18,-2.197625438887375e-18,-2.197625438887375e-18
28.560000000000002,-18.36300042146883,-2.1988449058071053e-18,-2.1988449058071053e-18,-2.1988449058071053e-18
28.63,-18.2348443994647,-2.200055862918251e-18,-2.200055862918251e-18,-2.200055862918251e-18
28.7,-18.107582782819115,-2.2012583695823696e-18,-2.2012583695823696e-18,-2.2012583695823696e-18
28.77,-17.98120932944581,-2.202452484747654e-18,-2.202452484747654e-18,-2.202452484747654e-18
28.84,-17.855717840822248,-2.2036382669517883e-18,-2.2036382669517883e-18,-2.2036382669517883e-18
28.91,-17.7311021616856,-2.20481577432478e-18,-2.20481577432478e-18,-2.20481577432478e-18
28.98,-17.607356179730832,-2.2059850645917834e-18,-2.2059850645917834e-18,-2.2059850645917834e-18
29.05,-17.484473825310914,-2.2071461950758947e-18,-2.2071461950758947e-18,-2.2071461950758947e-18
29.12,-17.362449071139075,-2.2082992227009326e-18,-2.2082992227009326e-18,-2.2082992227009326e-18
29.19,-17.241275931993197,-2.2094442039941993e-18,-2.2094442039941993e-18,-2.2094442039941993e-18
29.26,-17.120948464422245,-2.2105811950892254e-18,-2.2105811950892254e-18,-2.2105811950892254e-18
29.330000000000002,-17.00146076645472,-2.2117102517284928e-18,-2.2117102517284928e-18,-2.2117102517284928e-18
29.400000000000002,-16.8828069773092,-2.212831429266141e-18,-2.212831429266141e-18,-2.212831429266141e-18
29.47,-16.76498127710686,-2.213944782670656e-18,-2.213944782670656e-18,-2.213944782670656e-18
29.54,-16.64797788658601,-2.2150503665275403e-18,-2.2150503665275403e-18,-2.2150503665275403e-18
29.61,-16.53179106681863,-2.216148235041965e-18,-2.216148235041965e-18,-2.216148235041965e-18
29.68,-16.416415118928878,-2.2172384420414053e-18,-2.2172384420414053e-18,-2.2172384420414053e-18
29.75,-16.301844383813574,-2.218321040978253e-18,-2.218321040978253e-18,-2.218321040978253e-18
29.82,-16.188073241864608,-2.219396084932422e-18,-2.219396084932422e-18,-2.219396084932422e-18
29.89,-16.07509611269332,-2.2204636266139236e-18,-2.2204636266139236e-18,-2.2204636266139236e-18
29.96,-15.962907454856762,-2.2215237183654347e-18,-2.2215237183654347e-18,-2.2215237183654347e-18
30.03,-15.851501765585924,-2.2225764121648417e-18,-2.2225764121648417e-18,-2.2225764121648417e-18
30.1,-15.740873580515808,-2.2236217596277716e-18,-2.2236217596277716e-18,-2.2236217596277716e-18
30.17,-15.631017473417415,-2.2246598120101045e-18,-2.2246598120101045e-18,-2.2246598120101045e-18
30.240000000000002,-15.521928055931584,-2.2256906202104666e-18,-2.2256906202104666e-18,-2.2256906202104666e-18
30.310000000000002,-15.413599977304695,-2.2267142347727118e-18,-2.2267142347727118e-18,-2.2267142347727118e-18
30.38,-15.30602792412624,-2.2277307058883797e-18,-2.2277307058883797e-18,-2.2277307058883797e-18
30.45,-15.199206620068177,-2.2287400833991453e-18,-2.2287400833991453e-18,-2.2287400833991453e-18
30.52,-15.093130825626144,-2.2297424167992407e-18,-2.2297424167992407e-18,-2.2297424167992407e-18
30.59,-14.987795337862464,-2.230737755237873e-18,-2.230737755237873e-18,-2.230737755237873e-18
30.66,-14.883194990150942,-2.231726147521616e-18,-2.231726147521616e-18,-2.231726147521616e-18
30.73,-14.779324651923451,-2.2327076421167894e-18,-2.2327076421167894e-18,-2.2327076421167894e-18
30.8,-14.676179228418281,-2.2336822871518247e-18,-2.2336822871518247e-18,-2.2336822871518247e-18
30.87,-14.573753660430233,-2.2346501304196073e-18,-2.2346501304196073e-18,-2.2346501304196073e-18
30.94,-14.472042924062489,-2.2356112193798102e-18,-2.2356112193798102e-18,-2.2356112193798102e-18
31.01,-14.371042030480172,-2.236565601161208e-18,-2.236565601161208e-18,-2.236565601161208e-18
31.080000000000002,-14.270746025665662,-2.2375133225639754e-18,-2.2375133225639754e-18,-2.2375133225639754e-18
31.150000000000002,-14.171149990175607,-2.2384544300619706e-18,-2.2384544300619706e-18,-2.2384544300619706e-18
31.220000000000002,-14.072249038899615,-2.2393889698050036e-18,-2.2393889698050036e-18,-2.2393889698050036e-18
31.29,-13.97403832082065,-2.2403169876210885e-18,-2.2403169876210885e-18,-2.2403169876210885e-18
31.36,-13.8765130187771,-2.2412385290186784e-18,-2.2412385290186784e-18,-2.2412385290186784e-18
31.43,-13.779668349226487,-2.242153639188888e-18,-2.242153639188888e-18,-2.242153639188888e-18
31.5,-13.683499562010843,-2.2430623630076996e-18,-2.2430623630076996e-18,-2.2430623630076996e-18
31.57,-13.588001940123718,-2.243964745038155e-18,-2.243964745038155e-18,-2.243964745038155e-18
31.64,-13.493170799478822,-2.24486082953253e-18,-2.24486082953253e-18,-2.24486082953253e-18
31.71,-13.39900148868026,-2.2457506604344964e-18,-2.2457506604344964e-18,-2.2457506604344964e-18
31.78,-13.30548938879439,-2.246634281381268e-18,-2.246634281381268e-18,-2.246634281381268e-18
31.85,-13.212629913123276,-2.247511735705732e-18,-2.247511735705732e-18,-2.247511735705732e-18
31.92,-13.120418506979705,-2.2483830664385662e-18,-2.2483830664385662e-18,-2.2483830664385662e-18
31.990000000000002,-13.028850647463784,-2.249248316310341e-18,-2.249248316310341e-18,-2.249248316310341e-18
32.06,-12.937921843241096,-2.2501075277536068e-18,-2.2501075277536068e-18,-2.2501075277536068e-18
32.13,-12.847627634322407,-2.2509607429049693e-18,-2.2509607429049693e-18,-2.2509607429049693e-18
32.2,-12.7579635918449,-2.251808003607147e-18,-2.251808003607147e-18,-2.251808003607147e-18
32.27,-12.668925317854951,-2.2526493514110165e-18,-2.2526493514110165e-18,-2.2526493514110165e-18
32.34,-12.5805084450924,-2.2534848275776435e-18,-2.2534848275776435e-18,-2.2534848275776435e-18
32.410000000000004,-12.49270863677636,-2.2543144730803017e-18,-2.2543144730803017e-18,-2.2543144730803017e-18
32.480000000000004,-12.40552158639248,-2.255138328606473e-18,-2.255138328606473e-18,-2.255138328606473e-18
32.55,-12.318943017481722,-2.255956434559838e-18,-2.255956434559838e-18,-2.255956434559838e-18
32.62,-12.232968683430615,-2.2567688310622523e-18,-2.2567688310622523e-18,-2.2567688310622523e-18
32.69,-12.147594367262945,-2.257575557955707e-18,-2.257575557955707e-18,-2.257575557955707e-18
32.76,-12.062815881432924,-2.2583766548042785e-18,-2.2583766548042785e-18,-2.2583766548042785e-18
32.83,-11.978629067619792,-2.2591721608960638e-18,-2.2591721608960638e-18,-2.2591721608960638e-18
32.9,-11.895029796523858,-2.2599621152450995e-18,-2.2599621152450995e-18,-2.2599621152450995e-18
32.97,-11.812013967663951,-2.2607465565932726e-18,-2.2607465565932726e-18,-2.2607465565932726e-18
33.04,-11.72957750917631,-2.261525523412215e-18,-2.261525523412215e-18,-2.261525523412215e-18
33.11,-11.647716377614847,-2.2622990539051856e-18,-2.2622990539051856e-18,-2.2622990539051856e-18
33.18,-11.566426557752823,-2.2630671860089397e-18,-2.2630671860089397e-18,-2.2630671860089397e-18
33.25,-11.485704062385919,-2.2638299573955845e-18,-2.2638299573955845e-18,-2.2638299573955845e-18
33.32,-11.405544932136644,-2.264587405474422e-18,-2.264587405474422e-18,-2.264587405474422e-18
33.39,-11.325945235260146,-2.265339567393782e-18,-2.265339567393782e-18,-2.265339567393782e-18
33.46,-11.246901067451354,-2.2660864800428362e-18,-2.2660864800428362e-18,-2.2660864800428362e-18
33.53,-11.168408551653478,-2.266828180053407e-18,-2.266828180053407e-18,-2.266828180053407e-18
33.6,-11.090463837867848,-2.2675647038017582e-18,-2.2675647038017582e-18,-2.2675647038017582e-18
33.67,-11.013063102965067,-2.268296087410377e-18,-2.268296087410377e-18,-2.268296087410377e-18
33.74,-10.936202550497491,-2.2690223667497403e-18,-2.2690223667497403e-18,-2.2690223667497403e-18
33.81,-10.859878410513017,-2.269743577440072e-18,-2.269743577440072e-18,-2.269743577440072e-18
33.88,-10.784086939370171,-2.2704597548530873e-18,-2.2704597548530873e-18,-2.2704597548530873e-18
33.95,-10.708824419554478,-2.271170934113722e-18,-2.271170934113722e-18,-2.271170934113722e-18
34.02,-10.634087159496136,-2.271877150101853e-18,-2.271877150101853e-18,-2.271877150101853e-18
34.09,-10.559871493388934,-2.2725784374540086e-18,-2.2725784374540086e-18,-2.2725784374540086e-18
34.160000000000004,-10.486173781010447,-2.273274830565061e-18,-2.273274830565061e-18,-2.273274830565061e-18
34.230000000000004,-10.412990407543488,-2.273966363589911e-18,-2.273966363589911e-18,-2.273966363589911e-18
34.300000000000004,-10.340317783398813,-2.2746530704451615e-18,-2.2746530704451615e-18,-2.2746530704451615e-18
34.37,-10.268152344039043,-2.2753349848107783e-18,-2.2753349848107783e-18,-2.2753349848107783e-18
34.44,-10.19649054980383,-2.2760121401317393e-18,-2.2760121401317393e-18,-2.2760121401317393e-18
34.51,-10.125328885736243,-2.2766845696196714e-18,-2.2766845696196714e-18,-2.2766845696196714e-18
34.58,-10.054663861410353,-2.277352306254478e-18,-2.277352306254478e-18,-2.277352306254478e-18
34.65,-9.983279100954066,-2.2780153827859544e-18,-2.2780153827859544e-18,-2.2780153827859544e-18
34.72,-9.796294795513365,-2.2786738317353904e-18,-2.2786738317353904e-18,-2.2786738317353904e-18
34.79,-9.05285269261686,-2.279327685397166e-18,-2.279327685397166e-18,-2.279327685397166e-18
34.86,-6.157723026009946,-2.2799769758403296e-18,-2.2799769758403296e-18,-2.2799769758403296e-18
34.93,3.8775465381040966,-2.2806217349101723e-18,-2.2806217349101723e-18,-2.2806217349101723e-18
35.0,28.870538882505585,-2.2812619942297852e-18,-2.2812619942297852e-18,-2.2812619942297852e-18
35.07,98.89855260241852,-0.7401779300573348,-2.2818977852016107e-18,-2.2818977852016107e-18
35.14,99.8020157301967,-2.941375613097424,-2.2825291390089777e-18,-2.2825291390089777e-18
35.21,99.8061457744296,-5.4982231226823135,-2.2831560866176336e-18,-2.2831560866176336e-18
35.28,99.80499930705625,-7.898880384436949,-2.2837786587772582e-18,-2.2837786587772582e-18
35.35,99.80382268283057,-9.977987189285601,-2.28439688602297e-18,-2.28439688602297e-18
35.42,99.80264821583852,-11.716102208012389,-2.2850107986768246e-18,-2.2850107986768246e-18
35.49,99.80147622055436,-13.145635202274262,-2.285620426849299e-18,-2.285620426849299e-18
35.56,99.80045932357051,-14.312328081367673,-2.286225800440766e-18,-2.286225800440766e-18
35.63,99.8003996647632,-15.260991215929884,-2.2868269491429625e-18,-2.2868269491429625e-18
35.7,99.80039920516494,-16.030992994030715,-2.287423902440439e-18,-2.287423902440439e-18
35.77,99.8003992016243,-16.655438983404437,-2.2880166896120105e-18,-2.2880166896120105e-18
35.84,99.80039920159702,-17.161629949270438,-2.288605339732187e-18,-2.288605339732187e-18
35.910000000000004,99.80039920159682,-17.571875523457972,-2.2891898816725983e-18,-2.2891898816725983e-18
35.980000000000004,99.80039920159682,-17.904327626104035,-2.2897703441034125e-18,-2.2897703441034125e-18
36.050000000000004,99.80039920159682,-18.17372433906499,-2.2903467554947366e-18,-2.2903467554947366e-18
36.12,99.80039920159682,-18.39201971626135,-2.2909191441180144e-18,-2.2909191441180144e-18
36.19,99.80039920159682,-18.568904825665914,-2.2914875380474113e-18,-2.2914875380474113e-18
36.26,99.80039920159682,-18.71223420373951,-2.292051965161189e-18,-2.292051965161189e-18
36.33,99.78185312673322,-18.828373109177665,-2.292612453143076e-18,-2.292612453143076e-18
36.4,99.6206768270703,-18.922479583300124,-2.2931690294836178e-18,-2.2931690294836178e-18
36.47,99.43091386006354,-18.998733277691016,-2.2937217214815294e-18,-2.2937217214815294e-18
36.54,99.21793183924352,-19.060520983947434,-2.294270556245033e-18,-2.294270556245033e-18
36.61,98.97753968594442,-19.11058701312166,-2.2948155606931824e-18,-2.2948155606931824e-18
36.68,98.70437561268196,-19.15115506605955,-2.2953567615571886e-18,-2.2953567615571886e-18
36.75,98.39165042805759,-19.184026991892527,-2.2958941853817254e-18,-2.2958941853817254e-18
36.82,98.03066643848683,-19.210662814560646,-2.296427858526232e-18,-2.296427858526232e-18
36.89,97.61013625225702,-19.23224557903788,-2.296957807166205e-18,-2.296957807166205e-18
36.96,97.11520649436395,-19.249733896270484,-2.2974840572944815e-18,-2.2974840572944815e-18
37.03,96.52603698001487,-19.263904520138333,-2.298006634722514e-18,-2.298006634722514e-18
37.1,95.8157004448162,-19.275386847300723,-2.2985255650816337e-18,-2.2985255650816337e-18
37.17,94.94702994276585,-19.28469087216129,-2.2990408738243096e-18,-2.2990408738243096e-18
37.24,93.86781848919263,-19.29222983854548,-2.299552586225393e-18,-2.299552586225393e-18
37.31,92.50342187068601,-19.29833859415928,-2.3000607273833602e-18,-2.3000607273833602e-18
37.38,90.74527591681728,-19.303288463044552,-2.3005653222215397e-18,-2.3005653222215397e-18
37.45,88.4330955063159,-19.307299296596256,-2.3010663954893363e-18,-2.3010663954893363e-18
37.52,85.32776639677175,-19.310549238392667,-2.3015639717634427e-18,-2.3015639717634427e-18
37.59,81.07213706609907,-19.31318263654868,-2.302058075449045e-18,-2.302058075449045e-18
37.660000000000004,75.1413828793801,-19.31531645502364,-2.3025487307810202e-18,-2.3025487307810202e-18
37.730000000000004,68.19066240583062,-19.317045468645656,-2.303035961825122e-18,-2.303035961825122e-18
37.800000000000004,61.755474180980336,-19.318446472592406,-2.3035197924791634e-18,-2.3035197924791634e-18
37.87,55.799740143476555,-19.319581693295003,-2.304000246474186e-18,-2.304000246474186e-18
37.94,50.2877385226838,-19.320501552262265,-2.304477347375624e-18,-2.304477347375624e-18
38.01,45.186409001200346,-19.32124690558231,-2.304951118584463e-18,-2.304951118584463e-18
38.08,40.46515442308289,-19.321850858570176,-2.3054215833383806e-18,-2.3054215833383806e-18
38.15,36.09565727581508,-19.322340236160297,-2.3058887647128906e-18,-2.3058887647128906e-18
38.22,32.05170984530086,-19.322736774352055,-2.306352685622475e-18,-2.306352685622475e-18
38.29,28.309057025173,-19.322827201819724,-2.3068133688217035e-18,-2.3068133688217035e-18
38.36,24.845250837605946,-19.31975870317327,-2.3072708369063527e-18,-2.3072708369063527e-18
38.43,21.639515793066625,-19.313337980924008,-2.307725112314512e-18,-2.307725112314512e-18
38.5,18.6726242814472,-19.304225395618317,-2.308176217327684e-18,-2.308176217327684e-18
38.57,15.926781247190966,-19.292918041681773,-2.3086241740718793e-18,-2.3086241740718793e-18
38.64,13.38551745670673,-19.279792196110016,-2.309069004518697e-18,-2.309069004518697e-18
38.71,11.0335907179026,-19.26513414216739,-2.3095107304864074e-18,-2.3095107304864074e-18
38.78,8.856894459365899,-19.249162702831022,-2.3099493736410164e-18,-2.3099493736410164e-18
38.85,6.842373120858229,-19.23204582182237,-2.3103849554973323e-18,-2.3103849554973323e-18
38.92,4.977943847648124,-19.213912842499077,-2.310817497420018e-18,-2.310817497420018e-18
38.99,3.2538138144274207,-19.194863657344417,-2.3112470206246407e-18,-2.3112470206246407e-18
39.06,1.679660372450668,-19.174975566876597,-2.3116735461787095e-18,-2.3116735461787095e-18
39.13,0.24882896021147938,-19.154308451766525,-2.3120970950027104e-18,-2.3120970950027104e-18
39.2,-1.0518297765410247,-19.132908695455452,-2.312517687871132e-18,-2.312517687871132e-18
39.27,-2.2343231357424407,-19.11081217587867,-2.3129353454134837e-18,-2.3129353454134837e-18
39.34,-3.3095836127852825,-19.088046559783397,-2.313350088115308e-18,-2.313350088115308e-18
39.410000000000004,-4.287541203900579,-19.064633071722,-2.3137619363191834e-18,-2.3137619363191834e-18
39.480000000000004,-5.177197571641437,-19.040587865245,-2.3141709102257245e-18,-2.3141709102257245e-18
39.550000000000004,-5.986699756193638,-19.015923091306487,-2.31457702989457e-18,-2.31457702989457e-18
39.62,-6.7234118002553585,-18.9906477350412,-2.314980315245369e-18,-2.314980315245369e-18
39.69,-7.393983184866831,-18.964768274479074,-2.3153807860587547e-18,-2.3153807860587547e-18
39.76,-8.004413377813366,-18.938289201718387,-2.3157784619773166e-18,-2.3157784619773166e-18
39.83,-8.560112099957825,-18.911213437358693,-2.3161733625065635e-18,-2.3161733625065635e-18
39.9,-9.065955139001733,-18.883542661715488,-2.3165655070158796e-18,-2.3165655070158796e-18
39.97,-9.526335702015412,-18.855277580861483,-2.3169549147394747e-18,-2.3169549147394747e-18
40.04,-9.945211411700532,-18.826418141399003,-2.3173416047773264e-18,-2.3173416047773264e-18
40.11,-10.326147128086205,-18.796963704723506,-2.3177255960961183e-18,-2.3177255960961183e-18
40.18,-10.672353826233035,-18.766913189139558,-2.3181069075301693e-18,-2.3181069075301693e-18
40.25,-10.986723788636427,-18.73626518635332,-2.3184855577823566e-18,-2.3184855577823566e-18
40.32,-11.27186238392939,-18.705018057451607,-2.3188615654250342e-18,-2.3188615654250342e-18
40.39,-11.530116705475946,-18.673170012385675,-2.3192349489009434e-18,-2.3192349489009434e-18
40.46,-11.763601337804658,-18.640719176130833,-2.3196057265241152e-18,-2.3196057265241152e-18
40.53,-11.97422150804842,-18.607663644033455,-2.3199739164807733e-18,-2.3199739164807733e-18
40.6,-12.163693865498209,-18.57400152834154,-2.32033953683022e-18,-2.32033953683022e-18
40.67,-12.333565116426575,-18.53973099751072,-2.320702605505726e-18,-2.320702605505726e-18
40.74,-12.485228724497038,-18.504850309559288,-2.321063140315408e-18,-2.321063140315408e-18
40.81,-12.61993987006733,-18.46935784049442,-2.321421158943103e-18,-2.321421158943103e-18
40.88,-12.738828845017627,-18.433252108632527,-2.321776678949235e-18,-2.321776678949235e-18
40.95,-12.842913043725547,-18.396531795478293,-2.322129717771676e-18,-2.322129717771676e-18
41.02,-12.93310769568113,-18.35919576370057,-2.322480292726602e-18,-2.322480292726602e-18
41.09,-13.01023547111033,-18.32124307264235,-2.3228284210093415e-18,-2.3228284210093415e-18
41.160000000000004,-13.075035077912993,-18.2826729917209,-2.3231741196952188e-18,-2.3231741196952188e-18
41.230000000000004,-13.128168956232043,-18.24348501200912,-2.3235174057403924e-18,-2.3235174057403924e-18
41.300000000000004,-13.170230166034088,-18.20367885623659,-2.3238582959826852e-18,-2.3238582959826852e-18
41.37,-13.20174855315609,-18.16325448740632,-2.324196807142412e-18,-2.324196807142412e-18
41.44,-13.223196270301875,-18.122212116189008,-2.3245329558231964e-18,-2.3245329558231964e-18
41.51,-13.23499272139322,-18.080552207228717,-2.3248667585127898e-18,-2.3248667585127898e-18
41.58,-13.23750899042576,-18.038275484471157,-2.3251982315838752e-18,-2.3251982315838752e-18
41.65,-13.231071809482607,-17.995382935607616,-2.325527391294873e-18,-2.325527391294873e-18
41.72,-13.21596711475222,-17.95187581571238,-2.325854253790737e-18,-2.325854253790737e-18
41.79,-13.192443234218278,-17.907755650139553,-2.3261788351037496e-18,-2.3261788351037496e-18
41.86,-13.160713746078697,-17.86302423673496,-2.3265011511543027e-18,-2.3265011511543027e-18
41.93,-13.120960042852706,-17.817683647411105,-2.326821217751681e-18,-2.326821217751681e-18
42.0,-13.07333363249805,-17.771736229126198,-2.3271390505948406e-18,-2.3271390505948406e-18
42.07,-13.017958204637978,-17.72518460430329,-2.327454665273173e-18,-2.327454665273173e-18
42.14,-12.954931487147332,-17.678031670720912,-2.3277680772672727e-18,-2.3277680772672727e-18
42.21,-12.884326915830048,-17.630280600903316,-2.328079301949699e-18,-2.328079301949699e-18
42.28,-12.806195137702305,-17.58193484103542,-2.3283883545857246e-18,-2.3283883545857246e-18
42.35,-12.720565366445225,-17.53299810942545,-2.3286952503340878e-18,-2.3286952503340878e-18
42.42,-12.631788095977967,-17.483474394536284,-2.329000004247735e-18,-2.329000004247735e-18
42.49,-12.543630405185402,-17.433367952605153,-2.329302631274559e-18,-2.329302631274559e-18
42.56,-12.456087969999313,-17.382683304870188,-2.329603146258133e-18,-2.329603146258133e-18
42.63,-12.36915649652931,-17.33142523442134,-2.3299015639384366e-18,-2.3299015639384366e-18
42.7,-12.282831720852215,-17.27959878269259,-2.3301978989525818e-18,-2.3301978989525818e-18
42.77,-12.197109408802918,-17.227209245611785,-2.3304921658355275e-18,-2.3304921658355275e-18
42.84,-12.111985355766697,-17.174262169423923,-2.330784379020794e-18,-2.330784379020794e-18
42.910000000000004,-12.027455386472978,-17.12076334620363,-2.331074552841171e-18,-2.331074552841171e-18
42.980000000000004,-11.943515354790552,-17.066718809072093,-2.331362701529421e-18,-2.331362701529421e-18
43.050000000000004,-11.860161143524206,-17.01213482713371,-2.331648839218976e-18,-2.331648839218976e-18
43.12,-11.777388664212767,-16.957017900147488,-2.3319329799446312e-18,-2.3319329799446312e-18
43.19,-11.695193856928585,-16.901374752948186,-2.332215137643235e-18,-2.332215137643235e-18
43.26,-11.613572690078383,-16.8452123296321,-2.3324953261543697e-18,-2.3324953261543697e-18
43.33,-11.532521160205512,-16.78853778752233,-2.332773559221032e-18,-2.332773559221032e-18
43.4,-11.452035291793592,-16.73135849092826,-2.3330498504903077e-18,-2.3330498504903077e-18
43.47,-11.372111137071514,-16.673682004714017,-2.3333242135140382e-18,-2.3333242135140382e-18
43.54,-11.292744775819788,-16.615516087690477,-2.3335966617494893e-18,-2.3335966617494893e-18
43.61,-11.21393231517828,-16.556868685845405,-2.333867208560007e-18,-2.333867208560007e-18
43.68,-11.135669889455274,-16.497747925426232,-2.3341358672156768e-18,-2.3341358672156768e-18
43.75,-11.057953659937832,-16.438162105889706,-2.3344026508939703e-18,-2.3344026508939703e-18
43.82,-10.980779814703544,-16.378119692732685,-2.3346675726803965e-18,-2.3346675726803965e-18
43.89,-10.904144568433532,-16.31762931021815,-2.334930645569139e-18,-2.334930645569139e-18
43.96,-10.828044162226789,-16.25669973401028,-2.335191882463696e-18,-2.335191882463696e-18
44.03,-10.752474863415816,-16.195339883732256,-2.335451296177513e-18,-2.335451296177513e-18
44.1,-10.677432965383526,-16.13355881546035,-2.3357088994346098e-18,-2.3357088994346098e-18
44.17,-10.602914787381446,-16.07136571416743,-2.3359647048702067e-18,-2.3359647048702067e-18
44.24,-10.528916674349171,-16.008769886128935,-2.3362187250313414e-18,-2.3362187250313414e-18
44.31,-10.455434996735097,-15.945780751303943,-2.3364709723774874e-18,-2.3364709723774874e-18
44.38,-10.382466150318379,-15.88240783570383,-2.3367214592811636e-18,-2.3367214592811636e-18
44.45,-10.31000655603216,-15.818660763760484,-2.3369701980285403e-18,-2.3369701980285403e-18
44.52,-10.238052659788018,-15.754549250705903,-2.3372172008200444e-18,-2.3372172008200444e-18
44.59,-10.16660093230163,-15.690083094974545,-2.3374624797709547e-18,-2.3374624797709547e-18
44.660000000000004,-10.095647868919682,-15.62527217063946,-2.3377060469119977e-18,-2.3377060469119977e-18
44.730000000000004,-10.025189989447952,-15.560126419892859,-2.337947914189939e-18,-2.337947914189939e-18
44.800000000000004,-9.955223837980615,-15.49465584558138,-2.338188093468166e-18,-2.338188093468166e-18
44.87,-9.885745982730736,-15.428870503805918,-2.3384265965272725e-18,-2.3384265965272725e-18
44.94,-9.816753015861943,-15.362780496595438,-2.338663435065636e-18,-2.338663435065636e-18
45.01,-9.748241553321265,-15.296395964663844,-2.33889862069999e-18,-2.33889862069999e-18
45.08,-9.680208234673165,-15.22972708025845,-2.339132164965997e-18,-2.339132164965997e-18
45.15,-9.612649722934696,-15.162784040108255,-2.3393640793188088e-18,-2.3393640793188088e-18
45.22,-9.545562704411836,-15.095577058479758,-2.3395943751336346e-18,-2.3395943751336346e-18
45.29,-9.478943888536945,-15.028116360347568,-2.3398230637062955e-18,-2.3398230637062955e-18
45.36,-9.412790007707372,-14.960412174686711,-2.3400501562537776e-18,-2.3400501562537776e-18
45.43,-9.347097817125183,-14.89247472789301,-2.3402756639147853e-18,-2.3402756639147853e-18
45.5,-9.281864094637994,-14.824314237337514,-2.340499597750285e-18,-2.340499597750285e-18
45.57,-9.217085640580942,-14.755940905060545,-2.3407219687440493e-18,-2.3407219687440493e-18
45.64,-9.152759277619735,-14.687364911610423,-2.3409427878031944e-18,-2.3409427878031944e-18
45.71,-9.088881850594806,-14.618596410031577,-2.341162065758716e-18,-2.341162065758716e-18
45.78,-9.025450226366559,-14.54964552000628,-2.3413798133660195e-18,-2.3413798133660195e-18
45.85,-8.96246129366169,-14.480522322153835,-2.3415960413054503e-18,-2.3415960413054503e-18
45.92,-8.899911962920578,-14.411236852490658,-2.341810760182813e-18,-2.341810760182813e-18
45.99,-8.837799166145748,-14.341799097054261,-2.3420239805298965e-18,-2.3420239805298965e-18
46.06,-8.776119856751382,-14.272218986693769,-2.3422357128049865e-18,-2.3422357128049865e-18
46.13,-8.714871009413901,-14.202506392029239,-2.3424459673933815e-18,-2.3424459673933815e-18
46.2,-8.654049619923555,-14.132671118581616,-2.3426547546079e-18,-2.3426547546079e-18
46.27,-8.59365270503708,-14.062722902074873,-2.3428620846893875e-18,-2.3428620846893875e-18
46.34,-8.533677302331377,-13.99267140391148,-2.343067967807219e-18,-2.343067967807219e-18
46.410000000000004,-8.4741204700582,-13.922526206822006,-2.3432724140597978e-18,-2.3432724140597978e-18
46.480000000000004,-8.414979286999863,-13.852296810689387,-2.343475433475048e-18,-2.343475433475048e-18
46.550000000000004,-8.356250852325964,-13.781992628548002,-2.3436770360109115e-18,-2.3436770360109115e-18
46.62,-8.297932285451092,-13.711622982757431,-2.3438772315558318e-18,-2.3438772315558318e-18
46.69,-8.240020725893553,-13.641197101350503,-2.3440760299292413e-18,-2.3440760299292413e-18
46.76,-8.182513333135043,-13.570724114554919,-2.3442734408820425e-18,-2.3442734408820425e-18
46.83,-8.125407286481341,-13.500213051487489,-2.3444694740970858e-18,-2.3444694740970858e-18
46.9,-8.06869978492395,-13.429672837019817,-2.344664139189645e-18,-2.344664139189645e-18
46.97,-8.01238804700271,-13.359112288813908,-2.3448574457078905e-18,-2.3448574457078905e-18
47.04,-7.956469310669361,-13.288540114526104,-2.3450494031333535e-18,-2.3450494031333535e-18
47.11,-7.900940833152082,-13.217964909177425,-2.3452400208813945e-18,-2.3452400208813945e-18
47.18,-7.845799890820952,-13.147395152688233,-2.3454293083016637e-18,-2.3454293083016637e-18
47.25,-7.791043779054355,-13.076839207574967,-2.345617274678561e-18,-2.345617274678561e-18
47.32,-7.736669812106326,-13.006305316806497,-2.3458039292316875e-18,-2.3458039292316875e-18
47.39,-7.682675322974813,-12.935801601817488,-2.3459892811163044e-18,-2.3459892811163044e-18
47.46,-7.629057663270867,-12.865336060676052,-2.3461733394237745e-18,-2.3461733394237745e-18
47.53,-7.575814203088739,-12.794916566402758,-2.3463561131820144e-18,-2.3463561131820144e-18
47.6,-7.522942330876879,-12.724550865438037,-2.3465376113559347e-18,-2.3465376113559347e-18
47.67,-7.4704394533098535,-12.65424657625481,-2.3467178428478776e-18,-2.3467178428478776e-18
47.74,-7.418302995161132,-12.584011188113141,-2.3468968164980568e-18,-2.3468968164980568e-18
47.81,-7.366530399176782,-12.513852059953606,-2.3470745410849904e-18,-2.3470745410849904e-18
47.88,-7.315119125950038,-12.443776419425937,-2.3472510253259313e-18,-2.3472510253259313e-18
47.95,-7.264066653796739,-12.37379136204952,-2.347426277877293e-18,-2.347426277877293e-18
48.02,-7.213370478631648,-12.303903850502197,-2.3476003073350777e-18,-2.3476003073350777e-18
48.09,-7.163028113845627,-12.23412071403377,-2.3477731222352934e-18,-2.3477731222352934e-18
48.160000000000004,-7.11303709018367,-12.16444864800064,-2.3479447310543777e-18,-2.3479447310543777e-18
48.230000000000004,-7.063394955623787,-12.094894213517861,-2.348115142209609e-18,-2.348115142209609e-18
48.300000000000004,-7.014099275256736,-12.025463837224974,-2.348284364059523e-18,-2.348284364059523e-18
48.370000000000005,-6.965147631166591,-11.956163811161915,-2.3484524049043193e-18,-2.3484524049043193e-18
48.44,-6.916537622312144,-11.887000292751269,-2.3486192729862714e-18,-2.3486192729862714e-18
48.51,-6.868266864409144,-11.81797930488319,-2.3487849764901294e-18,-2.3487849764901294e-18
48.58,-6.820332989813337,-11.749106736099272,-2.3489495235435225e-18,-2.3489495235435225e-18
48.65,-6.772733647404343,-11.68038834087167,-2.349112922217355e-18,-2.349112922217355e-18
48.72,-6.725466502470334,-11.611829739973807,-2.349275180526207e-18,-2.349275180526207e-18
48.79,-6.678529236593516,-11.543436420939031,-2.3494363064287213e-18,-2.3494363064287213e-18
48.86,-6.631919547536415,-11.475213738603552,-2.3495963078280003e-18,-2.3495963078280003e-18
48.93,-6.585635149128952,-11.407166915730132,-2.3497551925719887e-18,-2.3497551925719887e-18
49.0,-6.539673771156309,-11.339301043708929,-2.3499129684538602e-18,-2.3499129684538602e-18
49.07,-6.494033159247579,-11.271621083332006,-2.3500696432124e-18,-2.3500696432124e-18
49.14,-6.448711074765184,-11.20413186563806,-2.350225224532385e-18,-2.350225224532385e-18
49.21,-6.4037052946950785,-11.136838092823917,-2.350379720044959e-18,-2.350379720044959e-18
49.28,-6.359013611537711,-11.06974433921951,-2.350533137328007e-18,-2.350533137328007e-18
49.35,-6.314633833199745,-11.002855052322953,-2.35068548390653e-18,-2.35068548390653e-18
49.42,-6.27056378288654,-10.936174553892565,-2.3508367672530093e-18,-2.3508367672530093e-18
49.49,-6.22680129899538,-10.869707041092566,-2.350986994787778e-18,-2.350986994787778e-18
49.56,-6.183344235009453,-10.80345658768945,-2.35113617387938e-18,-2.35113617387938e-18
49.63,-6.140190459392561,-10.737427145295895,-2.351284311844936e-18,-2.351284311844936e-18
49.7,-6.097337855484572,-10.671622544659286,-2.351431415950499e-18,-2.351431415950499e-18
49.77,-6.054784321397599,-10.606046496991935,-2.3515774934114126e-18,-2.3515774934114126e-18
49.84,-6.0125277699129045,-10.540702595340155,-2.351722551392664e-18,-2.351722551392664e-18
49.910000000000004,-5.970566128378522,-10.475594315989467,-2.3518665970092372e-18,-2.3518665970092372e-18
49.980000000000004,-5.928897338607599,-10.410725019903175,-2.3520096373264574e-18,-2.3520096373264574e-18
50.050000000000004,-5.887519356777436,-10.346097954191803,-2.352151679360344e-18,-2.352151679360344e-18
50.120000000000005,-5.846430153329247,-10.281716253610766,-2.3522927300779494e-18,-2.3522927300779494e-18
50.19,-5.80562771286861,-10.217582942083851,-2.352432796397703e-18,-2.352432796397703e-18
50.26,-5.765110034066605,-10.153700934250148,-2.3525718851897515e-18,-2.3525718851897515e-18
50.33,-5.72487512956166,-10.09007303703207,-2.352710003276293e-18,-2.352710003276293e-18
50.4,-5.684921025862072,-10.026701951222245,-2.352847157431914e-18,-2.352847157431914e-18
50.47,-5.645245763249197,-9.952427108020316,-2.3529833543839214e-18,-2.3529833543839214e-18
50.54,-5.605847395681344,-9.743444512537039,-2.353118600812671e-18,-2.353118600812671e-18
50.61,-5.566723990698312,-9.100502116073576,-2.3532529033518976e-18,-2.3532529033518976e-18
50.68,-5.527873629326607,-7.165968632466989,-2.353386268589037e-18,-2.353386268589037e-18
50.75,-5.489294405985319,-1.6437297533845265,-2.353518703065553e-18,-2.353518703065553e-18
50.82,-5.450984428392655,8.555234875953904,-2.3536502132772557e-18,-2.3536502132772557e-18
50.89,-5.412941817473117,57.76390343806263,-3.7894377558191685e-18,-2.353780805674621e-18
50.96,-5.375164707265348,99.50686413800672,-1.2801515420229124,-2.3539104866631055e-18
51.03,-5.337651244830596,99.78457397624187,-3.667415420938836,-2.354039262603463e-18
51.1,-5.300399590161835,99.78571421018762,-6.211536249204652,-2.354167139812056e-18
51.17,-5.263407916093512,99.78500593330479,-8.528189796721932,-2.3542941245611625e-18
51.24,-5.226674408211927,99.78429186433145,-10.508468056668043,-2.3544202230792893e-18
51.31,-5.190197264766235,99.78465096013139,-12.154095361870866,-2.354545441551471e-18
51.38,-5.153974696580074,99.78515531335592,-13.5037563072375,-2.35466978611958e-18
51.45,-5.118004926963807,99.78564468393283,-14.603782146189074,-2.3547932628826215e-18
51.52,-5.082286191627376,99.78611835525139,-15.497657295271921,-2.3549158778970372e-18
51.59,-5.0468167385937655,99.78657682191408,-16.222961396199054,-2.355037637177e-18
51.660000000000004,-5.011594828113066,99.7870205718036,-16.811069062978113,-2.3551585466947102e-18
51.730000000000004,-4.976618732577148,99.78745007722277,-17.287767620934545,-2.3552786123806876e-18
51.800000000000004,-4.941886736434912,99.78786579532408,-17.674096668041575,-2.355397840124063e-18
51.870000000000005,-4.90739713610816,99.78826816859464,-17.987161751877334,-2.355516235772866e-18
51.94,-4.8731482399080175,99.78865762532628,-18.240846235223938,-2.355633805134313e-18
52.01,-4.8391383679519695,99.78898905319592,-18.446408870294604,-2.3557505539750924e-18
52.08,-4.805365852081457,99.64422146818161,-18.612976234533964,-2.3558664880216453e-18
52.15,-4.771829035780064,99.45839938541647,-18.747945021918547,-2.3559816129604495e-18
52.22,-4.738526274092252,99.24994269408515,-18.857309326528267,-2.3560959344382953e-18
52.29,-4.705455933542692,99.01495409294434,-18.945926365110516,-2.3562094580625652e-18
52.36,-4.672616392056132,98.74830471270181,-19.017732003588048,-2.3563221894015055e-18
52.43,-4.640006038877842,98.44351350071932,-19.075915483646874,-2.356434133984503e-18
52.5,-4.607623274494605,98.09229861778613,-19.12306103813564,-2.3565452973023544e-18
52.57,-4.575466510556263,97.6839419373363,-19.161262655730457,-2.3566556848075368e-18
52.64,-4.543534169797807,97.20438111330039,-19.19221708000177,-2.3567653019144732e-18
52.71,-4.51182468596202,96.63489258729092,-19.217299168389292,-2.3568741539997994e-18
52.78,-4.480336503722646,95.95015131660176,-19.23762295604293,-2.3569822464026275e-18
52.85,-4.449068078608106,95.11532790491117,-19.25409113579576,-2.3570895844248086e-18
52.92,-4.4180178769257425,94.08168197618262,-19.267435151554,-2.35719617333119e-18
52.99,-4.387184375686589,92.77978871905519,-19.278247685702244,-2.3573020183498772e-18
53.06,-4.356566062530678,91.10903938423645,-19.287008983394927,-2.357407124672488e-18
53.13,-4.326161435652853,88.9213541298931,-19.29410818290904,-2.3575114974544084e-18
53.2,-4.295969003729107,85.99626282931675,-19.299860599443154,-2.357615141815044e-18
53.27,-4.265987285843436,82.00437908336386,-19.304521730026032,-2.3577180628380723e-18
53.34,-4.2362148114152,76.45945042449365,-19.308298601568097,-2.3578202655716902e-18
53.410000000000004,-4.2066501201269935,69.5012464906924,-19.311358966084747,-2.3579217550288656e-18
53.480000000000004,-4.177291761853017,62.95422954866621,-19.313838751502328,-2.3580225361875795e-18
53.550000000000004,-4.148138296587951,56.896457493196195,-19.31584809897826,-2.358122613991071e-18
53.620000000000005,-4.11918829437632,51.29132745758682,-19.317476254886554,-2.3582219933480802e-18
53.69,-4.090440335242362,46.1049794936574,-19.318795534749007,-2.3583206791330895e-18
53.76,-4.061893009120374,41.3060905574561,-19.31986453517249,-2.3584186761865622e-18
53.83,-4.03354491578555,36.865684016991445,-19.320730736452383,-2.358515989315179e-18
53.9,-4.0053946647853005,32.756953507404454,-19.321432611438404,-2.3586126232920754e-18
53.97,-3.977440875371055,28.955100048415368,-19.32195807677451,-2.358708582857076e-18
54.04,-3.949682176430536,25.43718142142873,-19.31979819118527,-2.3588038727169225e-18
54.11,-3.922117206420507,22.181972879901615,-19.314099937795234,-2.358898497545512e-18
54.18,-3.894744613299988,19.169838336962165,-19.30556933736035,-2.35899246198412e-18
54.25,-3.8675630544639397,16.382611239261344,-19.294737300596363,-2.359085770641632e-18
54.32,-3.8405711966774123,13.803484396066041,-19.28200531686094,-2.359178428094765e-18
54.39,-3.813767716010148,11.4169080880405,-19.267678590074436,-2.3592704388882992e-18
54.46,-3.787151297771645,9.208495831368738,-19.251990232169785,-2.359361807535293e-18
54.53,-3.760720636446672,7.164937220169911,-19.23511904394379,-2.35945253851731e-18
54.6,-3.7344744356312347,5.273917313851523,-19.21720266685213,-2.3595426362846362e-18
54.67,-3.7084114079689874,3.5244044526787897,-19.198347371615178,-2.3596321052564987e-18
54.74,-3.682530275088089,1.9239024671267704,-19.178635387974893,-2.359720949821283e-18
54.81,-3.6568297675385013,0.46927059798840687,-19.15813042578654,-2.3598091743367472e-18
54.88,-3.63130862472972,-0.8528762133315292,-19.136881857799523,-2.3598967831302372e-18
54.95,-3.6059655948689495,-2.0547648203135362,-19.114927906441793,-2.359983780498899e-18
55.02,-3.580799434899696,-3.147530624668685,-19.09229808519886,-2.3600701707098876e-18
55.09,-3.555808910440804,-4.141289944087059,-19.069015079079147,-2.360155958000577e-18
55.160000000000004,-3.530992795725904,-5.0452146392958195,-19.045096200747277,-2.3602411465787682e-18
55.230000000000004,-3.5063498735432956,-5.867606554381984,-19.020554523984515,-2.3603257406228977e-18
55.300000000000004,-3.4818789351762396,-6.615970039207936,-18.99539977053995,-2.360409744282239e-18
55.370000000000005,-3.457578780343675,-7.297081377177759,-18.96963900757584,-2.3604931616771082e-18
55.44,-3.433448217141341,-7.917054365498727,-18.943277198940567,-2.3605759968990646e-18
55.51,-3.4094860619833223,-8.48140161417867,-18.91631764310258,-2.360658254011114e-18
55.58,-3.3856911395439897,-8.9950913660075,-18.888762322797625,-2.360739937047905e-18
55.65,-3.3620622827003506,-9.462599810657123,-18.860612185591982,-2.36082105001593e-18
55.72,-3.3385983324748065,-9.887958986457274,-18.831867370146206,-2.3609015968937172e-18
55.79,-3.3152981379783033,-10.274800445177386,-18.80252738961126,-2.3609815816320315e-18
55.86,-3.292160556353884,-10.626394907678142,-18.77259128103387,-2.361061008154063e-18
55.93,-3.2691844527206273,-10.945688169015213,-18.74205772769186,-2.3611398803556222e-18
56.0,-3.246368700117987,-11.235333526281883,-18.710925159776696,-2.361218202105332e-18
56.07,-3.223712179450514,-11.497721005655698,-18.679191837679674,-2.361295977244814e-18
56.14,-3.2012137794329645,-11.735003660208578,-18.64685592123878,-2.3613732095888814e-18
56.21,-3.178872396535795,-11.949121199660448,-18.61391552760331,-2.3614499029257212e-18
56.28,-3.156686934931032,-12.14182119936382,-18.580368779826657,-2.3615260610170842e-18
56.35,-3.1346563064385236,-12.314678119852166,-18.546213847869346,-2.361601687598466e-18
56.42,-3.112779430472566,-12.469110351327993,-18.511448983357166,-2.361676786379295e-18
56.49,-3.0910552339888997,-12.606395480265727,-18.47607254917321,-2.361751361043108e-18
56.56,-3.06948265143208,-12.727683958389479,-18.440083044751944,-2.361825415247737e-18
56.63,-3.04806062468321,-12.834011338013477,-18.40347912777582,-2.3618989526254847e-18
56.7,-3.0267881030080424,-12.926309222332312,-18.366259632841615,-2.3619719767833036e-18
56.77,-3.0056640430054395,-13.005415064852704,-18.328423587556856,-2.362044491302974e-18
56.84,-2.9846874085561983,-13.072080938833537,-18.289970226441255,-2.362116499741278e-18
56.910000000000004,-2.9638571707722265,-13.126981385362635,-18.25089900293933,-2.3621880056301747e-18
56.980000000000004,-2.9431723079460785,-13.170720437528987,-18.211209599794906,-2.362259012476974e-18
57.050000000000004,-2.9226318055008407,-13.203837908007504,-18.170901937993616,-2.362329523764508e-18
57.120000000000005,-2.9022346559403682,-13.226815018204507,-18.12997618444324,-2.362399542951302e-18
57.19,-2.8819798587998644,-13.240079438852424,-18.08843275853238,-2.362469073471745e-18
57.26,-2.861866420596814,-13.244009804524051,-18.046272337684254,-2.362538118736257e-18
57.33,-2.841893354782249,-13.238939757891757,-18.00349586200286,-2.3626066821314543e-18
57.4,-2.8220596816923638,-13.225161573617836,-17.960104538093223,-2.362674767020321e-18
57.47,-2.8023644285004563,-13.202929406464634,-17.916099842124375,-2.3627423767423685e-18
57.54,-2.7828066291692206,-13.1724622034959,-17.871483522193497,-2.3628095146138033e-18
57.61,-2.7633853244033566,-13.133946316047817,-17.82625760004086,-2.3628761839276872e-18
57.68,-2.74409956160252,-13.087537843426539,-17.78042437215861,-2.3629423879540997e-18
57.75,-2.724948394814597,-13.033364736991421,-17.7339864103305,-2.363008129940298e-18
57.82,-2.705930884689308,-12.971528690365577,-17.686946561635242,-2.3630734131108775e-18
57.89,-2.6870460984321305,-12.902106838938849,-17.639307947942488,-2.3631382406679276e-18
57.96,-2.6682931097585496,-12.82515328955709,-17.591073964927222,-2.3632026157911913e-18
58.03,-2.64967099884862,-12.740700499294036,-17.542248280626286,-2.3632665416382204e-18
58.1,-2.6311788523018533,-12.651969444099825,-17.492834833558458,-2.3633300213445284e-18
58.17,-2.6128157630924154,-12.5638108701121,-17.44283783042823,-2.3633930580237476e-18
58.24,-2.5945808305246363,-12.476264676271787,-17.392261743432027,-2.3634556547677788e-18
58.31,-2.576473160188831,-12.389326618673968,-17.34111130718479,-2.3635178146469462e-18
58.38,-2.558491863917435,-12.30299248450227,-17.28939151528392,-2.3635795407101445e-18
58.45,-2.5406360597414337,-12.217258091670308,-17.237107616527226,-2.36364083598499e-18
58.52,-2.5229048718471048,-12.132119288473813,-17.184265110800816,-2.36370170347797e-18
58.59,-2.5052974305330618,-12.047571953253025,-17.130869744652717,-2.363762146174589e-18
58.660000000000004,-2.4878128721675945,-11.963611994064841,-17.076927506567724,-2.3638221670395157e-18
58.730000000000004,-2.4704503391463075,-11.88023534836433,-17.022444621958652,-2.3638817690167276e-18
58.800000000000004,-2.4532089798500576,-11.797437982695135,-16.967427547889283,-2.3639409550296573e-18
58.870000000000005,-2.4360879486031806,-11.715215892388427,-16.911882967543868,-2.3639997279813345e-18
58.94,-2.4190864056320125,-11.633565101269976,-16.85581778445827,-2.3640580907545276e-18
59.01,-2.4022035170236995,-11.552481661375024,-16.79923911652755,-2.3641160462118858e-18
59.08,-2.3854384546852945,-11.471961652670558,-16.742154289804787,-2.3641735971960817e-18
59.15,-2.3687903963031403,-11.392001182784707,-16.68457083210596,-2.3642307465299474e-18
59.22,-2.3522585253025348,-11.312596386742918,-16.62649646643545,-2.3642874970166145e-18
59.29,-2.3358420308076795,-11.23374342671062,-16.567939104246825,-2.364343851439651e-18
59.36,-2.319540107601907,-11.155438491742068,-16.50890683855339,-2.3643998125632e-18
59.43,-2.303351956088185,-11.07767779753514,-16.449407936902844,-2.3644553831321113e-18
59.5,-2.2872767822498967,-11.000457586191773,-16.389450834230296,-2.3645105658720795e-18
59.57,-2.271313797611894,-10.923774125983844,-16.329044125603804,-2.3645653634897766e-18
59.64,-2.2554622192018257,-10.847623711124184,-16.26819655887625,-2.364619778672984e-18
59.71,-2.2397212695117323,-10.772002661542603,-16.206917027257376,-2.3646738140907253e-18
59.78,-2.2240901764599084,-10.696907322666606,-16.145214561819465,-2.3647274723933977e-18
59.85,-2.2085681733530347,-10.62233406520667,-16.083098323949937,-2.3647807562129e-18
59.92,-2.193154498848571,-10.548279284945862,-16.020577597763957,-2.364833668162763e-18
59.99,-2.177848396917414,-10.47473940253358,-15.957661782489696,-2.3648862108382786e-18
60.06,-2.1626491168068127,-10.401710863283308,-15.894360384838844,-2.3649383868166256e-18
60.13,-2.147555913003546,-10.329190136974155,-15.830683011374376,-2.364990198656995e-18
60.2,-2.132568045197357,-10.257173717656043,-15.766639360887504,-2.3650416489007194e-18
60.27,-2.117684778244638,-10.185658123458394,-15.70223921679523,-2.3650927400713946e-18
60.34,-2.1029053821323767,-10.114639896402162,-15.637492439569586,-2.3651434746750036e-18
60.410000000000004,-2.088229131942344,-10.044115602215072,-15.572408959209344,-2.36519385520004e-18
60.480000000000004,-2.073655307815543,-9.974081830149942,-15.506998767764467,-2.365243884117631e-18
60.550000000000004,-2.0591831949168964,-9.904535192805948,-15.44127191192329,-2.3652935638816573e-18
60.620000000000005,-2.0448120834001875,-9.835472325952718,-15.375238485671936,-2.3653428969288734e-18
60.69,-2.03054126837324,-9.766889888357168,-15.308908623035077,-2.3653918856790285e-18
60.76,-2.016370049863345,-9.6987845616129,-15.242292490906708,-2.3654405325349838e-18
60.83,-2.002297732782927,-9.63115304997216,-15.175400281979218,-2.3654888398828308e-18
60.9,-1.9883236268954525,-9.56399208018015,-15.10824220777855,-2.3655368100920083e-18
60.97,-1.9744470467815718,-9.497298401311703,-15.040828491812807,-2.365584445515419e-18
61.04,-1.9606673118055007,-9.431068784610144,-14.973169362841304,-2.365631748489544e-18
61.11,-1.9469837460816362,-9.365300023328324,-14.905275048270482,-2.3656787213345585e-18
61.18,-1.933395678441405,-9.299988932571681,-14.837155767682809,-2.365725366354446e-18
61.25,-1.9199024424003421,-9.235132349143306,-14.76882172650423,-2.3657716858371093e-18
61.32,-1.9065033761254009,-9.170727131390928,-14.700283109815427,-2.3658176820544842e-18
61.39,-1.893197822402491,-9.106770159055708,-14.631550076311541,-2.3658633572626492e-18
61.46,-1.8799851286042426,-9.04325833312284,-14.562632752414794,-2.36590871370194e-18
61.53,-1.8668646466579946,-8.980188575673854,-14.493541226543853,-2.365953753597055e-18
61.6,-1.853835733014007,-8.917557829740574,-14.424285543543439,-2.3659984791571674e-18
61.67,-1.8408977486138967,-8.855363059160672,-14.35487569927736,-2.3660428925760325e-18
61.74,-1.8280500588592918,-8.793601248434761,-14.285321635387534,-2.3660869960320942e-18
61.81,-1.8152920335807041,-8.732269402585,-14.215633234221476,-2.366130791688594e-18
61.88,-1.8026230470066202,-8.67136454701512,-14.14582031393005,-2.366174281693676e-18
61.95,-1.7900424777328086,-8.61088372737186,-14.075892623737172,-2.366217468180492e-18
62.02,-1.7775497086918386,-8.550824009407764,-14.005859839382625,-2.3662603532673067e-18
62.09,-1.7651441271228154,-8.491182478845277,-13.935731558738906,-2.366302939057601e-18
62.160000000000004,-1.7528251245413238,-8.431956241242126,-13.865517297602635,-2.3663452276401765e-18
62.230000000000004,-1.740592096709583,-8.373142421857938,-13.795226485660764,-2.366387221089256e-18
62.300000000000004,-1.7284444436068076,-8.31473816552204,-13.724868462631543,-2.3664289214645856e-18
62.370000000000005,-1.7163815693997793,-8.256740636502457,-13.654452474579838,-2.3664703308115378e-18
62.440000000000005,-1.7044028824136208,-8.199147018376015,-13.583987670406183,-2.36651145116121e-18
62.51,-1.6925077951027738,-8.14195451389957,-13.513483098508667,-2.3665522845305237e-18
62.58,-1.680695724022181,-8.085160344882299,-13.44294770361647,-2.3665928329223257e-18
62.65,-1.6689660897986691,-8.02876175205905,-13.372390323793647,-2.366633098325484e-18
62.72,-1.65731831710253,-7.972755994964694,-13.301819687611548,-2.3666730827149856e-18
62.79,-1.6457518346193016,-7.917140351809501,-13.23124441148803,-2.366712788052035e-18
62.86,-1.6342660750217457,-7.861912119355475,-13.16067299719138,-2.3667522162841487e-18
62.93,-1.6228604749420212,-7.8070686127936355,-13.090113829506754,-2.3667913693452514e-18
63.0,-1.61153447494405,-7.752607165622238,-13.019575174062705,-2.3668302491557727e-18
63.07,-1.6002875194960788,-7.6985251295259,-12.949065175315242,-2.3668688576227367e-18
63.14,-1.589119056943429,-7.6448198742556235,-12.878591854686656,-2.3669071966398603e-18
63.21,-1.5780285394814397,-7.591488787509681,-12.808163108856307,-2.3669452680876426e-18
63.28,-1.5670154231285975,-7.5385292748153585,-12.737786708200352,-2.36698307383346e-18
63.35,-1.556079167699856,-7.485938759411552,-12.667470295377294,-2.3670206157316555e-18
63.42,-1.545219236780138,-7.433714682132164,-12.597221384056189,-2.3670578956236308e-18
63.49,-1.5344350976980263,-7.381854501290328,-12.527047357784166,-2.367094915337937e-18
63.56,-1.5237262214996363,-7.330355692563416,-12.456955468989902,-2.3671316766903616e-18
63.63,-1.5130920829226708,-7.279215748878839,-12.386952838119576,-2.3671681814840227e-18
63.7,-1.502532160370657,-7.228432180300592,-12.31704645290182,-2.3672044315094524e-18
63.77,-1.4920459358873617,-7.178002513916594,-12.247243167738045,-2.367240428544688e-18
63.84,-1.4816328951313862,-7.1279242937267355,-12.177549703214549,-2.3672761743553556e-18
63.910000000000004,-1.4712925273509387,-7.0781950805316844,-12.107972645732792,-2.367311670694761e-18
63.980000000000004,-1.4610243253587825,-7.0288124518224,-12.0385184472541,-2.3673469193039724e-18
64.05,-1.4508277855073572,-6.979774001670378,-11.969193425155147,-2.3673819219119083e-18
64.12,-1.4407024076640769,-6.931077340618583,-11.90000376219049,-2.3674166802354193e-18
64.19,-1.4306476951867992,-6.882720095573086,-11.83095550655847,-2.3674511959793755e-18
64.26,-1.4206631548994637,-6.834699909695392,-11.762054572066727,-2.3674854708367476e-18
64.33,-1.4107482970679035,-6.787014442295437,-11.69330673839371,-2.367519506488692e-18
64.4,-1.4009026353758225,-6.739661368725261,-11.624717651442435,-2.3675533046046307e-18
64.47,-1.3911256869009445,-6.6926383802733485,-11.556292823782847,-2.367586866842337e-18
64.54,-1.381416972091324,-6.645943184059625,-11.488037635179213,-2.3676201948480125e-18
64.61,-1.3717760147418254,-6.599573502931096,-11.41995733319887,-2.3676532902563715e-18
64.68,-1.3622023419707652,-6.55352707535814,-11.352057033898829,-2.3676861546907178e-18
64.75,-1.3526954841967176,-6.50780165533143,-11.284341722586705,-2.3677187897630287e-18
64.82000000000001,-1.3432549751154828,-6.462395012259492,-11.216816254652478,-2.3677511970740286e-18
64.89,-1.3338803516772135,-6.417304930866894,-11.149485356467714,-2.367783378213272e-18
64.96000000000001,-1.3245711540637037,-6.372529211093048,-11.082353626348821,-2.367815334759219e-18
65.03,-1.3153269256658349,-6.328065667991625,-11.0154255355811,-2.3678470682793152e-18
65.1,-1.3061472130611793,-6.283912131630595,-10.94870542950027,-2.3678785803300646e-18
65.17,-1.2970315659917608,-6.240066446992857,-10.882197528628334,-2.3679098724571107e-18
65.24,-1.2879795373419682,-6.196526473877476,-10.815905929860635,-2.3679409461953078e-18
65.31,-1.2789906831166271,-6.153290086801524,-10.749834607701064,-2.3679718030687993e-18
65.38,-1.27006456241922,-6.110355174902505,-10.683987415542411,-2.3680024445910918e-18
65.45,-1.261200737430262,-6.067719641841367,-10.618368086988957,-2.3680328722651294e-18
65.52,-1.2523987733858262,-6.025381405706104,-10.552980237218456,-2.3680630875833657e-18
65.59,-1.243658238556217,-5.983338398915939,-10.48782736438075,-2.3680930920278392e-18
65.66,-1.2349787042247968,-5.9415885681260825,-10.42291285103028,-2.3681228870702455e-18
65.73,-1.2263597446669556,-5.90012987413306,-10.358239965589886,-2.3681524741720094e-18
65.8,-1.2178009371292309,-5.858960291780616,-10.293811863843391,-2.3681818547843558e-18
65.87,-1.2093018618085705,-5.818077809866185,-10.229631590454396,-2.3682110303483814e-18
65.94,-1.2008621018317434,-5.777480431047913,-10.165702080508972,-2.3682400022951253e-18
66.01,-1.192481243234891,-5.737166171752258,-10.102026161079898,-2.36826877204564e-18
66.08,-1.184158874943223,-5.697133062082135,-10.038606552810169,-2.36829734101106e-18
66.15,-1.1758945887508543,-5.657379145725616,-9.97132363231045,-2.3683257105926712e-18
66.22,-1.167687979300783,-5.617902479865187,-9.802790175061592,-2.3683538821819808e-18
66.29,-1.1595386440650084,-5.578701135087543,-9.285099139139371,-2.3683818571607825e-18
66.36,-1.1514461833247858,-5.539773195293941,-7.725305937389848,-2.36840963690123e-18
66.43,-1.1434102001510222,-5.501116757611085,-3.22612046378549,-2.368437222765898e-18
66.5,-1.1354303003848065,-5.462729932302552,6.524367952331282,-2.3684646161078515e-18
66.57000000000001,-1.1275060926180769,-5.424610842680765,33.501283760138385,-2.368491818270714e-18
66.64,-1.1196371881744211,-5.3867576250194835,99.00298843274373,-0.997573333346859
66.71000000000001,-1.111823201090014,-5.349168428466838,99.78138291278611,-3.302353935758524
66.78,-1.104063748094685,-5.311841414958892,99.78581537141127,-5.857106551498349
66.85,-1.0963584485931201,-5.274774759133729,99.78513138548956,-8.216997480190832
66.92,-1.0887069246461925,-5.237966648246063,99.78440358493461,-10.24670881425369
66.99,-1.0811088009524263,-5.2014152820823725,99.78455570978377,-11.938189190399429
67.06,-1.0735637048295876,-5.165118872876549,99.78506143835646,-13.327306546825685
67.13,-1.0660712661964045,-5.1290756452260755,99.78555380931198,-14.460212696072373
67.2,-1.0586311175544154,-5.0932838360086965,99.78603039756939,-15.381089133277904
67.27,-1.0512428939699436,-5.057741694299625,99.78649168765914,-16.12841382885201
67.34,-1.0439062330561975,-5.0224474812892455,99.78693817036542,-16.734420721939028
67.41,-1.0366207749554948,-4.9873994702013205,99.78737032089693,-17.225645190057023
67.48,-1.0293861623216134,-4.952595946211717,99.7877885992196,-17.623753375768295
67.55,-1.0222020403022622,-4.918035206367621,99.78819345054389,-17.946366577082625
67.62,-1.0150680565216768,-4.883715559507263,99.78858530579765,-18.20778926568577
67.69,-1.0079838610633358,-4.849635326180133,99.78896458208403,-18.419622690464184
67.76,-1.000949106452798,-4.815792838567698,99.67524765185559,-18.59127146217332
67.83,-0.9939634476406574,-4.7821864404046135,99.49337540692883,-18.73035776889175
67.9,-0.9870265419856203,-4.748814486900416,99.28922925985384,-18.84305850429672
67.97,-0.980138049237699,-4.715675344661721,99.05935341878019,-18.934379040293805
68.04,-0.9732976315215217,-4.682767391614891,98.79882767068798,-19.008375305756964
68.11,-0.9665049533197609,-4.650089016929206,98.50144251153522,-19.0683338342018
68.18,-0.9597596814566765,-4.617638620940497,98.1592802988993,-19.11691769565253
68.25,-0.9530614850817728,-4.585414615075272,97.76211833298017,-19.156284760891808
68.32000000000001,-0.9464100356535723,-4.553415421775321,97.2965782473457,-19.188183537035712
68.39,-0.9398050069234993,-4.521639474422789,96.7448955801794,-19.214030825251843
68.46000000000001,-0.9332460749198785,-4.490085217265727,96.08311209792944,-19.234974647397646
68.53,-0.926732917932044,-4.4587511053441125,95.27837867527273,-19.25194523546402
68.60000000000001,-0.9202652164945604,-4.427635604416345,94.28487124498662,-19.265696348102825
68.67,-0.9138426533715522,-4.396737190886194,93.03752583582798,-19.27683874914121
68.74,-0.9074649135411446,-4.366054351730227,91.4423377637213,-19.285867334965015
68.81,-0.9011316841800112,-4.335585584425695,89.36130324291318,-19.293183115611896
68.88,-0.8948426546480307,-4.3053293968788715,86.58928700975349,-19.299111025860444
68.95,-0.88859751647305,-4.275284307353855,82.81974039264517,-19.303914357397616
69.02,-0.8823959633357538,-4.245448844401829,77.59840157471363,-19.30780645307435
69.09,-0.8762376910546401,-4.215821546790772,70.73112009256573,-19.310960182655034
69.16,-0.8701223975711005,-4.186400963435617,64.09218799385481,-19.313515620931323
69.23,-0.8640497829346039,-4.1571856533288685,57.949378380303536,-19.315586269227737
69.3,-0.8580195492879844,-4.128174185471651,52.26557289640993,-19.317264096631007
69.37,-0.852031400852832,-4.099365138805219,47.00643483282234,-19.318623624852194
69.44,-0.8460850439149841,-4.070757102142895,42.14020019305505,-19.319725238153165
69.51,-0.8401801868101201,-4.0423486741024615,37.63748450322017,-19.320617865349835
69.58,-0.8343165399094544,-4.014138463038972,33.47110417336417,-19.321341153014867
69.65,-0.8284938156055309,-3.986125086978018,29.61591130970173,-19.32192713207423
69.72,-0.8227117282981162,-3.958307173549416,26.048640960781547,-19.32051605559098
69.79,-0.8169699943801909,-3.9306833599213293,22.74776985794021,-19.315413910566917
69.86,-0.8112683322240387,-3.9032522927348197,19.693385781797293,-19.30736348871663
69.93,-0.805606462167433,-3.8760126280388243,16.86706675247707,-19.2969242549473
70.0,-0.7999841064999196,-3.848963031225556,14.25176930213128,-19.284518859922613
70.07000000000001,-0.7944009894491956,-3.8221021769663284,11.83172514457361,-19.27046829234609
70.14,-0.7888568371675824,-3.7954287491478,9.592345608777928,-19.255017512629134
70.21000000000001,-0.783351377718594,-3.768941440808635,7.520133250970685,-19.23835426939691
70.28,-0.7778843410635985,-3.742638954076579,5.602600104367723,-19.220623000910994
70.35000000000001,-0.7724554590485732,-3.716520000105951,3.828192066548656,-19.201935169734845
70.42,-0.7670644653909519,-3.6905832990155427,2.200009308816344,-19.18237699273129
70.49,-0.7617110956665633,-3.66482757982693,0.720224817562114,-19.16201525728467
70.56,-0.7563950872966618,-3.639251580403187,-0.624760534770566,-19.140901722982086
70.63,-0.7511161795350484,-3.61385404738801,-1.8473766296286067,-19.119076471684174
70.7,-0.7458741134552803,-3.588633736145235,-2.9589494074816582,-19.096570471381682
70.77,-0.7406686319379718,-3.5635894106987656,-3.9697725028879125,-19.073407549025003
70.84,-0.7354994796581826,-3.5387198436728906,-4.88918166796834,-19.049605916678598
70.91,-0.7303664030728934,-3.5140238162330006,-5.725629390456522,-19.02517935833642
70.98,-0.725269150408571,-3.4895001180266965,-6.486757859614376,-19.000138157632012
71.05,-0.7202074716488185,-3.465147547125287,-7.179469014198999,-18.97448982672603
71.12,-0.715181118522112,-3.440964909965682,-7.809990851956861,-18.94823968189031
71.19,-0.7101898444896233,-3.4169510212926637,-8.383939516307878,-18.921391300326967
71.26,-0.7052334047331272,-3.393104704101551,-8.906376925372731,-18.89394688455299
71.33,-0.700311556142994,-3.369424789581237,-9.381863889899183,-18.865907554515868
71.4,-0.6954240573062638,-3.3459101170576115,-9.814508795176163,-18.83727358295334
71.47,-0.6905706684948066,-3.322559533937364,-10.208012009976642,-18.80804458598288
71.54,-0.6857511516535636,-3.2993718956521567,-10.565706242752471,-18.77821967822071
71.61,-0.6809652703888698,-3.2763460656031733,-10.890593099469223,-18.74779759967527
71.68,-0.676212789956861,-3.2534809151060404,-11.185376114683239,-18.716776820082075
71.75,-0.6714934772519575,-3.230775323336117,-11.452490532430362,-18.68515562512942
71.82000000000001,-0.6668071007954327,-3.208228177274149,-11.694130109827876,-18.65293218808188
71.89,-0.662153430724057,-3.1858383716522916,-11.91227120673399,-18.620104629575255
71.96000000000001,-0.6575322387788253,-3.163604808900494,-12.108694411427786,-18.586671067784984
72.03,-0.6529432982937591,-3.141526399093242,-12.285003936600756,-18.552629660721493
72.10000000000001,-0.6483863841847908,-3.119602059896661,-12.442645003111053,-18.517978642054032
72.17,-0.6438612729387216,-3.097830716515977,-12.582919411750371,-18.48271635158635
72.24,-0.6393677426022595,-3.076211301643325,-12.706999486276883,-18.446841261287716
72.31,-0.6349055727711317,-3.0547427554059183,-12.815940554560408,-18.410351997608014
72.38,-0.6304745445792753,-3.0334240253145617,-12.910692119117146,-18.373247360666536
72.45,-0.6260744406881008,-3.0122540662125123,-12.992107853729207,-18.335526340792814
72.52,-0.6217050452758327,-2.9912318402246902,-13.06095454932522,-18.29718813280888
72.59,-0.6173661440269227,-2.9703563167072273,-13.117920119865516,-18.258232148370652
72.66,-0.6130575241215386,-2.9496264721973637,-13.163620767616752,-18.218658026628628
72.73,-0.6087789742251252,-2.9290412903636764,-13.198607396878545,-18.178465643421458
72.8,-0.6045302844780382,-2.908599761956651,-13.223371355885883,-18.137655119178365
72.87,-0.6003112464852519,-2.888300884759586,-13.238349578193318,-18.096226825676034
72.94,-0.5961216533061358,-2.8681436635398296,-13.24392918728294,-18.054181391770484
73.01,-0.5919612994443061,-2.8481271100003505,-13.240451621359469,-18.0115197082048
73.08,-0.5878299808375451,-2.828250242731633,-13.228216329235003,-17.968242931576846
73.15,-0.5837274948477924,-2.808512087163905,-13.207484082797748,-17.92435248753792
73.22,-0.5796536402512056,-2.7889116755196848,-13.178479946742303,-17.879850073282462
73.29,-0.5756082172282907,-2.7694480467666556,-13.141395941955839,-17.83473765938002
73.36,-0.5715910273541011,-2.750120246570858,-13.09639343515211,-17.78901749099354
73.43,-0.5676018735885044,-2.7309273272502024,-13.04360528397485,-17.742692088522123
73.5,-0.5636405602665189,-2.7118683477282977,-12.983137763809376,-17.69576424770172
73.57000000000001,-0.5597068930887149,-2.6929423734885973,-12.915072299906269,-17.648237039193294
73.64,-0.5558006791116855,-2.6741484765288543,-12.83946702609744,-17.600113807684885
73.71000000000001,-0.5519217267385828,-2.655485735315888,-12.756358189340421,-17.55139817053152
73.78,-0.5480698457097195,-2.6369532347406626,-12.667810544258133,-17.5020940159549
73.85000000000001,-0.5442448470932377,-2.6185500660736705,-12.579541975682872,-17.45220550082312
73.92,-0.5404465432758415,-2.6002753269206194,-12.491886548853794,-17.401737048029474
73.99,-0.5366747479535945,-2.5821281211784264,-12.404840014281062,-17.350693343488324
74.06,-0.5329292761227824,-2.564107558991507,-12.318398153629058,-17.299079332765285
74.13,-0.5292099440708381,-2.5462127567083717,-12.232556779355779,-17.24690021735832
74.2,-0.525516569367331,-2.5284428368385092,-12.147311734363077,-17.19416145064587
74.27,-0.5218489708550185,-2.5107969280095768,-12.062658891657186,-17.14086873351777
74.34,-0.518206968640961,-2.4932741649248746,-11.978594154019143,-17.08702800970459
74.41,-0.5145903840876984,-2.4758736883211165,-11.895113453684601,-17.032645460820547
74.48,-0.5109990398044866,-2.458594644926488,-11.812212752032654,-16.977727501135227
74.55,-0.5074327596385989,-2.4414361874189936,-11.729888039283251,-16.92228077208919
74.62,-0.503891368666684,-2.4243974743850907,-11.648135334202811,-16.86631213656836
74.69,-0.5003746931861871,-2.4074776702786043,-11.566950683817707,-16.80982867295211
74.76,-0.496882560706829,-2.3906759453799293,-11.486330163135207,-16.752837668949866
74.83,-0.4934147999421469,-2.3739914757555063,-11.406269874871615,-16.695346615240997
74.9,-0.4899712408010918,-2.3574234432175807,-11.326765949187203,-16.637363198932604
74.97,-0.4865517143796863,-2.3409710352842388,-11.247814543427744,-16.578895296849907
75.04,-0.4831560529527396,-2.3246334451397153,-11.169411841872245,-16.519950968673673
75.11,-0.47978408996562094,-2.3084098715949795,-11.091554055486673,-16.4605384499391
75.18,-0.47643566002609006,-2.292299519048584,-11.014237421683399,-16.400666144910442
75.25,-0.4731105988961852,-2.2763015974477923,-10.93745820408609,-16.34034261934546
75.32000000000001,-0.4698087434841666,-2.26041532224997,-10.861212692299825,-16.279576593163746
75.39,-0.4665299318365181,-2.2446399143842393,-10.785497201686221,-16.218376933032562
75.46000000000001,-0.4632740031300021,-2.2289746002134043,-10.71030807314331,-16.156752644883863
75.53,-0.46004079766377265,-2.21341861149613,-10.635641672890019,-16.09471286637583
75.60000000000001,-0.45683015685154105,-2.1979711853493926,-10.56149439225499,-16.032266859311875
75.67,-0.45364192321379815,-2.1826315642111798,-10.487862647469617,-15.969424002030086
75.74,-0.4504759403700897,-2.167398995803452,-10.414742879465068,-15.906193781775515
75.81,-0.44733205303134616,-2.1522727330953613,-10.34213155367316,-15.842585787067561
75.88,-0.44421010699226576,-2.1372520342667207,-10.270025159830903,-15.778609700074314
75.95,-0.441109949123751,-2.1223361626717243,-10.198420211788559,-15.714275289005396
76.02,-0.4380314273653977,-2.1075243868029263,-10.127313247321082,-15.649592400534477
76.09,-0.43497439071803656,-2.0928159802554585,-10.056700827942805,-15.584570952262233
76.16,-0.43193868923632667,-2.0782102216915006,-9.986579538725191,-15.519220925230217
76.23,-0.428924174021401,-2.063706394804997,-9.916945988117597,-15.453552356495587
76.3,-0.42593069721356275,-2.0493037882866143,-9.84779680777086,-15.387575331776342
76.37,-0.4229581119850334,-2.0350016957889423,-9.779128652363648,-15.321299978176235
76.44,-0.4200062725327507,-2.020799415891936,-9.710938199431409,-15.254736456998131
76.51,-0.41707503407121643,-2.0066962520685965,-9.643222149197875,-15.187894956654132
76.58,-0.414164252825396,-1.9926915126508893,-9.57597722440896,-15.120785685680358
76.65,-0.41127378602366566,-1.9787845107958983,-9.509200170169025,-15.05341886586388
76.72,-0.40840349189080993,-1.9649745644522143,-9.442887753779347,-14.98580472548879
76.79,-0.4055532296410673,-1.9512609963265553,-9.377036764578763,-14.917953492707982
76.86,-0.40272285947122516,-1.9376431338506195,-9.311644013786388,-14.849875389046801
76.93,-0.39991224255376223,-1.9241203091481665,-9.246706334346333,-14.781580623044276
77.0,-0.3971212410300396,-1.910691859002327,-9.182220580774336,-14.713079384037155
77.07000000000001,-0.3943497180035384,-1.8973571248231391,-9.118183629006245,-14.644381836091611
77.14,-0.3915975375331455,-1.884115452615309,-9.054592376248308,-14.575498112087043
77.21000000000001,-0.3888645646264856,-1.8709661929461956,-8.99144374082918,-14.506438307955921
77.28,-0.3861506652332997,-1.8579087009140172,-8.928734662053571,-14.437212477083282
77.35000000000001,-0.38345570623887043,-1.8449423361162771,-8.866462100057545,-14.367830624869036
77.42,-0.3807795554574925,-1.8320664626184113,-8.804623035665324,-14.298302703455883
77.49,-0.37812208162598954,-1.8192804489226488,-8.743214470247649,-14.228638606625198
77.56,-0.3754831543972753,-1.8065836679370935,-8.682233425581533,-14.158848164862915
77.63,-0.3728626443339603,-1.793975496945016,-8.62167694371148,-14.088941140597049
77.7,-0.3702604229020034,-1.781455317574359,-8.561542086812015,-14.018927223608156
77.77,-0.3676763624644068,-1.7690225157674586,-8.501825937051576,-13.94881602661367
77.84,-0.3651103362749559,-1.7566764817509695,-8.442525596457655,-13.87861708102674
77.91,-0.36256221847200243,-1.744416610006003,-8.38363818678321,-13.808339832889827
77.98,-0.36003188407229075,-1.7322422992384723,-8.32516084937426,-13.737993638983102
78.05,-0.35751920896482786,-1.7201529523496395,-8.26709074503866,-13.667587763107294
78.12,-0.3550240699047957,-1.7081479764068737,-8.209425053916034,-13.597131372540401
78.19,-0.35254634450750605,-1.6962267826146056,-8.152160975348787,-13.526633534667427
78.26,-0.3500859112423979,-1.6843887862854887,-8.095295727754227,-13.456103213782
78.33,-0.347642649427076,-1.6726334068117574,-8.038826548497715,-13.385549268058536
78.4,-0.34521643922139195,-1.6609600676367873,-7.982750693766865,-13.314980446693346
78.47,-0.34280716162156577,-1.6493681962268498,-7.927065438446718,-13.244405387212879
78.54,-0.3404146984543493,-1.6378572240430642,-7.8717680759959245,-13.173832612947102
78.61,-0.33803893237122934,-1.6264265865135452,-7.81685591832386,-13.103270530665808
78.68,-0.3356797468426722,-1.6150757230057449,-7.76232629566868,-13.032727428375487
78.75,-0.33333702615240784,-1.603804076798984,-7.708176556476286,-12.962211473274195
78.82000000000001,-0.3310106553917541,-1.5926110950571768,-7.654404067280198,-12.891730709861744
78.89,-0.3287005204539805,-1.5814962288017433,-7.601006212582285,-12.821293058202373
78.96000000000001,-0.32640650802871163,-1.5704589328847125,-7.547980394734372,-12.750906312336927
79.03,-0.32412850559636885,-1.5594986659620098,-7.495324033820666,-12.680578138841458
79.10000000000001,-0.32186640142265177,-1.548614890466933,-7.443034567541035,-12.610316075529074
79.17,-0.31962008455305757,-1.5378070725838096,-7.391109451095077,-12.54012753029173
79.24,-0.31738944480743886,-1.52707468222184,-7.339546157066992,-12.470019780078625
79.31,-0.3151743727745992,-1.5164171929891206,-7.288342175311246,-12.399999970007695
79.38,-0.31297475980692663,-1.5058340821668492,-7.237495012838996,-12.330075112606792
79.45,-0.31079049801506503,-1.4953248306837092,-7.187002193705278,-12.260252087180891
79.52,-0.30862148026262154,-1.4848889230904312,-7.1368612588969365,-12.190537639301784
79.59,-0.3064676001609122,-1.4745258475345333,-7.087069766221302,-12.120938380416572
79.66,-0.3043287520637431,-1.464235095735235,-7.037625290195579,-12.05146078757133
79.73,-0.302204831062229,-1.4540161629585473,-6.988525421936963,-11.982111203246193
79.8,-0.3000957329796474,-1.4438685479925362,-6.939767769053455,-11.912895835298235
79.87,-0.29800135436632885,-1.4337917531227564,-6.891349955535381,-11.843820757008343
79.94,-0.29592159249458266,-1.4237852841078584,-6.843269621647587,-11.77489190722846
80.01,-0.2938563453536583,-1.4138486501553642,-6.795524423822332,-11.706115090625463
80.08,-0.29180551164474183,-1.4039813638976115,-6.7481120345528405,-11.637495978017997
80.15,-0.2897689907759873,-1.3941829413678655,-6.7010301422875225,-11.569040106802596
80.22,-0.28774668285758276,-1.3844529019765965,-6.654276451324856,-11.500752881465486
80.29,-0.2857384886968509,-1.3747907684879241,-6.607848681708923,-11.432639574176434
80.36,-0.28374430979338344,-1.3651960669962249,-6.561744569125574,-11.36470532546111
80.43,-0.2817640483342097,-1.3556683269029013,-6.5159618647992525,-11.2969551449484
80.5,-0.2797976071889994,-1.3462070808933135,-6.4704983353904435,-11.229393912189243
80.57000000000001,-0.2778448899052981,-1.3368118649138736,-6.4253517628937376,-11.162026377543514
80.64,-0.2759058007037966,-1.327482218149296,-6.380519944536538,-11.0948571631316
80.71000000000001,-0.2739802444736327,-1.3182176830000087,-6.336000692678373,-11.027890763847351
80.78,-0.2720681267677262,-1.3090178050597205,-6.29179183471081,-10.961131548429137
80.85000000000001,-0.27016935379814644,-1.2998821330931465,-6.247891212957998,-10.894583760585828
80.92,-0.26828383243151205,-1.2908102190138846,-6.204296684577793,-10.828251520174526
80.99,-0.26641147018442274,-1.281801617862452,-6.161006121463494,-10.762138824427021
81.06,-0.26455217521892294,-1.2728558877844687,-6.118017410146161,-10.696249549221953
81.13,-0.26270585633799776,-1.263972590008998,-6.075328451697532,-10.630587450399744
81.2,-0.2608724229810991,-1.255151288827033,-6.03293716163352,-10.565156165117457
81.27,-0.2590517852197043,-1.2463915515701387,-5.990841469818294,-10.499959213240757
81.34,-0.2572438537529049,-1.237692948589237,-5.94903932036893,-10.434999998770326
81.41,-0.25544853990302663,-1.2290550532335445,-5.907528671560649,-10.370281811300034
81.48,-0.2536657556112799,-1.2204774418296531,-5.866307495732614,-10.30580782750431
81.55,-0.25189541343344035,-1.2119596936607593,-5.825373779194304,-10.241581112652263
81.62,-0.25013742653556004,-1.203501390946037,-5.784725522132435,-10.177604622146092
81.69,-0.248391708689708,-1.1951021188201534,-5.744360738518467,-10.113881203081464
81.76,-0.2466581742697412,-1.1867614653129288,-5.704277456016648,-10.050413595827614
81.83,-0.24493673824710446,-1.178479021329138,-5.664473715892616,-9.986532880704996
81.9,-0.24322731618665974,-1.1702543806284513,-5.624947572922559,-9.849926026174645
81.97,-0.24152982424254482,-1.1620871398055168,-5.585697095302915,-9.429181815087839
82.04,-0.2398441791540607,-1.1539768982701806,-5.54672036456063,-8.155463618926724
82.11,-0.23817029824158775,-1.145923258227846,-5.50801547546395,-4.438997465387332
82.18,-0.23650809940253026,-1.1379258246599666,-5.469580535933747,4.656587648835374
82.25,-0.2348575011072893,-1.1299842053046802,-5.431413666955393,20.284273020123038
82.32000000000001,-0.7452875797689273,-1.122098010637573,-5.393513002491171,97.82172321718605
82.39,-2.7968692277020377,-1.1142668538525808,-5.355876689393209,99.77381821902694
82.46000000000001,-5.315148845442934,-1.1064903508430217,-5.318502887316943,99.7858949328572
82.53,-7.723139789555989,-1.0987681201827628,-5.281389768635121,99.78526459834274
82.60000000000001,-9.82454872508484,-1.091099783107516,-5.244535518352315,99.78453874946113
82.67,-11.587383370724917,-1.0834849634962658,-5.207938334019959,99.7844636919274
82.74,-13.039598331138862,-1.0759232878528262,-5.171596425651923,99.78496786159133
82.81,-14.225720070799317,-1.0684143852875263,-5.135508015640576,99.78546320156231
82.88,-15.19054106211824,-1.0609578874990229,-5.0996713386733905,99.78594269802012
82.95,-15.973799474936623,-1.05355342875624,-5.06408464165004,99.7864068032456
83.02,-16.60905226598005,-1.0462006458804356,-5.0287461836000205,99.7868560107449
83.09,-17.12402579581783,-1.038899178227392,-4.993654235600768,99.78729079862278
83.16,-17.541398171208492,-1.0316486676697307,-4.95880708069629,99.78771162965032
83.23,-17.879629230781067,-1.024448758579351,-4.924203013816299,99.78811895175329
83.3,-18.153710272347784,-1.0172990978099898,-4.889840341695843,99.7885131984878
83.37,-18.375802009831368,-1.010199334679906,-4.855717382795439,99.78889478950099
83.44,-18.55576356037363,-1.0031491209546821,-4.8218324672217,99.70626518925614
83.51,-18.701585869231067,-0.9961481108301472,-4.788183936648452,99.52873974966057
83.58,-18.81974482358641,-0.9891959609154203,-4.754770144238355,99.32891390581582
83.65,-18.91548814608867,-0.9822923302160692,-4.721589454564998,99.10414942921524
83.72,-18.993068172876466,-0.9754368801173896,-4.688640243535495,98.8497352595628
83.79,-19.055930598115307,-0.9686292743677988,-4.65592089831356,98.55972798874429
83.86,-19.10686746400207,-0.9618691790623464,-4.623429817243058,98.22656589343528
83.93,-19.14814114874527,-0.9551562626263395,-4.591165409772051,97.84050917665091
84.0,-19.181584841930775,-0.9484901957990819,-4.5591260963773115,97.38884432381951
84.07000000000001,-19.208683962618775,-0.9418706516177276,-4.527310308489314,96.8547364549306
84.14,-19.230642133321364,-0.9352973054012452,-4.495716488417703,96.21554812864616
84.21000000000001,-19.248434638822452,-0.9287698347344965,-4.464343089277232,95.44033804807985
84.28,-19.262851743681185,-0.9222879194524238,-4.4331885749141655,94.48608353586474
84.35000000000001,-19.27453379214639,-0.9158512416243494,-4.40225141983316,93.29189853326899
84.42,-19.28399964935783,-0.9094594855383833,-4.371530109124602,91.77009260491249
84.49,-19.291669747019455,-0.9031123376859402,-4.341023138392401,89.79228814164772
84.56,-19.29788475711045,-0.896809486746365,-4.3107290136822725,87.16802242939134
84.63,-19.302920723028507,-0.8905506235716637,-4.280646251410434,83.61273099132508
84.7,-19.307001320219708,-0.8843354411713436,-4.250773378292798,78.70343781137636
84.77,-19.310307790856122,-0.8781636346973566,-4.221108931274598,72.01556766207068
84.84,-19.312986993814945,-0.872034901429149,-4.19165145746047,65.28064348423176
84.91,-19.315157927503304,-0.8659489407588157,-4.162399514044981,59.0490242785341
84.98,-19.316917015243764,-0.8599054541763566,-4.133351668243616,53.28305336614399
85.05,-19.318342387974024,-0.8539041452550375,-4.10450649722419,47.94789615572083
85.12,-19.31949735447934,-0.8479447196368525,-4.075862588038718,43.01132816215501
85.19,-19.320433213290208,-0.8420268850180864,-4.047418537555728,38.44353899906653
85.26,-19.321191531137394,-0.8361503511349806,-4.019172952392997,34.21695113607782
85.33,-19.32180598908183,-0.8303148297494969,-3.9911244488507296,30.306052303927842
85.4,-19.321027556124,-0.8245200346351809,-3.963271652845181,26.687240515482333
85.47,-19.31650961452498,-0.8187656815631251,-3.935613199842694,23.33868074916375
85.54,-19.308928455954245,-0.8130514882880281,-3.9081477347941793,20.240172413781856
85.61,-19.29887190980877,-0.807377174534353,-3.880873912070013,17.373026780654943
85.68,-19.286783628716325,-0.8017424619825808,-3.853790395395364,14.719953630703042
85.75,-19.273000254034432,-0.7961470742555612,-3.826895857785943,12.26495642126263
85.82000000000001,-19.257778486055145,-0.790590736904957,-3.8001889814841725,9.99323533008211
85.89,-19.24131493252752,-0.7850731773977843,-3.773668457895773,7.891097582644447
85.96000000000001,-19.2237607563857,-0.7795941251030459,-3.7473329875267654,5.945874513937528
86.03,-19.20523255357209,-0.7741533112784587,-3.7211812799208888,4.1458448573399656
86.10000000000001,-19.185820480809106,-0.7687504690572723,-3.695212053597428,2.4892857577353977
86.17,-19.165594364892996,-0.7633853334351818,-3.6694240359894503,0.9831618344211583
86.24,-19.144608321577568,-0.7580576412573294,-3.643815963382451,-0.3857433461328126
86.31,-19.12290426754224,-0.752767131205399,-3.6183865808534,-1.630070590740986
86.38,-19.100514605596338,-0.7475135437847984,-3.593134642210194,-2.761344155757687
86.45,-19.077464288956918,-0.7422966213119333,-3.5680589099315076,-3.7900425052681634
86.52,-19.05377241668354,-0.7371161079015689,-3.5431581551070446,-4.7256724343893035
86.59,-19.029453473250328,-0.731971749454279,-3.518431157378181,-5.576843805020089
86.66,-19.00451829663177,-0.7268632936439849,-3.4938767048790047,-6.351342922835014
86.73,-18.978974838242035,-0.7217904899055789,-3.469493594177747,-7.056203193464417
86.8,-18.952828762514525,-0.7167530894226349,-3.4452806302185994,-7.697772164009843
86.87,-18.926083922350557,-0.7117508451152059,-3.4212366262639247,-8.281774410566676
86.94,-18.898742738034045,-0.7067835116277047,-3.397360403836844,-8.813369996417187
87.01,-18.870806500731067,-0.7018508453168709,-3.373650792664213,-9.297208418294051
87.08,-18.84227561680821,-0.6969526042398204,-3.3501066306199743,-9.737478095407237
87.15,-18.813149805503283,-0.6920885481421797,-3.3267267636688937,-10.137951550570408
87.22,-18.783428259665868,-0.6872584384463015,-3.303510045810665,-10.502026494991666
87.29,-18.753109777133186,-0.6824620382395643,-3.2804553390243956,-10.832763066210468
87.36,-18.722192868654645,-0.6776991122627518,-3.2575615132134565,-11.132917488620135
87.43,-18.690675847005053,-0.6729694268985145,-3.234827446150711,-11.404972432946739
87.5,-18.658556900941242,-0.6682727501599115,-3.212252023424103,-11.65116434875532
87.57000000000001,-18.625834156891,-0.6636088516790329,-3.189834138382613,-11.873508035414334
87.64,-18.592505730666122,-0.6589775026956998,-3.1675726920825777,-12.073818704147218
87.71000000000001,-18.55856977102394,-0.6543784760462453,-3.1454665932343704,-12.25373176845807
87.78,-18.52402449653428,-0.6498115461523726,-3.1235147581494402,-12.414720583527393
87.85000000000001,-18.48886822691931,-0.6452764890100906,-3.101716110687706,-12.558112337992222
87.92,-18.453099409804487,-0.6407730821787281,-3.080069582205308,-12.685102284458578
87.99,-18.416716643637226,-0.6363011047700227,-3.0585741115027085,-12.796766478557226
88.06,-18.37971869738475,-0.6318603374372874,-3.037228644773146,-12.894073180617495
88.13,-18.34210452750747,-0.6274505623646524,-3.0160321355514337,-12.977893059263037
88.2,-18.303873292611176,-0.6230715632563814,-2.9949835446631075,-13.049008322515853
88.27,-18.265024366107376,-0.6187231253262633,-2.9740818401739157,-13.108120889362361
88.34,-18.225557347150996,-0.614405035287077,-2.9533259973396504,-13.155859703181163
88.41,-18.185472070076557,-0.6101170813401309,-2.9327149985563215,-13.192787277922545
88.48,-18.144768612514802,-0.6058590531648741,-2.9122478333106643,-13.219405558414403
88.55,-18.103447302340186,-0.601630741908581,-2.891923498130985,-13.23616116758671
88.62,-18.061508723573855,-0.5974319401761076,-2.87174099653834,-13.243450105690462
88.69,-18.018953721346104,-0.5932624420197189,-2.851699338998042,-13.241621959668771
88.76,-17.975783406005103,-0.5891220429289882,-2.831797542871506,-13.230983674649668
88.83,-17.931999156444995,-0.5850105398207661,-2.81203463236841,-13.211802934006318
88.9,-17.88760262271521,-0.5809277310292199,-2.7924096384991874,-13.184311189509081
88.97,-17.842595727963644,-0.576873416295942,-2.772921599027848,-13.148706378716279
89.04,-17.796980669758867,-0.5728473967601276,-2.753569558425105,-13.10515536286334
89.11,-17.750759920830543,-0.5688494749488217,-2.734352567821837,-13.053796115063305
89.18,-17.703936229262183,-0.5648794547672329,-2.7152696849628586,-12.994739685580655
89.25,-17.656512618166463,-0.5609371414891153,-2.6963199741610095,-12.928071968244115
89.32000000000001,-17.60849238487004,-0.5570223417472183,-2.677502506251553,-12.853855289685628
89.39,-17.559879099632123,-0.5531348635238015,-2.6588163585468907,-12.772129840999057
89.46000000000001,-17.510676603919208,-0.5492745161412167,-2.640260614791583,-12.684030706438806
89.53,-17.460889008256302,-0.5454411102525563,-2.6218343651176785,-12.595649484333348
89.60000000000001,-17.410520689674083,-0.5416344578323653,-2.603536706000348,-12.507882184606522
89.67,-17.359576288769983,-0.5378543721674195,-2.585366740213821,-12.420724552033676
89.74,-17.30806070640067,-0.5341006678475677,-2.5673235767876266,-12.3341723626117
89.81,-17.25597910002256,-0.5303731607566373,-2.5494063309631305,-12.248221423196389
89.88,-17.203336879696597,-0.5266716680634037,-2.531614124150372,-12.16286757115069
89.95,-17.150139703773114,-0.5229960082126235,-2.513946083885195,-12.078106674003404
90.02,-17.09639347427238,-0.5193460009161286,-2.4964013437866743,-11.993934629117778
90.09,-17.04210433197612,-0.5157214671439837,-2.4789790435148333,-11.910347363369645
90.16,-16.987278651245212,-0.5121222291157057,-2.46167832872865,-11.827340832834608
90.23,-16.931923034578652,-0.5085481102915428,-2.444498351044354,-11.7449110224839
90.3,-16.876044306928687,-0.5049989353638168,-2.4274382679940074,-11.66305394588852
90.37,-16.819649509787105,-0.5014745302483239,-2.4104972429843725,-11.581765644931279
90.44,-16.76274589505748,-0.4979747220757954,-2.3936744452560577,-11.50104218952642
90.51,-16.705340918728083,-0.4944993391834205,-2.37696904984295,-11.420879677346418
90.58,-16.647442234360234,-0.49104821110642505,-2.3603802375319223,-11.341274233555728
90.65,-16.58905768640666,-0.4876211685697111,-2.343907194822816,-11.26222201055109
90.72,-16.530195303374427,-0.4842180434795541,-2.3275491138887068,-11.18371918770816
90.79,-16.470863290846818,-0.48083866891535815,-2.3113051925364343,-11.105761971134141
90.86,-16.41107002437848,-0.47748287912146903,-2.2951746341674095,-11.028346593426203
90.93,-16.350824042277996,-0.4741505094990437,-2.27915664773869,-10.951469313435386
91.0,-16.29013403829188,-0.47084139659797747,-2.263250447724324,-10.875126416035773
91.07000000000001,-16.22900885420374,-0.4675553781088865,-2.247455254076958,-10.79931421189872
91.14,-16.16745747236229,-0.4642922928551471,-2.2317702921897147,-10.72402903727186
91.21000000000001,-16.105489008151544,-0.4610519807849904,-2.216194792858328,-10.649267253762757
91.28,-16.04311270241629,-0.45783428296365153,-2.2007279922435403,-10.575025248126952
91.35000000000001,-15.980337913855761,-0.4546390415655743,-2.185369131833763,-10.501299432060218
91.42,-15.91717411139803,-0.4514660998666703,-2.1701174584079896,-10.428086241994894
91.49,-15.853630866567375,-0.4483153022366317,-2.1549722239989677,-10.355382138900032
91.56,-15.789717845856607,-0.44518649413129757,-2.1399326858566226,-10.283183608085302
91.63,-15.725444803115906,-0.4420795220850739,-2.1249981064117383,-10.211487159008403
91.7,-15.660821571969398,-0.4389942337034063,-2.1101677532398826,-10.140289325085908
91.77,-15.595858058270386,-0.4359304776553051,-2.095440899025588,-10.069586663507351
91.84,-15.530564232605665,-0.432888103665923,-2.0808168215267755,-9.99937575505243
91.91,-15.464950122859012,-0.4298669625091841,-2.066294803539425,-9.929653203911231
91.98,-15.39902580684355,-0.42686690600046473,-2.0518741328624923,-9.860415637507305
92.05,-15.332801405012233,-0.4238877869893247,-2.037554102263066,-9.791659706323514
92.12,-15.266287073255254,-0.42092945935229054,-2.0233340094417676,-9.723382083730524
92.19,-15.199492995792857,-0.41799177798568765,-2.009213156998387,-9.655579465817835
92.26,-15.132429378171441,-0.4150745987985234,-1.9951908523977626,-9.588248571227265
92.33,-15.065106440370553,-0.4121777787054196,-1.9812664079358875,-9.521386140988772
92.4,-14.99753441002783,-0.40930117561959445,-1.9674391407062615,-9.454988938358525
92.47,-14.92972351578857,-0.40644464844589323,-1.953708372566468,-9.389053748659174
92.54,-14.861683980786122,-0.40360805707386765,-1.9400734301049851,-9.323577379122181
92.61,-14.79342601625888,-0.4007912623709039,-1.9265336446082275,-9.25855665873218
92.68,-14.724959815309244,-0.39799412617539803,-1.913088352027813,-9.193988438073266
92.75,-14.656295546809414,-0.3952165112899795,-1.8997368929480614,-9.129869589177144
92.82000000000001,-14.587443349458548,-0.3924582814747817,-1.886478612553712,-9.066197005373095
92.89,-14.518413325995308,-0.3897193014407596,-1.8733128605978713,-9.002967601139664
92.96000000000001,-14.449215537569472,-0.386999436843054,-1.860238991370178,-8.940178311958036
93.03,-14.379859998275826,-0.38429855427440174,-1.8472563636651902,-8.877826094167006
93.10000000000001,-14.310356669853206,-0.3816165212585928,-1.8343643407509933,-8.815907924819543
93.17,-14.240715456551147,-0.37895320624397194,-1.8215622903380233,-8.754420801540848
93.24,-14.170946200166165,-0.37630847859698663,-1.808849584548108,-8.693361742387877
93.31,-14.101058675249485,-0.3736822085957792,-1.7962255998837213,-8.63272778571027
93.38,-14.031062584487437,-0.37107426742382477,-1.7836897171974522,-8.57251599001267
93.45,-13.960967554255639,-0.36848452716361213,-1.771241321661685,-8.512723433818358
93.52,-13.890783130347568,-0.36591286079037016,-1.7588798027384902,-8.453347215534173
93.59,-13.820518773877879,-0.363359142165837,-1.7466045541497237,-8.394384453316688
93.66,-13.750183857360536,-0.36082324603207333,-1.7344149738473351,-8.335832284939606
93.73,-13.679787660961487,-0.3583050480053187,-1.7223104639838793,-8.27768786766231
93.8,-13.609339368925301,-0.3558044245698901,-1.710290430883236,-8.219948378099595
93.87,-13.538848066175005,-0.35332125307212425,-1.6983542850115303,-8.16261101209248
93.94,-13.468322735084033,-0.3508554117143612,-1.6865014409482555,-8.10567298458014
94.01,-13.397772252418948,-0.34840677954897054,-1.674731317357598,-8.04913152947286
94.08,-13.3272053864514,-0.34597523647241857,-1.66304333695996,-7.992983899526047
94.15,-13.25663079423757,-0.343560663219378,-1.6514369265036795,-7.937227366215242
94.22,-13.186057019063078,-0.3411629413568777,-1.6399115167369491,-7.881859219612108
94.29,-13.115492488051261,-0.3387819532784936,-1.6284665423799267,-7.826876768261374
94.36,-13.044945509932385,-0.3364175821985802,-1.6171014420970427,-7.7722773390587365
94.43,-12.974424272971335,-0.33406971214654296,-1.6058156584694983,-7.718058277129653
94.5,-12.903936843051122,-0.33173822796114905,-1.594608637967955,-7.6642169457090485
94.57000000000001,-12.833491161909325,-0.32942301528487977,-1.5834798309254154,-7.610750726021895
94.64,-12.763095045524599,-0.32712396055832077,-1.57242869151029,-7.55765701716466
94.71000000000001,-12.69275618265014,-0.32484095101459226,-1.5614546776996534,-7.504933235987584
94.78,-12.622482133490953,-0.32257387467381804,-1.5505572512526853,-7.452576816977809
94.85000000000001,-12.552280328521638,-0.3203226203376329,-1.539735877684296,-7.4005852121433
94.92,-12.482158067441361,-0.3180870775837283,-1.5289900262389367,-7.348955890897581
94.99,-12.412122518262562,-0.3158671367604364,-1.5183191698645906,-7.297686339945246
95.06,-12.342180716529905,-0.31366268898135174,-1.507722785186946,-7.246774063168252
95.13,-12.272339564665916,-0.3114736261199905,-1.497200352483747,-7.19621658151297
95.2,-12.202605831439717,-0.30929984080448697,-1.4867513556593253,-7.146011432877979
95.27,-12.132986151555215,-0.307141226412327,-1.4763752822193075,-7.096156172002608
95.34,-12.06348702535506,-0.30499767706511816,-1.4660716232454984,-7.046648370356201
95.41,-11.994114818636714,-0.30286908762339687,-1.4558398733709403,-6.997485616028095
95.48,-11.924875762576903,-0.300755353681471,-1.445679530755144,-6.948665513618315
95.55,-11.855775953760764,-0.29865637156229896,-1.4355900970594935,-6.900185684128958
95.62,-11.786821354311954,-0.29657203831240475,-1.4255710774228219,-6.852043764856279
95.69,-11.71801779212006,-0.2945022516968277,-1.4156219804371564,-6.804237409283444
95.76,-11.649370961161583,-0.29244691019410834,-1.4057423181236326,-6.756764286973973
95.83,-11.58088642191086,-0.2904059129913087,-1.3959316059085773,-6.709622083465837
95.9,-11.512569601837283,-0.2883791599790674,-1.3861893625997561,-6.662808500166221
95.97,-11.4444257959852,-0.2863665517466895,-1.376515110362787,-6.616321254246936
96.04,-11.37646016763291,-0.2843679895772707,-1.3669083746977193,-6.57015807854048
96.11,-11.308677749027268,-0.2823833754428548,-1.3573686844157744,-6.524316721436736
96.18,-11.241083442190364,-0.2804126119996262,-1.3478955716162488,-6.478794946780308
96.25,-11.173682019794859,-0.2784556025831346,-1.338488571663577,-6.43359053376848
96.32000000000001,-11.106478126104605,-0.27651225120355444,-1.3291472231645574,-6.388701276849799
96.39,-11.039476277977197,-0.27458246254097585,-1.319871067945732,-6.344124985623278
96.46000000000001,-10.972680865925192,-0.2726661419407299,-1.3106596510309279,-6.299859484738212
96.53,-10.906096155232799,-0.2707631954087457,-1.301512520618953,-6.255902613794593
96.60000000000001,-10.839726287124874,-0.26887352960693994,-1.292429228061446,-6.212252227244141
96.67,-10.773575279985156,-0.2669970518486389,-1.2834093278408847,-6.1689061942919174
96.74000000000001,-10.707647030620711,-0.26513367009403227,-1.2744523775487433,-6.12586239879855
96.81,-10.641945315569671,-0.2632832929456585,-1.265557937863804,-6.083118739183038
96.88,-10.576473792449372,-0.2614458296439219,-1.256725572530619,-6.0406731283261355
96.95,-10.511236001342098,-0.2596211900626409,-1.247954848338123,-5.998523493474335
97.02,-10.446235366215703,-0.2578092847046278,-1.2392453350983947,-5.956667776144415
97.09,-10.381475196376474,-0.25601002469729833,-1.2305966056255653,-5.915103932028572
97.16,-10.316958687951628,-0.25422332178831336,-1.222008235714875,-5.873829930900111
97.23,-10.252688925398965,-0.25244908834124946,-1.2134798041218755,-5.8328437565197175
97.3,-10.188668883041249,-0.2506872373313007,-1.2050108925417768,-5.792143406542282
97.37,-10.124901426622937,-0.24893768234101035,-1.1966010855889377,-5.751726892424297
97.44,-10.061389314887032,-0.24720033755603188,-1.1882499707765002,-5.711592239331805
97.51,-9.998135201169786,-0.2454751177609198,-1.1799571384961653,-5.671737486048896
97.58,-9.885806824719664,-0.2437619383349503,-1.1717221819981096,-5.632160684886774
97.65,-9.538102296837494,-0.2420607152479703,-1.163544697371042,-5.592859901593357
97.72,-8.478742617175081,-0.24037136505627585,-1.1554242835223991,-5.553833215263429
97.79,-5.352448093312332,-0.2386938048985196,-1.1473605421586792,-5.515078718249332
97.86,2.943628239735112,-0.23702795249164618,-1.1393530777659135,-5.476594516072203
97.93,14.25336521945023,-0.23537372612685648,-1.1314014975902726,-5.438378727333752
98.0,95.3454427859261,-0.5491225099250014,-1.1235054116188083,-5.400429483628562
98.07000000000001,99.75795348326061,-2.4461711718506023,-1.1156644325603309,-5.362744929456938
98.14,99.78591563880316,-4.945249582862326,-1.1078781758264173,-5.325323222138273
98.21000000000001,99.78539397652189,-7.3877095037910285,-1.1001462595125548,-5.288162531724948
98.28,99.78467033361642,-9.538356824615464,-1.0924683043794141,-5.251261040916758
98.35000000000001,99.78438377187089,-11.349762328509788,-1.084843933834252,-5.214616944975854
98.42,99.7848804721584,-12.844793760705372,-1.0772727739124461,-5.178228451642214
98.49000000000001,99.7853785400299,-14.0669780474637,-1.0697544532591583,-5.142093781049625
98.56,99.78586075348622,-15.06156030343477,-1.0622886031111236,-5.106211165642179
98.63,99.78632748910641,-15.869147240814282,-1.054874857278567,-5.070578850091291
98.7,99.78677924258932,-16.52419760091962,-1.0475128521272479,-5.0351950912132155
98.77,99.78721649474285,-17.05524643448963,-1.040202226560629,-5.0000581578870875
98.84,99.7876397109592,-17.48565785274471,-1.0329426220021676,-4.9651663309734495
98.91,99.7880493417012,-17.834459693691866,-1.0257336823777332,-4.930517903233296
98.98,99.78844582298076,-18.11710830859475,-1.018575054098146,-4.896111179247613
99.05,99.78882957682204,-18.34614315336246,-1.011466386041837,-4.8619444753374195
99.12,99.73453291635043,-18.531731001556828,-1.0044073295376306,-4.828016119484311
99.19,99.56185154007707,-18.682112397506543,-0.9973975383476457,-4.794324451251478
99.26,99.36604101394795,-18.80396560097008,-0.9904366686503168,-4.760867821705243
99.33,99.14601010200056,-18.9027023661691,-0.9835243790235333,-4.727644593337066
99.4,98.89724632065403,-18.982707963498658,-0.976660330427896,-4.69465313998605
99.47,98.61404793062007,-19.047535811256694,-0.9698441861900914,-4.661891846761924
99.54,98.28917551339417,-19.100065243182343,-0.9630756119863804,-4.62935910996852
99.61,97.91332544398665,-19.142629370577822,-0.956354275826204,-4.597053337027712
99.68,97.47438309225348,-19.177118698075862,-0.949679848035902,-4.564972946403859
99.75,96.9563485396757,-19.205065086885103,-0.9430520012425455,-4.533116367528701
99.82000000000001,96.33776719145419,-19.227709791293332,-0.9364704103578823,-4.501482040726745
99.89,95.58940119744085,-19.246058588824884,-0.929934752562395,-4.470068417141111
99.96000000000001,94.67072180843095,-19.26092645205319,-0.9234447072894684,-4.438873958659864
100.03,93.52455228971046,-19.272973745916754,-0.916999956209669,-4.407897137842787
100.10000000000001,92.06879616948083,-19.282735558142555,-0.910600183215134,-4.377136437848656
100.17,90.18359475823443,-19.290645465451146,-0.9042450744040685,-4.3465903523629414
100.24000000000001,87.6914829236054,-19.297054791109723,-0.8979343180653511,-4.3162573855259945
100.31,84.32746754736206,-19.302248209157895,-0.8916676046632469,-4.286136051861683
100.38,79.69679757353127,-19.306456388372297,-0.8854446268222274,-4.256224876206482
100.45,73.27017319733449,-19.30986623755699,-0.8792650793118961,-4.226522393639029
100.52,66.4414885946039,-19.31262920720936,-0.8731286590320192,-4.197027149410114
100.59,60.12312432640706,-19.31486801628446,-0.8670350649976601,-4.167737698873133
100.66,54.27689793125807,-19.316682102830903,-0.8609839983244194,-4.1386526074149925
100.73,48.86748853286205,-19.318152040591343,-0.8549751622137752,-4.109770450387437
100.8,43.862221882154586,-19.319343117733606,-0.8490082619385284,-4.081089813038845
100.87,39.230871598433644,-19.3203082366638,-0.843083004828348,-4.052609290446452
100.94,34.94547538343657,-19.321090263718435,-0.8371991002554171,-4.024327487449013
101.01,30.98016507558609,-19.32172393309841,-0.8313562596201799,-3.996243018579906
101.08,27.311009497832018,-19.321454934994932,-0.8255541963371874,-3.968354508000665
101.15,23.91586913210606,-19.31754070793293,-0.8197926258210421,-3.940660589434947
101.22,20.774261726897908,-19.310443300569656,-0.8140712654724409,-3.9131599061029285
101.29,17.867238012324982,-19.300780262296836,-0.8083898346643157,-3.8858511106561298
101.36,15.177266759739652,-19.289017221270836,-0.8027480547280692,-3.8587328651126622
101.43,12.688128480798895,-19.275507175258383,-0.7971456489399086,-3.831803840792903
101.5,10.384817114380754,-19.26051907632715,-0.7915823425072734,-3.8050627182555847
101.57000000000001,8.253449099111549,-19.244258765938945,-0.7860578625553588,-3.778508187234307
101.64,6.281179274880814,-19.22688440741472,-0.780571938113732,-3.752138946574465
101.71000000000001,4.456123098857851,-19.20851793416166,-0.7751243001030427,-3.725953704170588
101.78,2.7728172847020334,-19.189253594654968,-0.7697146813218261,-3.699951176904098
101.85000000000001,1.2408274222834257,-19.169164368750675,-0.7643428164333983,-3.674130090581463
101.92,-0.15156763439710366,-19.14830681383885,-0.7590084419528422,-3.648489179872776
101.99000000000001,-1.4172149091898705,-19.126724746016176,-0.7537112962340852,-3.6230271882507252
102.06,-2.567832838159071,-19.104452051970927,-0.7484511194570664,-3.5977428679299717
102.13,-3.6140810744079586,-19.0815148486218,-0.7432276536149948,-3.57263497980693
102.2,-4.565634244989856,-19.057933150718647,-0.7380406425016927,-3.5477022933999454
102.27,-5.431256747323371,-19.033722165309722,-0.7328898316990323,-3.5229435867898626
102.34,-6.218876488283847,-19.008893301795784,-0.7277749685644566,-3.4983576465609985
102.41,-6.935656106598295,-18.983454964112795,-0.7226958022185878,-3.4739432677424995
102.48,-7.588060710378373,-18.957413175202564,-0.7176520835329241,-3.4496992537500875
102.55,-8.181921534596128,-18.930772071766988,-0.7126435651176196,-3.425624416328199
102.62,-8.722495201909659,-18.903534298225342,-0.7076700013093512,-3.401717575492505
102.69,-9.21451847442398,-18.875701321987798,-0.7027311481592704,-3.3779775594728148
102.76,-9.662258530122571,-18.84727368703052,-0.6978267634210374,-3.354403204656362
102.83,-10.06955889912554,-18.81825121887612,-0.6929566065389405,-3.330993355531469
102.9,-10.43988126228045,-18.78863319113188,-0.6881204386360978,-3.307746864631584
102.97,-10.77634335632516,-18.758418461483963,-0.6833180225027409,-3.2846625924796977
103.04,-11.08175325261702,-18.727605583317075,-0.6785491225845802,-3.26173940753313
103.11,-11.358640285363654,-18.696192897797182,-0.6738135049712528,-3.2389761861286837
103.18,-11.60928290439701,-18.66417861022525,-0.6691109373848488,-3.2163718124281706
103.25,-11.835733719840766,-18.631560853670145,-0.6644411891685196,-3.1939251783643017
103.32000000000001,-12.039841993824936,-18.59833774226569,-0.6598040312751647,-3.1716351835869387
103.39,-12.223273819411348,-18.56450741606922,-0.6551992362561976,-3.149500735409709
103.46000000000001,-12.38753021036966,-18.5300680789961,-0.65062657825039,-3.1275207487569783
103.53,-12.533963308296542,-18.49501803104298,-0.6460858329727946,-3.1056941461111833
103.60000000000001,-12.663790896447018,-18.459355695774082,-0.6415767777037439,-3.084019857460513
103.67,-12.778109392990803,-18.423079643855452,-0.6370991912779268,-3.06249682024695
103.74000000000001,-12.877905480511668,-18.386188613271738,-0.6326528540735409,-3.041123979314657
103.81,-12.964066513615625,-18.348681526739732,-0.6282375480015205,-3.019900286858717
103.88,-13.03738983260389,-18.310557506736817,-0.6238530564948408,-2.998824702374212
103.95,-13.09859109833958,-18.271815888485186,-0.619499164497895,-2.977896192605653
104.02,-13.148311751691972,-18.23245623117062,-0.6151756584559467,-2.9571137314967517
104.09,-13.18712569024931,-18.19247832762452,-0.6108823263046554,-2.936476300140527
104.16,-13.215545245302312,-18.151882212657412,-0.6066189574596758,-2.9159828867297555
104.23,-13.234026533356277,-18.110668170199226,-0.6023853428063282,-2.895632486507753
104.3,-13.2429742485637,-18.06883673937518,-0.598181274689343,-2.875424101719495
104.37,-13.242745955413747,-18.02638871962444,-0.5940065469026753,-2.8553567415630616
104.44,-13.233655934701233,-17.983325174951148,-0.5898609546793907,-2.8354294221414214
104.51,-13.215978630160173,-17.93964743738301,-0.5857442946816226,-2.8156411664145358
104.58,-13.189951738122424,-17.895357109701152,-0.5816563649905983,-2.795991004151792
104.65,-13.155778978091535,-17.85045606749528,-0.5775969650967356,-2.7764779718847596
104.72,-13.113632578150892,-17.80494646059059,-0.5735658958898083,-2.757101112860268
104.79,-13.063655505603547,-17.75883071388641,-0.5695629596491806,-2.7378594769938016
104.86,-13.005963470122445,-17.71211152764169,-0.5655879600341084,-2.718752120823218
104.93,-12.940646723933174,-17.66479187723797,-0.5616407020741099,-2.6997781074627762
105.0,-12.867771681118619,-17.616875012447473,-0.5577209921594031,-2.680936506557482
105.07000000000001,-12.78738237599279,-17.568364456230906,-0.5538286380314085,-2.662226394237742
105.14,-12.69997745946053,-17.519264003087613,-0.5499634487733204,-2.6436468530743293
105.21000000000001,-12.611485437410265,-17.469577716978904,-0.5461252348007417,-2.6251969720336548
105.28,-12.523608106524733,-17.41930992884394,-0.5423138078523859,-2.60687584643335
105.35000000000001,-12.436341205917824,-17.368465233726585,-0.5385289809808435,-2.5886825778981453
105.42,-12.349680505991076,-17.31704848753059,-0.5347705685434113,-2.5706162743160546
105.49000000000001,-12.263621808069079,-17.265064803420014,-0.5310383861929887,-2.55267604979486
105.56,-12.178160944045814,-17.212519547881136,-0.5273322508690339,-2.5348610246188947
105.63,-12.093293776041552,-17.159418336461698,-0.5236519807885873,-2.5171703252061186
105.7,-12.009016196069725,-17.105767029203175,-0.5199973954373535,-2.4996030840654893
105.77,-11.925324125713407,-17.051571725781354,-0.5163683155608481,-2.4821584397546306
105.84,-11.84221351581093,-16.996838760370483,-0.5127645631556058,-2.464835536837785
105.91,-11.759680346150228,-16.941574696246036,-0.5091859614604496,-2.4476335258440542
105.98,-11.677720625171544,-16.885786320141154,-0.5056323349478203,-2.430551563225932
106.05,-11.596330389678096,-16.829480636371564,-0.5021035093151679,-2.413588811318118
106.12,-11.515505704554371,-16.772664860743912,-0.4985993114764023,-2.396744438296613
106.19,-11.435242662491694,-16.71534641426223,-0.4951195695534033,-2.380017618138099
106.26,-11.355537383720746,-16.657532916647256,-0.49166411286759043,-2.363407530579596
106.33,-11.276386015750738,-16.599232179683302,-0.48823277193155146,-2.3469133610783968
106.4,-11.19778473311493,-16.54045220040708,-0.4848253784407295,-2.3305343007722774
106.47,-11.119729737122231,-16.481201154153073,-0.4814417652651675,-2.3142695464399807
106.54,-11.042217255614599,-16.421487387469632,-0.47808176644131123,-2.298118300461974
106.61,-10.965243542729983,-16.36131941092011,-0.4747452171638687,-2.2820797707814737
106.68,-10.888804878670587,-16.30070589178295,-0.4714319537777269,-2.2661531708657394
106.75,-10.812897569476206,-16.239655646664605,-0.4681418137699246,-2.2503377196676375
106.82000000000001,-10.737517946802399,-16.17817763403894,-0.46487463576168137,-2.2346326415874658
106.89,-10.662662367703334,-16.11628094672648,-0.4616302595004822,-2.219037166435043
106.96000000000001,-10.58832721441906,-16.053974804326767,-0.45840852585221736,-2.2035505293920594
107.03,-10.514508894167031,-15.991268545616602,-0.45520927679337714,-2.1881719709746856
107.10000000000001,-10.441203838937712,-15.928171620926891,-0.4520323554033009,-2.1729007369964446
107.17,-10.368408505294079,-15.86469358451039,-0.44887760585648034,-2.1577360785313324
107.24000000000001,-10.296119374174845,-15.800844086912297,-0.44574487341491675,-2.142677251877199
107.31,-10.224332950701266,-15.73663286735542,-0.44263400442053075,-2.1277235185193786
107.38,-10.15304576398738,-15.67206974615113,-0.4395448462876261,-2.112874145094574
107.45,-10.08225436695353,-15.607164617147127,-0.4364772474954053,-2.098128403354988
107.52,-10.011955336143004,-15.541927440222471,-0.4334310575805378,-2.083485570132705
107.59,-9.942145271541749,-15.476368233840109,-0.43040612712977977,-2.068944927304315
107.66,-9.872820796400926,-15.410497067666588,-0.427402307772646,-2.0545057617557854
107.73,-9.803978557062283,-15.344324055268325,-0.4244194521741319,-2.040167365347577
107.8,-9.735615222786166,-15.277859346893306,-0.4214574140274876,-2.0259290348799928
107.87,-9.667727485582116,-15.211113122346733,-0.41851604804704107,-2.0117900720587802
107.94,-9.600312060041912,-15.144095583968637,-0.4155952099610726,-1.9977497834609588
108.01,-9.533365683174981,-15.0768169497211,-0.4126947565047382,-1.983807480500889
108.08,-9.466885114246079,-15.00928744639221,-0.4098145454130427,-1.9699624793965782
108.15,-9.400867134615158,-14.941517302923536,-0.4069544354138616,-1.9562141011362155
108.22,-9.335308547579338,-14.873516743867354,-0.4041142862210123,-1.9425616714449425
108.29,-9.270206178216913,-14.80529598297954,-0.4012939585273727,-1.9290045207518511
108.36,-9.205556873233283,-14.736865216953491,-0.39849331399804877,-1.91554198415721
108.43,-9.141357500808798,-14.6682346193001,-0.3957122152635891,-1.902173401399921
108.5,-9.077604950448375,-14.599414334378308,-0.39295052591324714,-1.888898116825196
108.57000000000001,-9.014296132832895,-14.530414471580402,-0.39020811048829057,-1.8757154793524635
108.64,-8.951427979672273,-14.461245099675736,-0.38748483447535703,-1.8626248424434937
108.71000000000001,-8.888997443560147,-14.391916241316245,-0.3847805642998566,-1.8496255640707453
108.78,-8.827001497830153,-14.322437867706611,-0.3820951673194196,-1.8367170066859329
108.85000000000001,-8.765437136413729,-14.252819893441629,-0.3794285118173914,-1.823898537188811
108.92,-8.704301373699353,-14.183072171512913,-0.37678046699637113,-1.8111695268961747
108.99000000000001,-8.643591244393251,-14.113204488486726,-0.37415090297179654,-1.7985293515110763
109.06,-8.583303803381444,-14.043226559854324,-0.3715396907655736,-1.7859773910922556
109.13,-8.523436125593156,-13.973148025555876,-0.3689467022997495,-1.7735130300237802
109.2,-8.463985305865503,-13.902978445678722,-0.3663718103902315,-1.7611356569848977
109.27,-8.404948458809447,-13.83272729633034,-0.3638148887405476,-1.7488446649200986
109.34,-8.346322718676966,-13.762403965686126,-0.3612758119356529,-1.7366394510093845
109.41,-8.288105239229408,-13.692017750211766,-0.35875445543577733,-1.7245194166387443
109.48,-8.230293193606995,-13.621577851059737,-0.3562506955703176,-1.7124839673708343
109.55,-8.172883774199464,-13.551093370639114,-0.35376440953177096,-1.7005325129158635
109.62,-8.115874192517767,-13.480573309357727,-0.3512954753697119,-1.6886644671026787
109.69,-8.059261679066863,-13.410026562535315,-0.34884377198481037,-1.6768792478500534
109.76,-8.00304348321954,-13.339461917486233,-0.3464091791228919,-1.6651762771381717
109.83,-7.94721687309124,-13.268888050769913,-0.34399157736903957,-1.6535549809803163
109.9,-7.891779135415865,-13.198313525607226,-0.3415908481417367,-1.6420147893947472
109.97,-7.836727575422562,-13.127746789460508,-0.3392068736870503,-1.6305551363767803
110.04,-7.782059516713441,-13.057196171775024,-0.33683953707285597,-1.6191754598710573
110.11,-7.727772301142212,-12.986669881879324,-0.3344887221831016,-1.6078752017440094
110.18,-7.673863288693726,-12.916176007041864,-0.3321543137121128,-1.5966538077565124
110.25,-7.620329857364398,-12.845722510681114,-0.32983619715893675,-1.5855107275367315
110.32000000000001,-7.567169403043493,-12.77531723072621,-0.3275342588217262,-1.574445414553155
110.39,-7.514379339395264,-12.70496787812513,-0.3252483857921629,-1.5634573260878155
110.46000000000001,-7.461957097741912,-12.6346820354972,-0.3229784659499187,-1.5525459232096979
110.53,-7.409900126947376,-12.564467155926739,-0.3207243879571568,-1.5417106707483301
110.60000000000001,-7.358205893301912,-12.49433056189443,-0.3184860412530707,-1.5309510372675608
110.67,-7.306871880407476,-12.424279444343064,-0.31626331604846103,-1.520266495039517
110.74000000000001,-7.2558955890638615,-12.354320861874106,-0.3140561033203506,-1.5096565200187437
110.81,-7.20527453715562,-12.2844617400716,-0.3118642948066371,-1.4991205918165222
110.88,-7.155006259539719,-12.214708870949792,-0.3096877830007826,-1.4886581936753693
110.95,-7.105088307933951,-12.145068912520808,-0.30752646114654075,-1.4782688124437122
111.02,-7.055518250806058,-12.075548388478797,-0.3053802232327204,-1.46795193855074
111.09,-7.006293673263594,-12.006153687996784,-0.30324896398798573,-1.4577070659814308
111.16,-6.957412176944478,-11.936891065632562,-0.30113257887569295,-1.4475336922517505
111.23,-6.908871379908259,-11.867766641339925,-0.2990309640887627,-1.4374313183840273
111.3,-6.86066891652807,-11.798786400581507,-0.2969440165445886,-1.427399448882496
111.37,-6.812802437383264,-11.72995619453956,-0.29487163387998094,-1.4174375917090105
111.44,-6.765269609152732,-11.661281740420947,-0.2928137144461461,-1.40754525825893
111.51,-6.718068114508875,-11.592768621852708,-0.2907701573037006,-1.3977219633371678
111.58,-6.671195652012254,-11.524422289364557,-0.2887408622177199,-1.3879672251344115
111.65,-6.624649936006875,-11.456248060954664,-0.2867257296528226,-1.3782805652035057
111.72,-6.578428696516141,-11.388251122735179,-0.2847246607682875,-1.3686615084360008
111.79,-6.5325296791394285,-11.320436529653962,-0.28273755741320633,-1.3591095830388613
111.86,-6.48695064494931,-11.252809206288982,-0.2807643221216689,-1.349624320511344
111.93,-6.441689370389399,-11.18537394771198,-0.2788048581079829,-1.34020525562203
112.0,-6.396743647172819,-11.118135420417985,-0.2768590692619263,-1.330851926386018
112.07000000000001,-6.352111282181296,-11.05109816331736,-0.2749268601440338,-1.32156387404228
112.14,-6.307790097364858,-10.984266588787044,-0.27300813598091483,-1.3123406430311708
112.21000000000001,-6.263777929642147,-10.917644983777848,-0.27110280266060566,-1.3031817809720967
112.28,-6.220072630801333,-10.85123751097459,-0.2692107667279529,-1.2940868386413371
112.35000000000001,-6.176672067401628,-10.78504821000599,-0.26733193538002975,-1.285055369950023
112.42,-6.133574120675394,-10.719080998701306,-0.265466216461584,-1.2760869319222683
112.49000000000001,-6.090776686430841,-10.653339674390768,-0.263613518460518,-1.2671810846734528
112.56,-6.048277674955313,-10.587827915246887,-0.26177375050340024,-1.258337391388657
112.63,-6.006075010919157,-10.52254928166388,-0.2599468223510075,-1.2495554183012467
112.7,-5.96416663328017,-10.457507217672424,-0.2581326443938994,-1.2408347346716069
112.77,-5.9225504951886245,-10.392705052387095,-0.2563311276480225,-1.2321749127660244
112.84,-5.881224563892856,-10.328146001483915,-0.2545421837503464,-1.223575527835718
112.91,-5.840186820645433,-10.263833168705464,-0.2527657249545287,-1.2150361580960118
112.98,-5.799435260609877,-10.199769547391117,-0.2510016641266122,-1.2065563847056582
113.05,-5.758967892767958,-10.13595802203009,-0.24924991474075,-1.1981357917463005
113.12,-5.718782739827543,-10.072401369834928,-0.2475103908749622,-1.1897739662020825
113.19,-5.678877838130994,-10.009102262333279,-0.24578300720692126,-1.1814704979393968
113.26,-5.63925123756413,-9.915718558460526,-0.24406767900976692,-1.173224979686777
113.33,-5.599901001465725,-9.63028619301229,-0.24236432214795042,-1.1650370070149287
113.4,-5.56082520653757,-8.757645558235767,-0.24067285307310804,-1.156906178316899
113.47,-5.522021942755061,-6.162126543424318,-0.23899318881996265,-1.1488320947883857
113.54,-5.483489313278343,1.0496238252570216,-0.2373252470022547,-1.1408143604081833
113.61,-5.4452254343639765,11.140852215096693,-0.23566894580870107,-1.1328525819187647
113.68,-5.407228435277161,88.65843395916843,-0.39762343536736755,-1.1249463688069987
113.75,-5.369496458204468,99.7151818092816,-2.1151284881419747,-1.1170953332850013
113.82000000000001,-5.332027658167126,99.78575609543385,-4.582410365450991,-1.1092990902711226
113.89,-5.294820202934816,99.78552149884328,-7.054023858275346,-1.101557257371063
113.96000000000001,-5.257872272940003,99.7848013231839,-9.25192352509928,-1.0938694548591237
114.03,-5.221182061192789,99.78431629821233,-11.111279081140713,-1.086235305659586
114.10000000000001,-5.1847477731962845,99.78479245914987,-12.649025902121599,-1.0786544353282224
114.17,-5.148567626862499,99.78529317741479,-13.907350992237907,-1.0711264720339355
114.24000000000001,-5.112639852428742,99.78577812961964,-14.931821204849832,-1.0636510465405231
114.31,-5.076962692374553,99.78624751743165,-15.763864259725823,-1.0562277921885752
114.38,-5.041534401339122,99.78670183800163,-16.43882540474874,-1.0488563448774917
114.45,-5.0063532460392315,99.7871415748573,-16.986045161602615,-1.0415363430476294
114.52,-4.971417505187706,99.7875671960336,-17.429574640412028,-1.0342674276625725
114.59,-4.936725469412354,99.78797915455145,-17.78901190199384,-1.027049242191525
114.66,-4.902275441175429,99.78837788889882,-18.08028071154845,-1.019881432591828
114.73,-4.868065734693566,99.78876382349668,-18.3163014006147,-1.012763647291599
114.8,-4.8340946758582435,99.76041507469905,-18.507550215747486,-1.0056955371724905
114.87,-4.800360602156715,99.59428739097416,-18.662518807272022,-0.998676755552569
114.94,-4.766861862593451,99.40239358537865,-18.78808904259211,-0.9917069581693153
115.01,-4.733596817612058,99.18695239122302,-18.889837713926347,-0.9847858031627428
115.08,-4.700563839017701,98.9436583258749,-18.972283843722824,-0.977912951058631
115.15,-4.667761309899992,98.66703971519073,-19.039089238007705,-0.9710880647518795
115.22,-4.6351876245563775,98.3501629277256,-19.093221060157866,-0.9643108094899756
115.29,-4.602841188416004,97.98413712658393,-19.1370835907459,-0.9575808528565785
115.36,-4.570720417964059,97.55741297189178,-19.172625002950074,-0.9508978647552168
115.43,-4.53882374066659,97.05477649450009,-19.20142388659353,-0.944261517393101
115.5,-4.507149594895803,96.45588331819023,-19.224759359873218,-0.937671485265049
115.57000000000001,-4.475696429855826,95.73308976661953,-19.243667881155055,-0.9311274451375212
115.64,-4.444462705508946,94.84819428902436,-19.258989283445803,-0.9246290760327706
115.71000000000001,-4.41344689250232,93.74747215413537,-19.271404075878543,-0.9181760592131004
115.78,-4.382647472095132,92.35402117781722,-19.281463668842765,-0.9117680781652334
115.85000000000001,-4.352062936086245,90.55588270370777,-19.289614865166026,-0.9054048185847894
115.92,-4.321691786742281,88.18765091230358,-19.29621970511041,-0.8990859683608706
115.99000000000001,-4.291532536726185,85.00256277875125,-19.30157154659916,-0.8928112175607562
116.06,-4.261583709026235,80.63244842070533,-19.30590809488078,-0.8865802584147018
116.13,-4.231843836885501,74.53804395711445,-19.30942196034833,-0.8803927853008455
116.2,-4.202311463731777,67.61460545925603,-19.312269213444754,-0.8742484947302198
116.27,-4.172985143107933,61.208577213355746,-19.314576316624834,-0.8681470853318679
116.34,-4.143863438602744,55.28124536448404,-19.316445741260814,-0.862088257838063
116.41,-4.1149449237821445,49.7967975644994,-19.31796051896981,-0.8560717150696315
116.48,-4.086228182120935,44.722105005192,-19.319187929512854,-0.8500971619213789
116.55,-4.057711806934934,40.026520878314976,-19.320182489065868,-0.844164305347616
116.62,-4.029394401313555,35.681694019004716,-19.320988371588292,-0.8382728543477874
116.69,-4.001274578052835,31.66139658379542,-19.321641370836034,-0.8324225199522002
116.76,-3.9733509595888914,27.94136470186506,-19.32179288889107,-0.8266130152078506
116.83,-3.945622177931804,24.499151118874323,-19.318559313584373,-0.8208440551643519
116.9,-3.91808687459994,21.31398892729717,-19.312005890229493,-0.8151153568599587
116.97,-3.890743700554702,18.36666554597044,-19.30278414342633,-0.8094266393076897
117.04,-3.8635913161356954,15.639406175152239,-19.29138479125245,-0.8037776234815459
117.11,-3.836628390996326,13.115766012081336,-19.278179482871654,-0.7981680323028273
117.18,-3.8098536040398185,10.780530566247936,-19.263451124479623,-0.7925975906265429
117.25,-3.7832656433556506,8.619623463665231,-19.247416062083598,-0.7870660252279164
117.32000000000001,-3.7568632061564045,6.6200211756906,-19.230240413955393,-0.781573064788986
117.39,-3.730644998715036,4.7696741506783855,-19.212052172251333,-0.7761184398852979
117.46000000000001,-3.704609736302551,3.060263953610824,-19.192950225347122,-0.770701882972692
117.53,-3.678756143126096,1.5020673334471615,-19.173011125028975,-0.7653231283741803
117.60000000000001,-3.6530829522674546,0.08586880072235673,-19.152294192095535,-0.7599819122669167
117.67,-3.6275889056219484,-1.20138582676051,-19.13084539048443,-0.754677972669258
117.74000000000001,-3.6022727538377435,-2.3716104335382187,-19.10870028346683,-0.7494110494279146
117.81,-3.577133256255557,-3.435647333203924,-19.08588630180646,-0.744180884205191
117.88,-3.552169180848761,-4.403340564784243,-19.062424493402464,-0.7389872204663162
117.95,-3.527379304163886,-5.283610680144652,-19.038330880103512,-0.7338298034668609
118.02,-3.5027624112615166,-6.084528794819565,-19.01361751538167,-0.7287083802402439
118.09,-3.4783172956575803,-6.813388341317305,-18.988293313066247,-0.7236226995853253
118.16,-3.4540427592650267,-7.476773478951176,-18.9623647000051,-0.7185725120540855
118.23,-3.4299376123358916,-8.080623506343558,-18.93583613266421,-0.7135575699393913
118.3,-3.406000673403752,-8.630292916536279,-18.90871050809132,-0.7085776272628466
118.37,-3.3822307692265596,-9.130606950733748,-18.880989492489046,-0.7036324397627279
118.44,-3.358626734729858,-9.585912662099467,-18.852673785237155,-0.6987217648820049
118.51,-3.3351874129503774,-10.000125609536482,-18.823763332115924,-0.693845361756443
118.58,-3.3119116549800087,-10.3767723741028,-18.79425749837649,-0.6890029912027908
118.65,-3.288798319910149,-10.719029136459369,-18.764155209934223,-0.6841944157070481
118.72,-3.2658462747764214,-11.029756579454972,-18.73345506914461,-0.6794193994128168
118.79,-3.2430543945037664,-11.311531391022777,-18.702155450223234,-0.6746777081097338
118.86,-3.2204215618518988,-11.56667464316822,-18.670254578291157,-0.6699691092219829
118.93,-3.1979466673611303,-11.797277316155451,-18.63775059518871,-0.6652933717968879
119.0,-3.175628609298558,-12.005223225462169,-18.604641614547962,-0.6606502664935852
119.07000000000001,-3.1534662936046165,-12.192209594474424,-18.570925768103724,-0.6560395655717756
119.14,-3.1314586338399826,-12.359765499564942,-18.53660124482232,-0.6514610428805537
119.21000000000001,-3.1096045511328447,-12.509268397107896,-18.501666324112172,-0.6469144738473165
119.28,-3.0879029741265227,-12.641958924817176,-18.46611940413087,-0.6423996354667485
119.35000000000001,-3.0663528389274433,-12.758954153030556,-18.42995902600604,-0.6379163062898838
119.42,-3.044953089053465,-12.861259445515788,-18.39318389462999,-0.6334642664132455
119.49000000000001,-3.0237026753825527,-12.949779074245603,-18.35579289656301,-0.6290432974680586
119.56,-3.0026005561018,-13.02532571848906,-18.317785115479758,-0.6246531826095413
119.63,-2.9816456966567935,-13.088628965546416,-18.2791598455129,-0.6202937065062676
119.7,-2.9608370697013218,-13.140342918518838,-18.23991660278335,-0.6159646553296072
119.77,-2.940173655047425,-13.181053005627566,-18.200055135354358,-0.6116658167432374
119.84,-2.9196544396157806,-13.211282075734164,-18.159575431804623,-0.6073969798927281
119.91,-2.8992784173864274,-13.231495855806143,-18.118477728581365,-0.6031579353952007
119.98,-2.8790445893498235,-13.24210783805526,-18.076762516266747,-0.5989484753290575
120.05,-2.8589519634582357,-13.243483657281281,-18.034430544868485,-0.5947683932237846
120.12,-2.8389995545774616,-13.235945012513575,-17.991482828227266,-0.5906174840498245
120.19,-2.8191863844388747,-13.219773181289824,-17.94792064761866,-0.5864955442085197
120.26,-2.799511481591799,-13.19521216978229,-17.903745554615206,-0.5824023715221269
120.33,-2.779973881356209,-13.16247153741734,-17.85895937326434,-0.5783377652239009
120.4,-2.7605726257757466,-13.121728930578106,-17.81356420162987,-0.5743015259482469
120.47,-2.741306763571064,-13.07313235638199,-17.767562412738236,-0.5702934557209425
120.54,-2.7221753500934796,-13.016802224337912,-17.720956654965313,-0.566313357949427
120.61,-2.7031774472789527,-12.952833180869952,-17.6737498518953,-0.56236103741316
120.68,-2.684312123602371,-12.881295759206475,-17.62594520167974,-0.5584363002540448
120.75,-2.6655784540321483,-12.802237864942464,-17.57754617592193,-0.5545389539669209
120.82000000000001,-2.646975519985138,-12.715801086643683,-17.52855651810949,-0.5506688073901224
120.89,-2.6285024092818476,-12.627199129474128,-17.47898024161637,-0.5468256706961008
120.96000000000001,-2.610158216101963,-12.539212626126506,-17.4288216272939,-0.5430093553821151
121.03,-2.5919420409401774,-12.451837310095744,-17.378085220669387,-0.5392196742609862
121.10000000000001,-2.5738529905623184,-12.365068946230378,-17.326775828769883,-0.5354564414519153
121.17,-2.555890177961782,-12.278903330365955,-17.274898516588046,-0.5317194723713669
121.24000000000001,-2.5380527223162574,-12.193336288969489,-17.222458603206462,-0.5280085837240153
121.31,-2.520339748944755,-12.108363678794532,-17.169461657596408,-0.5243235934937546
121.38,-2.502750389264922,-12.023981386546321,-17.115913494106643,-0.5206643209347709
121.45,-2.485283780750657,-11.940185328556598,-17.061820167657697,-0.517030586562677
121.52,-2.467939066890011,-11.856971450467638,-17.007187968656876,-0.5134222121457087
121.59,-2.4507153971433815,-11.774335726925099,-16.95202341764904,-0.5098390206959837
121.66,-2.433611926901985,-11.692274161279263,-16.896333259718237,-0.5062808364608202
121.73,-2.4166278174466256,-11.61078278529434,-16.840124458655062,-0.5027474849141161
121.8,-2.3997622359067385,-11.529857658865431,-16.783404190904598,-0.49923879274778943
121.87,-2.3830143552197214,-11.44949486974284,-16.72617983930974,-0.4957545878632775
121.94,-2.3663833540905355,-11.369690533263384,-16.668458986664636,-0.49229469936309567
122.01,-2.349868416951597,-11.290440792088429,-16.610249409092845,-0.48885895754245545
122.08,-2.333468733922934,-11.211741815948287,-16.55155906926482,-0.48544719388094054
122.15,-2.317183500772623,-11.133589801392775,-16.492396109469176,-0.48205924103424136
122.22,-2.3010119188774976,-11.055980971547605,-16.432768844552026,-0.47869493282594655
122.29,-2.2849531951841224,-10.97891157587637,-16.37268575473866,-0.4753541042393929
122.36,-2.2690065421700436,-10.902377889947873,-16.312155478351595,-0.47203659140957094
122.43,-2.2531711778053003,-10.82637621520859,-16.251186804438838,-0.4687422316150882
122.5,-2.2374463255142034,-10.750902878760002,-16.189788665326095,-0.46547086327018755
122.57000000000001,-2.2218312141373784,-10.675954233140622,-16.127970129106323,-0.4622223259168217
122.64,-2.206325077894068,-10.601526656112512,-16.065740392079896,-0.4589964602167833
122.71000000000001,-2.190927156344696,-10.52761655045205,-16.003108771158296,-0.455793107943889
122.78,-2.175636694353691,-10.454220343744836,-15.940084696244037,-0.45261211197621914
122.85000000000001,-2.160452942052563,-10.38133448818451,-15.876677702599189,-0.4494533162884112
122.92,-2.1453751548032374,-10.308955460375334,-15.812897423214505,-0.4463165659440066
122.99000000000001,-2.1304025931616404,-10.237079761138371,-15.748753581190982,-0.44320170708785156
123.06,-2.115534522841539,-10.165703915321124,-15.68425598214509,-0.4401085869385505
123.13000000000001,-2.100770214678628,-10.094824471610483,-15.619414506648786,-0.4370370537809724
123.2,-2.0861089445948626,-10.024438002348836,-15.554239102714858,-0.43398695695880957
123.27,-2.0715499935630453,-9.954541103353224,-15.488739778337841,-0.4309581468671879
123.34,-2.05709264757165,-9.885130393737425,-15.422926594100375,-0.42795047494532895
123.41,-2.042736197589893,-9.816202515736814,-15.356809655854311,-0.4249637936692634
123.48,-2.028479939533044,-9.747754134535922,-15.290399107485712,-0.4219979565445949
123.55,-2.014323174227979,-9.679781938098587,-15.223705123772124,-0.41905281809931505
123.62,-2.000265207378968,-9.612282637000547,-15.156737903340423,-0.41612823387666786
123.69,-1.9863053495337035,-9.545252964264458,-15.089507661732807,-0.4132240604280645
123.76,-1.9724429160495616,-9.478689675197165,-15.02202462458824,-0.41034015530604734
123.83,-1.9586772270600967,-9.412589547229194,-14.95429902094617,-0.40747637705730294
123.9,-1.9450076074417697,-9.346949379756351,-14.88634107667885,-0.404632585215724
123.97,-1.9314333867809037,-9.281765993983363,-14.818161008058253,-0.40180864029551966
124.04,-1.9179538993408722,-9.217036232769482,-14.749769015463038,-0.39900440378437385
124.11,-1.9045684840295118,-9.152756960475994,-14.681175277230649,-0.39621973813665157
124.18,-1.8912764843667618,-9.088925062815514,-14.612389943659183,-0.39345450676665217
124.25,-1.8780772484525279,-9.025537446703082,-14.543423131163232,-0.3907085740419103
124.32000000000001,-1.864970128934768,-8.96259104010892,-14.47428491658752,-0.3879818052765428
124.39,-1.851954482977801,-8.900082791912869,-14.40498533168169,-0.3852740667246431
124.46000000000001,-1.8390296722308328,-8.838009671760346,-14.335534357739263,-0.38258522557372077
124.53,-1.826195062796703,-8.776368669919902,-14.265941920403328,-0.3799151499381872
124.60000000000001,-1.8134500252008459,-8.7151567971422,-14.19621788464123,-0.37726370885288696
124.67,-1.8007939343604684,-8.654371084520465,-14.126372049890026,-0.3746307722666739
124.74000000000001,-1.7882261695539419,-8.59400858335229,-14.056414145374253,-0.3720162110360324
124.81,-1.7757461143904048,-8.534066365002811,-13.986353825597096,-0.36941989691874294
124.88000000000001,-1.7633531567795782,-8.474541520769163,-13.916200666005766,-0.3668417025675921
124.95,-1.751046688901789,-8.415431161746216,-13.84596415883154,-0.3642815015241259
125.02,-1.7388261071782039,-8.356732418693518,-13.775653709104631,-0.36173916821244784
125.09,-1.7266908122412645,-8.298442441903456,-13.705278630843704,-0.35921457793305894
125.16,-1.7146402089053343,-8.240558401070537,-13.634848143419628,-0.3567076068567415
125.23,-1.7026737061375459,-8.183077485161842,-13.564371368092713,-0.3542181320184858
125.3,-1.6907907170288508,-8.125996902288536,-13.493857324722507,-0.35174603131145793
125.37,-1.6789906587652697,-8.069313879578464,-13.423314928648843,-0.3492911834810114
125.44,-1.6672729525993448,-8.013025663049781,-13.35275298774273,-0.34685346811873946
125.51,-1.6556370238217888,-7.957129517485608,-13.282180199625383,-0.34443276565656883
125.58,-1.6440823017333306,-7.901622726309668,-13.211605149053476,-0.3420289573608956
125.65,-1.6326082196167566,-7.846502591462887,-13.141036305468527,-0.3396419253267612
125.72,-1.6212142147091484,-7.791766433280949,-13.070482020708136,-0.337271552472069
125.79,-1.609899728174311,-7.737411590372773,-12.999950526876614,-0.33491772253184204
125.86,-1.598664205075392,-7.683435419499884,-12.929449934372379,-0.33258032005251986
125.93,-1.5875070943476945,-7.629835295456689,-12.858988230069384,-0.3302592303862961
126.0,-1.576427848771676,-7.576608610951602,-12.788573275649634,-0.32795433968549476
126.07000000000001,-1.5654259249461364,-7.523752776489033,-12.718212806083821,-0.32566553489698624
126.14,-1.5545007832615916,-7.471265220252196,-12.647914428256898,-0.3233927037566421
126.21000000000001,-1.5436518878738332,-7.41914338798676,-12.57768561973538,-0.32113573478382873
126.28,-1.5328787066776717,-7.3673847428852826,-12.507533727673048,-0.3188945172759393
126.35000000000001,-1.5221807112808605,-7.315986765472444,-12.437465967851638,-0.31666894130296375
126.42,-1.5115573769782054,-7.264946953491056,-12.367489423853048,-0.314458897702097
126.49000000000001,-1.5010081827258501,-7.214262821788841,-12.297611046359531,-0.31226427807238466
126.56,-1.4905326111157413,-7.163931902205959,-12.227837652578286,-0.3100849747694058
126.63000000000001,-1.480130148350275,-7.113951743463278,-12.158175925786812,-0.30792088089999325
126.7,-1.4698002842171134,-7.064319911051376,-12.088632414995397,-0.30577189031699076
126.77,-1.4595425120641827,-7.015033987120265,-12.019213534723015,-0.30363789761404625
126.84,-1.4493563287748406,-6.966091570369826,-11.94992556488298,-0.3015187981204419
126.91,-1.4392412347432189,-6.917490275940945,-11.88077465077461,-0.2994144878959602
126.98,-1.429196733849737,-6.869227735307341,-11.81176680317722,-0.29732486372578554
127.05,-1.4192223334367864,-6.821301596168084,-11.742907898542736,-0.2952498231154419
127.12,-1.409317544284582,-6.773709522340786,-11.674203679283218,-0.29318926428576547
127.19,-1.3994818805871863,-6.726449193655461,-11.60565975414966,-0.2911430861679124
127.26,-1.389714859928695,-6.6795183058490455,-11.537281598698367,-0.2891111883984014
127.33,-1.3800160032595925,-6.632914570460581,-11.469074555841356,-0.28709347131419144
127.4,-1.3703848348732703,-6.586635714727038,-11.401043836477122,-0.28508983594779275
127.47,-1.3608208823827086,-6.5406794814797795,-11.333194520198266,-0.28310018402241305
127.54,-1.3513236766973207,-6.4950436290416755,-11.26553155607249,-0.2811244179471368
127.61,-1.3418927519999595,-6.449725931124829,-11.198059763493484,-0.2791624408121386
127.68,-1.3325276457240827,-6.404724176728936,-11.130783833098276,-0.2772141563839301
127.75,-1.3232278985310773,-6.360036170040266,-11.063708327747761,-0.2752794691006393
127.82000000000001,-1.3139930542877427,-6.315659730331257,-10.996837683567048,-0.2733582840673236
127.89,-1.3048226600439305,-6.271592691860706,-10.93017621104244,-0.27145050705131557
127.96000000000001,-1.2957162660103396,-6.227832903774588,-10.863728096171847,-0.2695560444776004
128.03,-1.2866734255364658,-6.184378230007455,-10.797497401665556,-0.26767480342422645
128.1,-1.2776936950887055,-6.141226549184436,-10.73148806819428,-0.26580669161774745
128.17000000000002,-1.268776634228612,-6.098375754523841,-10.665703915681565,-0.2639516174286963
128.24,-1.259921805591303,-6.0558237537403246,-10.600148644637638,-0.26210948986709115
128.31,-1.2511287748640179,-6.013568468948666,-10.534825837531837,-0.2602802185779724
128.38,-1.2423971107648257,-5.971607836568102,-10.469738960200932,-0.2584637138369703
128.45,-1.2337263850214815,-5.929939807227248,-10.40489136329061,-0.2566598865459046
128.52,-1.2251161723504278,-5.8885623456695955,-10.340286283727544,-0.2548686482284144
128.59,-1.216566050435945,-5.847473430659567,-10.27592684621949,-0.25308991102561784
128.66,-1.2080755999094452,-5.806671054889144,-10.211816064780999,-0.25132358769180335
128.73,-1.199644404328912,-5.766153224885057,-10.147956844282318,-0.2495695915901502
128.8,-1.191272050158482,-5.725917960916532,-10.084351982019218,-0.24782783668847863
128.87,-1.182958126748169,-5.685963296903597,-10.021004169301488,-0.2460982375550305
128.94,-1.1747022263137312,-5.646287280325934,-9.941533017889151,-0.2443807093542787
129.01,-1.1665039439166744,-5.606887972132291,-9.710030358667717,-0.24267516784276602
129.08,-1.158362877444401,-5.567763446650432,-8.999915721433617,-0.24098152936497333
129.15,-1.1502786275904908,-5.528911791497643,-6.872784119786946,-0.23929971084921597
129.22,-1.1422507978351235,-5.490331107491766,-0.8546991699355229,-0.23762962980356944
129.29,-1.1342789944256366,-5.452019508562777,9.379112551001304,-0.23597120431182314
129.36,-1.126362826357218,-5.413975121664906,71.59275628988989,-0.29086270776968015
129.43,-1.1185019053537337,-5.376196086689288,99.60665044549394,-1.7980395482492915
129.5,-1.1106958458486895,-5.338680556377136,99.78515977414483,-4.218915012791958
129.57,-1.1029442649663255,-5.301426696233457,99.78564433662072,-6.714433022700106
129.64000000000001,-1.0952467825028414,-5.264432684441279,99.78493080561341,-8.958466009179062
129.71,-1.0876030209077536,-5.227696711776415,99.78427788633222,-10.866201627228095
129.78,-1.0800126052653813,-5.19121698152274,99.78469672054635,-12.447556311613003
129.85,-1.0724751632764637,-5.154991709387994,99.78520006122915,-13.742962270367602
129.92000000000002,-1.0649903252399024,-5.119019123420084,99.78568799893958,-14.798167902446545
129.99,-1.0575577240346345,-5.083297463923919,99.7861602798895,-15.655387563687144
130.06,-1.0501769951016287,-5.047824983378751,99.78661740077665,-16.350856626402603
130.13,-1.0428477764260091,-5.012599946356021,99.78705984807992,-16.914736424000598
130.2,-1.0355697085193032,-4.977620629437711,99.78748809271691,-17.37178237856276
130.27,-1.0283424344018135,-4.942885321135206,99.78790259049903,-17.742178724211286
130.34,-1.021165599585112,-4.908392321808655,99.78830378261536,-18.04233032260463
130.41,-1.0140388520546562,-4.874139943586836,99.78869209610127,-18.285549767584484
130.48,-1.0069618422525282,-4.840126510287503,99.7810092259277,-18.48263212430122
130.55,-0.9999342230602923,-4.806350357338252,99.62698668801873,-18.64232776925366
130.62,-0.992955649781972,-4.772809831697866,99.43906220463334,-18.77172837112095
130.69,-0.9860257801271477,-4.739503291778146,99.22820613593302,-18.876580786463336
130.76,-0.9791442741941703,-4.70642910736624,98.99036686282315,-18.961541865717678
130.83,-0.9723107944534924,-4.673585659547463,98.72029875804884,-19.030385106618088
130.9,-0.965525005731117,-4.640971340628582,98.41136703675105,-19.086168179896337
130.97,-0.9587865751921595,-4.6085845540616,98.05508326226168,-19.131368705347903
131.04,-0.952095172324526,-4.576423714368012,97.64044770760785,-19.167994283083413
131.11,-0.9454504689227043,-4.544487247063541,97.1530084350811,-19.197671656385513
131.18,-0.9388521390716693,-4.512773588583348,96.57349438685402,-19.22171896191658
131.25,-0.9322998591308986,-4.481281186207714,95.87579850857156,-19.241204274418095
131.32,-0.9257933077185025,-4.4500084979881915,95.02395582017361,-19.256993045388157
131.39000000000001,-0.9193321656954618,-4.418953992674228,93.96754991911264,-19.269786542403352
131.46,-0.9129161161499771,-4.388116149640253,92.63464489959156,-19.280152996236716
131.53,-0.9065448443819268,-4.35749345881323,90.92082380487491,-19.288552839121856
131.6,-0.9002180378874339,-4.327084420600669,88.6721941668221,-19.29535915510545
131.67000000000002,-0.8939353863435403,-4.296887545819101,85.65945319975938,-19.300874250789175
131.74,-0.8876965815929873,-4.266901355623003,81.54013071804289,-19.305343082454193
131.81,-0.8815013176291032,-4.237124381434191,75.80989791526963,-19.308964135939267
131.88,-0.875349290580796,-4.20755516487165,68.83590101267568,-19.31189824250739
131.95,-0.8692401986976508,-4.1781922576818245,62.33860238475617,-19.314275722262373
132.02,-0.8631737423351307,-4.149034221669358,56.326829122256605,-19.316202172394252
132.09,-0.8571496239398816,-4.120079628628269,50.76425707324137,-19.317763157341762
132.16,-0.8511675480351396,-4.091327060273582,45.61728407231781,-19.319028009188166
132.23,-0.8452272212062394,-4.062775108173397,40.854825503285475,-19.32005290708733
132.3,-0.8393283520862239,-4.034422373681389,36.44812526449129,-19.320883372494567
132.37,-0.8334706513415553,-4.006267467869762,32.370580971394055,-19.32155629102935
132.44,-0.8276538316579246,-3.97830901146262,28.597582319556185,-19.32198831854243
132.51,-0.8218776077261609,-3.9505456347697847,25.10636161318747,-19.31945576202835
132.58,-0.8161416962282382,-3.922975977621035,21.875855539994113,-19.313461106821293
132.65,-0.8104458158233807,-3.895598689300777,18.886577342921544,-19.30469136311601
132.72,-0.8047896871342648,-3.868412428483143,16.120498603870644,-19.29366342048746
132.79,-0.7991730327333167,-3.84141586316751,13.560939914026436,-19.280768359160334
132.86,-0.7935955771291067,-3.8146076706144405,11.192469760447375,-19.26630360515423
132.93,-0.7880570467528369,-3.787986537282048,9.000811009372214,-19.250496422076367
133.0,-0.7825571699449254,-3.7615511587627686,6.972754413634616,-19.233521186615242
133.07,-0.7770956769416818,-3.73530023972056,5.096078614930541,-19.215512173975004
133.14000000000001,-0.7716722998620765,-3.7092324938285026,3.360431740086397,-19.1965730791961
133.21,-0.7662867726946035,-3.683346643706818,1.7748882522646932,-19.17678415070253
133.28,-0.7609388312842333,-3.657641420861291,0.33384601977389816,-19.156207566492867
133.35,-0.755628213319457,-3.632115565622102,-0.9759633455920151,-19.13489150928588
133.42000000000002,-0.7503546583194213,-3.6067678270830585,-2.1666562465038326,-19.11287327289646
133.49,-0.7451179076211529,-3.5815969630412305,-3.2492645801749322,-19.09018164321318
133.56,-0.7399177043668735,-3.556601739936986,-4.233808457117348,-19.066838733046552
133.63,-0.7347537934914002,-3.5317809327944203,-5.129370902404453,-19.042861403630027
133.7,-0.7296259217096367,-3.507133325162185,-5.9441721716412,-19.018262371653385
133.77,-0.7245338375041508,-3.482657709054702,-6.685642011508054,-18.99305107584739
133.84,-0.7194772911128379,-3.4583528848937797,-7.360488735087233,-18.967234358811368
133.91,-0.714456034516672,-3.434217661450604,-7.9747643946959075,-18.94081700619358
133.98,-0.7094698214275402,-3.410250855788125,-8.533925644986546,-18.913802175218457
134.05,-0.7045184072761643,-3.386451293203822,-9.042890117946817,-18.88619173698291
134.12,-0.6996015492001051,-3.362817807172856,-9.506088296761778,-18.857986551249418
134.19,-0.6947190060318507,-3.3393492392915913,-9.92751099164866,-18.829186688160355
134.26,-0.6898705382869886,-3.316044439221509,-10.310752599294984,-18.799791608031434
134.33,-0.6850559081524595,-3.2929022646334807,-10.659050377623847,-18.769800307891643
134.4,-0.6802748794748935,-3.269921581152426,-10.975319996524316,-18.73921144152965
134.47,-0.6755272177490279,-3.247101262302334,-11.262187638578922,-18.708023418339856
134.54,-0.6708126901062046,-3.2244401894516566,-11.522018926069078,-18.67623448512859
134.61,-0.6661310653029495,-3.201937251759067,-11.756944944993323,-18.643842794162985
134.68,-0.6614821137096311,-3.179591346119584,-11.968885626033094,-18.610846460061246
134.75,-0.6568656072991962,-3.157401377111056,-12.15957072824943,-18.577243607589317
134.82,-0.6522813196359878,-3.135366256941005,-12.330558655200887,-18.5430324120101
134.89000000000001,-0.6477290258646379,-3.113484905393832,-12.483253316163543,-18.50821113330188
134.96,-0.6432085026990397,-3.0917562497783737,-12.61891922794196,-18.472778145302513
135.03,-0.6387195284113955,-3.0701792248758135,-12.73869503589531,-18.436731960629494
135.1,-0.634261882821342,-3.0487527728879447,-12.843605616608558,-18.400071252062585
135.17000000000002,-0.6298353472851511,-3.027475843385786,-12.934572909332568,-18.362794870944665
135.24,-0.6254397046850055,-3.0063473932585376,-13.012425609025277,-18.324901863052254
135.31,-0.6210747394183501,-2.985366386662886,-13.077907840608246,-18.286391482303323
135.38,-0.6167402373873176,-2.964531794972654,-13.131686921921048,-18.247263202602657
135.45,-0.6124359859882269,-2.9438425967287865,-13.174360311789723,-18.207516728070846
135.52,-0.6081617741011558,-2.9232977775896782,-13.206461829582233,-18.167152001859126
135.59,-0.6039173920795861,-2.902896330281838,-13.22846722354743,-18.126169213716835
135.66,-0.5997026317401206,-2.8826372545508865,-13.240799157060218,-18.084568806449454
135.73,-0.5955172863522725,-2.8625195571128867,-13.243831674556565,-18.042351481381967
135.8,-0.5913611506283261,-2.8425422516060075,-13.237894202369503,-17.999518202923195
135.87,-0.5872340207132674,-2.822704358542509,-13.223275133803941,-17.956070202311295
135.94,-0.5831356941747855,-2.8030049052610626,-13.200225042550322,-17.91200898060815
136.01,-0.5790659699933441,-2.7834429258793896,-13.16895956387401,-17.86733631100004
136.08,-0.575024648552322,-2.764017461247224,-13.129661978872857,-17.822054240453618
136.15,-0.5710115316282217,-2.7447275588995965,-13.082485533417525,-17.77616509076945
136.22,-0.5670264223809475,-2.7255722730104344,-13.027555520130827,-17.729671459069976
136.29,-0.5630691253441509,-2.7065506643464796,-12.964971148879895,-17.68257621775394
136.36,-0.5591394464156431,-2.6876618002215222,-12.894807228710077,-17.634882513946092
136.43,-0.555237192847875,-2.6689047544509417,-12.817115681906435,-17.58659376846773
136.5,-0.5513621732384834,-2.650278607306563,-12.731926908896519,-17.537713674351426
136.57,-0.5475141975209025,-2.6317824454718215,-12.643212971027296,-17.48824619492136
136.64000000000001,-0.5436930769550425,-2.613415361997227,-12.555115262790919,-17.43819556145918
136.71,-0.539898624118031,-2.595176456256143,-12.467629511972083,-17.387566270474043
136.78,-0.5361306528950216,-2.5770648339008586,-12.38075147777706,-17.336363080594616
136.85,-0.5323889784700638,-2.559079606818968,-12.294476950464983,-17.284591009100172
136.92000000000002,-0.5286734173170397,-2.541219893090045,-12.208801750990299,-17.23225532810707
136.99,-0.5249837871906614,-2.5234848169426143,-12.123721730655927,-17.179361560426752
137.06,-0.5213199071175327,-2.5058735087114195,-12.039232770776584,-17.12591547511095
137.13,-0.5176815973872719,-2.488385104794982,-11.955330782351847,-17.071923082699485
137.20000000000002,-0.5140686795436986,-2.4710187476134524,-11.87201170574853,-17.017390630186007
137.27,-0.5104809763760794,-2.453773585566751,-11.789271510391927,-16.9623245957167
137.34,-0.5069183119104369,-2.4366487729929944,-11.707106194465547,-16.906731683037098
137.41,-0.503380511400918,-2.4196434701272063,-11.625511784618961,-16.85061881570179
137.48,-0.4998674013212232,-2.4027568430603172,-11.544484335683377,-16.79399313106204
137.55,-0.4963788093560952,-2.385988063698439,-11.46401993039464,-16.736861974045993
137.62,-0.4929145643928673,-2.3693363097224256,-11.384114679123257,-16.67923289074627
137.69,-0.48947449651307057,-2.352800764547705,-11.304764719611242,-16.621113621829636
137.76,-0.48605843698409945,-2.3363806172843944,-11.225966216715356,-16.562512095783188
137.83,-0.48266621825093586,-2.3200750626976854,-11.14771536215656,-16.50343642201173
137.9,-0.4792976739279307,-2.3038833011685025,-11.070008374275352,-16.44389488380053
137.97,-0.47595263879064315,-2.287804538654434,-10.992841497792748,-16.383895931157806
138.04,-0.4726309487677363,-2.2718379866509286,-10.916211003576645,-16.323448173550947
138.11,-0.46933244093293014,-2.2559828621527647,-10.840113188413362,-16.262560372550443
138.18,-0.4660569534970097,-2.2402383876157788,-10.764544374784112,-16.20124143439518
138.25,-0.4628043257998902,-2.2246037909188625,-10.689500910646156,-16.13950040249263
138.32,-0.4595743983027364,-2.209078305326219,-10.614979169218534,-16.077346449867207
138.39000000000001,-0.45636701258013745,-2.193661169449881,-10.540975548772064,-16.014788871569742
138.46,-0.45318201131233654,-2.1783516272124865,-10.467486472423506,-15.951837077060889
138.53,-0.45001923827751467,-2.1631489278103135,-10.394508387933678,-15.88850058258081
138.6,-0.446878538344128,-2.1480523256765647,-10.322037767509357,-15.824789003517319
138.67000000000002,-0.44375975746329854,-2.1330610804449117,-10.250071107608818,-15.760712046784207
138.74,-0.4406627426612591,-2.1181744569132865,-10.178604928750863,-15.696279503221248
138.81,-0.43758734203184935,-2.103391725007927,-10.107635775327148,-15.631501240026914
138.88,-0.4345334047290654,-2.0887121597476646,-10.037160215417764,-15.566387193234478
138.95000000000002,-0.43150078095966077,-2.0741350412084674,-9.967174840609813,-15.500947360241849
139.02,-0.42848932197579953,-2.0596596544882204,-9.897676265818987,-15.43519179240501
139.09,-0.4254988800677601,-2.0452852896717544,-9.828661129113934,-15.369130587704543
139.16,-0.42252930855669046,-2.031011241796113,-9.760126091543324,-15.302773883494329
139.23,-0.41958046178741365,-2.0168368108160615,-9.692067836965537,-15.23613184934105
139.3,-0.41665219512128365,-2.002761301569838,-9.62448307188083,-15.169214679962716
139.37,-0.41374436492909084,-1.9887840237451324,-9.55736852526592,-15.102032588273966
139.44,-0.4108568285840174,-1.9749042918453104,-9.490720948410843,-15.034595798545528
139.51,-0.4079894444546414,-1.9611214251558657,-9.424537114758056,-14.96691453968466
139.58,-0.4051420718979902,-1.9474347477111056,-9.358813819743663,-14.898999038643126
139.65,-0.4023145712526418,-1.9338435882610687,-9.293547880640697,-14.830859513958604
139.72,-0.39950680383187487,-1.9203472802386699,-9.228736136404361,-14.762506169435225
139.79,-0.3967186319168661,-1.9069451617270734,-9.164375447519204,-14.6939491879683
139.86,-0.39394991874993557,-1.8936365754272932,-9.100462695848101,-14.625198725518006
139.93,-0.39120052852783843,-1.8804208686260153,-9.036994784483026,-14.556264905236267
140.0,-0.3884703263951045,-1.8672973931636456,-8.97396863759752,-14.487157811750787
140.07,-0.38575917843742297,-1.8542655054025783,-8.911381200300815,-14.417887485609617
140.14000000000001,-0.38306695167507504,-1.8413245661956825,-8.84922943849353,-14.34846391788936
140.21,-0.3803935140564107,-1.828473940855012,-8.787510338724955,-14.278897044969677
140.28,-0.377738734451372,-1.8157129991207253,-8.726220908051754,-14.20919674347637
140.35,-0.37510248264506096,-1.803041115130228,-8.665358173898175,-14.139372825394975
140.42000000000002,-0.37248462933135323,-1.790457667387524,-8.604919183917602,-14.069435033356363
140.49,-0.36988504610655537,-1.7779620387327835,-8.544901005855493,-13.999393036095588
140.56,-0.36730360546310686,-1.7655536163121175,-8.485300727413609,-13.92925642408481
140.63,-0.36474018078332576,-1.7532317915475666,-8.426115456115522,-13.859034705340841
140.70000000000002,-0.36219464633319887,-1.7409959601072955,-8.367342319173343,-13.788737301407474
140.77,-0.35966687725621377,-1.728845521875995,-8.308978463355666,-13.718373543512552
140.84,-0.3571567495672355,-1.7167798809254902,-8.251021054856661,-13.647952668899352
140.91,-0.3546641401464247,-1.7047984454855498,-8.193467279166306,-13.577483817331625
140.98,-0.35218892673319907,-1.6929006279149037,-8.136314340941714,-13.506976027771362
141.05,-0.3497309879202363,-1.6810858446724555,-8.079559463879546,-13.436438235228108
141.12,-0.34729020314751935,-1.6693535162886992,-8.02319989058945,-13.365879267778373
141.19,-0.34486645269642296,-1.6577030673373336,-7.967232882468533,-13.295307843753529
141.26,-0.3424596176838417,-1.6461339264070731,-7.9116557195768324,-13.224732569094291
141.33,-0.34006958005635884,-1.6346455260736545,-7.856465700513738,-13.154161934869743
141.4,-0.3376962225844561,-1.6232373028720382,-7.801660142295382,-13.083604314958647
141.47,-0.33533942885676327,-1.6119086972688041,-7.747236380232952,-13.013067963890618
141.54,-0.3329990832743485,-1.6006591536347374,-7.693191767811907,-12.942561014844571
141.61,-0.3306750710450485,-1.589488120217606,-7.6395236765720895,-12.872091477801694
141.68,-0.3283672781778379,-1.5783950491151266,-7.586229495988699,-12.801667237850113
141.75,-0.32607559147723814,-1.5673793962481186,-7.533306633354138,-12.731296053638184
141.82,-0.32379989853776525,-1.556440621333846,-7.480752513660661,-12.660985555973367
141.89000000000001,-0.32154008773841664,-1.5455781878595427,-7.428564579483889,-12.5907432465634
141.96,-0.3192960482371962,-1.534791563056124,-7.376740290867093,-12.520576496896526
142.03,-0.3170676699656773,-1.5240802178720787,-7.325277125206296,-12.45049254725732
142.1,-0.3148548436236044,-1.5134436269475442,-7.274172577136145,-12.380498505874714
142.17000000000002,-0.3126574606735317,-1.5028812685885626,-7.2234241584165435,-12.310601348198643
142.24,-0.3104754133354996,-1.4923926247415134,-7.173029397820056,-12.240807916301772
142.31,-0.3083085945817483,-1.4819771809677258,-7.122985841020044,-12.171124918402661
142.38,-0.30615689813146796,-1.4716344264182681,-7.073291050479539,-12.10155892850675
142.45000000000002,-0.30402021844558597,-1.4613638538089115,-7.023942605340835,-12.032116386161434
142.52,-0.30189845072159005,-1.4511649593952682,-6.974938101315806,-11.962803596321582
142.59,-0.2997914908883881,-1.441037242948103,-6.926275150576905,-11.89362672932177
142.66,-0.2976992356012032,-1.430980207728816,-6.8779513816488835,-11.824591820951515
142.73,-0.29562158223650514,-1.4209933604650962,-6.829964439301177,-11.755704772629809
142.8,-0.2935584288869765,-1.4110762113267445,-6.782311984440979,-11.686971351675297
142.87,-0.29150967435651426,-1.401228273901667,-6.734991694006985,-11.618397191668354
142.94,-0.2894752181552663,-1.3914490651720313,-6.688001260863798,-11.549987792901458
143.01,-0.28745496049470226,-1.3817381054905913,-6.641338393696983,-11.48174852291422
143.08,-0.28544880228271935,-1.3720949185571782,-6.5950008169087875,-11.413684617109485
143.15,-0.28345664511878144,-1.3625190313953524,-6.548986270514494,-11.345801179446923
143.22,-0.28147839128909297,-1.353009974329218,-6.503292510039406,-11.278103183210654
143.29,-0.27951394376180627,-1.3435672809604027,-6.457917306416474,-11.210595471847352
143.36,-0.27756320618226205,-1.3341904881451925,-6.412858445884545,-11.143282759871543
143.43,-0.2756260828682631,-1.3248791359718295,-6.368113729887227,-11.076169633834589
143.5,-0.2737024788053817,-1.3156327677379673,-6.323680974972375,-11.009260553354181
143.57,-0.27179229964229856,-1.3064509299282798,-6.279558012692181,-10.942559852201018
143.64000000000001,-0.26989545168617557,-1.2973331721922332,-6.23574268950388,-10.876071739439517
143.71,-0.2680118418980599,-1.2882790473220038,-6.192232866671037,-10.80980030061944
143.78,-0.2661413778883206,-1.279288111230558,-6.149026420165454,-10.743749499015394
143.85,-0.26428396791211695,-1.2703599229298794,-6.106121240569655,-10.677923176911198
143.92000000000002,-0.2624395208648985,-1.2614940445093494,-6.063515232979957,-10.61232505692623
143.99,-0.26060794627793654,-1.2526900411142796,-6.0212063169101375,-10.546958743380907
144.06,-0.25878915431388644,-1.2439474809245912,-5.9791924261956675,-10.481827723698524
144.13,-0.25698305576238156,-1.2352659351336455,-5.937471508898532,-10.416935369840777
144.20000000000002,-0.2551895620356572,-1.2266449779272204,-5.8960415272126205,-10.352284939774332
144.27,-0.25340858516420556,-1.2180841864626328,-5.854900457369683,-10.287879578965894
144.34,-0.25164003779246114,-1.2095831408480089,-5.814046289545863,-10.223722321903345
144.41,-0.24988383317451557,-1.2011414241216967,-5.773477027768775,-10.159816093640506
144.48,-0.24813988516986327,-1.192758622231822,-5.73319068982516,-10.09616371136323
144.55,-0.24640810823917594,-1.1844343240159896,-5.693185307169092,-10.032767885974609
144.62,-0.24468841744010733,-1.176168121181122,-5.653458924830728,-9.962421428584834
144.69,-0.2429807284231264,-1.1679596082834405,-5.614009601325625,-9.774723129559492
144.76,-0.24128495742738046,-1.1598083827085872,-5.574835408564593,-9.197249568118448
144.83,-0.23960102127658656,-1.1517140446518839,-5.5359344317640975,-7.457022884467062
144.9,-0.2379288373749518,-1.1436761970987275,-5.497304769357202,-2.4585298066903265
144.97,-0.23626832370312212,-1.1356944458051252,-5.45894453290505,7.585519408007367
145.04,-0.23461939881415922,-1.1277683992783631,-5.420851847008889,45.32165496207844
145.11,-1.4712539730735739,-1.1198976687578097,-5.383024849222619,99.33589314780129
145.18,-3.8214472413599734,-1.1120818681958533,-5.345461689965885,99.78350377884965
145.25,-6.335742678926078,-1.1043206142389732,-5.308160532437679,99.7857639616975
145.32,-8.628529863475476,-1.0966135262089425,-5.271119552530495,99.78506427515309
145.39000000000001,-10.589636436517871,-1.0889602260841607,-5.234336938744983,99.78433559442828
145.46,-12.21980643481409,-1.0813603384811177,-5.197810892105138,99.78460232503403
145.53,-13.556976177830853,-1.0738134906359877,-5.161539626074004,99.78510753931262
145.6,-14.646894919649432,-1.0663193123863484,-5.125521366469901,99.78559843801683
145.67000000000002,-15.53258652283886,-1.058877436153032,-5.089754351383148,99.78607359376963
145.74,-16.251262202401826,-1.0514874969220989,-5.054236831093324,99.78653349726908
145.81,-16.83400005629713,-1.0441491322269392,-5.0189670679870195,99.78697863788382
145.88,-17.306347999553058,-1.0368619821304983,-4.983943336476095,99.78740948939557
145.95000000000002,-17.689152001681347,-1.0296256892076268,-4.949163922916459,99.7878265103886
146.02,-17.999360870951687,-1.0224398985275527,-4.914627125527332,99.78823014473588
146.09,-18.250731033386387,-1.0153042576364768,-4.8803312543110255,99.78862082207075
146.16,-18.454418415149952,-1.0082184165402888,-4.8462746309732045,99.7889989582433
146.23,-18.619466287803327,-1.0011820276874042,-4.812455588843654,99.65936082010332
146.3,-18.753203849193774,-0.9941947459517209,-4.7788724727975405,99.47544597869096
146.37,-18.861570504551505,-0.9872562286156946,-4.74552363917716,99.2690952929273
146.44,-18.94937915795305,-0.9803661353535319,-4.712407455714173,99.03660589996014
146.51,-19.02052976972097,-0.9735241282145013,-4.6795223014523355,98.77295114630242
146.58,-19.07818248781623,-0.9667298716063599,-4.646866566670707,98.47178339405596
146.65,-19.124897970826108,-0.9599830322788961,-4.614438652807337,98.1249998533962
146.72,-19.16275110547324,-0.9532832793075872,-4.582236972383442,97.7221261236589
146.79,-19.193423157215488,-0.9466302840773698,-4.550259948928051,97.24943657711667
146.86,-19.21827644173147,-0.9400237202665259,-4.518506016903134,96.68868015485319
146.93,-19.238414831702347,-0.9334632638306785,-4.486973621629194,96.01520567788666
147.0,-19.25473278540831,-0.9269485929869005,-4.455661219211343,95.19516079866025
147.07,-19.26795507437385,-0.9204793881979342,-4.424567276465832,94.18124507157094
147.14000000000001,-19.278668974414213,-0.9140553321565208,-4.393690270847061,92.90618825696538
147.21,-19.28735034979035,-0.907676109769839,-4.363028690375041,91.2726460753033
147.28,-19.294384788981425,-0.9013414081440523,-4.3325810335633275,89.13752020737192
147.35,-19.300084730817293,-0.8950509165689637,-4.302345809347414,86.28791854075959
147.42000000000002,-19.304703341631466,-0.888804326502779,-4.272321537013574,82.40572170505983
147.49,-19.308445759793287,-0.8826013315569734,-4.242506746128165,77.0203922830506
147.56,-19.31147820705061,-0.8764416274812672,-4.212899976467389,70.0912685992287
147.63,-19.31393537136793,-0.8703249121487034,-4.183499777947491,63.500153825119966
147.70000000000002,-19.315926389172922,-0.8642508855408307,-4.154304710555425,57.401583812494785
147.77,-19.317539692716256,-0.8582192497329902,-4.125313344279949,51.75870833884598
147.84,-19.318846937843034,-0.8522297088797043,-4.096524259043173,46.53743868602395
147.91,-19.31990618663011,-0.8462819692001662,-4.067936044632547,41.706240224829756
147.98,-19.320764486248088,-0.8403757389638333,-4.039547300633291,37.23594062773212
148.05,-19.321459958589625,-0.8345107284761193,-4.011356636361261,33.09955252704607
148.12,-19.322020424444453,-0.8286866500641862,-3.983362670796245,29.272109525943108
148.19,-19.320166008814176,-0.822903218062836,-3.9555640325157033,25.730514552785433
148.26,-19.31471056174173,-0.8171601488005,-3.927959359628931,22.45339962602666
148.33,-19.30637579622091,-0.8114571605853274,-3.900547299711647,19.42099616779112
148.4,-19.295704219551336,-0.8057939736913688,-3.8733265097410228,16.61501506968956
148.47,-19.283105911487404,-0.8001703103448584,-3.846295656031116,14.018535774869367
148.54,-19.268892480783062,-0.7945858947105894,-3.8194534141687457,11.615903696119128
148.61,-19.253301844640333,-0.7890404528783868,-3.7927984689497727,9.392635341406585
148.68,-19.23651643083747,-0.7835337128496731,-3.766329514315803,7.335330565854409
148.75,-19.21867663436576,-0.7780654045241286,-3.7400452532913073,5.431591413152319
148.82,-19.199890828027367,-0.7726352596864435,-3.7139443979211495,3.6699470500463325
148.89000000000001,-19.180242854851517,-0.7672430119931642,-3.6880256692085327,2.0562046185641547
148.96,-19.159797669087713,-0.7618883969596297,-3.662287797053347,0.5895407599796504
149.03,-19.138605607886735,-0.7565711519470006,-3.636729520190926,-0.7435319336505544
149.1,-19.116705644374424,-0.7512910161493775,-3.6113495861312095,-1.9553373629543174
149.17000000000002,-19.094127878733595,-0.7460477305810094,-3.586146751098304,-3.057101991089322
149.24,-19.070895456136732,-0.7408410380635918,-3.5611197799704444,-4.059026867757559
149.31,-19.04702605127122,-0.7356706832136536,-3.5362674462203594,-4.970362163652813
149.38,-19.022533023424657,-0.7305364124300312,-3.511588531856019,-5.799481699050425
149.45000000000002,-18.997426319888767,-0.7254379738814304,-3.487081827361787,-6.55395568046683
149.52,-18.971713186136704,-0.7203751174940756,-3.46274613163996,-7.240620426333589
149.59,-18.945398726935725,-0.7153475949394441,-3.4385802519526916,-7.865644296694061
149.66,-18.918486351921054,-0.7103551596220871,-3.41458300386431,-8.434589369150569
149.73,-18.89097813120214,-0.7053975666675345,-3.3907532111840117,-8.952468645704963
149.8,-18.862875080594808,-0.7004745729102853,-3.3670897059089446,-9.423798751018008
149.87,-18.834177391559304,-0.6955859368818806,-3.343591328167668,-9.852648206888645
149.94,-18.804884617500747,-0.6907314187990619,-3.320256926163987,-10.242681452461747
150.01,-18.77499582548028,-0.6859107805520084,-3.2970853561211677,-10.59719883441397
150.08,-18.744509720389008,-0.6811237856926606,-3.2740754822265226,-10.919172823722052
150.15,-18.713424747103097,-0.676370199423122,-3.2512261765763677,-11.211280731513513
150.22,-18.681739174954682,-0.6716497885841438,-3.2285363191213485,-11.47593420052687
150.29,-18.649451167936192,-0.6669623216436884,-3.206004797612132,-11.715305744389724
150.36,-18.616558843342457,-0.6623075686855744,-3.1836305075454643,-11.931352596933495
150.43,-18.583060320997905,-0.6576853013981996,-3.1614123521105912,-12.125838120112848
150.5,-18.548953764779917,-0.6530952930633429,-3.1393492421360394,-12.300351003276766
150.57,-18.514237417805983,-0.6485373185450444,-3.117440096036751,-12.45632246963624
150.64000000000001,-18.478909632381562,-0.6440111542785636,-3.0956838397615796,-12.595041688571769
150.71,-18.442968895590962,-0.6395165782594138,-3.074079406741139,-12.717669575469515
150.78,-18.40641385124314,-0.6350533700324729,-3.052625737836002,-12.825251144437974
150.85,-18.369243318748726,-0.6306213106811722,-3.03132178128525,-12.918726563775946
150.92000000000002,-18.33145630939578,-0.6262201828167583,-3.0101664926553706,-12.998941049577992
150.99,-18.29305204040508,-0.6218497705676299,-2.989158834789498,-13.066653719445949
151.06,-18.25402994707576,-0.6175098595687515,-2.9682977777570017,-13.122545515944006
151.13,-18.21438969327578,-0.6132002369511383,-2.9475822988034084,-13.167226298174956
151.20000000000002,-18.1741311804863,-0.6089206913314159,-2.9270113823006736,-13.201241189627417
151.27,-18.13325455557241,-0.6046710128014525,-2.9065840196977804,-13.22507626119392
151.34,-18.09176021742258,-0.6004509929180628,-2.88629920947168,-13.239163619924598
151.41,-18.04964882257519,-0.5962604246927855,-2.8661559570785586,-13.243885966593584
151.48,-18.006921289930926,-0.5920991025817304,-2.8461532749054443,-13.239580678446401
151.55,-17.963578804633517,-0.5879668224754968,-2.826290182222134,-13.226543467499527
151.62,-17.919622821188618,-0.5838633816891627,-2.8065657051334507,-13.205031659412903
151.69,-17.875055065879707,-0.5797885789523433,-2.786978876531827,-13.17526713319155
151.76,-17.82987753853146,-0.5757422143993194,-2.7675287360502088,-13.137438957736304
151.83,-17.784092513663925,-0.5717240895592344,-2.7482143300152786,-13.091705757503657
151.9,-17.73770254107505,-0.5677340073463596,-2.729034711401003,-13.038197836202226
151.97,-17.690710445884566,-0.5637717720504277,-2.70998893978249,-12.977019084504816
152.04,-17.643119328068387,-0.5598371893270336,-2.6910760812901655,-12.908248695150519
152.11,-17.594932561509648,-0.5559300661881019,-2.6722952085642624,-12.831942706515227
152.18,-17.54615379259012,-0.5520502109924218,-2.6536454007096157,-12.74813539370884
152.25,-17.49678693834363,-0.548197433436247,-2.6351257432507733,-12.659451688630156
152.32,-17.4468361841917,-0.5443715445439623,-2.6167353280874077,-12.57124119272961
152.39000000000001,-17.396305981280264,-0.5405723566588138,-2.5984732534500345,-12.483643435814018
152.46,-17.34520104343536,-0.5367996834337051,-2.580338623856034,-12.39665417135417
152.53,-17.293526343754955,-0.5330533398220579,-2.562330550065977,-12.310269183940633
152.6,-17.241287110853495,-0.5293331420687352,-2.5444481490402415,-12.224484288924192
152.67000000000002,-17.18848882477514,-0.5256389077010282,-2.5266905438959335,-12.139295332067045
152.74,-17.135137212591594,-0.521970455519707,-2.509056863864101,-12.054698189204307
152.81,-17.081238243699907,-0.5183276055901327,-2.49154624424724,-11.970688765915298
152.88,-17.02679812483551,-0.5147101792334322,-2.4741578263770925,-11.887262997204239
152.95000000000002,-16.97182329481577,-0.5111179990177339,-2.456890757572736,-11.804416847189879
153.02,-16.91632041902897,-0.5075508887494655,-2.4397441910989563,-11.722146308803707
153.09,-16.86029638368368,-0.5040086734647116,-2.4227172861249104,-11.640447403496315
153.16,-16.803758289833453,-0.5004911794206319,-2.40580920768307,-11.559316180951592
153.23,-16.746713447191627,-0.49699823408694,-2.3890191266284506,-11.478748718808351
153.3,-16.68916936775094,-0.4935296661374404,-2.372346219598116,-11.398741122389117
153.37,-16.63113375922271,-0.4900853054416258,-2.3557896689709663,-11.319289524435707
153.44,-16.572614518310075,-0.48666498305633177,-2.3393486628277977,-11.240390084851331
153.51,-16.513619723829905,-0.48326853121745117,-2.323022394911641,-11.162038990448925
153.58,-16.454157629697665,-0.47989578333170496,-2.30681006458837,-11.0842324547054
153.65,-16.394236657789527,-0.4765465739684713,-2.290710876807583,-11.006966717521616
153.72,-16.33386539069589,-0.4732207388516714,-2.2747240420637524,-10.93023804498778
153.79,-16.27305256438015,-0.4699181148517121,-2.2588487763576444,-10.854042729154042
153.86,-16.211807060756517,-0.4666385399774842,-2.243084301157999,-10.778377087806057
153.93,-16.150137900200487,-0.4633818533684179,-2.2274298433634807,-10.703237464245326
154.0,-16.088054234005117,-0.46014789528659167,-2.211884635264887,-10.628620227074082
154.07,-16.025565336796284,-0.4569365071088982,-2.19644791450762,-10.554521769984506
154.14000000000001,-15.962680598919675,-0.4537475313192639,-2.1811189240544144,-10.480938511552162
154.21,-15.899409518811952,-0.4505808115009227,-2.1658969121483254,-10.407866895033376
154.28,-15.835761695368298,-0.44743619232874465,-2.1507811322759687,-10.33530338816647
154.35,-15.771746820318185,-0.4443135195616167,-2.1357708431310183,-10.26324448297663
154.42000000000002,-15.707374670620853,-0.4412126400348778,-2.1208653085779536,-10.191686695584314
154.49,-15.642655100891607,-0.43813340165280634,-2.1060637976160566,-10.120626566016982
154.56,-15.577598035869752,-0.43507565338115994,-2.09136558434366,-10.050060658024075
154.63,-15.51221346293846,-0.43203924523976744,-2.076769947922639,-9.979985558895072
154.70000000000002,-15.446511424706593,-0.42902402829517267,-2.0622761725431533,-9.91039787928051
154.77,-15.380502011662013,-0.4260298546533294,-2.0478835473886274,-9.841294253015848
154.84,-15.314195354905543,-0.4230565774523472,-2.033591366600978,-9.772671336948056
154.91,-15.247601618974254,-0.42010405085528824,-2.019398929246076,-9.704525810764814
154.98,-15.180730994762433,-0.4171721300430139,-2.0053055392794548,-9.636854376826248
155.05,-15.113593692547987,-0.41426067120708204,-1.991310505512252,-9.56965375999906
155.12,-15.046199935131787,-0.4113695315426927,-1.9774131415773821,-9.502920707492981
155.19,-14.978559951096864,-0.40849856924168443,-1.9636127658959528,-9.436651988699477
155.26,-14.910683968194004,-0.4056476434855781,-1.9499087016439074,-9.370844395032584
155.33,-14.842582206859854,-0.4028166144386703,-1.9363002767188982,-9.305494739771813
155.4,-14.774264873873157,-0.4000053432411745,-1.9227868237073928,-9.240599857907048
155.47,-14.705742156154363,-0.39721369200241013,-1.9093676798520058,-9.176156605985366
155.54,-14.637024214713396,-0.39444152379403924,-1.896042187019057,-9.112161861959693
155.61,-14.568121178749951,-0.39168870264335026,-1.8828096916663544,-9.04861252503925
155.68,-14.499043139910238,-0.3889550935265885,-1.8696695448112017,-8.985505515541721
155.75,-14.429800146703755,-0.38624056236233384,-1.856621101998625,-8.922837774747073
155.82,-14.360402199083165,-0.3835449760049237,-1.843663723269822,-8.860606264752972
155.89000000000001,-14.290859243190077,-0.3808682022379228,-1.8307967731308301,-8.798807968331776
155.96,-14.221181166269002,-0.3782101097676377,-1.8180196205214103,-8.737439888788984
156.03,-14.15137779175153,-0.3755705682166773,-1.8053316387841467,-8.676499049823168
156.1,-14.08145887451229,-0.3729494481175579,-1.7927322056337625,-8.615982495387295
156.17000000000002,-14.011434096297952,-0.37034662090635284,-1.7802207031266462,-8.555887289551402
156.24,-13.941313061330215,-0.3677619589163867,-1.7677965176305914,-8.4962105163666
156.31,-13.871105292083296,-0.36519533537197335,-1.7554590397947458,-8.436949279730348
156.38,-13.800820225236262,-0.36264662438219764,-1.7432076645197678,-8.378100703252958
156.45000000000002,-13.73046720780007,-0.3601157009347405,-1.7310417909281928,-8.31966193012532
156.52,-13.660055493419053,-0.3576024408897477,-1.7189608223350006,-8.261630122987798
156.59,-13.589594238846177,-0.35510672097374046,-1.7069641662183943,-8.204002463800238
156.66,-13.519092500591217,-0.352628418773569,-1.695051234190774,-8.146776153713109
156.73,-13.448559231740681,-0.3501674127304085,-1.6832214419699176,-8.08994841293972
156.8,-13.378003278948118,-0.34772358213379684,-1.67147420935036,-8.03351648062946
156.87,-13.307433379593181,-0.34529680711571353,-1.6598089601749717,-7.977477614742108
156.94,-13.236858159107642,-0.34288696864470064,-1.648225122306733,-7.921829091923095
157.01,-13.166286128466288,-0.3404939485200241,-1.6367221276007073,-7.866568207379775
157.08,-13.095725681840523,-0.3381176293658764,-1.6252994118762063,-7.811692274758635
157.15,-13.025185094412265,-0.33575789462561934,-1.6139564148891499,-7.757198626023434
157.22,-12.954672520345543,-0.33341462855606674,-1.6026925803046193,-7.703084611334263
157.29,-12.884195990913135,-0.3310877162218078,-1.5915073556695978,-7.649347598927491
157.36,-12.813763412775375,-0.32877704348956915,-1.5804001923859046,-7.595984974996586
157.43,-12.743382566408131,-0.3264824970226173,-1.5693705456833136,-7.542994143573797
157.5,-12.67306110467689,-0.32420396427519893,-1.5584178745928627,-7.490372526412664
157.57,-12.602806551553714,-0.3219413334870212,-1.5475416419203443,-7.438117562871374
157.64000000000001,-12.532626300973817,-0.31969449367776964,-1.5367413142199835,-7.3862267097969
157.71,-12.462527615828348,-0.31746333464166476,-1.5260163617682985,-7.334697441409966
157.78,-12.392517627089932,-0.3152477469420567,-1.5153662585381424,-7.283527249190764
157.85,-12.322603333067486,-0.3130476219060574,-1.5047904821729252,-7.232713641765465
157.92000000000002,-12.252791598786704,-0.31086285161920996,-1.494288513961016,-7.18225414479347
157.99,-12.183089155492627,-0.3086933289201962,-1.4838598388103235,-7.132146300855421
158.06,-12.113502600270634,-0.30653894739557974,-1.4735039452230512,-7.082387669341938
158.13,-12.044038395782179,-0.30439960137458727,-1.4632203252706313,-7.0329758263430815
158.20000000000002,-11.97470287011161,-0.30227518592392477,-1.4530084745688303,-6.983908364538536
158.27,-11.905502216720308,-0.30016559684263117,-1.4428678922530302,-6.9351828930884905
158.34,-11.836442494504517,-0.2980707306569674,-1.4327980809536802,-6.88679703752522
158.41,-11.767529627953063,-0.29599048461534033,-1.4227985467719177,-6.838748439645358
158.48,-11.69876940740136,-0.293924756683264,-1.4128687992553643,-6.7910347574028425
158.55,-11.630167489377955,-0.291873445538354,-1.4030083513740839,-6.743653664802535
158.62,-11.561729397040008,-0.2898364505653582,-1.3932167194967122,-6.6966028517945055
158.69,-11.493460520694015,-0.2878136718512215,-1.3834934233667517,-6.649880024168978
158.76,-11.42536611839824,-0.28580501018018534,-1.373837986079031,-6.60348290345192
158.83,-11.357451316643244,-0.2838103670289211,-1.3642499340563268,-6.557409226801283
158.9,-11.28972111110704,-0.2818296445616973,-1.3547287970261523,-6.511656746903876
158.97,-11.222180367481329,-0.2798627456255816,-1.3452741079977044,-6.466223231872875
159.04,-11.154833822365495,-0.27790957374567493,-1.3358854032389709,-6.421106465145954
159.11,-11.087686084224885,-0.2759700331203797,-1.3265622222539997,-6.376304245384041
159.18,-11.020741634410136,-0.2740440286167007,-1.3173041077603247,-6.331814386370694
159.25,-10.95400482823425,-0.27213146576557906,-1.3081106056665486,-6.287634716912079
159.32,-10.887479896104262,-0.27023225075725843,-1.298981265050082,-6.243763080737557
159.39000000000001,-10.821170944704324,-0.268346290436684,-1.2899156381350392,-6.200197336400876
159.46,-10.7550819582272,-0.2664734922989332,-1.2809132802702854,-6.156935357181963
159.53,-10.689216799651119,-0.2646137644846779,-1.2719737499076391,-6.113975030989293
159.6,-10.623579212059141,-0.26276701577567957,-1.2630966085802249,-6.071314260262867
159.67000000000002,-10.55817281999809,-0.2609331555903148,-1.254281420880977,-6.028950961877763
159.74,-10.493001130874344,-0.25911209397913215,-1.2455277544412928,-5.986883067048272
159.81,-10.428067536383763,-0.25730374162044034,-1.2368351799098374,-5.945108521232602
159.88,-10.363375313973101,-0.2555080098159273,-1.2282032709314912,-5.903625284038176
159.95000000000002,-10.29892762833037,-0.2537248104863093,-1.2196316041264488,-5.862431329127476
160.02,-10.234727532901655,-0.25195405616701083,-1.2111197590694598,-5.821524644124476
160.09,-10.170777971431985,-0.2501956600038746,-1.2026673182692176,-5.780903230521612
160.16,-10.107081779527942,-0.24844953574890136,-1.1942738671478883,-5.74056510358735
160.23,-10.043641686239718,-0.24671559775601945,-1.1859389940207865,-5.700508292274272
160.3,-9.978268812995754,-0.24499376097688402,-1.1776622900761882,-5.660730839127737
160.37,-9.823927211970895,-0.24328394095670552,-1.1694433493552874,-5.621230800195096
160.44,-9.34787572759223,-0.24158605383010717,-1.1612817687322916,-5.58200624493544
160.51,-7.9064402315717235,-0.23990001631701136,-1.1531771478946564,-5.543055256129908
160.58,-3.7169163607989026,-0.23822574571855498,-1.1451290893234558,-5.504375929792531
160.65,5.850516085933915,-0.23656315991303314,-1.1371371982738931,-5.465966375081614
160.72,27.225522382111137,-0.23491217735187095,-1.1292010827559438,-5.427824714211659
160.79,98.70845610830372,-0.9647935772421021,-1.1213203535151366,-5.389949082365824
160.86,99.77952626428542,-3.1387797997782574,-1.1134946240134647,-5.352337627608907
160.93,99.78586511692085,-5.664534784617514,-1.1057235104104342,-5.314988510800866
161.0,99.78519476846576,-8.03618061833264,-1.098006631544243,-5.277899905510862
161.07,99.78446770285532,-10.090238878797106,-1.0903436089130891,-5.24106999793183
161.14000000000001,99.78451617144921,-11.807448428484761,-1.0827340666566123,-5.204496986795566
161.21,99.78502159082306,-13.21980374595904,-1.0751776315374622,-5.168179083288341
161.28,99.78551522870855,-14.372484997356915,-1.0676739329229976,-5.132114510967025
161.35,99.78599305529288,-15.309758630028776,-1.0602226027671116,-5.096301505675731
161.42000000000002,99.78645554406192,-16.070517629442026,-1.0528232755921842,-5.060738315462968
161.49,99.78690318697956,-16.687468863106908,-1.0454755884711602,-5.025423200499305
161.56,99.78733646048778,-17.18758479715642,-1.0381791810097525,-4.990354432995539
161.63,99.78775582574697,-17.59290701469531,-1.0309336953287693,-4.955530297121377
161.70000000000002,99.78816172912374,-17.92136945098348,-1.0237387760465648,-4.920949088924613
161.77,99.78855460266507,-18.18753325148203,-1.0165940702616114,-4.88660911625081
161.84,99.78893486455733,-18.403208981857002,-1.0094992275351955,-4.852508698663473
161.91,99.68949848568451,-18.577971397005317,-1.0024538998742316,-4.8186461673647285
161.98,99.50952175262142,-18.719580768193385,-0.9954577417141959,-4.785019865116494
162.05,99.3073520869607,-18.83432596500316,-0.9885104099021829,-4.751628146162132
162.12,99.07981686034776,-18.927303128684017,-0.9816115636800755,-4.718469376148607
162.19,98.8220910507505,-19.002641752723914,-0.974760864667835,-4.685541932049112
162.26,98.528087663746,-19.063687985671784,-0.9679579768469073,-4.652844202086197
162.33,98.19005305303236,-19.113153205733806,-0.9612025665437443,-4.620374585655369
162.4,97.79798718322334,-19.1532344285112,-0.9544943024134402,-4.588131493249177
162.47,97.33881847811169,-19.18571188030204,-0.9478328554234833,-4.5561133463817765
162.54,96.79521176079604,-19.212028064252955,-0.9412178988376191,-4.524318577513959
162.61,96.14381924150526,-19.233351828395524,-0.9346491081998267,-4.492745629978672
162.68,95.35267428107917,-19.250630280021866,-0.9281261613184084,-4.461392957906994
162.75,94.37724966504044,-19.26463085170547,-0.9216487382501877,-4.430259026154592
162.82,93.15441692425371,-19.275975387135986,-0.9152165212848197,-4.399342310228639
162.89000000000001,91.59309824490755,-19.28516776061464,-0.9088291949292099,-4.368641296215196
162.96,89.55975304131803,-19.292616256903788,-0.9024864458920415,-4.338154480707058
163.03,86.85604668388672,-19.298651705425833,-0.8961879630684111,-4.3078803707320565
163.1,83.18560472856156,-19.303542174244175,-0.8899334375245722,-4.27781748368183
163.17000000000002,78.108586881607,-19.30750487646415,-0.8837225624827835,-4.247964347241042
163.24,71.314811973613,-19.310715817882052,-0.8775550333062636,-4.218319499317049
163.31,64.63226102086642,-19.313317614387547,-0.8714305474842522,-4.188881487970032
163.38,58.449095985669054,-19.315425826333712,-0.8653488046171723,-4.159648871343564
163.45000000000002,52.7279539505828,-19.31713409121931,-0.8593095064018992,-4.130620217595637
163.52,47.434272013776884,-19.318518282654445,-0.8533123566171298,-4.101794104830122
163.59,42.536076971606164,-19.319639880332424,-0.8473570611088556,-4.073169121028679
163.66,38.00379084895633,-19.320548700687265,-0.8414433277759358,-4.0447438639831015
163.73,33.810051077969575,-19.32128510952047,-0.8355708665557724,-4.0165169412281045
163.8,29.929544217080352,-19.321881811049828,-0.8297393894100837,-3.98848696997455
163.87,26.338852186597816,-19.320735020397816,-0.8239486103107778,-3.9606525770430947
163.94,23.016310074913598,-19.315865622671694,-0.8181982452259257,-3.9330123987982777
164.01,19.94187464129111,-19.30800229838365,-0.8124880121058298,-3.9055650810830396
164.08,17.097002707568297,-19.29771576671954,-0.8068176308691919,-3.8783092791536595
164.15,14.464538692403988,-19.28543701438793,-0.8011868233893766,-3.851243657615125
164.22,12.028610598311568,-19.2714932450852,-0.7955953134807706,-3.824366890356918
164.29,9.774533814013836,-19.256134082206668,-0.7900428268852371,-3.797677660489225
164.36,7.688722142952666,-19.23955079430421,-0.7845290912586655,-3.7711746602795624
164.43,5.75860551340401,-19.221890492347303,-0.779053836157614,-3.7448565910898224
164.5,3.9725538668657294,-19.203266679771996,-0.7736167930260456,-3.718722163313723
164.57,2.3313585475473992,-19.183767140264134,-0.7682176951821567,-3.6927700963146792
164.64000000000001,0.8396002660874222,-19.16345987027233,-0.7628562778052979,-3.6669991183640764
164.71,-0.5162577339921073,-19.142397566902368,-0.757532277922986,-3.641407966579954
164.78,-1.7487415877508912,-19.120621042268816,-0.7522454343980062,-3.6159953868660915
164.85,-2.86926767276604,-19.098161835546815,-0.746995487915604,-3.5907601338514983
164.92000000000002,-3.888213862909901,-19.07504422213238,-0.7417821809707679,-3.5657009708303025
164.99,-4.814993829461427,-19.051286767328463,-0.7366052578555993,-3.540816669702038
165.06,-5.658131724041939,-19.026903534131474,-0.7314644646467711,-3.516106010912327
165.13,-6.425335340535589,-19.001905026995253,-0.7263595491930743,-3.4915677833939585
165.20000000000002,-7.123566446832094,-18.976298933068517,-0.7212902611030507,-3.467200784508351
165.27,-7.75910743287613,-18.950090707324858,-0.7162563517327121,-3.4430038199874113
165.34,-8.337623765974971,-18.92328403679497,-0.7112575741733451,-3.418975703875778
165.41,-8.8642220003493,-18.895881210734586,-0.7062936832394027,-3.3951152584734494
165.48,-9.343503274424545,-18.867883417272292,-0.7013644354564763,-3.3714213142787908
165.55,-9.779612361839028,-18.83929098233673,-0.6964695890493564,-3.3478927099319282
165.62,-10.176282433108922,-18.810103563066686,-0.6916089039301735,-3.324528292158514
165.69,-10.536875744340971,-18.780320305169724,-0.6867821416866228,-3.3013269157138723
165.76,-10.864420505233973,-18.749939971601968,-0.681989065570271,-3.278287443327516
165.83,-11.161644197054372,-18.718961048333774,-0.6772294404849436,-3.2554087456480376
165.9,-11.431003617117879,-18.68738183172673,-0.6725030329751961,-3.232689701188365
165.97,-11.674711923252032,-18.65520050108755,-0.6678096112148623,-3.2101291962713887
166.04,-11.894762942565452,-18.62241517921858,-0.6631489449956847,-3.1877261249759523
166.11,-12.092952995724614,-18.5890239832025,-0.658520805716023,-3.1654793890832065
166.18,-12.2709004724114,-18.55502506720302,-0.6539249663696426,-3.1433878980233216
166.25,-12.430063376858087,-18.520416658705166,-0.6493612015345799,-3.1214505688225618
166.32,-12.571755045160526,-18.48519708933607,-0.6448292873620862,-3.0996663260507136
166.39000000000001,-12.697158219039245,-18.449364821183547,-0.6403290015656491,-3.078034101768869
166.46,-12.807337644249902,-18.412918469352398,-0.6358601234100894,-3.0565528354775604
166.53,-12.90325134619766,-18.37585682135668,-0.631422433700735,-3.0352214740652457
166.6,-12.98576072064112,-18.338178853833522,-0.6270157147726699,-3.014038971757143
166.67000000000002,-13.055639563760794,-18.299883746973343,-0.6226397504800583,-2.9930042900644085
166.74,-13.113582153343033,-18.260970896988894,-0.6182943261855433,-2.972116397733661
166.81,-13.160210481381966,-18.22143992688685,-0.6139792287497191,-2.9513742706968435
166.88,-13.196080727994126,-18.181290695758513,-0.6096942465206783,-2.93077689202143
166.95000000000002,-13.221689057121065,-18.14052330676813,-0.6054391693236293,-2.9103232518609636
167.02,-13.237476806002201,-18.099138113986072,-0.6012137884505887,-2.8900123474059347
167.09,-13.243835132766776,-18.057135728189408,-0.5970178966501447,-2.869843182834993
167.16,-13.241109179651483,-18.01451702173167,-0.5928512881172915,-2.8498147692664832
167.23,-13.229601803231533,-17.971283132567127,-0.5887137584833353,-2.829926124710321
167.3,-13.209576917592104,-17.927435467501446,-0.5846051048058706,-2.810176274020187
167.37,-13.18126249150261,-17.88297570472937,-0.5805251255588257,-2.79056424884605
167.44,-13.144853236330261,-17.83790579571137,-0.5764736206225796,-2.7710890875870113
167.51,-13.100513017588252,-17.792227966433714,-0.5724503912741452,-2.7517498353444747
167.58,-13.048377019608855,-17.745944718090414,-0.5684552401774232,-2.732545543875628
167.65,-12.988553689817925,-17.69905882722095,-0.564487971373523,-2.7134752715472485
167.72,-12.921126486424399,-17.651573345333436,-0.5605483902711509,-2.694538083289817
167.79,-12.846155450989931,-17.603491598039955,-0.5566363036370667,-2.6757330505519534
167.86,-12.763678625276865,-17.554817183728122,-0.5527515195866053,-2.6570592512551534
167.93,-12.675292729096915,-17.50555397179089,-0.5488938475742651,-2.638515769748843
168.0,-12.586972164724942,-17.45570610043504,-0.5450630983843625,-2.620101696765733
168.07,-12.499265103012213,-17.405277974087483,-0.541259084121751,-2.601816129377484
168.14000000000001,-12.412167291812066,-17.35427426041731,-0.5374816182026058,-2.5836581709506725
168.21,-12.325674510162845,-17.30269988699106,-0.5337305153452714,-2.565626931103058
168.28,-12.23978256792639,-17.25056003757767,-0.5300055915611744,-2.5477215256601484
168.35,-12.154487305437394,-17.197860148119368,-0.5263066641457992,-2.5299410766120665
168.42000000000002,-12.069784593163108,-17.144605902384313,-0.5226335516697265,-2.512284712070707
168.49,-11.985670331372953,-17.09080322731648,-0.5189860739697344,-2.4947515662271913
168.56,-11.902140449817583,-17.0364582880981,-0.5153640521399622,-2.4773407793096127
168.63,-11.819190907416987,-16.98157748293988,-0.5117673085231349,-2.4600514975410714
168.70000000000002,-11.736817691957196,-16.926167437613994,-0.5081956667018496,-2.442882873097995
168.77,-11.65501681979525,-16.870234999744856,-0.5046489514899226,-2.425834064068748
168.84,-11.573784335572029,-16.813787232872556,-0.5011269889237966,-2.4089042344125278
168.91,-11.493116311932601,-16.756831410303747,-0.4976296062540082,-2.3920925539185354
168.98,-11.413008849253776,-16.69937500876478,-0.494156631936715,-2.3753981981654353
169.05,-11.333458075378497,-16.6414257018718,-0.4907078956252813,-2.358820348481087
169.12,-11.254460145356823,-16.582991353432302,-0.487283228161923,-2.3423581919025573
169.19,-11.17601124119317,-16.524080010592822,-0.4838824615694107,-2.32601092113641
169.26,-11.098107571599542,-16.46469989684701,-0.48050542904283094,-2.3097777345192583
169.33,-11.020745371754515,-16.404859404918465,-0.47715196494140405,-2.2936578359786024
169.4,-10.943920903067685,-16.344567089532482,-0.47382190478036035,-2.2776504349939284
169.47,-10.867630452949363,-16.283831660090573,-0.47051508522287194,-2.2617547465580774
169.54,-10.791870334585282,-16.222661973261705,-0.46723134407204153,-2.24596999113888
169.61,-10.7166368867161,-16.161067025503623,-0.46397052026294705,-2.230295394641055
169.68,-10.641926473421496,-16.099055945527883,-0.46073245385474115,-2.2147301883683723
169.75,-10.567735483908633,-16.0366379867214,-0.45751698602280677,-2.199273608986076
169.82,-10.49406033230486,-15.973822519537533,-0.45432395905096695,-2.1839248984835646
169.89000000000001,-10.4208974574544,-15.910619023869206,-0.45115321632374883,-2.168683304137332
169.96,-10.348243322718915,-15.847037081416225,-0.4480046023187022,-2.1535480784741625
170.03,-10.276094415781744,-15.783086368058779,-0.4448779625987711,-2.1385184792345804
170.1,-10.204447248455677,-15.718776646248612,-0.4417731438047189,-2.123593769336549
170.17000000000002,-10.133298356494127,-15.654117757429116,-0.4386899936476063,-2.1087732168394284
170.24,-10.062644299405518,-15.589119614495145,-0.43562836090132184,-2.0940560949081704
170.31,-9.992481660270824,-15.523792194302985,-0.43258809539516435,-2.07944168177777
170.38,-9.922807045564065,-15.458145530240536,-0.4295690480064771,-2.064929260717961
170.45000000000002,-9.853617084975651,-15.39218970486732,-0.42657107065333405,-2.050518119998152
170.52,-9.784908431238525,-15.325934842633542,-0.4235940162872759,-2.0362075528526082
170.59,-9.716677759956887,-15.259391102687006,-0.42063773888609807,-2.0219968574458735
170.66,-9.648921769437491,-15.192568671776232,-0.41770209344668846,-2.0078853368384286
170.73,-9.58163718052334,-15.125477757257684,-0.4147869359779149,-1.9938722989525934
170.8,-9.514820736429746,-15.058128580214639,-0.41189212349356275,-1.9799570565386575
170.87,-9.448469202582643,-14.990531368694727,-0.4090175140053219,-1.9661389271412508
170.94,-9.382579366459025,-14.922696351072737,-0.4061629665158216,-1.9524172330659446
171.01,-9.317148037429506,-14.854633749544892,-0.40332834101171583,-1.9387913013460834
171.08,-9.252172046602858,-14.786353773760268,-0.4005134984568146,-1.9252604637098476
171.15,-9.187648246672499,-14.717866614594724,-0.39771830078526543,-1.9118240565475453
171.22,-9.123573511764805,-14.64918243807217,-0.3949426108947807,-1.8984814208791274
171.29,-9.05994473728927,-14.580311379437587,-0.3921862926399132,-1.8852319023219308
171.36,-8.99675883979034,-14.511263537385881,-0.38944921082537837,-1.8720748510586438
171.43,-8.934012756800952,-14.442048968450123,-0.38673123119942304,-1.8590096218054932
171.5,-8.871703446697678,-14.372677681552409,-0.38403222044724056,-1.8460355737806537
171.57,-8.809827888557411,-14.303159632720128,-0.3813520461844317,-1.8331520706728741
171.64000000000001,-8.748383082015586,-14.233504719970052,-0.3786905769505117,-1.8203584806103226
171.71,-8.68736604712583,-14.163722778362308,-0.37604768220246204,-1.8076541761296467
171.78,-8.626773824221035,-14.09382357522587,-0.3734232323083274,-1.7950385341452497
171.85,-8.5666034737758,-14.023816805556917,-0.3708170985408573,-1.7825109359187787
171.92000000000002,-8.506852076270201,-13.95371208759102,-0.36822915307119264,-1.7700707670288254
171.99,-8.447516732054828,-13.883518958549766,-0.36565926896259504,-1.7577174173408359
172.06,-8.388594561217078,-13.813246870562184,-0.3631073201642215,-1.7454502809772292
172.13,-8.33008270344865,-13.742905186760925,-0.36057318150494105,-1.7332687562877265
172.20000000000002,-8.271978317914252,-13.672503177552967,-0.35805672868719607,-1.7211722458198813
172.27,-8.214278583121393,-13.602050017064217,-0.35555783828090465,-1.7091601562898184
172.34,-8.15698069679133,-13.531554779757192,-0.3530763877174071,-1.697231898553173
172.41,-8.100081875731082,-13.461026437220703,-0.3506122552834541,-1.6853868875762337
172.48,-8.043579355706507,-13.390473855130148,-0.3481653201152364,-1.6736245424072858
172.55,-7.987470391316394,-13.319905790376895,-0.3457354621924568,-1.6619442861481513
172.62,-7.931752255867569,-13.249330888364922,-0.34332256233244346,-1.65034554592593
172.69,-7.876422241250987,-13.178757680472739,-0.34092650218430354,-1.638827752864934
172.76,-7.82147765781876,-13.108194581678404,-0.3385471642231188,-1.6273903420588198
172.83,-7.766915834262144,-13.037649888345268,-0.33618443174418106,-1.6160327525429112
172.9,-7.712734117490423,-12.96713177616589,-0.3338381888572675,-1.6047544272667165
172.97,-7.658929872510698,-12.896648298261509,-0.3315083204809567,-1.5935548130666377
173.04,-7.605500482308553,-12.826207383434136,-0.32919471233698383,-1.582433360638866
173.11,-7.552443347729577,-12.755816834568416,-0.32689725094463573,-1.5713895245124678
173.18,-7.49975588736173,-12.685484327180104,-0.3246158236151845,-1.5604227630226597
173.25,-7.447435537418541,-12.615217408108027,-0.32235031844636025,-1.549532538284265
173.32,-7.39547975162311,-12.545023494346225,-0.32010062431686226,-1.5387183161653588
173.39000000000001,-7.34388600109292,-12.474909872012898,-0.31786663088090905,-1.5279795662610927
173.46,-7.29265177422542,-12.404883695452755,-0.3156482285628257,-1.5173157618677056
173.53,-7.241774576584392,-12.334951986469244,-0.3134453085516693,-1.5067263799567119
173.6,-7.191251930787069,-12.265121633683075,-0.3112577627958916,-1.496210901149271
173.67000000000002,-7.141081376392011,-12.195399392013483,-0.30908548399804,-1.4857688096907342
173.74,-7.091260469787703,-12.12579188227857,-0.30692836560949355,-1.4753995934253696
173.81,-7.041786784081893,-12.056305590911018,-0.30478630182523786,-1.4651027437712616
173.88,-6.992657908991641,-11.98694686978555,-0.3026591875786749,-1.4548777556953865
173.95000000000002,-6.943871450734076,-11.917721936154377,-0.3005469185364697,-1.44472412768886
174.02,-6.895425031917854,-11.848636872686964,-0.2984493910934331,-1.4346413617423583
174.09,-6.847316291435291,-11.77969762761037,-0.29636650236743967,-1.4246289633217104
174.16,-6.7995428843552075,-11.71091001494651,-0.29429815019438144,-1.4146864413436584
174.23,-6.752102481816407,-11.642279714842612,-0.2922442331231573,-1.4048133081517875
174.3,-6.704992770921855,-11.573812273991228,-0.2902046504106965,-1.395009079492625
174.37,-6.658211454633491,-11.505513106136181,-0.2881793020170173,-1.3852732744919034
174.44,-6.6117562516677175,-11.4373874926608,-0.28616808860032034,-1.3756054156309907
174.51,-6.565624896391505,-11.369440583254912,-0.28417091151211576,-1.3660050287234826
174.58,-6.519815138719164,-11.301677396657048,-0.28218767279238466,-1.35647164289196
174.65,-6.474324744009731,-11.234102821468392,-0.2802182751647743,-1.347004790544907
174.72,-6.429151492964995,-11.166721617035028,-0.27826262203182694,-1.3376040073537896
174.79,-6.384293181528133,-11.099538414395111,-0.2763206174702412,-1.3282688322302947
174.86,-6.339747620782976,-11.032557717287643,-0.27439216622616786,-1.3189988073037273
174.93,-6.295512636853878,-10.96578390321957,-0.2724771737105374,-1.309793477898564
175.0,-6.251586070806195,-10.899221224588041,-0.2705755459944203,-1.300652392512166
175.07,-6.207965778547365,-10.832873809854624,-0.2686871898044202,-1.291575102792642
175.14000000000001,-6.164649630728587,-10.766745664768457,-0.2668120125180988,-1.282561163516872
175.21,-6.1216355126471,-10.700840673635328,-0.26494992215943286,-1.2736101325686784
175.28,-6.078921324149031,-10.635162600629707,-0.26310082739430285,-1.2647215709171513
175.35,-6.036504979532858,-10.5697150911469,-0.2612646375260131,-1.2558950425951276
175.42000000000002,-5.994384407453429,-10.504501673192534,-0.259441262490843,-1.2471301146778138
175.49,-5.952557550826575,-10.439525758806635,-0.2576306128536297,-1.2384263572615628
175.56,-5.911022366734289,-10.374790645519665,-0.2558325998033813,-1.229783343442798
175.63,-5.869776826330478,-10.310299517837958,-0.2540471351489207,-1.2212006492970824
175.70000000000002,-5.828818914747284,-10.24605544875603,-0.25227413131455984,-1.2126778538583338
175.77,-5.78814663100197,-10.18206140129338,-0.25051350133580474,-1.204214539098187
175.84,-5.74775798790436,-10.118320230053413,-0.248765158855089,-1.1958102899054968
175.91,-5.7076510119648445,-10.054834682802225,-0.24702901811753877,-1.1874646940659859
175.98,-5.667823743302939,-9.99160740206506,-0.24530499396676628,-1.1791773422420349
176.05,-5.628274235556386,-9.865452783561842,-0.24359300184069305,-1.1709478279526104
176.12,-5.589000555790824,-9.475458172334543,-0.24189295776740216,-1.1627757475533367
176.19,-5.55000078440998,-8.289781498465361,-0.2402047783610195,-1.1546607002167038
176.26,-5.511273015066425,-4.8085571840274195,-0.23852838081762373,-1.1466022879124138
176.33,-5.472815354572852,4.001348050883307,-0.23686368291118487,-1.1386001153878647
176.4,-5.4346259228139076,17.50290062123941,-0.23521060298953114,-1.1306537901487712
176.47,-5.396702852658553,97.06241441265918,-0.7399842877383879,-1.1227629224399178
176.54,-5.3590442898729505,99.7689618139456,-2.7883372029012543,-1.1149271252260493
176.61,-5.321648393033889,99.78591934094807,-5.306356533192782,-1.1071460141728915
176.68,-5.284513333442731,99.78532257648743,-7.715235738396464,-1.099419207628307
176.75,-5.247637295039889,99.78459751661727,-9.81783027678166,-1.0917463266035807
176.82,-5.211018474319819,99.78443031587295,-11.581814799839417,-1.084126994754836
176.89000000000001,-5.174655080246545,99.78493270308478,-13.03503689105296,-1.0765608383645802
176.96,-5.138545334169681,99.78542914965291,-14.222004513484524,-1.0690474863233796
177.03,-5.102687469740988,99.78590973899142,-15.187522679022752,-1.0615865701116622
177.1,-5.067079732831433,99.78637490219269,-15.971350650121451,-1.0541777237816456
177.17000000000002,-5.031720381448763,99.78682513371609,-16.6070667871954,-1.0468205839393936
177.24,-4.9966076856555794,99.78726091275414,-17.122416492240138,-1.0395147897269956
177.31,-4.961739927487931,99.7876827031322,-17.540093970337423,-1.0322599828048709
177.38,-4.927115400874396,99.78809095379646,-17.878572368767763,-1.0250558073341978
177.45000000000002,-4.892732411555678,99.78848609929076,-18.152853873974113,-1.0179019099594628
177.52,-4.85858927700469,99.78886856021838,-18.375108064527478,-1.0107979397911337
177.59,-4.8246843263471435,99.71862605471118,-18.555201257190923,-1.003743548388452
177.66,-4.791015900282624,99.54300699114573,-18.701130237720335,-0.9967383897423461
177.73,-4.757582351006167,99.34491354756885,-18.819375628521776,-0.9897821202584627
177.8,-4.724382042130314,99.12219450296583,-18.91518899026342,-0.9828743987403186
177.87,-4.6914133486076635,98.8702230741204,-18.99282576945348,-0.9760148863725674
177.94,-4.658674656653907,98.58316082720428,-19.055734180751905,-0.9692032467043848
178.01,-4.626164363671342,98.25358617131924,-19.106708308769203,-0.9624391456329692
178.08,-4.59388087817287,97.87194908337337,-19.14801218669695,-0.9557222513871566
178.15,-4.561822619706473,97.42579681097175,-19.18148034515327,-0.949052234511151
178.22,-4.529988018780167,96.89865831141728,-19.208599289830882,-0.9424287678483673
178.29,-4.498375516787426,96.26841199066568,-19.23057352373307,-0.935851526525388
178.36,-4.466983565933081,95.50486004887046,-19.248379045098936,-0.9293201879360306
178.43,-4.4358106291596835,94.56606920672027,-19.26280669659442,-0.922834431725526
178.5,-4.404855180074348,93.39277492810972,-19.27449729090324,-0.9163939397748098
178.57,-4.374115702876045,91.89973365504191,-19.283970072733805,-0.9099983961849187
178.64000000000001,-4.343590692283369,89.96229529510727,-19.2916457813511,-0.9036474872615006
178.71,-4.313278653462754,87.39568315762037,-19.29786533794824,-0.8973409014994287
178.78,-4.283178101957163,83.92388406287,-19.302904987858717,-0.8910783295675259
178.85,-4.253287563615224,79.13621282284414,-19.306988570155333,-0.8848594642933936
178.92000000000002,-4.223605574520818,72.55511485706752,-19.310297459595407,-0.8786840006483476
178.99,-4.194130680923127,65.7798713260296,-19.312978622488735,-0.8725516357324589
179.06,-4.164861439167127,59.51094928041961,-19.315151144294127,-0.866462068759698
179.13,-4.135796415624523,53.710465989808014,-19.31691151887132,-0.8604150010431842
179.20000000000002,-4.106934186625141,48.34337778973076,-19.318337934313625,-0.8544101359805369
179.27,-4.078273338388753,43.37726682116704,-19.319493745718994,-0.8484471790393289
179.34,-4.049812466957345,38.782143840584425,-19.32043028914466,-0.8425258377426417
179.41,-4.021550178127826,34.5302658841955,-19.321189161728963,-0.8366458216547216
179.48,-3.9934850873851704,30.595967662689397,-19.32180406924899,-0.8308068423667352
179.55,-3.9656158198359948,26.9555056482104,-19.321281572995886,-0.8250086134826253
179.62,-3.937941010142568,23.586913894306704,-19.317053627745874,-0.8192508506050651
179.69,-3.910459302457246,20.469870702472985,-19.309705034320228,-0.8135332713215088
179.76,-3.8831693503573415,17.58557531622958,-19.299837862335323,-0.8078555951903426
179.83,-3.8560698167804115,14.916633885850413,-19.28790629279885,-0.8022175437271295
179.9,-3.82915937395997,12.446954004268797,-19.274254802389983,-0.796618840390952
179.97,-3.802436703361623,10.16164716772204,-19.259145959625076,-0.7910592105708484
180.04,-3.775900495619621,8.0469385636801,-19.24278079421163,-0.7855383815723455
180.11,-3.749549450473823,6.090083633852154,-19.225313820915876,-0.7800560826040833
180.18,-3.7233822767070825,4.279290901865225,-19.20686419077916,-0.7746120447645352
180.25,-3.697397692083038,2.6111454257770665,-19.187524018845895,-0.7692060010288188
180.32,-3.671594423284316,1.093884264058845,-19.167364640592165,-0.7638376862356004
180.39000000000001,-3.6459712058511395,-0.28513351402906895,-19.14644133971651,-0.7585068370740897
180.46,-3.6205267841203463,-1.538637946620188,-19.124796941183014,-0.7532131920711254
180.53,-3.595259911164801,-2.678237243746328,-19.102464557118854,-0.7479564915783512
180.6,-3.5701693487332165,-3.714488153538639,-19.07946969677486,-0.7427364777594819
180.67000000000002,-3.5452538671903673,-4.6569699429787565,-19.055831896527135,-0.7375528945776573
180.74,-3.520512245457703,-5.5143591721851335,-19.031565985739892,-0.7324054877828841
180.81,-3.495943270954354,-6.294503237392485,-19.006683074948192,-0.7272940048995666
180.88,-3.471545739538528,-7.004491279065031,-18.981191331234957,-0.7222181952141239
180.95000000000002,-3.4473184554492966,-7.650721529637752,-18.95509658972618,-0.7171778097626932
181.02,-3.4232602312487703,-8.238964537794232,-18.92840283827983,-0.7121726013189191
181.09,-3.3993698877646543,-8.774421976424764,-18.901112603599245,-0.7072023243818281
181.16,-3.375646254033195,-9.2617809390301,-18.8732272603661,-0.7022667351637878
181.23,-3.3520881672424974,-9.705263770406992,-18.84474727998704,-0.6973655915785499
181.3,-3.3286944726762284,-10.108673574982587,-18.815672431760643,-0.6924986532293772
181.37,-3.305464023657694,-10.475435610573198,-18.78600194639048,-0.6876656813972524
181.44,-3.2823956814942883,-10.808634814881954,-18.755734649569227,-0.6828664390291695
181.51,-3.259488315422316,-11.111049733194436,-18.724869071669644,-0.6781006907265089
181.58,-3.236740802552189,-11.385183123513938,-18.69340353827727,-0.6733682027334897
181.65,-3.214152027813981,-11.63328951367192,-18.66133624529266,-0.668668742925706
181.72,-3.191720883903356,-11.857399976708212,-18.628665321549384,-0.6640020807987417
181.79,-3.1694462712278573,-12.059344378266756,-18.59538888128403,-0.6593679874568652
181.86,-3.1473270978535535,-12.240771334556172,-18.561505068317516,-0.6547662356018021
181.93,-3.1253622794520513,-12.403166102800355,-18.527012093432276,-0.6501965995215883
182.0,-3.1035507392478583,-12.5478666089337,-18.491908266134324,-0.6456588550794974
182.07,-3.0818914079661046,-12.676077800201368,-18.456192021755758,-0.6411527797030495
182.14000000000001,-3.0603832237806117,-12.788884493734344,-18.419861944667772,-0.6366781523730939
182.21,-3.0390251322623216,-12.887262876362358,-18.3829167882268,-0.632234753612968
182.28,-3.017816086328061,-12.972090796077408,-18.34535549195856,-0.6278223654777337
182.35,-2.996755046189663,-13.044156971758897,-18.307177196390462,-0.6234407715434876
182.42000000000002,-2.975840979303427,-13.10416923505419,-18.26838125586719,-0.6190897568967452
182.49,-2.955072860319923,-13.152761906671229,-18.228967249623246,-0.6147691081239007
182.56,-2.934449671034132,-13.190502398750773,-18.188934991337227,-0.6104786133007597
182.63,-2.9139704003359306,-13.217897125395211,-18.148284537352684,-0.6062180619821443
182.70000000000002,-2.893634044160905,-13.23539679477839,-18.107016193718426,-0.6019872451915718
182.77,-2.873439605441504,-13.243401148479913,-18.065130522174872,-0.5977859554110043
182.84,-2.8533860940585165,-13.242263206709703,-18.022628345191862,-0.5936139865706714
182.91,-2.833472526792888,-13.23229307184627,-17.979510750146183,-0.589471134038962
182.98,-2.8136979272778553,-13.213761337139234,-17.93577909271281,-0.5853571946123884
183.05,-2.7940613259514135,-13.186902142460626,-17.891434999532645,-0.5812719665056187
183.12,-2.7745617600091017,-13.151915914572033,-17.846480370210042,-0.577215249341581
183.19,-2.755198273357116,-13.108971825451212,-17.800917378685877,-0.5731868441416339
183.26,-2.735969916565733,-13.05820999874275,-17.754748474025792,-0.5691865533158081
183.33,-2.7168757468230598,-12.999743491317176,-17.707976380658064,-0.5652141806531147
183.4,-2.6979148278890923,-12.933660074200633,-17.6606040980917,-0.5612695313119214
183.47,-2.6790862300500917,-12.860023834735358,-17.612634900141856,-0.5573524118103956
183.54,-2.6603890300732704,-12.77887661971667,-17.564072333687147,-0.5534626300170155
183.61,-2.641822311161786,-12.69105568256441,-17.514920216981206,-0.549599995141145
183.68,-2.6233851629100466,-12.602625619898566,-17.46518263753922,-0.5457643177236777
183.75,-2.6050766812593174,-12.514809819104432,-17.4148639496187,-0.5419554096277426
183.82,-2.5868959684536326,-12.427604022451847,-17.36396877131278,-0.5381730840294767
183.89000000000001,-2.5688421329960107,-12.341004003461048,-17.31250198127343,-0.5344171554088624
183.96,-2.550914289604967,-12.25500556653919,-17.260468715081323,-0.5306874395406274
184.03,-2.5331115591713225,-12.169604546627797,-17.207874361278606,-0.5269837534852088
184.1,-2.5154330687153146,-12.084796808860682,-17.154724557080485,-0.5233059155797809
184.17000000000002,-2.4978779513439937,-12.00057824823183,-17.10102518378111,-0.5196537454293444
184.24,-2.48044534620892,-11.91694478927282,-17.04678236186917,-0.5160270638978782
184.31,-2.463134398464146,-11.833892385739343,-16.992002445868376,-0.5124256930995534
184.38,-2.4459442592244818,-11.751417020306425,-16.93669201891795,-0.5088494563900083
184.45000000000002,-2.428874085524061,-11.669514704271952,-16.880857887108007,-0.5052981783576844
184.52,-2.4119230402751803,-11.588181477268126,-16.82450707358482,-0.5017716848152224
184.59,-2.3950902922274215,-11.507413406980515,-16.767646812440752,-0.49826980279091887
184.66,-2.378375015927059,-11.427206588874348,-16.710284542403652,-0.4947923605202422
184.73,-2.3617763916767456,-11.34755714592771,-16.652427900340392,-0.4913391874374078
184.8,-2.3452936054954745,-11.268461228371379,-16.594084714589222,-0.48791011416701197
184.87,-2.3289258490788156,-11.189915013434991,-16.53526299813537,-0.4845049725157247
184.94,-2.3126723197594257,-11.11191470509921,-16.475970941644455,-0.4811235954640398
185.01,-2.2965322204678333,-11.03445653385372,-16.416216906367907,-0.47776581715808275
185.08,-2.280504759693491,-10.957536756460716,-16.356009416934608,-0.47443147290147586
185.15,-2.2645891514460943,-10.881151655723688,-16.29535715404275,-0.4711203991472604
185.22,-2.2487846152171715,-10.805297540261257,-16.23426894706574,-0.4678324334898747
185.29,-2.233090375941934,-10.729970744285836,-16.172753766585757,-0.46456741465718815
185.36,-2.217505663961394,-10.655167627386925,-16.11082071686835,-0.46132518250259147
185.43,-2.2020297149847363,-10.580884574318826,-16.048479028291233,-0.4581055779971414
185.5,-2.18666177005196,-10.507117994792587,-15.985738049740178,-0.45490844322176094
185.57,-2.1714010754967665,-10.433864323272012,-15.92260724098453,-0.45173362135949313
185.64000000000001,-2.156246882909711,-10.361120018773535,-15.85909616504472,-0.4485809566878096
185.71,-2.1411984491016085,-10.288881564669833,-15.795214480563681,-0.4454502945709728
185.78,-2.1262550360671866,-10.217145468496962,-15.7309719341938,-0.44234148145245117
185.85,-2.1114159109489963,-10.145908261764962,-15.666378353010689,-0.43925436484738734
185.92000000000002,-2.0966803460015675,-10.07516649977166,-15.601443636964666,-0.43618879333511895
185.99,-2.082047618555811,-10.004916761419677,-15.536177751380437,-0.43314461655175185
186.06,-2.067517010983676,-9.935155649036394,-15.470590719515144,-0.4301216851827846
186.13,-2.0530878106630355,-9.86587978819681,-15.40469261518442,-0.427119850955785
186.20000000000002,-2.0387593099428316,-9.797085827549184,-15.338493555465812,-0.4241389666331176
186.27,-2.0245308061084497,-9.728770438643316,-15.27200369348842,-0.4211788860047218
186.34,-2.0104016013473385,-9.660930315761396,-15.205233211317159,-0.4182394638809403
186.41,-1.996371002714864,-9.593562175751277,-15.138192312939722,-0.4153205560853978
186.48,-1.9824383221004047,-9.526662757862121,-15.070891217363771,-0.41242201944792956
186.55,-1.968602876193675,-9.460228823582312,-15.00334015183147,-0.4095437117975586
186.62,-1.954863986451287,-9.394257156479538,-14.935549345158138,-0.4066854919555227
186.69,-1.9412209790635413,-9.328744562042965,-14.867529021201152,-0.4038472197283499
186.76,-1.9276731849214488,-9.263687867527429,-14.799289392465031,-0.40102875590098164
186.83,-1.91421993958398,-9.199083921799588,-14.730840653848,-0.3982299622299449
186.9,-1.9008605832455423,-9.134929595185922,-14.662192976535007,-0.3954507014365713
186.97,-1.8875944607036805,-9.071221779322558,-14.593356502041733,-0.39269083720026393
187.04,-1.8744209213270042,-9.007957387006806,-14.524341336413652,-0.3899502341518108
187.11,-1.8613393190233345,-8.945133352050417,-14.455157544583868,-0.38722875786674504
187.18,-1.8483490122080743,-8.882746629134429,-14.385815144892963,-0.38452627485875185
187.25,-1.8354493637727953,-8.820794193665591,-14.316324103773773,-0.3818426525731207
187.32,-1.8226397410540436,-8.759273041634312,-14.246694330603564,-0.37917775938024423
187.39000000000001,-1.8099195158023633,-8.698180189474055,-14.1769356727257,-0.3765314645691614
187.46,-1.797288064151533,-8.637512673922172,-14.107057910642595,-0.3739036383411468
187.53,-1.784744766588016,-8.577267551882102,-14.037070753381261,-0.37129415180334346
187.6,-1.7722890079206228,-8.517441900286897,-13.966983834032542,-0.3687028769624414
187.67000000000002,-1.7599201772503847,-8.458032815964044,-13.896806705464702,-0.3661296867183996
187.74,-1.7476376679406358,-8.399037415501537,-13.826548836211767,-0.3635744548582117
187.81,-1.7354408775873014,-8.340452835115173,-13.756219606536655,-0.3610370560497155
187.88,-1.7233292079893956,-8.282276230517017,-13.685828304668892,-0.3585173658354453
187.95000000000002,-1.711302065119722,-8.224504776785027,-13.61538412321635,-0.35601526062652755
188.02,-1.6993588590957758,-8.167135668233788,-13.544896155750285,-0.3535306176966193
188.09,-1.6874990041508526,-8.110166118286347,-13.47437339356255,-0.35106331517588807
188.16,-1.6757219186053542,-8.05359335934708,-13.403824722593724,-0.3486132320450344
188.23,-1.6640270248382947,-7.997414642675631,-13.333258920530632,-0.3461802481293563
188.3,-1.6524137492590047,-7.941627238261834,-13.262684654071487,-0.34376424409285417
188.37,-1.640881522279033,-7.886228434701616,-13.192110476356696,-0.3413651014323781
188.44,-1.6294297782842406,-7.831215539073875,-13.1215448245632,-0.33898270247181506
188.51,-1.6180579556070929,-7.776585876818291,-13.050996017659987,-0.3366169303563171
188.58,-1.6067654964991402,-7.722336791614055,-12.980472254322288,-0.33426766904656974
188.65,-1.5955518471036925,-7.6684656452594915,-12.909981611001822,-0.3319348033131004
188.72,-1.5844164574286823,-7.614969817552582,-12.839532040150239,-0.3296182187306262
188.79,-1.5733587813197183,-7.56184670617232,-12.769131368592868,-0.3273178016724421
188.86,-1.5623782764333234,-7.509093726560941,-12.6987872960497,-0.3250334393048471
188.93,-1.5514744042103605,-7.456708311806968,-12.628507393800449,-0.32276501958161
189.0,-1.5406466298496446,-7.404687912529069,-12.558299103490414,-0.3205124312384736
189.07,-1.5298944222817348,-7.35302999676073,-12.488169736073816,-0.3182755637876975
189.14000000000001,-1.519217254142912,-7.3017320498357,-12.418126470891174,-0.3160543075126385
189.21,-1.5086146017493354,-7.250791574274222,-12.348176354877204,-0.3138485534623694
189.28,-1.4980859450713788,-7.200206089670009,-12.278326301895756,-0.3116581934463347
189.35,-1.487630767708148,-7.149973132577993,-12.208583092198118,-0.30948312002904427
189.42000000000002,-1.4772485568621716,-7.100090256402798,-12.138953372001092,-0.30732322652480365
189.49,-1.466938803314271,-7.050555031287941,-12.069443653181185,-0.30517840699248105
189.56,-1.4567010013986041,-7.001365044005755,-12.000060313081192,-0.3030485562303111
189.63,-1.446534648977882,-6.952517897848026,-11.9308095944255,-0.3009335697707349
189.70000000000002,-1.436439247418759,-6.904011212517317,-11.861697605340403,-0.29883334387527605
189.77,-1.4264143015673947,-6.8558426240189965,-11.792730319475693,-0.29674777552945225
189.84,-1.4164593197251838,-6.808009784553936,-11.723913576223863,-0.29467676243772234
189.91,-1.4065738136246573,-6.760510362411898,-11.65525308103322,-0.2926202030184692
189.98,-1.3967572984055494,-6.713342041865575,-11.586754405811222,-0.2905779963990168
190.05,-1.3870092925910327,-6.666502523065298,-11.51842298941445,-0.2885500424106831
190.12,-1.3773293180641175,-6.6199895219343965,-11.450264138221545,-0.2865362415838661
190.19,-1.367716900044217,-6.5738007700652075,-11.382283026785563,-0.28453649514316554
190.26,-1.3581715670638739,-6.527934014615717,-11.314484698562236,-0.28255070500253787
190.33,-1.3486928509456486,-6.482387018206841,-11.246874066710584,-0.28057877376048507
190.4,-1.3392802867791727,-6.437157558820338,-11.17945591496253,-0.27862060469527744
190.47,-1.329933412898356,-6.392243429697338,-11.11223489855802,-0.2766761017602093
190.54,-1.3206517708587577,-6.3476424392375,-11.045215545242403,-0.27474516957888806
190.61,-1.3114349054151109,-6.3033524108987615,-10.978402256322747,-0.2728277134405561
190.68,-1.3022823644990076,-6.2593711830977234,-10.911799307779894,-0.2709236392954453
190.75,-1.2931936991967348,-6.215696609110612,-10.845410851433082,-0.2690328537501638
190.82,-1.2841684637272692,-6.172326556974862,-10.77924091615408,-0.2671552640631152
190.89000000000001,-1.275206215420422,-6.129258909391277,-10.7132934091278,-0.2652907781399499
190.96,-1.2663065146951387,-6.086491563626789,-10.647572117156415,-0.2634393045290479
191.03,-1.2574689250379472,-6.044022431417805,-10.582080708004144,-0.2616007524170328
191.1,-1.2486930129815579,-6.001849438874124,-10.516822731779895,-0.25977503162431786
191.17000000000002,-1.2399783480836126,-5.9599705263834535,-10.451801622354989,-0.25796205260068256
191.24,-1.2313245029055808,-5.918383648516483,-10.387020698813348,-0.2561617264208806
191.31,-1.222731052991804,-5.877086773932532,-10.32248316693157,-0.2543739647802773
191.38,-1.214197576848686,-5.836077885285772,-10.258192120686344,-0.25259867999051966
191.45000000000002,-1.2057236559240256,-5.795354979132015,-10.194150543786787,-0.25083578497523423
191.52,-1.197308874586498,-5.754916065836052,-10.13036131122937,-0.24908519326575643
191.59,-1.1889528201052757,-5.714759169479555,-10.06682719087311,-0.2473468189968895
191.66,-1.180655082629792,-5.674882327769544,-10.003550845032843,-0.24562057690269268
191.73000000000002,-1.1724152551696454,-5.635283591947394,-9.901025442128288,-0.24390638231229902
191.8,-1.1642329335746462,-5.595961026698386,-9.584927784474976,-0.24220415114576244
191.87,-1.1561077165149987,-5.55691271006183,-8.620082432320299,-0.2405137999099336
191.94,-1.1480392054616249,-5.518136733341703,-5.761104237834533,-0.23883524569436454
192.01,-1.140027004666622,-5.479631201017846,2.02929417511843,-0.23716840616724225
192.08,-1.13207072114386,-5.44139423065769,12.570665558146013,-0.23551319957135006
192.15,-1.124169964649711,-5.403423952828519,92.8636127183306,-0.5492587962506754
192.22,-1.1163243476639135,-5.365718511010276,99.74204497889079,-2.4462932354503804
192.29,-1.1085334853705728,-5.328276061508881,99.78586557444885,-4.945353362147002
192.36,-1.1007969956392913,-5.291094773370094,99.7854512564677,-7.387795555368923
192.43,-1.0931144990064297,-5.254172828293891,99.78472911372658,-9.53842732483919
192.5,-1.0854856186565012,-5.217508420549367,99.78434764364519,-11.34981975652483
192.57,-1.0779099804036942,-5.181099756890168,99.78483704313211,-12.844840411753554
192.64000000000001,-1.0703872126735237,-5.144945056470424,99.78533643992367,-14.067015894068836
192.71,-1.0629169464846104,-5.109042550761208,99.78582000426981,-15.061590987916286
192.78,-1.055498815430588,-5.073390483467512,99.78628804792463,-15.869172111041228
192.85,-1.0481324556621354,-5.037987110445724,99.78674106746807,-16.524217755701187
192.92000000000002,-1.0408175058691351,-5.002830699621617,99.78717954505072,-17.05526276675755
192.99,-1.0335536072629552,-4.967919530908847,99.78760394736815,-17.485671087032422
193.06,-1.026340403558855,-4.933251896127949,99.78801472614482,-17.834470417469422
193.13,-1.0191775409585155,-4.898826098925843,99.78841231861381,-18.117116998033868
193.20000000000002,-1.0120646681326868,-4.864640454695829,99.78879714798136,-18.34615019435891
193.27,-1.0050014362039619,-4.830693290498089,99.74687758194946,-18.53173670682098
193.34,-0.9979874987296667,-4.796982944980676,99.57709216796194,-18.682117020433477
193.41,-0.9910225116848729,-4.763507768300997,99.38312500492498,-18.803969346886905
193.48000000000002,-0.9841061334455248,-4.73026612204779,99.16525679680791,-18.90270540145181
193.55,-0.9772380247716886,-4.697256379163582,98.9190714731839,-18.982710422960725
193.62,-0.9704178487909145,-4.66447692386764,98.63897624173468,-19.04753780413642
193.69,-0.9636452709817175,-4.6319261515794015,98.31787660005976,-19.100066857994616
193.76,-0.9569199591571721,-4.599602468842384,97.946664675579,-19.14263067904547
193.83,-0.9502415834486219,-4.567504293248581,97.51349409454993,-19.177119758315254
193.9,-0.9436098162895025,-4.535630053363322,97.00273817779039,-19.2050659459874
193.97,-0.9370243323992774,-4.503978188650618,96.39346995900334,-19.227710487416076
194.04,-0.9304848087674867,-4.472547149398979,95.6572097977389,-19.24605915288678
194.11,-0.9239909246379052,-4.441335396647695,94.7545366340259,-19.260926909107386
194.18,-0.9175423614928125,-4.410341402113584,93.62991797715573,-19.272974116263597
194.25,-0.9111388030373729,-4.379563648118218,92.20373296296698,-19.282735858231216
194.32,-0.904779935184123,-4.349000627515595,90.35988946155098,-19.290645708610242
194.39000000000001,-0.8984654460375691,-4.318650843620285,87.92667153061731,-19.297054988139315
194.46,-0.89219502587889,-4.288512810136029,84.64776913034143,-19.302248368809177
194.53,-0.885968367150749,-4.258585051084797,80.1410584920649,-19.306456517736272
194.6,-0.8797851644422097,-4.228866100736297,73.85760752036227,-19.309866342379436
194.67000000000002,-0.8736451144737586,-4.199354503537939,66.98501892964154,-19.312629292146028
194.74,-0.8675479160824303,-4.170048814045253,60.626036003537784,-19.31486808510787
194.81,-0.8614932702070388,-4.140947596852745,54.74223001890566,-19.31668215859789
194.88,-0.8554808798735096,-4.112049426525199,49.29805234102688,-19.31815208577883
194.95000000000002,-0.8495104501803162,-4.083352887529439,44.260618070796355,-19.319343154348616
195.02,-0.8435816882840163,-4.05485657416651,39.59950599662857,-19.320308266332603
195.09,-0.8376943033848896,-4.026559090504308,35.2865736168882,-19.321090287758796
195.16,-0.8318480067126772,-3.998459050310649,31.295786092638757,-19.321723952578182
195.23000000000002,-0.8260425115124178,-3.970555076986769,27.60305807727628,-19.321681426496795
195.3,-0.8202775330303846,-3.9428458035012532,24.186107449731832,-19.318100623453105
195.37,-0.8145527885001199,-3.9153298723243997,21.02432005190274,-19.31126992301001
195.44,-0.8088679971285674,-3.88800593536301,18.098624599284502,-19.30182347755261
195.51,-0.8032228800823001,-3.8608726538956004,15.391376996859712,-19.29023917431663
195.58,-0.7976171604738458,-3.833928698508045,12.886253350562894,-19.276879122692428
195.65,-0.7920505633481068,-3.8071727490296303,10.568151018451289,-19.262019090350453
195.72,-0.786522815668875,-3.7806034944695353,8.423097095415827,-19.245870048393108
195.79,-0.7810336463054408,-3.7542196329537223,6.438163771179375,-19.22859404384128
195.86,-0.7755827860192962,-3.7280198716622492,4.60139004374277,-19.210315967292033
195.93,-0.7701699674509289,-3.7020029267669874,2.9058737544088933,-19.19113233124685
196.0,-0.7647949251067103,-3.676167523369751,1.3617679097910147,-19.171117857927346
196.07,-0.7594573953458742,-3.650512395440835,-0.04163253196115338,-19.150330452227067
196.14000000000001,-0.7541571163675863,-3.625036285757958,-1.317270379308877,-19.128814977172663
196.21,-0.7488938281981045,-3.5997379458456087,-2.4769544123216023,-19.106606136316827
196.28,-0.7436672726780277,-3.5746161359147903,-3.5314286984111383,-19.083730686390506
196.35,-0.738477193449635,-3.5496696248031676,-4.490446143317477,-19.060209144975463
196.42000000000002,-0.7333233359443119,-3.5248971899156074,-5.362843288482462,-19.036057115418206
196.49,-0.7282054473700647,-3.5002976171651157,-6.156614197930859,-19.01128632013448
196.56,-0.7231232766991226,-3.475869700914164,-6.8789819286600045,-18.985905410634597
196.63,-0.7180765746556254,-3.4516122439164074,-7.536466580682515,-18.959920605752615
196.70000000000002,-0.7130650937033979,-3.4275240572587906,-8.134949304623582,-18.933336197060004
196.77,-0.708088588033809,-3.403603960304037,-8.67973193035044,-18.90615495111937
196.84,-0.7031468135537156,-3.379850780633523,-9.17559208976035,-18.878378431244556
196.91,-0.6982395278734903,-3.356263353990533,-9.626833857246517,-18.850007256170077
196.98000000000002,-0.6933664902951348,-3.3328405242238923,-10.037334036034967,-18.821041309050003
197.05,-0.6885274618004722,-3.309581143231979,-10.410584288399015,-18.79147990718
197.12,-0.6837222050394262,-3.2864840709071057,-10.749729351331608,-18.76132194052503
197.19,-0.6789504843183781,-3.263548175080279,-11.057601603363866,-18.730565985363928
197.26,-0.6742120655886079,-3.2407723314663226,-11.336752258134698,-18.699210397997696
197.33,-0.6695067164348149,-3.2181554236093777,-11.589479460108949,-18.667253392414136
197.4,-0.6648342060637177,-3.1956963428287586,-11.817853550616034,-18.63469310498276
197.47,-0.660194305292736,-3.17339398816518,-12.023739760485835,-18.601527648616326
197.54,-0.6555867865387482,-3.1512472663273394,-12.208818570746878,-18.567755158336574
197.61,-0.6510114238069304,-3.129255091638865,-12.37460396641663,-18.533373829790268
197.68,-0.6464679926796714,-3.1074163859856165,-12.522459791291404,-18.498381951953217
197.75,-0.6419562703055661,-3.0857300787633424,-12.653614394499337,-18.462777935016355
197.82,-0.6374760353884851,-3.064195106825689,-12.769173742873129,-18.42656033425451
197.89000000000001,-0.6330270681767205,-3.042810414432563,-12.870133157233854,-18.389727870524844
197.96,-0.6286091504522084,-3.021574953198838,-12.95738781564314,-18.352279447919237
198.03,-0.6242220655198247,-3.000487682043413,-13.031742152683398,-18.31421416899672
198.1,-0.6198655981967586,-2.9795475671386127,-13.093918270909452,-18.275531347943204
198.17000000000002,-0.6155395348019563,-2.9587535818599267,-13.14456346878165,-18.236230521942577
198.24,-0.6112436631456426,-2.9381047067360964,-13.184256978612906,-18.19631146099189
198.31,-0.6069777725189117,-2.917599929399535,-13.213515998292827,-18.155774176352274
198.38,-0.6027416536833937,-2.8972382445370837,-13.232801091732538,-18.114618927793657
198.45000000000002,-0.5985350988609918,-2.8770186538411027,-13.242521025038297,-18.072846229764295
198.52,-0.5943579017236903,-2.856940165960896,-13.243037098302148,-18.03045685659408
198.59,-0.5902098573834365,-2.8370017964544623,-13.234667026525807,-17.98745184682262
198.66,-0.5860907623820898,-2.8172025677405768,-13.217688417503071,-17.94383250672867
198.73000000000002,-0.582000414681443,-2.7975415090511984,-13.192341889413411,-17.899600413125324
198.8,-0.5779386136533132,-2.7780176563842,-13.158833866365429,-17.854757415476023
198.87,-0.5739051600697015,-2.75863005245642,-13.117339086118799,-17.809305637378266
198.94,-0.5698998560930201,-2.739377746657033,-13.068002850656216,-17.763247477455735
199.01,-0.5659225052663903,-2.720259795001243,-13.010943047126913,-17.716585609694146
199.08,-0.5619729125040062,-2.7012752600842855,-12.946251963898115,-17.669322983252027
199.15,-0.5580508840815654,-2.682423211035749,-12.873997923992892,-17.62146282177411
199.22,-0.5541562276267685,-2.663702723474203,-12.794226756027943,-17.573008622232354
199.29,-0.5502887521098827,-2.6451128794621415,-12.707248062964185,-17.523964153317284
199.36,-0.5464482678343724,-2.626652767461229,-12.61870555570832,-17.474333453400643
199.43,-0.5426345864275948,-2.6083214822878564,-12.530778089277648,-17.424120828088885
199.5,-0.5388475208315614,-2.5901181250689995,-12.443461400215819,-17.373330847385937
199.57,-0.535086885293762,-2.5720418031983767,-12.356751256384632,-17.321968342482744
199.64000000000001,-0.5313524953580551,-2.554091630292912,-12.27064345659848,-17.27003840219047
199.71,-0.527644167855619,-2.536266726149492,-12.185133830269823,-17.21754636903371
199.78,-0.5239617208959695,-2.518566216702019,-12.100218237065187,-17.16449783501958
199.85,-0.5203049738580375,-2.5009892339787627,-12.015892566571244,-17.110898637098348
199.92000000000002,-0.5166737473813102,-2.4835349160599978,-11.932152737970494,-17.056754852330943
199.99,-0.5130678633570337,-2.466202407035938,-11.848994699726147,-17.002072792778637
200.06,-0.5094871449194767,-2.448990856964955,-11.766414429275745,-16.946859000129926
200.13,-0.5059314164372559,-2.4318994218320884,-11.68440793273319,-16.891120240079626
200.20000000000002,-0.502400503504722,-2.414927263507831,-11.602971244598764,-16.834863496475105
200.27,-0.4988942329334043,-2.3980735497072105,-11.52210042747679,-16.778095965244503
200.34,-0.4954124327435171,-2.38133745394914,-11.441791571800614,-16.72082504812169
200.41,-0.49195493215552394,-2.3647181555160572,-11.362040795564566,-16.663058346182726
200.48000000000002,-0.4885215615817611,-2.3482148394138362,-11.282844244062565,-16.60480365320838
200.55,-0.48511215261811974,-2.3318266963319756,-11.20419808963316,-16.546068948887388
200.62,-0.4817265380357858,-2.3155529226040614,-11.126098531410605,-16.48686239187476
200.69,-0.47836455177303777,-2.2993927201685,-11.048541795081796,-16.42719231271954
200.76,-0.4750260289271017,-2.2833452965295247,-10.971524132648767,-16.367067206676236
200.83,-0.4717108057460626,-2.2674098647184695,-10.895041822196514,-16.306495726413868
200.9,-0.46841871962083326,-2.251585643255307,-10.81909116766592,-16.245486674636584
200.97,-0.4651496090771778,-2.235871856110457,-10.743668498631541,-16.184048996629404
201.04,-0.4619033137677921,-2.2202677326668523,-10.668770170084072,-16.122191772742653
201.11,-0.4586796744644389,-2.2047725076822693,-10.59439256221725,-16.05992421082814
201.18,-0.4554785330501378,-2.1893854212519166,-10.520532080219043,-15.99725563864009
201.25,-0.4522997325114097,-2.174105718771285,-10.447185154066927,-15.934195496213478
201.32,-0.4491431169305758,-2.1589326508992515,-10.374348238327054,-15.870753328232091
201.39000000000001,-0.44600853147810987,-2.1438654735214366,-10.302017811957198,-15.806938776398322
201.46,-0.44289582240504405,-2.1289034477138173,-10.230190378113258,-15.74276157181643
201.53,-0.4398048370354279,-2.114045839706589,-10.15886246395923,-15.67823152740056
201.6,-0.43673542375883934,-2.0992919208482776,-10.088030620480442,-15.61335853031852
201.67000000000002,-0.4336874320229492,-2.0846409675701043,-10.017691422299976,-15.548152534481858
201.74,-0.4306607123261358,-2.0700922613505854,-9.947841467498101,-15.482623553092479
201.81,-0.42765511621015273,-2.0556450886803908,-9.878477377434622,-15.416781651255532
201.88,-0.42467049625284725,-2.041298741027434,-9.809595796574014,-15.350636938667993
201.95000000000002,-0.42170670606092886,-2.02705251480221,-9.74119339231323,-15.284199562391853
202.02,-0.41876360026278947,-2.0129057113233704,-9.673266854812075,-15.21747969972046
202.09,-0.4158410345013726,-1.9988576367835351,-9.605812896826073,-15.150487551146073
202.16,-0.4129388654270934,-1.9849076022153467,-9.53882825354166,-15.083233333436333
202.23000000000002,-0.41005695069080694,-1.9710549234577515,-9.472309682413702,-15.015727272826787
202.3,-0.4071951489368264,-1.9572989211225205,-9.406253963005184,-14.947979598336333
202.37,-0.40435331979599,-1.9436389205609996,-9.340657896829015,-14.880000535211824
202.44,-0.4015313238787756,-1.9300742518310887,-9.275518307191854,-14.811800298507794
202.51,-0.3987290227684643,-1.9166042496644526,-9.210832039039913,-14.743389086806738
202.58,-0.3959462790143506,-1.9032282534339566,-9.146595958806618,-14.674777076084958
202.65,-0.3931829561250013,-1.889945607121329,-9.082806954262113,-14.605974413728593
202.72,-0.3904389185615603,-1.876755659285046,-9.019461934364498,-14.536991212704024
202.79,-0.38771403173110075,-1.8636577630284425,-8.95655782911277,-14.467837545886354
202.86,-0.3850081619800232,-1.8506512759680396,-8.894091589401379,-14.398523440549372
202.93,-0.38232117658750037,-1.8377355602020948,-8.83206018687638,-14.329058873019944
203.0,-0.3796529437589671,-1.8249099822793697,-8.770460613793109,-14.259453763499343
203.07,-0.377003332619656,-1.8121739131681136,-8.709289882875318,-14.18971797105376
203.14000000000001,-0.37437221320817843,-1.7995267282252623,-8.648545027175752,-14.119861288775768
203.21,-0.37175945647014963,-1.7869678071658504,-8.588223099938093,-14.04989343911818
203.28,-0.36916493425185887,-1.7744965340326375,-8.528321174460272,-13.979824069401417
203.35,-0.36658851929398395,-1.7621122971659435,-8.46883634395904,-13.909662747495139
203.42000000000002,-0.3640300852253488,-1.7498144891736924,-8.409765721435827,-13.839418957674567
203.49,-0.3614895065567254,-1.737602506901666,-8.351106439543809,-13.769102096651618
203.56,-0.3589666586746787,-1.7254757514039643,-8.292855650456184,-13.69872146978068
203.63,-0.35646141783545426,-1.7134336279136675,-8.235010525735573,-13.628286287438547
203.70000000000002,-0.35397366115890866,-1.7014755458137076,-8.177568256204564,-13.557805661577785
203.77,-0.3515032666224829,-1.6896009186079353,-8.120526051817334,-13.48728860245251
203.84,-0.3490501130552164,-1.6778091638923938,-8.063881141532372,-13.416744015515336
203.91,-0.3466140801318049,-1.6660997033267886,-8.007630773186182,-13.346180698483998
203.98000000000002,-0.3441950483666973,-1.6544719626061566,-7.95177221336806,-13.275607338575938
204.05,-0.3417928991082361,-1.6429253714327325,-7.89630274729581,-13.205032509908941
204.12,-0.33940751453283713,-1.6314593634880106,-7.841219678692449,-13.134464671065688
204.19,-0.33703877763921036,-1.6200733764049977,-7.786520329663853,-13.063912162819944
204.26,-0.33468657224262116,-1.6087668517406648,-7.732202040577324,-12.993383206021907
204.33,-0.33235078296919196,-1.597539234948585,-7.678262169941056,-12.922885899640063
204.4,-0.3300312952502426,-1.5863899753517643,-7.624698094284489,-12.852428218956799
204.47,-0.3277279953166714,-1.5753185261156588,-7.571507208039525,-12.782018013914868
204.54,-0.32544077019337464,-1.5643243442213832,-7.518686923422599,-12.71166300761163
204.61,-0.3231695076937053,-1.553406890439102,-7.466234670317575,-12.641370794937977
204.68,-0.3209140964139701,-1.5425656293016088,-7.414147896159468,-12.571148841358667
204.75,-0.31867442572796595,-1.5318000290780849,-7.362424065818965,-12.501004481830735
204.82,-0.3164503857815531,-1.5211095617480466,-7.311060661487734,-12.430944919856591
204.89000000000001,-0.3142418674872675,-1.5104937029754686,-7.260055182564513,-12.360977226668279
204.96,-0.31204876251896974,-1.4999519320830887,-7.209405145541961,-12.291108340539418
205.03,-0.3098709633065319,-1.4894837320268923,-7.1591080838942585,-12.221345066221202
205.1,-0.30770836303056137,-1.479088589370774,-7.109161547965459,-12.151694074498797
205.17000000000002,-0.30556085561716123,-1.4687659942613742,-7.059563104858557,-12.082161901864561
205.24,-0.30342833573272776,-1.4585154404030938,-7.010310338325288,-12.012754950304316
205.31,-0.30131069877878386,-1.448336425033279,-6.961400848656628,-11.94347948719304
205.38,-0.29920784088684826,-1.4382284488975814,-6.9128322525740025,-11.874341645296198
205.45000000000002,-0.29711965891334124,-1.4281910162254876,-6.864602183121188,-11.805347422873094
205.52,-0.2950460504345255,-1.4182236347060215,-6.8167082895568925,-11.736502683878474
205.59,-0.2929869137414819,-1.4083258154636147,-6.769148237248012,-11.667813158258696
205.66,-0.2909421478351214,-1.398497073034143,-6.72191970756356,-11.59928444233885
205.73000000000002,-0.2889116524212307,-1.3887369253411337,-6.67502039776926,-11.53092199929712
205.8,-0.28689532790555294,-1.3790448936721338,-6.62844802092278,-11.462731159722793
205.87,-0.28489307538890296,-1.3694205026552457,-6.582200305769627,-11.39471712225436
205.94,-0.28290479666231605,-1.3598632802358273,-6.536274996639683,-11.326884954294108
206.01,-0.2809303942022312,-1.3503727576533502,-6.49066985334437,-11.259239592795788
206.08,-0.2789697711657072,-1.3409484694184235,-6.44538265107444,-11.1917858451218
206.15,-0.277022831385673,-1.331589953289975,-6.4004111802984065,-11.124528389966603
206.22,-0.2750894793662108,-1.3222967502525913,-6.3557532466615765,-11.057471778342936
206.29,-0.27316962027787156,-1.313068404494017,-6.311406670885709,-10.99062043462758
206.36,-0.2712631599530243,-1.30390446338281,-6.267369288669272,-10.923978657663438
206.43,-0.26937000488123697,-1.294804477446152,-6.223638950588314,-10.857550621914783
206.5,-0.26749006220468985,-1.285768000347814,-6.180213521997926,-10.791340378672542
206.57,-0.26562323971362106,-1.2767945888662757,-6.1370908829343,-10.725351857306615
206.64000000000001,-0.2637694458418035,-1.2678838028729953,-6.094268928017384,-10.659588866562254
206.71,-0.2619285896620539,-1.2590352053108342,-6.051745566354127,-10.594055095897623
206.78,-0.2601005808817728,-1.2502483621726295,-6.0095187214422845,-10.528754116859684
206.85,-0.25828532983851554,-1.241522842479915,-5.967586331074834,-10.463689384495733
206.92000000000002,-0.25648274749559485,-1.2328582182617933,-5.925946347244946,-10.398864238797822
206.99,-0.25469274543771364,-1.2242540645339526,-5.88459673605153,-10.334281906177553
207.06,-0.2529152358666276,-1.2157099592778304,-5.843535477605357,-10.269945500968666
207.13,-0.2511501315968396,-1.207225483419924,-5.802760565935738,-10.205858026955003
207.20000000000002,-0.24939734605132283,-1.1988002208112438,-5.76227000889777,-10.142022378921464
207.27,-0.24765679325727458,-1.190433758206907,-5.722061828080136,-10.078441344225654
207.34,-0.24592838784189908,-1.182125685245879,-5.68213405871347,-10.015117604388015
207.41,-0.24421204502822016,-1.1738755944308537,-5.642484749579261,-9.929265424472096
207.48000000000002,-0.24250768063092307,-1.165683081108271,-5.603111962919321,-9.672071605471109
207.55,-0.24081521105222503,-1.1575477434484782,-5.56401377434579,-8.884323873518243
207.62,-0.2391345532777751,-1.1494691824260272,-5.525188272751691,-6.532381135456438
207.69,-0.23746562487258227,-1.1414470018001088,-5.48663356022202,0.06493784704979322
207.76,-0.23580834397697203,-1.1334808080951253,-5.448347751945379,10.293319491768408
207.83,-0.29291943193739917,-1.1255702105813958,-5.410328976126148,82.58930061121775
207.9,-1.8045080123483013,-1.1177148212559989,-5.372575373897182,99.67652341866253
207.97,-4.226393774756977,-1.1099142548237455,-5.3350850992330505,99.7855571659499
208.04,-6.721442489680244,-1.1021681286782887,-5.297856318863789,99.7855796647574
208.11,-8.964531809666406,-1.0944760628833605,-5.260887212189188,99.78486213324267
208.18,-10.871270709776086,-1.0868376801541435,-5.2241759711936115,99.78429101352103
208.25,-12.451724704903507,-1.0792526058387704,-5.18772080036131,99.78474409099297
208.32,-13.746363957747896,-1.0717204678999512,-5.151519916592288,99.7852461779243
208.39000000000001,-14.80093377510411,-1.0642408968967323,-5.1155715491186555,99.78573263737009
208.46,-15.65763249628337,-1.0568135259663787,-5.079873939421509,99.78620348545769
208.53,-16.352677175024013,-1.0494379908063858,-5.04442534114832,99.78665921945056
208.6,-16.91621219764383,-1.042113929656614,-5.009224020030837,99.78710032436858
208.67000000000002,-17.37297842560507,-1.0348409832815497,-4.974268253803489,99.78752726970173
208.74,-17.743147967819553,-1.0276187949526896,-4.93955633212229,99.78794050987936
208.81,-18.043115731666767,-1.0204470104310464,-4.90508655648425,99.78834048475282
208.88,-18.286186193756723,-1.0133252779497788,-4.870857240147291,99.78872762006266
208.95000000000002,-18.483147821419696,-1.0062532481969406,-4.8368667080506516,99.77131050837346
209.02,-18.642745636773046,-0.9992305742983519,-4.803113296735782,99.61024298279567
209.09,-18.772066966565625,-0.9922569118005881,-4.769595354267752,99.4202825936166
209.16,-18.87685514777846,-0.9853319186540881,-4.7363112401571215,99.20708404772701
209.23000000000002,-18.961764178410384,-0.9784552551963815,-4.70325932528233,98.96645919412059
209.3,-19.030565244661098,-0.9716265841354308,-4.670437991812548,98.69304739234444
209.37,-19.08631414415099,-0.9648455705330905,-4.637845633131018,98.38006201297641
209.44,-19.131486978869855,-0.9581118817886822,-4.605480653758886,98.01881028747651
209.51,-19.16809011904686,-0.951425187622684,-4.5733414692795025,97.59801358820552
209.58,-19.197749311395427,-0.944785160060533,-4.541426506263201,97.10283355306346
209.65,-19.221781885063724,-0.9381914734165415,-4.5097342021925595,96.5134552407422
209.72,-19.241255260470393,-0.9316438042779248,-4.47826300538813,95.80299352179416
209.79,-19.25703435892107,-0.925141831488941,-4.447011374934629,94.93435175975245
209.86,-19.269820018381942,-0.9186852361351407,-4.415977780607615,93.85544079199782
209.93,-19.280180121516516,-0.9122737015277279,-4.385160702800613,92.49181519225245
210.0,-19.28857481848838,-0.9059069131880274,-4.354558632452716,90.73524865925096
210.07,-19.295376964785433,-0.8995845588320639,-4.324170070976641,88.42603344365195
210.14000000000001,-19.300888681810214,-0.893306328355246,-4.293993530187249,85.32604156149532
210.21,-19.305354775778742,-0.8870719138171583,-4.264027532230518,81.07978490882012
210.28,-19.308973610933354,-0.8808810094264593,-4.234270609512968,75.1651412785048
210.35,-19.311905920008563,-0.8747333115258842,-4.204721304631549,68.202521061502
210.42000000000002,-19.314281943271453,-0.8686285185773531,-4.175378170303968,61.752554756317494
210.49,-19.316207213221094,-0.8625663311471828,-4.146239769299472,55.784572524707805
210.56,-19.317767241877714,-0.8565464518914016,-4.1173046743700725,50.2625156023408
210.63,-19.319031318850342,-0.850568585541166,-4.088571468182214,45.15302727742919
210.70000000000002,-19.320055588876365,-0.8446324388882807,-4.060038743248885,40.425249955434886
210.77,-19.320885545523723,-0.8387377207708182,-4.031705101862169,36.05063751280167
210.84,-19.321558051815032,-0.8328841420588389,-4.003569156026232,32.002781782874365
210.91,-19.321855416352122,-0.8270714156402115,-3.975629527390737,28.25725210521298
210.98000000000002,-19.318917319249035,-0.8212992564065315,-3.9478848471847092,24.791446950804605
211.05,-19.312599558264452,-0.8155673812391391,-3.9203337561508116,21.58445671073862
211.12,-19.303568534402707,-0.8098755089952329,-3.892974904480058,18.6169368052249
211.19,-19.292325947180103,-0.8042233604940818,-3.8658069517469547,15.870990333844405
211.26,-19.27925160616575,-0.7986106585033335,-3.838828566845057,13.330059547037113
211.33,-19.264634520790416,-0.7930371277254165,-3.8120384279229556,10.978825473431327
211.4,-19.24869563019147,-0.7875024947840391,-3.785435222320677,8.803115088049335
211.47,-19.23160453009029,-0.7820064882107814,-3.7590176465065004,6.789815453008265
211.54,-19.213491860637255,-0.7765488384317818,-3.7327844060141926,4.926794305367713
211.61,-19.194458537768316,-0.7711292777545143,-3.706734215380652,3.2045873485508247
211.68,-19.174582673977536,-0.7657475403546609,-3.6808657980839663,1.6332553310625118
211.75,-19.153924797439785,-0.7604033622630739,-3.6551778864818742,0.20512338727611548
211.82,-19.132531810535067,-0.755096481352829,-3.6296692217506337,-1.0929656054691934
211.89000000000001,-19.11044000914408,-0.7498266373263696,-3.6043385538242965,-2.2730228222964017
211.96,-19.087677398245212,-0.7445935717027399,-3.579184641334382,-3.34598162982769
212.03,-19.064265477411315,-0.7393970278049085,-3.554206251549948,-4.321770613566592
212.1,-19.04022062486389,-0.7342367507471783,-3.5294021603180648,-5.209388330246285
212.17000000000002,-19.01555517594796,-0.7291124874226868,-3.5047711520046723,-6.01697749064985
212.24,-18.990278267828725,-0.7240239864909906,-3.4803120194358437,-6.751896959881107
212.31,-18.96439650446215,-0.7189709983657397,-3.4560235638394285,-7.420790489168995
212.38,-18.937914482731514,-0.7139532752024356,-3.4319045947870888,-8.029651495132759
212.45000000000002,-18.91083521083439,-0.7089705708862752,-3.407953930136719,-8.58388350397597
212.52,-18.883160442660145,-0.7040226410200807,-3.384170395975252,-9.088356100266676
212.59,-18.854890946371174,-0.6991092429123119,-3.3605528265618405,-9.547456380093692
212.66,-18.82602672122276,-0.6942301355651638,-3.337100064271426,-9.965136020539827
212.73000000000002,-18.796567173483172,-0.6893850796627463,-3.3138109595386798,-10.34495415289761
212.8,-18.766511259894855,-0.6845738375593461,-3.2906843708023183,-10.690116274869984
212.87,-18.735857605263007,-0.6797961732677716,-3.267719164449791,-11.003509464232577
212.94,-18.704604599330782,-0.6750518524477787,-3.2449142147623444,-11.287734168610333
213.01,-18.672750476998093,-0.6703406423945766,-3.222268403860446,-11.545132847407974
213.08,-18.64029338508599,-0.6656623120274145,-3.19978062164958,-11.777815735796509
213.15,-18.607231438182712,-0.6610166318782484,-3.1774497657664065,-11.987683989470312
213.22,-18.5735627655873,-0.656403374080486,-3.155274741525279,-12.17645045450241
213.29,-18.539285550958294,-0.6518223123578099,-3.1332544618651257,-12.34565829040809
213.36,-18.50439806595393,-0.6472732220130809,-3.111387847296687,-12.496697657473671
213.43,-18.468898698896123,-0.6427558799173159,-3.0896738258501077,-12.630820662227581
213.5,-18.43278597928963,-0.638270064498745,-3.0681113330228817,-12.7491547381175
213.57,-18.396058598867512,-0.6338155557319437,-3.0466993117281502,-12.852714622339281
213.64000000000001,-18.358715429706784,-0.6293921351270412,-3.0254367122433474,-12.9424130745491
213.71,-18.320755539855803,-0.6249995857190038,-3.0043224921591936,-13.019070468998153
213.78,-18.28217820683325,-0.6206376920569939,-2.9833556163290322,-13.08342337851412
213.85,-18.242982929292857,-0.6163062401938029,-2.962535056818512,-13.136132256723483
213.92000000000002,-18.20316943709471,-0.6120050176753565,-2.9418597928556065,-13.177788313941274
213.99,-18.1627376999814,-0.607733813530296,-2.9213288107809734,-13.20891967220517
214.06,-18.121687935022397,-0.6034924182596291,-2.9009411039986532,-13.229996875942463
214.13,-18.080020612962095,-0.5992806238264555,-2.8806956729270965,-13.241437826666267
214.20000000000002,-18.037736463583848,-0.595098223645763,-2.8605915249505283,-13.243612202833429
214.27,-17.994836480184077,-0.5909450125742949,-2.840627674370642,-13.23684541949286
214.34,-17.95132192323516,-0.5868207869004883,-2.8208031423586184,-13.221422176542362
214.41,-17.907194323303607,-0.5827253443344821,-2.801116956907475,-13.197589639230808
214.48000000000002,-17.862455483279966,-0.5786584839981956,-2.7815681527847373,-13.165560289930749
214.55,-17.8171074799688,-0.5746200064154761,-2.7621557714854323,-13.125514486108072
214.62,-17.771152665080262,-0.5706097135023142,-2.742878861185402,-13.077602755779141
214.69,-17.724593665659604,-0.5666274085571291,-2.723736476694935,-13.021947858524529
214.76,-17.677433383986415,-0.5626728962511203,-2.7047276794127164,-12.958646637279616
214.83,-17.629674996971822,-0.5587459826186872,-2.6858515372800866,-12.887771683607182
214.9,-17.581321955079172,-0.5548464750479158,-2.6671071247356206,-12.809372836940952
214.97,-17.532377980791164,-0.5509741822711309,-2.648493522670007,-12.723491961440793
215.04,-17.48284706664481,-0.5471289143555153,-2.630009818381243,-12.63483662221961
215.11,-17.432733472853847,-0.5433104826937936,-2.611655105530134,-12.546797106138397
215.18,-17.382041724537366,-0.5395186999949818,-2.5934284840960924,-12.459369143979176
215.25,-17.3307766085722,-0.5357533802752007,-2.575329060333249,-12.372548497910158
215.32,-17.278943170086098,-0.5320143388485541,-2.5573559467268545,-12.286330961118104
215.39000000000001,-17.226546708608122,-0.5283013923180696,-2.5395082619499836,-12.200712357451827
215.46,-17.173592773892185,-0.5246143585667041,-2.521785130820538,-12.115688541076302
215.53,-17.120087161429453,-0.5209530567484109,-2.504185684258538,-12.03125539613694
215.6,-17.06603590766503,-0.5173173072792695,-2.486709059243714,-11.947408836433542
215.67000000000002,-17.011445284934144,-0.5137069318286772,-2.4693543987733846,-11.864144805103527
215.74,-16.956321796133007,-0.510121753310603,-2.452120851820622,-11.781459274313987
215.81,-16.900672169139252,-0.506561595874901,-2.4350075732927086,-11.699348244962215
215.88,-16.844503350997027,-0.5030262848986856,-2.4180137239898776,-11.617807746384281
215.95000000000002,-16.78782250188147,-0.4995156469777664,-2.401138470564334,-11.536833836071331
216.02,-16.73063698885743,-0.49602950991814326,-2.384380985479562,-11.45642259939324
216.09,-16.67295437944713,-0.4925677027275603,-2.3677404469699077,-11.376570149329332
216.16,-16.614782435021482,-0.489130055607119,-2.3512160390004433,-11.297272626205805
216.23000000000002,-16.556129104029523,-0.4857163999429498,-2.3348069512271046,-11.218526197439585
216.3,-16.497002515080545,-0.48232656829794196,-2.318512378957103,-11.140327057288342
216.37,-16.437410969893172,-0.4789603944035309,-2.302331523109612,-11.062671426606366
216.44,-16.377362936125724,-0.475617713151543,-2.2862635901767208,-10.985555552606073
216.51,-16.316867040101787,-0.47229836058609737,-2.2703077921846617,-10.908975708624855
216.58,-16.25593205944499,-0.4690021738955642,-2.2544633466552986,-10.832928193897116
216.65,-16.194566915636653,-0.46572899140457863,-2.2387294765678885,-10.757409333331163
216.72,-16.13278066650973,-0.46247865256611115,-2.223105410321098,-10.682415477290842
216.79,-16.070582498692374,-0.459250997953593,-2.2075903816952867,-10.607943001381642
216.86,-16.007981720013994,-0.45604586925309637,-2.1921836298150503,-10.533988306241111
216.93,-15.944987751886588,-0.45286310925556933,-2.1768843991120215,-10.460547817333408
217.0,-15.881610121673727,-0.4497025618491252,-2.1616919392879277,-10.387617984747763
217.07,-15.817858455059254,-0.44656407201138515,-2.146605505277903,-10.315195283000755
217.14000000000001,-15.753742468427427,-0.4434474858018747,-2.1316243572140543,-10.24327621084216
217.21,-15.68927196126597,-0.4403526503544731,-2.1167477603892775,-10.17185729106432
217.28,-15.624456808602982,-0.4372794138699156,-2.1019749852213283,-10.10093507031477
217.35,-15.559306953488413,-0.43422762560834754,-2.0873053072171324,-10.030506118912115
217.42000000000002,-15.493832399530316,-0.4311971358819313,-2.0727380069373513,-9.96056703066489
217.49,-15.428043203495783,-0.4281877960475038,-2.058272369961191,-9.891114422693414
217.56,-15.361949467985959,-0.42519945849928575,-2.043907686851446,-9.822144935254407
217.63,-15.29556133419419,-0.4222319766616424,-2.0296432531197963,-9.753655231568318
217.70000000000002,-15.228888974755879,-0.4192852049818934,-2.015478369192339,-9.685641997649249
217.77,-15.161942586698233,-0.4163589989231741,-2.0014123403753556,-9.618101942137354
217.84,-15.094732384497608,-0.4134532149573458,-1.987444476821324,-9.55103179613364
217.91,-15.027268593251751,-0.4105677105579565,-1.9735740934951558,-9.484428313037046
217.98000000000002,-14.959561441973808,-0.4077023441932494,-1.959800510140677,-9.418288268383746
218.05,-14.891621157014448,-0.4048569753192215,-1.9461230512473333,-9.35260845968858
218.12,-14.823457955618144,-0.40203146437272974,-1.9325410460171295,-9.287385706288516
218.19,-14.755082039619074,-0.3992256727646459,-1.9190538283317977,-9.222616849188084
218.26,-14.68650358928181,-0.3964394628730586,-1.905660736720192,-9.158298750906724
218.33,-14.617732757291405,-0.3936726980365235,-1.8923611143259105,-9.09442829532794
218.4,-14.548779662897156,-0.3909252425473598,-1.8791543088751386,-9.031002387550235
218.47,-14.479654386213863,-0.3881969616449942,-1.8660396726447188,-8.968017953739738
218.54,-14.410366962684018,-0.3854877215093508,-1.85301656243044,-8.90547194098448
218.61,-14.340927377703924,-0.38279738925428786,-1.840084339515546,-8.843361317150261
218.68,-14.27134556141638,-0.3801258329210793,-1.8272423696394644,-8.781683070738033
218.75,-14.20163138367217,-0.37747292147194267,-1.8144900229667507,-8.72043421074278
218.82,-14.131794649162233,-0.3748385247836118,-1.8018266740562474,-8.659611766513844
218.89000000000001,-14.061845092721999,-0.37222251364095404,-1.789251701830459,-8.59921278761662
218.96,-13.991792374809096,-0.36962475973063297,-1.7767644895451373,-8.539234343695608
219.03,-13.921646077155186,-0.36704513563481433,-1.76436442475908,-8.479673524338768
219.1,-13.851415698592444,-0.36448351482491664,-1.7520508993041368,-8.420527438943152
219.17000000000002,-13.781110651054863,-0.36193977165540486,-1.7398233092554247,-8.36179321658175
219.24,-13.71074025575425,-0.35941378135762747,-1.727681054901749,-8.303468005871528
219.31,-13.640313739530464,-0.3569054200336973,-1.715623540716232,-8.245548974842654
219.38,-13.569840231375252,-0.3544145646504136,-1.7036501753271431,-8.188033310808818
219.45000000000002,-13.49932875912867,-0.35194109303322824,-1.6917603714889333,-8.130918220238675
219.52,-13.42878824634692,-0.34948488386025256,-1.6799535460534691,-8.074200928628347
219.59,-13.358227509340116,-0.34704581665630696,-1.6682291199414676,-8.017878680374974
219.66,-13.28765525437834,-0.34462377178701165,-1.656586518114129,-7.961948738651271
219.73000000000002,-13.217080075064054,-0.34221863045291856,-1.6450251695449676,-7.906408385281091
219.8,-13.146510449868856,-0.3398302746836846,-1.6335445071918366,-7.851254920615951
219.87,-13.07595473983224,-0.337458587332285,-1.6221439679691494,-7.796485663412507
219.94,-13.005421186419941,-0.3351034520692679,-1.6108229927202924,-7.742097950710944
220.01,-12.934917909539285,-0.3327647533770478,-1.5995810261902295,-7.68808913771429
220.08,-12.864452905708752,-0.33044237654423997,-1.5884175169982984,-7.634456597668609
220.15,-12.794034046378899,-0.32813620766003404,-1.5773319176111937,-7.581197721744053
220.22,-12.723669076401594,-0.3258461336086064,-1.5663236843161406,-7.528309918916787
220.29,-12.653365612644478,-0.3235720420635724,-1.5553922771942528,-7.47579061585173
220.36,-12.583131142747378,-0.3213138214824764,-1.5445371600940774,-7.423637256786133
220.43,-12.512973024017402,-0.31907136110132134,-1.5337578006053223,-7.371847303413945
220.5,-12.442898482459276,-0.3168445509291351,-1.5230536700327673,-7.320418234770992
220.57,-12.37291461193748,-0.31463328174257627,-1.5124242433703552,-7.269347547120913
220.64000000000001,-12.30302837346663,-0.3124374450805762,-1.5018689992754664,-7.218632753841879
220.71,-12.233246594626554,-0.31025693323901965,-1.4913874200433679,-7.1682713853140605
220.78,-12.163575969098417,-0.3080916392654616,-1.4809789915818439,-7.118260988807834
220.85,-12.094023056318235,-0.3059414569538815,-1.4706432033860009,-7.068599128372728
220.92000000000002,-12.024594281244125,-0.303806280839474,-1.4603795485132482,-7.0192833847270855
220.99,-11.955295934233563,-0.3016860061934758,-1.4501875235584538,-6.9703113551484375
221.06,-11.886134171026969,-0.29958052901802906,-1.4400666286292714,-6.921680653364584
221.13,-11.817115012833883,-0.2974897460410803,-1.4300163673216404,-6.873388909445371
221.20000000000002,-11.748244346518065,-0.2954135547113149,-1.4200362466954561,-6.825433769695142
221.27,-11.679527924877792,-0.29335185319312707,-1.4101257772504088,-6.777812896545879
221.34,-11.6109713670177,-0.2913045403616249,-1.4002844729019912,-6.730523968451006
221.41,-11.542580158808512,-0.2892715157976705,-1.3905118509576735,-6.68356467977986
221.48000000000002,-11.474359653431023,-0.28725267978295427,-1.3808074320932437,-6.636932740712809
221.55,-11.40631507200078,-0.2852479332951039,-1.371170740329313,-6.5906258771370325
221.62,-11.338451504269871,-0.2832571780028273,-1.3616013030079832,-6.5446418305429335
221.69,-11.270773909402353,-0.2812803162610898,-1.3520986507696802,-6.498978357921189
221.76,-11.203287116819821,-0.2793172511063244,-1.3426623175301449,-6.453633231660434
221.83,-11.135995827113753,-0.27736788625167597,-1.3332918404575858,-6.408604239445568
221.9,-11.068904613021235,-0.2754321260822787,-1.3239867599499913,-6.363889184156681
221.97,-11.002017920460787,-0.2735098756505657,-1.3147466196126,-6.319485883768603
222.04,-10.935340069625074,-0.27160104067161256,-1.3055709662355277,-6.275392171251042
222.11,-10.868875256127271,-0.26970552751851223,-1.2964593497715475,-6.231605894469347
222.18,-10.802627552198047,-0.2678232432177829,-1.2874113233140305,-6.18812491608587
222.25,-10.736600907930054,-0.26595409544480775,-1.278426443075034,-6.1449471134619085
222.32,-10.670799152566987,-0.26409799251930643,-1.269504268363547,-6.102070378560255
222.39000000000001,-10.605225995834328,-0.2622548434008385,-1.2606443615638845,-6.059492617848328
222.46,-10.539885029308879,-0.2604245576843375,-1.2518462881142336,-6.017211752201887
222.53,-10.474779727824401,-0.258607045595677,-1.243109616485348,-5.97522571680933
222.6,-10.409913450910617,-0.2568022179872671,-1.2344339181593922,-5.933532461076561
222.67000000000002,-10.34528944426299,-0.2550099863336818,-1.225818767608932,-5.892129948532438
222.74,-10.280910841240749,-0.2532302627273173,-1.2172637422760728,-5.851016156734785
222.81,-10.216780664390694,-0.2514629598740796,-1.2087684225517412,-5.810189077176969
222.88,-10.152901826994386,-0.24970799108910308,-1.2003323917551123,-5.769646715195046
222.95000000000002,-10.089277134636426,-0.24796527029249885,-1.1919552361131809,-5.729387089875463
223.02,-10.025909286791572,-0.24623471200513222,-1.1836365447404738,-5.689408233963311
223.09,-9.950928353594103,-0.24451623134443035,-1.1753759096189036,-5.649708193771142
223.16,-9.739139484731597,-0.24280974402021863,-1.1671729255777643,-5.61028502908832
223.23000000000002,-9.08874517483314,-0.24111516633058647,-1.1590271902738645,-5.57113681309094
223.3,-7.13557979107213,-0.23943241515778166,-1.1509383041718002,-5.532261632252282
223.37,-1.5729266428360944,-0.2377614079641336,-1.1429058705243642,-5.493657586253791
223.44,8.622335239220392,-0.23610206278800477,-1.1349294953530944,-5.455322787896634
223.51,58.42413723448328,-0.2344542982397708,-1.127008787428954,-5.417255363013752
223.58,99.51471673646716,-1.4980209905497401,-1.119143358253149,-5.379453450382471
223.65,99.78461563818118,-3.8559739510859274,-1.1113328220380785,-5.341915201637638
223.72,99.78570483265676,-6.369226824223308,-1.1035767956884184,-5.3046387811852895
223.79,99.78499610333533,-8.657912595811109,-1.095874898782337,-5.267622366116831
223.86,99.78429023099253,-10.614344986128266,-1.0882267535528394,-5.230864146123762
223.93,99.7846573312166,-12.240184133347029,-1.0806319848692452,-5.194362323412909
224.0,99.78516154113785,-13.573628925749933,-1.0730902202187933,-5.158115112622173
224.07,99.78565071227798,-14.660444178919844,-1.0656010896883759,-5.122120740736807
224.14000000000001,99.78612419009258,-15.543587430440738,-1.0581642259463986,-5.086377447006198
224.21,99.78658246945767,-16.26018491369469,-1.0507792642247682,-5.050883482861164
224.28,99.78702603806043,-16.84123355503598,-1.0434458423010051,-5.015637111831756
224.35,99.7874553680109,-17.31221064719991,-1.036163600480483,-4.9806366094655745
224.42000000000002,99.78787091627491,-17.69390302192266,-1.028932181578788,-4.945880263246582
224.49,99.78827312515894,-18.003210811823628,-1.0217512309042036,-4.911366372514426
224.56,99.78866242277995,-18.253850700942806,-1.0146203962403189,-4.877093248384254
224.63,99.78791864390557,-18.456946292970347,-1.007539327828755,-4.843059213667035
224.70000000000002,99.64192118626156,-18.621514620754308,-1.0005076783520142,-4.809262602790371
224.77,99.45581951883229,-18.754863601727,-0.9935251029164471,-4.775701761719792
224.84,99.24704344928047,-18.86291538989075,-0.9865912590353407,-4.742375047880566
224.91,99.01167552592823,-18.950468907568617,-0.9797058066121218,-4.709280830079981
224.98000000000002,98.74457141676352,-19.021412784454483,-0.9728684079236796,-4.676417488430108
225.05,98.43922970991979,-19.078897986843625,-0.9660787276038038,-4.643783414271061
225.12,98.08734122136138,-19.125477733266592,-0.959336432626738,-4.61137701009474
225.19,97.67815057537327,-19.163220881734862,-0.952641192290848,-4.57919668946904
225.26,97.19754392551053,-19.193803812653027,-0.9459926782024047,-4.547240876962547
225.33,96.62672538827007,-19.218584883366603,-0.9393905642594788,-4.515508008069712
225.4,95.94026668888898,-19.238664759147195,-0.9328345266359487,-4.483996529136489
225.47,95.10318862985025,-19.254935299336548,-0.9263242437656195,-4.4527048972864485
225.54,94.06652989026331,-19.268119169561395,-0.9198593963264537,-4.421631580347362
225.61,92.76053482655195,-19.278801939246485,-0.9134396672249104,-4.3907750567782475
225.68,91.08409317782963,-19.2874580899798,-0.9070647415803952,-4.3601338155968845
225.75,88.88835969731147,-19.294472089873047,-0.9007343067098169,-4.329706356307785
225.82,85.9517005602149,-19.300155469932502,-0.8944480521122542,-4.299491188830628
225.89000000000001,81.94300254007062,-19.304760660890476,-0.888205669453727,-4.269486833429152
225.96,76.37361663043951,-19.308492205065377,-0.8820068525520757,-4.239691820640498
226.03,69.41173202368084,-19.3115158412304,-0.8758512973619447,-4.210104691205013
226.1,62.871404329302464,-19.3139658660001,-0.8697387019598711,-4.180723995996493
226.17000000000002,56.8198210626458,-19.31595109869486,-0.8636687665294783,-4.151548295952891
226.24,51.22041686032707,-19.317559714616213,-0.8576411933467717,-4.122576162007451
226.31,46.03936646065785,-19.31886316140571,-0.851655686765537,-4.093806175020304
226.38,41.245378901594016,-19.31991933243477,-0.8457119532028414,-4.0652369257104946
226.45000000000002,36.809507224641656,-19.320775138173545,-0.8398097011246347,-4.036867014588453
226.52,32.70497251136568,-19.32146858974754,-0.8339486410314517,-4.008695051888899
226.59,28.907001168463804,-19.321975776246866,-0.8281284854442141,-3.9807196575041868
226.66,25.392674459832005,-19.319740574815853,-0.822348948890131,-3.952939460918078
226.73000000000002,22.14078936018856,-19.313982456881984,-0.8166097478886992,-3.9253531011399505
226.8,19.131729875132592,-19.30540359672812,-0.8109106009377989,-3.8979592266394296
226.87,16.347348037440735,-19.29453206709876,-0.8052512284998883,-3.8707564952814475
226.94,13.770853849368233,-19.28176724998626,-0.7996313529882938,-3.8437435742617305
227.01,11.386713496101457,-19.267412774257593,-0.7940506987535958,-3.8169191400427027
227.08,9.180555206661396,-19.251700567224994,-0.7885089920701097,-3.7902818782898127
227.15,7.139082185807384,-19.234808533297176,-0.7830059611224611,-3.763830483808273
227.22,5.249992084137989,-19.216873631673167,-0.7775413359922544,-3.7375636604802205
227.29,3.502321989786125,-19.19800161087778,-0.772114848644835,-3.7114801212022863
227.36,1.9038345794535225,-19.17827429881969,-0.7667262329161433,-3.685578587823576
227.43,0.45103298867579533,-19.157755094560414,-0.7613752244996607,-3.6598577910840584
227.5,-0.8694521579543448,-19.136493129309475,-0.7560615609334469,-3.634316470553361
227.57,-2.0698328597464637,-19.11452643693072,-0.7507849815872667,-3.608953374569968
227.64000000000001,-3.161230593180323,-19.091884383090992,-0.7455452276498079,-3.583767260180824
227.71,-4.153748728551837,-19.06858953648672,-0.7403420421159874,-3.558756893081332
227.78,-5.056547168300702,-19.044659117961636,-0.7351751697743465,-3.53392104755575
227.85,-5.8779167715779055,-19.020106128612543,-0.7300443571945335,-3.5092585064179858
227.92000000000002,-6.625351842157132,-18.994940232533082,-0.7249493527148746,-3.4847680609527805
227.99,-7.3056195093179,-18.969168451093086,-0.71988990643003,-3.4604485108572836
228.06,-7.924825253674942,-18.942795711759484,-0.714865770178738,-3.436298664183019
228.13,-8.48847414779735,-18.91582528412236,-0.7098766975316431,-3.4123173372782336
228.20000000000002,-9.001527616501546,-18.888259128050855,-0.7049224437792099,-3.388503354730633
228.27,-9.468455691834741,-18.8600981730855,-0.7000027659197205,-3.3648555493104966
228.34,-9.893284857608824,-18.831342543778472,-0.695117422647357,-3.3413727619141738
228.41,-10.27964165967585,-18.80199174235826,-0.6902661743403655,-3.318053841507956
228.48000000000002,-10.630792310338347,-18.77204479755312,-0.685448783049304,-3.2948976450723277
228.55,-10.949678545761273,-18.741500386461436,-0.6806650124853718,-3.2719030375465836
228.62,-11.238950009778467,-18.71035693486107,-0.6759146280088201,-3.2490688917738235
228.69,-11.500993440538368,-18.67861270019486,-0.6711973966174437,-3.2263940884463125
228.76,-11.737958931440623,-18.646265840573946,-0.6665130869351533,-3.203877516051209
228.83,-11.951783527378518,-18.61331447244429,-0.6618614692006272,-3.181518070816657
228.9,-12.144212403373885,-18.579756719017624,-0.6572423152560417,-3.159314656658237
228.97,-12.316817856717476,-18.54559075114156,-0.6526553985358815,-3.137266185125784
229.04,-12.471016326763431,-18.51081482194797,-0.6481004940558269,-3.1153715753505566
229.11,-12.608083639326566,-18.475427296354006,-0.6435773784017188,-3.093629753992767
229.18,-12.72916865572262,-18.43942667628014,-0.6390858297186014,-3.0720396551894606
229.25,-12.835305490229882,-18.402811622282968,-0.6346256276998402,-3.050600220502752
229.32,-12.92742444436237,-18.365580972167642,-0.6301965535763177,-3.0293103988684016
229.39000000000001,-13.006361791963307,-18.32773375703843,-0.6257983901057016,-3.008169146544751
229.46,-13.072868535817095,-18.289269215160882,-0.6214309215617915,-2.987175427061997
229.53,-13.127618244253785,-18.25018680394052,-0.6170939337239371,-2.9663282111718074
229.6,-13.17121406506445,-18.210486210267916,-0.6127872138665313,-2.9456264767972815
229.67000000000002,-13.204195003917308,-18.17016735943535,-0.608510550748577,-2.925069208983247
229.74,-13.227041545308012,-18.12923042279433,-0.6042637346033258,-2.9046553998468965
229.81,-13.240180685829431,-18.08767582429399,-0.6000465571279898,-2.8843840485287564
229.88,-13.2439904421387,-18.04550424601663,-0.5958588114735245,-2.864254161143987
229.95000000000002,-13.238803889364135,-18.002716632807456,-0.5917002922344834,-2.8442647507340184
230.02,-13.224912779764331,-17.959314196079784,-0.5875707954389439,-2.824414837218512
230.09,-13.202570786162132,-17.91529841686427,-0.5834701185385022,-2.804703447347645
230.16,-13.171996409966438,-17.870671048160343,-0.5793980603983394,-2.785129614654726
230.23000000000002,-13.133375589408162,-17.825434116639354,-0.5753544212873558,-2.7656923794091304
230.3,-13.086864039901103,-17.779589923742332,-0.571339002868375,-2.7463907885695518
230.37,-13.032589355146019,-17.733141046209372,-0.5673516081884157,-2.7272238957375827
230.44,-12.970652894683438,-17.686090336073274,-0.563392041669031,-2.7081907611116
230.51,-12.901131481028463,-17.638440920146277,-0.5594601090967165,-2.6892904514409697
230.58,-12.82407892725338,-17.590196199025776,-0.5555556176133843,-2.670522039980565
230.65,-12.73952741388972,-17.541359845642535,-0.5516783757069037,-2.651884606445597
230.72,-12.650789338097715,-17.491935803372883,-0.5478281932017077,-2.6333772369667474
230.79,-12.56263896520654,-17.441928283734956,-0.5440048812494653,-2.614999024045613
230.86,-12.475100915539013,-17.39134176368779,-0.5402082523198194,-2.5967490665104527
230.93,-12.38817094560887,-17.340180982551015,-0.5364381201911879,-2.5786264694722374
231.0,-12.301844843013575,-17.288450938562345,-0.5326942999416304,-2.5606303442810017
231.07,-12.216118426075882,-17.236156885089276,-0.5289766079397786,-2.5427598084824923
231.14000000000001,-12.130987543496119,-17.18330432651106,-0.5252848618358283,-2.5250139857751175
231.21,-12.046448074014698,-17.129899013786755,-0.5216188805525965,-2.5073920059671857
231.28,-11.962495926084399,-17.07594693972468,-0.5179784842766398,-2.48989300493444
231.35,-11.87912703755199,-17.021454333968684,-0.5143634944494343,-2.4725161245778864
231.42000000000002,-11.796337375348756,-16.96642765771624,-0.510773733758618,-2.455260512781907
231.49,-11.71412293518955,-16.91087359818352,-0.507209026129294,-2.438125323372662
231.56,-11.63247974127998,-16.85479906283231,-0.5036691967153938,-2.42110971607678
231.63,-11.551403846031354,-16.798211173373616,-0.5001540718911023,-2.404212856480327
231.70000000000002,-11.470891329783091,-16.74111725956284,-0.49666347924234083,-2.3874339159880638
231.77,-11.390938300532174,-16.683524852801252,-0.49319724755831107,-2.370772071782974
231.84,-11.31154089366942,-16.625441679558325,-0.48975520682309714,-2.3542265067860813
231.91,-11.232695271722234,-16.566875654629705,-0.4863371882073269,-2.3377964096165345
231.98000000000002,-11.154397624103533,-16.50783487424511,-0.4829430240598908,-2.3214809745519704
232.05,-11.076644166866611,-16.448327609040636,-0.4795725478997191,-2.3052794014891513
232.12,-10.999431142465651,-16.388362296909722,-0.47622559440761597,-2.289190895904869
232.19,-10.922754819521666,-16.327947535746823,-0.47290199941815114,-2.2732146688171215
232.26,-10.846611492593606,-16.267092076097708,-0.4696015999116076,-2.257349936746556
232.33,-10.770997481954415,-16.205804813730175,-0.4663242340059859,-2.2415959216781776
232.4,-10.695909133371831,-16.144094782138634,-0.4630697409490636,-2.2259518510233223
232.47,-10.62134281789371,-16.081971144995862,-0.45983796111051145,-2.2104169575818893
232.54,-10.547294931637696,-16.01944318856497,-0.45662873597406284,-2.1949904795048396
232.61,-10.473761895585026,-15.95652031408431,-0.45344190812973956,-2.179671660256949
232.68,-10.40074015537834,-15.893212030137784,-0.45027732126613046,-2.1644597485798167
232.75,-10.328226181123245,-15.8295279450227,-0.4471348201627249,-2.1493539984551333
232.82,-10.256216467193578,-15.765477759126986,-0.4440142506822995,-2.1343536690682003
232.89000000000001,-10.184707532040123,-15.701071257327177,-0.4409154597633576,-2.119458024771701
232.96,-10.113695918002689,-15.63631830141837,-0.4378382954126218,-2.1046663350497226
233.03,-10.043178191125396,-15.571228822586754,-0.4347826066975793,-2.0899778744820257
233.1,-9.973150940975026,-15.50581281393512,-0.4317482437390784,-2.075391922708563
233.17000000000002,-9.903610780462333,-15.440080323071259,-0.4287350577039775,-2.0609077643942406
233.24,-9.83455434566618,-15.374041444768764,-0.42574290079784455,-2.046524689193924
233.31,-9.765978295660389,-15.307706313709334,-0.4227716262577084,-2.0322419917176857
233.38,-9.697879312343204,-15.241085097315269,-0.41982108834486004,-2.0180589714962958
233.45000000000002,-9.63025410026925,-15.174187988680364,-0.4168911423377042,-2.0039749329469445
233.52,-9.563099386483906,-15.107025199607063,-0.4139816445246611,-1.9899891853392104
233.59,-9.49641192035999,-15.039606953757197,-0.4110924521971174,-1.9761010427612586
233.66,-9.430188473436653,-14.971943479923238,-0.4082234236424268,-1.9623098240862735
233.73000000000002,-9.364425839260445,-14.904045005426589,-0.40537441813695896,-1.9486148529391258
233.8,-9.299120833228395,-14.83592174964893,-0.40254529593919713,-1.9350154576632683
233.87,-9.234270292433123,-14.767583917702238,-0.39973591828288424,-1.921510971287863
233.94,-9.169871075509823,-14.699041694242654,-0.39694614737021616,-1.9081007314951344
234.01,-9.105920062485099,-14.63030523743297,-0.3941758463650835,-1.8947840805879483
234.08,-9.04241415462759,-14.561384673058026,-0.3914248793863593,-1.8815603654576178
234.15,-8.979350274300284,-14.492290088796947,-0.3886931115012346,-1.8684289375519296
234.22,-8.916725364814505,-14.4230315286557,-0.3859804087186001,-1.8553891528433941
234.29,-8.85453639028549,-14.353618987563058,-0.38328663798247403,-1.8424403717977147
234.36,-8.792780335489502,-14.284062406132707,-0.3806116671654756,-1.8295819593424747
234.43,-8.731454205722443,-14.21437166559374,-0.37795536506234473,-1.8168132848360432
234.5,-8.670555026659919,-14.144556582891555,-0.3753176013835065,-1.8041337220366964
234.57,-8.610079844218681,-14.074626905960633,-0.37269824674868013,-1.7915426490719508
234.64000000000001,-8.550025724419445,-14.00459230917053,-0.37009717268053366,-1.7790394484081113
234.71,-8.490389753251005,-13.934462388945848,-0.36751425159838186,-1.7666235068200313
234.78,-8.431169036535625,-13.86424665956083,-0.3649493568119287,-1.7542942153610805
234.85,-8.372360699795681,-13.793954549108708,-0.36240236251505326,-1.7420509693333222
234.92000000000002,-8.313961888121481,-13.723595395645834,-0.35987314377963897,-1.729893168257897
234.99,-8.255969766040264,-13.65317844351015,-0.3573615765494462,-1.7178202158456142
235.06,-8.198381517386332,-13.58271283981337,-0.3548675376340274,-1.705831519967743
235.13,-8.141194345172282,-13.51220763110598,-0.35239090470268464,-1.693926492627012
235.20000000000002,-8.084405471461327,-13.44167176021387,-0.34993155627846934,-1.6821045499288059
235.27,-8.028012137240635,-13.371114063245178,-0.34748937173222416,-1.6703651120525647
235.34,-7.9720116022957335,-13.300543266765755,-0.3450642312766661,-1.6587076032233794
235.41,-7.916401145085861,-13.229967985141359,-0.34265601596051115,-1.6471314516837865
235.48000000000002,-7.861178062620332,-13.15939671804454,-0.34026460766263994,-1.6356360896657591
235.55,-7.806339670335829,-13.08883784812401,-0.3378898890863037,-1.624220953362891
235.62,-7.75188330197464,-13.018299638834026,-0.33553174375337114,-1.612885482902774
235.69,-7.697806309463793,-12.947790232421276,-0.3331900559986154,-1.601629122319569
235.76,-7.6441060627950845,-12.877317648066493,-0.3308647109640406,-1.590451319526767
235.83,-7.590779949905988,-12.806889780177944,-0.32855559459324835,-1.579351526290138
235.9,-7.537825376561407,-12.736514396833833,-0.32626259362584326,-1.5683291982008705
235.97,-7.485239766236272,-12.666199138370455,-0.32398559559187784,-1.5573837946488938
236.04,-7.433020559998963,-12.595951516112956,-0.3217244888063355,-1.546514778796392
236.11,-7.381165216395532,-12.525778911245336,-0.3194791623636528,-1.5357216175514947
236.18,-7.329671211334732,-12.455688573816358,-0.31724950613228003,-1.5250037815421573
236.25,-7.278536037973819,-12.385687621877862,-0.31503541074927854,-1.5143607450902192
236.32,-7.227757206605118,-12.315783040752008,-0.31283676761495705,-1.5037919861856424
236.39000000000001,-7.177332244543361,-12.245981682423851,-0.310653468887545,-1.4932969864609318
236.46,-7.127258696013754,-12.176290265055613,-0.30848540747790304,-1.4828752311657316
236.53,-7.0775341220407855,-12.106715372619053,-0.3063324770442699,-1.4725262091415974
236.6,-7.028156100337763,-12.037263454642222,-0.30419457198704697,-1.4622494127969465
236.67000000000002,-6.97912222519705,-11.967940826066894,-0.30207158744361856,-1.4520443380821806
236.74,-6.930430107381021,-11.898753667213024,-0.29996341928320847,-1.4419104844649822
236.81,-6.882077374013706,-11.829708023846464,-0.2978699641017724,-1.4318473549057833
236.88,-6.834061668473127,-11.760809807346275,-0.2957911192169264,-1.4218544558334048
236.95000000000002,-6.786380650284296,-11.6920647949679,-0.29372678266290964,-1.4119312971208626
237.02,-6.739031995012916,-11.623478630198576,-0.29167685318558395,-1.4020773920613483
237.09,-6.692013394159713,-11.555056823201285,-0.28964123023746696,-1.3922922573443701
237.16,-6.645322555055445,-11.486804751343612,-0.28761981397280034,-1.3825754130320642
237.23000000000002,-6.598957200756556,-11.418727659807969,-0.28561250524265247,-1.3729263825356712
237.3,-6.552915069941473,-11.350830662279543,-0.2836192055900553,-1.363344692592173
237.37,-6.507193916807539,-11.283118741708558,-0.2816398172451753,-1.353829873241096
237.44,-6.461791510968579,-11.215596751143277,-0.27967424312051753,-1.3443814578014726
237.51,-6.416705637353097,-11.148269414630422,-0.27772238680616407,-1.3349989828489668
237.58,-6.3719340961030815,-11.08114132817954,-0.2757841525650446,-1.3256819881931554
237.65,-6.327474702473443,-11.01421696078814,-0.2738594453282413,-1.3164300168549694
237.72,-6.283325286732044,-10.947500655524212,-0.271948170690325,-1.3072426150442926
237.79,-6.23948369406035,-10.880996630663072,-0.27005023490472546,-1.298119332137716
237.86,-6.195947784454677,-10.814708980875288,-0.26816554487913263,-1.2890597206564454
237.93,-6.152715432628026,-10.748641678462743,-0.26629400817093063,-1.2800633362443663
238.0,-6.109784527912528,-10.682798574639776,-0.26443553298266387,-1.2711297376462587
238.07,-6.067152974162462,-10.617183400856508,-0.26259002815753407,-1.2622584866861644
238.14000000000001,-6.024818689657865,-10.551799770161525,-0.2607574031749293,-1.253449148245906
238.21,-5.982779607008721,-10.486651178601104,-0.25893756814598384,-1.2447012902437549
238.28,-5.941033673059726,-10.421741006652327,-0.2571304338091695,-1.2360144836132467
238.35,-5.899578848795627,-10.357072520687439,-0.25533591152591706,-1.2273883022821466
238.42000000000002,-5.858413109247131,-10.292648874466899,-0.2535539132762689,-1.2188223231515596
238.49,-5.817534443397384,-10.228473110658642,-0.25178435165456164,-1.2103161260751862
238.56,-5.776940854089007,-10.164548162381195,-0.2500271398651388,-1.2018692938387245
238.63,-5.736630357931693,-10.100876854768249,-0.24828219171809382,-1.1934814121394124
238.70000000000002,-5.696600985210363,-10.037461906552535,-0.24654942162504223,-1.1851520695657174
238.77,-5.656850779793881,-9.969730274564071,-0.2448287445949238,-1.1768808575771623
238.84,-5.617377799044307,-9.797423190660316,-0.24312007622983367,-1.168667370484296
238.91,-5.57818011372671,-9.266777336425216,-0.24142333272088287,-1.1605112054288018
238.98000000000002,-5.539255807919521,-7.664410694031813,-0.2397384308440875,-1.1524119623637439
239.05,-5.500602978925428,-3.037441536523348,-0.23806528795628645,-1.1443692440339528
239.12,-5.4622197371828065,6.811010932159084,-0.23640382199108814,-1.136382655956547
239.19,-5.424104206177707,36.22561780924255,-0.234753951454845,-1.128451806401591
239.26,-5.386254522356342,99.10939590611298,-1.2190293646110346,-1.1205763063728862
239.33,-5.348668835038144,99.7820744492353,-3.495416850765266,-1.1127557695888977
239.4,-5.311345306329317,99.78581172977356,-6.019130316992447,-1.1049898124638147
239.47,-5.274282111036941,99.7851227900497,-8.350508877249887,-1.0972780540887395
239.54,-5.2374774365835846,99.78439478193013,-10.35576555147031,-1.0896201162130104
239.61,-5.200929482922448,99.78456479622754,-12.026897593492997,-1.0820156232256553
239.68,-5.164636462453025,99.78507048539012,-13.399318602836196,-1.074464202136972
239.75,-5.128596599937272,99.78556256788359,-14.518614812109643,-1.0669654825602397
239.82,-5.0928081324163035,99.78603887500954,-15.428431770568144,-1.0595190966935557
239.89000000000001,-5.057269309127594,99.78649989297507,-16.166782864407015,-1.0521246793018
239.96,-5.021978391422692,99.78694611229018,-16.76551379691752,-1.0447818676987257
240.03,-4.986933652685435,99.78737800788353,-17.250840785911908,-1.0374903017291732
240.1,-4.952133378250677,99.78779603944992,-17.644169587017014,-1.0302496237514105
240.17000000000002,-4.917575865323517,99.78820065193727,-17.96290982101531,-1.023059478619594
240.24,-4.883259422899028,99.78859227601944,-18.221194172752696,-1.0159195136663537
240.31,-4.849182371682472,99.78897132855361,-18.43048459043124,-1.0088293786854985
240.38,-4.815343044010044,99.67277041585534,-18.600072770667687,-1.0017887259148428
240.45000000000002,-4.78173978377006,99.49056615902383,-18.73748939271686,-0.9947972100191538
240.52,-4.7483709463246875,99.2860750211221,-18.84883719547366,-0.9878544880732147
240.59,-4.715234898432127,99.05579050039216,-18.939061461568336,-0.9809602195450092
240.66,-4.682330018169299,98.79477564849061,-19.012169429179895,-0.9741140662790218
240.73000000000002,-4.649654694855015,98.49679945087843,-19.071408177848177,-0.9673156924796543
240.8,-4.6172073289736195,98.1539154523737,-19.119408808265387,-0.9605647646947594
240.87,-4.584986332099128,97.75586180519643,-19.158303286703823,-0.9538609517992869
240.94,-4.552990126819828,97.28920616383907,-19.18981913007101,-0.9472039249790463
241.01,-4.521217146663362,96.73610847539395,-19.21535613135236,-0.940593357714581
241.08,-4.48966583602229,96.07250292836872,-19.236048530827553,-0.9340289257651557
241.15,-4.45833465008011,95.2653847500477,-19.252815393399718,-0.927510307152855
241.22,-4.427222054737765,94.26870095970283,-19.266401429131026,-0.9210371821467936
241.29,-4.396326526540592,93.01704569430387,-19.277410069858853,-0.9146092332474361
241.36,-4.365646552605762,91.41589697162745,-19.286330270924623,-0.9082261451710266
241.43,-4.335180630550166,89.32646199032517,-19.293558228391944,-0.9018876048341262
241.5,-4.304927268418766,86.54240371116502,-19.299414976320186,-0.8955933013382589
241.57,-4.2748849846133945,82.75537835824717,-19.304160645679143,-0.8893429259546641
241.64000000000001,-4.245052307822035,77.50859016633073,-19.308006018219494,-0.8831361721091573
241.71,-4.215427776948523,70.63170935089387,-19.311121888469504,-0.8769727353670927
241.78,-4.186009941042721,64.00020822350737,-19.31364664967592,-0.8708523134184349
241.85,-4.156797359231138,57.864273404458785,-19.31569244062279,-0.8647746060629317
241.92000000000002,-4.1277886006479845,52.18682824035425,-19.31735012634275,-0.8587393151953916
241.99,-4.098982244366692,46.93357458933083,-19.3186933339419,-0.852746144791064
242.06,-4.0703768793318496,42.072784124205064,-19.319781722791898,-0.8467948008911208
242.13,-4.041971104291605,37.57510536071968,-19.32066363433672,-0.84088499158824
242.20000000000002,-4.013763527730487,33.413385220843914,-19.321378239206936,-0.8350164270122895
242.27,-3.985752767802672,29.562504031681254,-19.32195711427453,-0.8291888193161105
242.34,-3.957937452265676,25.999222944184126,-19.320481326359495,-0.8234018826614007
242.41,-3.930316218414488,22.70204283310663,-19.315327232509187,-0.8176553332046954
242.48000000000002,-3.9028877130161224,19.65107381094118,-19.307235049582356,-0.8119488890834469
242.55,-3.875650592244602,16.827914554440962,-19.29676174452694,-0.8062822704022002
242.62,-3.8486035216163677,14.215540703149022,-19.284328115107787,-0.800655199218867
242.69,-3.8217451759261056,11.798201645526222,-19.27025376658702,-0.7950673995310921
242.76,-3.795074239182998,9.561325060151951,-19.254782619892538,-0.7895185972627191
242.83,-3.76858940454739,7.491428627394634,-19.238101637822904,-0.7840085202503478
242.9,-3.742289374267872,5.576038371218059,-19.220354661066676,-0.7785368982299848
242.97,-3.716172859618772,3.8036131316855086,-19.201652695193683,-0.7731034628237895
243.04,-3.690238580838067,2.177664905350911,-19.18208160568499,-0.7677079475269116
243.11,-3.664485267065696,0.6999113187808458,-19.161707908351936,-0.76235008769442
243.18,-3.638911656282283,-0.6432296095029447,-19.14058315186475,-0.7570296205283233
243.25,-3.613516495248259,-1.8641714761300872,-19.118747253525484,-0.7517462850646808
243.32,-3.5882985394433953,-2.9742249209186817,-19.096231052391637,-0.746499822160803
243.39000000000001,-3.5632565530067275,-3.9836693260064737,-19.073058274004882,-0.7412899744825423
243.46,-3.538389308676884,-4.901827259763317,-19.049247050399067,-0.736116486491672
243.53,-3.5136955877328044,-5.737139083730581,-19.024811102228107,-0.7309791044333531
243.6,-3.4891741799348557,-6.497235885335848,-18.999760662883233,-0.7258775763236881
243.67000000000002,-3.464823883466336,-7.189009477872079,-18.97410320461313,-0.7208116519373631
243.74,-3.440643504875369,-7.818678652776521,-18.94784401196634,-0.7157810827953748
243.81,-3.4166318590171847,-8.391851204035797,-18.920986636945067,-0.7107856221528438
243.88,-3.392787768996784,-8.9135814929322,-18.89353326208907,-0.7058250249869122
243.95000000000002,-3.3691100661119853,-9.388423501887736,-18.865484991570657,-0.7008990479847271
244.02,-3.3455975897968537,-9.820479454030599,-18.836842085750064,-0.696007449531506
244.09,-3.3222491875655025,-10.213444162553671,-18.807604151128245,-0.6911499896986869
244.16,-3.299063714956276,-10.570645330734516,-18.777770294959655,-0.6863264302321613
244.23000000000002,-3.2760400354763046,-10.895080057367046,-18.747339251741558,-0.6815365345405872
244.3,-3.253177020546426,-11.189447819361998,-18.716309487224684,-0.6767800676837865
244.37,-3.230473549446482,-11.456180208092315,-18.684679284377903,-0.6720567963612214
244.44,-3.2079285092609817,-11.69746769228852,-18.6524468148004,-0.6673664889005517
244.51,-3.185540794825122,-11.915283670663156,-18.619610198345,-0.6627089152462722
244.58,-3.163309308671184,-12.111406064018686,-18.586167553146332,-0.6580838469484294
244.65,-3.141232960975273,-12.287436680896969,-18.55211703780117,-0.653491057151416
244.72,-3.1193106695044337,-12.44481857397784,-18.51745688709737,-0.6489303205828448
244.79,-3.0975413595641093,-12.584851587232016,-18.482185442410927,-0.6444014135425007
244.86,-3.0759239639459617,-12.708706276842909,-18.446301177671366,-0.6399041138913669
244.93,-3.054457422876039,-12.817436372514964,-18.409802721621894,-0.6354382010407316
245.0,-3.0331406839632944,-12.911989930230291,-18.372688876961742,-0.6310034559413668
245.07,-3.0119727021484577,-12.993219312948113,-18.334958636847613,-0.6265996610727864
245.14000000000001,-2.9909524396532428,-13.06189012223769,-18.29661119914219,-0.6222266004325763
245.21,-2.970078865929906,-13.11868919141837,-18.257645978726508,-0.6178840595258004
245.28,-2.949350957611144,-13.164231739436616,-18.218062618135413,-0.6135718253544798
245.35,-2.9287676984603292,-13.199067774402064,-18.177860996729084,-0.6092896864071468
245.42000000000002,-2.908328079322086,-13.223687826379576,-18.13704123857604,-0.6050374326484697
245.49,-2.8880310980731965,-13.238528080628983,-18.095603719192678,-0.6008148555089515
245.56,-2.8678757595738475,-13.243974974932046,-18.05354907125977,-0.5966217478747005
245.63,-2.8478610756191975,-13.240369317878226,-18.010878189416168,-0.5924579040772711
245.70000000000002,-2.8279860648912867,-13.228009978929762,-17.96759223421383,-0.5883231198835769
245.77,-2.8082497529112582,-13.20715719568736,-17.923692635304842,-0.584217192485873
245.84,-2.788651171991917,-13.178035538968912,-17.879181093920437,-0.5801399204918093
245.91,-2.7691893611906058,-13.140836572037863,-17.83405958469299,-0.5760911039145522
245.98000000000002,-2.749863366262403,-13.095721236521811,-17.788330356865053,-0.5720705441629758
246.05,-2.730672239613638,-13.042821994197483,-17.74199593492344,-0.5680780440319219
246.12,-2.7116150402557246,-12.982244750840714,-17.695059118691745,-0.5641134076925268
246.19,-2.6926908337593116,-12.914070585709847,-17.64752298291078,-0.5601764406826167
246.26000000000002,-2.6738986922087413,-12.838357307911599,-17.599390876333345,-0.5562669498971698
246.33,-2.6552376941568214,-12.755140858857766,-17.550666420357217,-0.5523847435788446
246.4,-2.636706924579907,-12.666568683482428,-17.5013535072182,-0.5485296313085747
246.47,-2.6183054748332872,-12.578308722574146,-17.451456297763613,-0.5447014239962292
246.54,-2.600032442606879,-12.490661844126878,-17.400979218825054,-0.5408999338713385
246.61,-2.581886931881221,-12.40362379908259,-17.349926960208602,-0.537124974473884
246.68,-2.5638680528837727,-12.317190369532186,-17.298304471319543,-0.5333763606451526
246.75,-2.5459749220455077,-12.231357368355093,-17.246116957438282,-0.5296539085186551
246.82,-2.5282066619578085,-12.14612063886965,-17.19336987566351,-0.5259574355111084
246.89000000000001,-2.5105624013296532,-12.06147605449381,-17.140068930538494,-0.5222867603134796
246.96,-2.493041274945099,-11.977419518415697,-17.08622006937589,-0.518641702882093
247.03,-2.4756424236210552,-11.89394696327357,-17.031829477296473,-0.5150220844297996
247.1,-2.458364994165345,-11.811054350844799,-16.97690357199685,-0.5114277274172079
247.17000000000002,-2.4412081393350578,-11.728737671743376,-16.921448998261322,-0.5078584555439757
247.24,-2.424171017795183,-11.646992945125701,-16.865472622232733,-0.5043140937401628
247.31,-2.4072527940775355,-11.565816218404139,-16.808981525457266,-0.5007944681576444
247.38,-2.390452638539954,-11.485203566968112,-16.751982998717953,-0.49729940616158425
247.45000000000002,-2.3737697273257865,-11.405151093912316,-16.69448453567169,-0.4938287363219665
247.52,-2.357203242323649,-11.325654929771789,-16.636493826304427,-0.49038228840518805
247.59,-2.340752371127469,-11.246711232263515,-16.57801875021912,-0.48695989336570833
247.66,-2.324416306996793,-11.16831618603426,-16.519067369770955,-0.4835613833377585
247.73000000000002,-2.308194248817378,-11.090466002414395,-16.459647923064274,-0.4801865916271072
247.8,-2.2920854010620464,-11.013156919177407,-16.399768816825404,-0.476835352702885
247.87,-2.2760889737518117,-10.936385200304896,-16.3394386191656,-0.4735075021894649
247.94,-2.2602041824172776,-10.860147135756751,-16.278666052247953,-0.4702028768584004
248.01000000000002,-2.244430248060294,-10.784439041246351,-16.21745998487216,-0.466921314620419
248.08,-2.2287663971158875,-10.709257258020523,-16.155829424990568,-0.46366265451747224
248.15,-2.2132118614144423,-10.634598152644067,-16.09378351216896,-0.46042673671484075
248.22,-2.197765878144154,-10.560458116788672,-16.031331510005046,-0.4572134024932947
248.29,-2.182427689813734,-10.486833567025984,-15.968482798517508,-0.45402249424130864
248.36,-2.167196544215376,-10.413720944624703,-15.905246866518155,-0.4508538554473312
248.43,-2.152071694387974,-10.341116715351516,-15.841633303979307,-0.44770733069210816
248.5,-2.137052398580597,-10.269017369275677,-15.777651794408312,-0.4445827656410595
248.57,-2.122137920216216,-10.197419420577125,-15.713312107240762,-0.4414800070367092
248.64000000000001,-2.1073275278556793,-10.126319407357986,-15.648624090263494,-0.43839890269116866
248.71,-2.0926204951619387,-10.055713891457286,-15.583597662078276,-0.43533930147867145
248.78,-2.0780161008645233,-9.985599458268753,-15.518242804616456,-0.43230105332816154
248.85,-2.063513628724255,-9.915972716561628,-15.452569555714712,-0.4292840092159318
248.92000000000002,-2.0491123674982132,-9.846830298304283,-15.386588001761387,-0.426288021158315
248.99,-2.0348116109049386,-9.778168858490615,-15.320308270422656,-0.42331294220442506
249.06,-2.020610657589878,-9.709985074969037,-15.253740523457264,-0.42035862642894994
249.13,-2.0065088110910665,-9.642275648274001,-15.186894949628151,-0.4174249289249934
249.20000000000002,-1.9925053798050516,-9.575037301459956,-15.119781757718869,-0.4145117057969678
249.27,-1.978599676953049,-9.508266779937609,-15.052411169662223,-0.4116188141535364
249.34,-1.9647910205473342,-9.44196085131246,-14.984793413788164,-0.4087461121006046
249.41,-1.9510787333578667,-9.376116305225452,-14.916938718197505,-0.40589345873435995
249.48000000000002,-1.9374621428791456,-9.31072995319573,-14.848857304267584,-0.4030607141343614
249.55,-1.9239405812972934,-9.245798628465378,-14.780559380295571,-0.4002477393566758
249.62,-1.9105133854573693,-9.18131918584608,-14.712055135284686,-0.39745439642706354
249.69,-1.8971798968309086,-9.11728850156763,-14.64335473287815,-0.39468054833421057
249.76000000000002,-1.8839394614836857,-9.05370347312824,-14.57446830544526,-0.3919260590230083
249.83,-1.8707914300437027,-8.990561019146568,-14.505405948323608,-0.3891907933878804
249.9,-1.8577351576693977,-8.927858079215405,-14.436177714220987,-0.3864746172661557
249.97,-1.8447700040180752,-8.86559161375697,-14.366793607780147,-0.3837773974314879
250.04,-1.8318953332145544,-8.803758603879764,-14.297263580309194,-0.38109900158732096
250.11,-1.819110513820035,-8.742356051236918,-14.22759752468,-0.3784392983604
250.18,-1.8064149188011793,-8.68138097788599,-14.157805270396643,-0.37579815729432786
250.25,-1.7938079254994082,-8.620830426150189,-14.087896578835501,-0.37317544884316567
250.32,-1.7812889156004108,-8.56070145848093,-14.0178811386583,-0.3705710443650795
250.39000000000001,-1.7688572751038651,-8.500991157321732,-13.947768561399048,-0.3679848161160302
250.46,-1.7565123942933694,-8.441696624973398,-13.877568377225481,-0.36541663724350787
250.53,-1.7442536677065814,-8.382814983460415,-13.807290030875274,-0.3628663817803099
250.6,-1.7320804941055659,-8.324343374398579,-13.73694287776704,-0.36033392463836217
250.67000000000002,-1.7199922764473454,-8.266278958863792,-13.66653618028578,-0.3578191416025838
250.74,-1.707988421854661,-8.20861891726199,-13.59607910424219,-0.3553219093247946
250.81,-1.6960683415869293,-8.151360449200187,-13.525580715504962,-0.3528421053176647
250.88,-1.684231451011406,-8.094500773358593,-13.455049976804967,-0.35037960794870693
250.95000000000002,-1.672477169574548,-8.038037127363799,-13.38449574470995,-0.3479342964343106
251.02,-1.6608049207735738,-7.981966767662967,-13.313926766768143,-0.3455060508338178
251.09,-1.649214132128223,-7.926286969399036,-13.243351678818993,-0.34309475204363943
251.16,-1.6377042351527102,-7.870995026286903,-13.172779002468982,-0.3407002817914141
251.23000000000002,-1.6262746653278763,-7.816088250490553,-13.102217142730368,-0.3383225226302066
251.3,-1.6149248620735306,-7.761563972501131,-13.031674385820414,-0.3359613579327475
251.37,-1.603654268720986,-7.707419541015917,-12.961158897118608,-0.3336166718857125
251.44,-1.5924623324857863,-7.653652322818205,-12.890678719279148,-0.3312883494840419
251.51000000000002,-1.581348504440622,-7.60025970265805,-12.820241770495862,-0.3289762765252999
251.58,-1.5703122394884341,-7.547239083133875,-12.749855842916597,-0.3266803396040728
251.65,-1.5593529963357065,-7.494587884574926,-12.679528601203991,-0.3244004261064066
251.72,-1.5484702374659405,-7.442303544924544,-12.609267581239425,-0.3221364242042839
251.79,-1.5376634291133189,-7.390383519624246,-12.53908018896689,-0.3198882228501381
251.86,-1.5269320412365488,-7.338825281498621,-12.468973699373375,-0.31765571177140706
251.93,-1.5162755474928884,-7.287626320640985,-12.398955255602353,-0.3154387814651244
252.0,-1.5056934252123544,-7.236784144299829,-12.32903186819684,-0.31323732319254793
252.07,-1.4951851553721087,-7.186296276766,-12.259210414468466,-0.31105122897382687
252.14000000000001,-1.484750222571022,-7.13616025926066,-12.189497637988982,-0.3088803915827051
252.21,-1.474388115004417,-7.086373649823962,-12.11990014820048,-0.3067247045412616
252.28,-1.4640983244389838,-7.0369340232044415,-12.050424420140759,-0.3045840621146885
252.35,-1.4538803461878742,-6.987838970749152,-11.981076794280048,-0.3024583593061043
252.42000000000002,-1.443733679085965,-6.939086100294484,-11.91186347646545,-0.30034749185140397
252.49,-1.4336578254652952,-6.890673036057689,-11.842790537969362,-0.29825135621414495
252.56,-1.4236522911306764,-6.842597418529093,-11.77386391563819,-0.2961698495804688
252.63,-1.4137165853354692,-6.794856904364987,-11.705089412137612,-0.29410286985405837
252.70000000000002,-1.4038502207575294,-6.74744916628119,-11.636472696290806,-0.29205031565112977
252.77,-1.3940527134753233,-6.700371892947286,-11.568019303505855,-0.29001208629545994
252.84,-1.3843235829442082,-6.6536227888815045,-11.499734636288805,-0.2879880818134482
252.91,-1.3746623519728762,-6.607199574346263,-11.431623964838723,-0.285978202929213
252.98000000000002,-1.3650685466999655,-6.56109998524435,-11.363692427721189,-0.2839823510597222
253.05,-1.3555416965708313,-6.515321773015752,-11.295945032616713,-0.282000428309958
253.12,-1.346081334314481,-6.469862704535101,-11.228386657140614,-0.28003233746811484
253.19,-1.3366869959206684,-6.424720562009763,-11.16102204973088,-0.2780779820008318
253.26000000000002,-1.327358220617148,-6.379893142878541,-11.093855830600699,-0.27613726604845706
253.33,-1.3180945508470867,-6.3353782597109936,-11.026892492752296,-0.2742100944203468
253.4,-1.3088955322466356,-6.291173740107367,-10.960136403048834,-0.2722963725901952
253.47,-1.299760713622654,-6.247277426599134,-10.893591803341181,-0.27039600669139935
253.54,-1.2906896469305922,-6.203687176550136,-10.827262811646406,-0.2685089035124539
253.61,-1.281681887252526,-6.160400862058317,-10.761153423374937,-0.26663497049237983
253.68,-1.2727369927753451,-6.117416369858059,-10.695267512603367,-0.2647741157161842
253.75,-1.2638545247690935,-6.074731601223099,-10.629608833390023,-0.2629262479103518
253.82,-1.2550340475654607,-6.032344471870034,-10.56418102113038,-0.26109127643836827
253.89000000000001,-1.2462751285364224,-5.990252911862411,-10.498987593949588,-0.2592691112962745
253.96,-1.2375773380730313,-5.948454865515388,-10.43403195412934,-0.2574596631082519
254.03,-1.2289402495643529,-5.906948291300972,-10.369317389566518,-0.2556628431222388
254.1,-1.220363439376551,-5.865731161753829,-10.304847075260994,-0.25387856320557695
254.17000000000002,-1.2118464868321182,-5.824801463377663,-10.240624074830105,-0.252106735840689
254.24,-1.2033889741892492,-5.78415719655215,-10.176651342047423,-0.2503472741207855
254.31,-1.1949904866213608,-5.743796375440437,-10.112931722403447,-0.24860009174560244
254.38,-1.186650612196752,-5.703717027897206,-10.04946795468596,-0.2468651030171682
254.45000000000002,-1.1783689418584078,-5.6639171953772784,-9.985421521881074,-0.24514222283560028
254.52,-1.1701450694039426,-5.624394932844788,-9.846181973171559,-0.2434313666949309
254.59,-1.1619785914656833,-5.58514830868288,-9.416194754554304,-0.2417324506789624
254.66,-1.153869107490893,-5.546175404603978,-8.111396095459863,-0.24004539145715095
254.73000000000002,-1.145816219722129,-5.507474315560581,-4.29841523136845,-0.2383701062805195
254.8,-1.137819533177742,-5.469043149656605,4.911577627070059,-0.23670651297759873
254.87,-1.1298786556325078,-5.430880028059256,21.830696281948025,-0.23505452995039688
254.94,-1.1219931975983946,-5.392983084911451,98.0635276895712,-0.9649296922192152
255.01000000000002,-1.1141627723054675,-5.355350467244752,99.77538508659666,-3.1388994258591767
255.08,-1.1063869956829222,-5.317980334892849,99.78589581255981,-5.664635569169623
255.15,-1.0986654863402514,-5.280870860405556,99.78525467726699,-8.036263822176792
255.22,-1.0909978655485457,-5.24402022896334,99.78452862215642,-10.090306903305532
255.29,-1.0833837572219203,-5.207426638292366,99.78447089724574,-11.807503784307237
255.36,-1.0758227878990754,-5.17108829858007,99.78497537333753,-13.219848692117003
255.43,-1.0683145867249821,-5.135003432391237,99.78547047632557,-14.372521452468602
255.5,-1.060858785432699,-5.099170274584601,99.78594973929879,-15.309788183099997
255.57,-1.05345501832531,-5.063587072229964,99.78641361850104,-16.07054158138653
255.64000000000001,-1.0461029222579958,-5.028252084525811,99.78686260723052,-16.687488273226787
255.71,-1.038802136620225,-4.993163582717444,99.78729718335951,-17.187600525804694
255.78,-1.031552303318069,-4.958319850015616,99.78771780943394,-17.592919759787513
255.85,-1.0243530667566445,-4.923719181515666,99.7881249331615,-17.92137977833627
255.92000000000002,-1.0172040738226746,-4.889359884117164,99.78851898788733,-18.18754161968857
255.99,-1.010104973867173,-4.85524027644405,99.78890039305432,-18.403215762556503
256.06,-1.0030554186882492,-4.82135868876526,99.703914345669,-18.57797689135124
256.13,-0.996055062514032,-4.7877134629158595,99.52603772959291,-18.719585220214434
256.2,-0.9891035619857146,-4.754302952218663,99.3258830515246,-18.83432957243621
256.27,-0.9822005761407157,-4.721125521406343,99.10073005988544,-18.92730605175448
256.34000000000003,-0.9753457663959588,-4.688179546544025,98.84585171691312,-19.002644121261373
256.41,-0.9685387965312694,-4.655463414952371,98.5552845768826,-19.063689904876117
256.48,-0.9617793326728854,-4.622975525131142,98.22144015005239,-19.113154760847575
256.55,-0.9550670432770848,-4.590714286683244,97.83454236795694,-19.1532356886057
256.62,-0.9484015991139262,-4.558678120239251,97.38182784290004,-19.18571290134511
256.69,-0.9417826732511034,-4.526865457382399,96.84639205833969,-19.21202889159483
256.76,-0.9352099410379123,-4.495274740574069,96.20549876988763,-19.233352498783088
256.83,-0.9286830800893299,-4.463904423079719,95.42806416820652,-19.250630823230793
256.9,-0.9222017702702039,-4.43275296889531,94.47085660855417,-19.2646312918627
256.97,-0.915765693679553,-4.401818852674174,93.27267878307305,-19.27597574379137
257.04,-0.9093745346349766,-4.37110055965437,91.74537032666454,-19.28516804960924
257.11,-0.9030279796571732,-4.3405965855864865,89.75983755019985,-19.29261649107347
257.18,-0.8967257174545664,-4.310305436661911,87.12452565953484,-19.298651895171385
257.25,-0.8904674389080388,-4.280225629441559,83.5532297313918,-19.303542327993263
257.32,-0.8842528370557721,-4.250355690785055,78.6206234808937,-19.30750500104563
257.39,-0.8780816070781932,-4.220694157780367,71.91630785740105,-19.310715918829285
257.46,-0.8719534462830243,-4.191239577673901,65.1888021336657,-19.313317696184168
257.53000000000003,-0.8658680540904385,-4.161990507801028,58.96404626858859,-19.315425892612765
257.6,-0.8598251320183191,-4.132945515517081,53.20442519261473,-19.317134144924623
257.67,-0.8538243836676197,-4.10410317812877,47.875142797401224,-19.318518326171365
257.74,-0.847865514707829,-4.075462082826067,42.94401019021788,-19.319639915593786
257.81,-0.8419482328625353,-4.047020826614508,38.381249904263456,-19.32054872925923
257.88,-0.8360722478950924,-4.018778016247952,34.15931485727086,-19.32128513267208
257.95,-0.8302372715943852,-3.9907322681617554,30.252720942723556,-19.32188183349153
258.02,-0.8244430177606947,-3.962882208406406,26.637892222896696,-19.321059364365787
258.09000000000003,-0.8186892021916621,-3.935226472581561,23.293017771316613,-19.316499017188566
258.16,-0.8129755426683497,-3.9077637057705368,20.197919284607618,-19.3088839230767
258.23,-0.8073017589414003,-3.880492562475211,17.333928650528293,-19.298799864507018
258.3,-0.8016675727172919,-3.853411706551357,14.683774720721328,-19.28668897087528
258.37,-0.7960727076446894,-3.826519811144396,12.231478593704482,-19.272886742469282
258.44,-0.7905168893008911,-3.7998155586255753,9.962256766280685,-19.25764901928875
258.51,-0.7849998451783695,-3.773297640528558,7.862431560177539,-19.24117175644091
258.58,-0.7795213046714061,-3.746964757486434,5.919348275650066,-19.223605618772467
258.65,-0.77408099906282,-3.7208156191691404,4.121298565280887,-19.205066819891236
258.72,-0.7686786615107885,-3.6948489442212957,2.4669154647786082,-19.185645221404226
258.79,-0.7633140270357595,-3.6690634602004435,0.962826232469022,-19.16541042110026
258.86,-0.7579868325074561,-3.6434579035157,-0.40423093068118887,-19.144416356121365
258.93,-0.7526968166319704,-3.61803101936681,-1.6468806209946865,-19.122704803169068
259.0,-0.7474437199389494,-3.592781561683602,-2.776631837776116,-19.100308054854754
259.07,-0.7422272847688682,-3.5677082930658472,-3.80394881372401,-19.07725097727591
259.14,-0.7370472552603929,-3.542809984723514,-4.738325165026353,-19.05355260035159
259.21,-0.7319033773378327,-3.5180854164174176,-5.588358620898024,-19.029227353494132
259.28000000000003,-0.7267953986986778,-3.4935333764002645,-6.361824371101053,-19.00428603069662
259.35,-0.7217230688012248,-3.469152661358089,-7.0657456769378575,-18.978736548155894
259.42,-0.7166861388522893,-3.4449420763520773,-7.706460857624199,-18.952584542054154
259.49,-0.7116843617950028,-3.4209004347607808,-8.28968611704016,-18.92583384260539
259.56,-0.7067174922966963,-3.3970265582227115,-8.820573938714295,-18.898486851871468
259.63,-0.7017852867368672,-3.37331927657932,-9.303766968745471,-18.87054484639712
259.7,-0.6968875031952311,-3.349777427818359,-9.743447442973011,-18.842008220844853
259.77,-0.6920239014398555,-3.326399858017617,-10.143382308823755,-18.812876685123026
259.84000000000003,-0.6871942429153785,-3.3031854212890335,-10.506964254096616,-18.783149424693814
259.91,-0.6823982907313075,-3.2801329797231897,-10.837248892566826,-18.752825231602657
259.98,-0.6776358096504016,-3.2572414033341612,-11.136988376033129,-18.721902612124246
260.05,-0.6729065660771326,-3.2345095700047524,-11.408661709207264,-18.690379875650816
260.12,-0.6682103280462292,-3.21193636543209,-11.654502041436688,-18.65825520846636
260.19,-0.6635468652112988,-3.189520683073586,-11.876521200538193,-18.625526735287007
260.26,-0.658915948833531,-3.1672614240932604,-12.076531721171582,-18.592192570852564
260.33,-0.6543173517704777,-3.1451574973084258,-12.25616660481378,-18.55825086338822
260.4,-0.6497508484649124,-3.123207819136733,-12.416897031689977,-18.523699831389138
260.47,-0.6452162149337678,-3.1014113135435704,-12.560048227834514,-18.48853779489193
260.54,-0.6407132287571504,-3.079766911989818,-12.686813673392434,-18.452763202168725
260.61,-0.6362416690674304,-3.0582735533799563,-12.798267821745318,-18.416374652598122
260.68,-0.6318013165384095,-3.0369301840105205,-12.895377483321155,-18.37937091632291
260.75,-0.6273919533745634,-3.01573575751891,-12.979012013191504,-18.341750951189447
260.82,-0.6230133633003596,-2.9946892348325362,-13.049952427856704,-18.303513917370932
260.89,-0.6186653315496495,-2.973789584118318,-13.108899564002643,-18.26465919000288
260.96,-0.6143476448551349,-2.9530357807325216,-13.156481380473336,-18.225186370099507
261.03000000000003,-0.6100600914379074,-2.9324268071709323,-13.193259494208432,-18.185095293971305
261.1,-0.6058024609970621,-2.911961653019373,-13.219735031392938,-18.144386041325454
261.17,-0.6015745446993815,-2.8916393149045514,-13.236353866496476,-18.10305894219906
261.24,-0.5973761351690939,-2.8714587964452436,-13.243511314175041,-18.06111458284948
261.31,-0.5932070264777016,-2.85141910820381,-13.241556332100684,-18.01855381070554
261.38,-0.5890670141338809,-2.831519267638035,-13.230795286606126,-17.975377738466104
261.45,-0.5849558950734515,-2.8117582990533028,-13.211495327516598,-17.93158774741903
261.52,-0.5808734676494178,-2.7921352335550913,-13.183887413627776,-17.887185490042175
261.59000000000003,-0.5768195316220781,-2.772649109001791,-13.148169025918508,-17.842172891938922
261.66,-0.5727938881492027,-2.753298969957848,-13.104506601706372,-17.796552153153407
261.73,-0.5687963397762821,-2.7340838676472212,-13.053037719513293,-17.750325748904427
261.8,-0.5648266904268415,-2.7150028599071625,-12.993873061362658,-17.70349642977218
261.87,-0.5608847453928243,-2.696055011142305,-12.927098176537905,-17.65606722136794
261.94,-0.5569703113250416,-2.677239392279073,-12.852775068458254,-17.608041423513566
262.01,-0.5530831962236887,-2.6585550807203937,-12.770943624237425,-17.559422608955177
262.08,-0.5492232094289289,-2.6400011603007285,-12.682804017095636,-17.510214621633146
262.15,-0.5453901616115405,-2.621576721241402,-12.594431310829624,-17.460421574528965
262.22,-0.5415838647636317,-2.60328086010624,-12.50667246800875,-17.41004784710819
262.29,-0.537804132189419,-2.5851126797575152,-12.419523233840707,-17.359098082377606
262.36,-0.5340507784960696,-2.5670712893121874,-12.3329793847496,-17.307577183573958
262.43,-0.5303236195846089,-2.5491558040984468,-12.247036728013457,-17.255490310500914
262.5,-0.5266224726408902,-2.5313653456125533,-12.161691101412659,-17.202842875530475
262.57,-0.5229471561266286,-2.5136990414759754,-12.076938372888742,-17.149640539284682
262.64,-0.5192974897704966,-2.496156025392817,-11.992774440213168,-17.09588920601317
262.71,-0.5156732945592816,-2.478735437107538,-11.909195230665574,-17.041595018681793
262.78000000000003,-0.5120743927291064,-2.461436422362971,-11.82619670072109,-16.98676435378772
262.85,-0.5085006077567097,-2.4442581328586153,-11.74377483574632,-16.931403815915832
262.92,-0.5049517643507884,-2.4271997262092246,-11.6619256497036,-16.87552023205153
262.99,-0.5014276884433991,-2.410260365903679,-11.580645184863139,-16.81912064566484
263.06,-0.49792820718142117,-2.3934392212641336,-11.49992951152275,-16.76221231058055
263.13,-0.49445314891807796,-2.3767354674054557,-11.419774727734765,-16.704802684649287
263.2,-0.4910023432045182,-2.3601482851949354,-11.340176959039855,-16.646899423234068
263.27,-0.4875756207814556,-2.343676861212275,-11.261132358207444,-16.58851037252709
263.34000000000003,-0.48417281357086683,-2.3273203877098547,-11.18263710498241,-16.529643562711172
263.41,-0.48079375466774776,-2.311078062573265,-11.10468740583783,-16.47030720098033
263.48,-0.4774382783319269,-2.294949089282123,-11.027279493733449,-16.410509664433736
263.55,-0.4741062199799363,-2.278932676871149,-10.950409627879669,-16.350259492857248
263.62,-0.4707974161769386,-2.263028039891512,-10.8740740935068,-16.289565381406504
263.69,-0.46751170462871106,-2.247234398372446,-10.798269201639354,-16.2284361732053
263.76,-0.4642489241736852,-2.2315509777831264,-10.722991288875122,-16.16688085187296
263.83,-0.461008914775042,-2.2159770089948108,-10.648236717168878,-16.104908533994017
263.9,-0.45779151751286257,-2.2005117282432427,-10.574001873620503,-16.0425284615433
263.97,-0.45459657457633285,-2.1851543770913096,-10.50028317026729,-15.979749994279313
264.04,-0.45142392925600383,-2.169904202391965,-10.42707704388032,-15.916582602118499
264.11,-0.4482734259361045,-2.1547604562514016,-10.354379955764694,-15.853035857502574
264.18,-0.44514491008690976,-2.139722395992479,-10.282188391563453,-15.789119427770915
264.25,-0.4420382282571606,-2.124789284118408,-10.210498861065078,-15.724843067549582
264.32,-0.4389532280665373,-2.10996038827668,-10.139307898014334,-15.660216611168202
264.39,-0.4358897581981859,-2.095234981223249,-10.068612059926435,-15.595249965115578
264.46,-0.4328476683912958,-2.0806123407869617,-9.998407927904283,-15.529953100544484
264.53000000000003,-0.4298268094337302,-2.0660917498342304,-9.928692106458733,-15.464336045835767
264.6,-0.42682703315470677,-2.0516724962339525,-9.859461223331698,-15.39840887923136
264.67,-0.4238481924175307,-2.0373538728226714,-9.790711929322049,-15.332181721545531
264.74,-0.4208901411123774,-2.02313517736998,-9.722440898114135,-15.265664728963134
264.81,-0.4179527341491261,-2.0090157125441586,-9.654644826108845,-15.198868085933334
264.88,-0.4150358274502434,-1.9949947858780603,-9.587320432257133,-15.13180199816671
264.95,-0.41213927794371663,-1.9810717097352208,-9.520464457895866,-15.064476685743289
265.02,-0.40926294355603593,-1.9672458012762095,-9.45407366658593,-14.996902376338635
265.09000000000003,-0.4064066832052259,-1.953516382425214,-9.38814484395253,-14.929089298574597
265.16,-0.40357035679392583,-1.939882779836853,-9.322674797527542,-14.861047675500934
265.23,-0.4007538252025179,-1.92634432486322,-9.257660356593906,-14.792787718213612
265.3,-0.39795695028230366,-1.9129003535211548,-9.193098372031933,-14.724319619615104
265.37,-0.3951795948487279,-1.8995502064597454,-9.128985716167495,-14.65565354832157
265.44,-0.39242162267464986,-1.886293228928049,-9.065319282622003,-14.58679964272145
265.51,-0.3896828984836616,-1.8731287707430397,-9.002095986164125,-14.517768005189463
265.58,-0.3869632879434527,-1.8600561862577807,-8.939312762563171,-14.44856869645972
265.65,-0.3842626576592214,-1.8470748343298127,-8.876966568444102,-14.37921173016114
265.72,-0.38158087516713207,-1.8341840782897647,-8.81505438114411,-14.30970706751805
265.79,-0.37891780892781746,-1.8213832859101804,-8.75357319857069,-14.240064612218383
265.86,-0.37627332831992716,-1.8086718293745627,-8.692520039061185,-14.170294205451588
265.93,-0.37364730363372084,-1.796049085246631,-8.63189194124374,-14.100405621117918
266.0,-0.37103960606470576,-1.7835144344397937,-8.571685963899633,-14.030408561210482
266.07,-0.3684501077073195,-1.7710672621868302,-8.511899185826923,-13.960312651371012
266.14,-0.36587868154865594,-1.758706958009785,-8.452528705705406,-13.890127436620087
266.21,-0.36332520146223557,-1.7464329156900706,-8.39357164196279,-13.81986237726208
266.28000000000003,-0.36078954220181925,-1.7342445332387781,-8.335025132642105,-13.749526844964917
266.35,-0.35827157939526477,-1.7221412128671916,-8.276886335270294,-13.679130119014362
266.42,-0.3557711895384266,-1.7101223609575111,-8.219152426727922,-13.608681382742299
266.49,-0.3532882499890984,-1.6981873880337746,-8.161820603120036,-13.538189720128159
266.56,-0.3508226389609971,-1.6863357087329862,-8.104888079648093,-13.46766411257248
266.63,-0.3483742355177896,-1.6745667417764416,-8.04835209048294,-13.3971134358412
266.7,-0.34594291956716117,-1.6628799099412541,-7.992209888638832,-13.326546457179214
266.77,-0.3435285718549246,-1.6512746400320781,-7.9364587458484515,-13.25597183259133
266.84000000000003,-0.3411310739591712,-1.6397503628530288,-7.8810959524389235,-13.185398104288762
266.91,-0.3387503082844625,-1.6283065131797978,-7.826118817208769,-13.114833698298874
266.98,-0.33638615805606187,-1.6169425297319624,-7.771524667305808,-13.044286922235907
267.05,-0.3340385073142071,-1.6056578551454856,-7.717310848105976,-12.973765963230132
267.12,-0.3317072409084225,-1.59445193594541,-7.663474723093036,-12.903278886012794
267.19,-0.32939224449187116,-1.5833242225187392,-7.610013673739178,-12.832833631153973
267.26,-0.32709340451574614,-1.5722741690875082,-7.556925099386469,-12.762438013450469
267.33,-0.3248106082237011,-1.5613012336820429,-7.504206417129153,-12.692099720460632
267.4,-0.32254374364631955,-1.5504048781144026,-7.451855061696775,-12.62182631118295
267.47,-0.3202926995956232,-1.5395845679520088,-7.399868485338127,-12.551625214875141
267.54,-0.31805736565961773,-1.5288397724914577,-7.348244157705987,-12.481503730010376
267.61,-0.31583763219687766,-1.5181699647325144,-7.296979565742648,-12.411469023367223
267.68,-0.31363339033116855,-1.5075746213522871,-7.246072213566211,-12.341528129249797
267.75,-0.31144453194610644,-1.497053222679582,-7.195519622357654,-12.271687948834572
267.82,-0.3092709496798549,-1.4866052526694369,-7.145319330248632,-12.201955249640228
267.89,-0.3071125369198591,-1.4762301988778301,-7.09546889221003,-12.132336665116949
267.96,-0.30496918779761684,-1.4659275524365682,-7.045965879941238,-12.062838694351447
268.03000000000003,-0.3028407971834851,-1.455696808028345,-6.996807881760139,-11.993467701884052
268.1,-0.3007272606815242,-1.4455374638619787,-6.94799250249381,-11.924229917634163
268.17,-0.29862847462437697,-1.4354490216478153,-6.899517363369921,-11.855131436930353
268.24,-0.2965443360681839,-1.425430986573309,-6.851380101908823,-11.786178220641407
268.31,-0.29447474278753416,-1.4154828672787692,-6.803578371816322,-11.71737609540461
268.38,-0.2924195932704509,-1.4056041758332767,-6.7561098428771125,-11.648730753947605
268.45,-0.290378786713413,-1.395794427710769,-6.708972200848899,-11.580247755500126
268.52,-0.28835222301641006,-1.3860531417662905,-6.662163147357161,-11.511932526292009
268.59000000000003,-0.286339802778033,-1.3763798402124086,-6.615680399790578,-11.443790360133837
268.66,-0.28434142729059847,-1.3667740485957942,-6.569521691197092,-11.375826419076683
268.73,-0.2823569985353069,-1.357235295773965,-6.5236847701806235,-11.308045734147372
268.8,-0.28038641917743523,-1.3477631138921915,-6.478167400798405,-11.240453206155838
268.87,-0.2784295925615627,-1.3383570383605614,-6.432967362458957,-11.17305360657108
268.94,-0.2764864227068296,-1.3290166078312073,-6.388082449820676,-11.105851578462374
269.01,-0.27455681430222995,-1.3197413641756899,-6.343510472691047,-11.038851637502384
269.08,-0.2726406727019363,-1.3105308524625405,-6.299249255926465,-10.972058173028923
269.15,-0.2707379039206576,-1.3013846209349589,-6.25529663933266,-10.905475449162134
269.22,-0.26884841462902903,-1.2923022209886676,-6.211650477565735,-10.839107605973968
269.29,-0.2669721121490346,-1.28328320714992,-6.168308640033793,-10.772958660706857
269.36,-0.2651089044494612,-1.2743271370536597,-6.125269010799158,-10.707032509038587
269.43,-0.2632587001413845,-1.265433571421836,-6.082529488481199,-10.64133292639042
269.5,-0.26142140847368656,-1.2566020740418673,-6.040087986159718,-10.575863569275588
269.57,-0.25959693932860434,-1.2478322117452547,-5.997942431278938,-10.510627976685392
269.64,-0.2577852032173098,-1.2391235543863466,-5.956090765552064,-10.445629571510127
269.71,-0.25598611127552034,-1.2304756748212495,-5.9145309448664145,-10.380871661992233
269.78000000000003,-0.2541995752591401,-1.2218881488868858,-5.873260939189131,-10.316357443209053
269.85,-0.25242550753993165,-1.2133605553801985,-5.832278732473447,-10.252089998582745
269.92,-0.25066382110121804,-1.2048924760375002,-5.791582322565527,-10.188072301414861
269.99,-0.24891442953361448,-1.1964834955139656,-5.751169721111866,-10.124307216443292
270.06,-0.24717724703079014,-1.188133201363268,-5.711038953467249,-10.060797501419277
270.13,-0.24545218838525948,-1.1798411840173568,-5.671188058603257,-9.997545808702295
270.2,-0.2437391689842028,-1.1716070367663765,-5.631615089017336,-9.88395333366254
270.27,-0.24203810480531623,-1.163430355738724,-5.592318110642403,-9.532298986071295
270.34000000000003,-0.24034891241269016,-1.1553107398812483,-5.553295202757013,-8.46087954990487
270.41,-0.2386715089527171,-1.1472477909395853,-5.514544457896053,-5.299844279136343
270.48,-0.2370058121500276,-1.1392411134386295,-5.476063981761992,3.0631430131521737
270.55,-0.23535174030345488,-1.1312903146631446,-5.437851893136653,14.632520809638198
270.62,-0.5491039853481878,-1.1233950046385055,-5.399906323793538,95.59088358247257
270.69,-2.446157260319738,-1.115554796111579,-5.362225418410673,99.75952460902246
270.76,-4.94523886220704,-1.1077693045317334,-5.324807334483979,99.78591649709008
270.83,-7.387701059226593,-1.100038148031982,-5.287650242241188,99.7853842013917
270.9,-9.538350082701264,-1.092360947410261,-5.2507523245562675,99.78466041916873
270.97,-11.349756906447587,-1.0847373261108322,-5.214111776864379,99.78438773197658
271.04,-12.844789383705013,-1.077166910205821,-5.177726807077348,99.78488519281429
271.11,-14.066974507437896,-1.069649328376879,-5.141595635499652,99.78538311598845
271.18,-15.0615574376556,-1.0621842118969775,-5.105716494744934,99.78586518261147
271.25,-15.869144919784103,-1.054771194612325,-5.070087629653017,99.78633177605835
271.32,-16.524195720653555,-1.0474099129244132,-5.034707297207434,99.78678339193019
271.39,-17.055244911110098,-1.0401000057721874,-4.999573766453467,99.78722051088899
271.46,-17.485656618440323,-1.0328411146143401,-4.96468531841669,99.78764359818527
271.53000000000003,-17.834458693578313,-1.0256328834117303,-4.930040246022018,99.78805310414474
271.6,-18.117107498225483,-1.0184749586099235,-4.895636854013251,99.78844946464655
271.67,-18.346142496733492,-1.0113669891218535,-4.861473458873128,99.7888331015864
271.74,-18.531730469498918,-1.0043086263106071,-4.827548388743862,99.73268798770101
271.81,-18.682111966385996,-0.9972995239723261,-4.79385998334819,99.55966960283062
271.88,-18.803965251637532,-0.9903393383192308,-4.760406593910891,99.36359555465759
271.95,-18.902702083108345,-0.9834277279627603,-4.727186583080817,99.14325437540144
272.02,-18.98270773413721,-0.9765643538968314,-4.694198324853396,98.89412051270106
272.09000000000003,-19.047535625407257,-0.9697488794812137,-4.661440204493621,98.61047653015723
272.16,-19.100065092590263,-0.9629809704250211,-4.628910618459539,98.28506209991092
272.23,-19.14262924855445,-0.9562602947703176,-4.596607974326196,97.90854533382941
272.3,-19.177118599201442,-0.9495865228758387,-4.564530690710081,97.46877284351659
272.37,-19.205065006768066,-0.9429593274008249,-4.53267719719403,96.94969074473909
272.44,-19.227709726375227,-0.9363783832889696,-4.501045934252621,96.32976809641774
272.51,-19.24605853622233,-0.9298433677524773,-4.46963535317803,95.57965725284005
272.58,-19.260926409429818,-0.9233539602562337,-4.438443916006358,94.65866893881048
272.65,-19.27297371137943,-0.9169098425020866,-4.407470095444428,93.50938796615853
272.72,-19.28273553015727,-0.9105106984132358,-4.376712374797044,92.04935863024393
272.79,-19.290645442774924,-0.9041562141187324,-4.346169247894716,90.15817549115268
272.86,-19.29705477273539,-0.8978460779380859,-4.315839219021847,87.65753897192883
272.93,-19.302248194269342,-0.8915799803659784,-4.285720802845375,84.2811969680845
273.0,-19.30645637630824,-0.8853576140570866,-4.2558125243438685,79.63257278730755
273.07,-19.309866227781598,-0.8791786738110074,-4.226112918737091,73.18522409252418
273.14,-19.31262919928845,-0.8730428565572922,-4.196620531415996,66.36288690501799
273.21,-19.31486800986622,-0.8669498613405812,-4.167333917873186,60.05039523583238
273.28000000000003,-19.316682097630267,-0.8608993893058451,-4.138251643633821,54.209602198133204
273.35,-19.31815203637732,-0.8548911436837282,-4.109372284186957,48.80521981904921
273.42,-19.31934311431902,-0.8489248297759928,-4.080694424917345,43.80460428290076
273.49,-19.320308233896988,-0.8430001549410683,-4.05221666103766,39.17755735830411
273.56,-19.321090261476513,-0.8371168285796969,-4.02393759752117,34.89614278416158
273.63,-19.321723931281756,-0.8312745621206826,-3.995855849034846,30.93451648283039
273.7,-19.321424574520563,-0.8254730690067386,-3.9679700398729,27.268769554883548
273.77,-19.31746691474536,-0.8197120646804331,-3.9402788038907577,23.876783089391864
273.84000000000003,-19.31033474079004,-0.8139912665702334,-3.912780784439463,20.738093897076837
273.91,-19.300643449032638,-0.8083103940766475,-3.8854746343005053,17.833770341484115
273.98,-19.288857077056594,-0.8026691685584626,-3.858359015621076,15.146297505939593
274.05,-19.27532743979641,-0.7970673133190791,-3.8314325998497454,12.659470991876075
274.12,-19.260322604082454,-0.7915045535929397,-3.804694067672558,10.358298697527818
274.19,-19.24404774477401,-0.7859806165320542,-3.778142108949554,8.22890997532272
274.26,-19.22666052024391,-0.7804952311926177,-3.7517754226516997,6.2584716118721735
274.33,-19.20828247922075,-0.7750481285217216,-3.7255927167982343,4.435110116555522
274.40000000000003,-19.189007575524208,-0.7696390413441587,-3.6995927083944307,2.753575380408851
274.47,-19.168908562137048,-0.7642677043493193,-3.6737741233697587,1.2233456206395363
274.54,-19.14804182090714,-0.7589338540781784,-3.6481356965164666,-0.16745120199163155
274.61,-19.126451031481185,-0.753637228910375,-3.6226761714285565,-1.431648068626341
274.68,-19.104169974033436,-0.7483775690513803,-3.597394300441172,-2.580950187117922
274.75,-19.0812246820171,-0.7431546165197567,-3.572288844570378,-3.6260048637684337
274.82,-19.05763510455664,-0.7379681151345042,-3.5473585734533453,-4.576475286653601
274.89,-19.03341639695591,-0.732817810502496,-3.5226022652889313,-5.441115318957311
274.96,-19.0085799277277,-0.7277034500060017,-3.498018706778648,-6.227843214136187
275.03000000000003,-18.983134068454262,-0.7226247827902975,-3.4736066930680303,-6.943812800244962
275.1,-18.95708481646658,-0.7175815597513628,-3.449365027688388,-7.59548117037911
275.17,-18.930436288210213,-0.7125735335236624,-3.4252925224989466,-8.18867228789216
275.24,-18.903191112121487,-0.7076004584680142,-3.401387997629377,-8.728636192641845
275.31,-18.875350743055378,-0.7026620906595421,-3.3776502814227007,-9.220103697909519
275.38,-18.84691571519628,-0.6977581878757118,-3.354078210378583,-9.667336613177236
275.45,-18.817885846514166,-0.6928885095844506,-3.3306706290970007,-10.074173628900292
275.52,-18.78826040488727,-0.6880528169323508,-3.3074263902222887,-10.444072066410131
275.59000000000003,-18.75803824376548,-0.683250872732954,-3.284344354387555,-10.780145737552436
275.66,-18.72721791352551,-0.6784824414551189,-3.2614233901594787,-11.085199181227331
275.73,-18.69579775334121,-0.6737472892114682,-3.238662373983467,-11.361758552800664
275.8,-18.66377596736593,-0.6690451837469178,-3.216060190129185,-11.612099441364615
275.87,-18.63115068822651,-0.6643758944272857,-3.193615730636451,-11.83827188206864
275.94,-18.59792003020729,-0.6597391922279794,-3.1713278952614954,-12.042122818503472
276.01,-18.56408213401609,-0.6551348497227634,-3.1491955914235756,-12.225316255106408
276.08,-18.52963520464258,-0.6505626410726052,-3.127217734151962,-12.389351323020101
276.15000000000003,-18.494577543518595,-0.6460223420145972,-3.105393246033264,-12.535578465687687
276.22,-18.458907575952026,-0.6415137298509584,-3.0837210571591287,-12.665213933347014
276.29,-18.422623874617233,-0.6370365834381115,-3.0622001050742784,-12.779352758938769
276.36,-18.38572517973492,-0.6325906831758362,-3.040829334724905,-12.878980372059084
276.43,-18.34821041645433,-0.6281758109964989,-3.019607698407413,-12.964982992647464
276.5,-18.31007870985495,-0.6237917503543557,-2.9985341557175063,-13.03815693220403
276.57,-18.271329397907678,-0.6194382862149336,-2.9776076734996213,-13.09921691751644
276.64,-18.23196204267366,-0.6151152050444818,-2.956827225796702,-13.1488035401447
276.71,-18.19197643996883,-0.6108222947994995,-2.9361917938003126,-13.187489924231732
276.78000000000003,-18.151372627681962,-0.6065593449163348,-2.915700365801092,-13.21578769553072
276.85,-18.11015089290129,-0.6023261463008582,-2.8953519371395404,-13.234152325806841
276.92,-18.068311777978085,-0.5981224913182062,-2.875145510157144,-13.242987918915475
276.99,-18.025856085634203,-0.5939481737825972,-2.855080094147826,-13.242651497812595
277.06,-17.98278488320299,-0.5898029889472197,-2.835154705309733,-13.23345684544811
277.13,-17.93909950607859,-0.5856867334941884,-2.8153683666973444,-13.21567794686297
277.2,-17.894801560437216,-0.5815992055245734,-2.7957201081739105,-13.18955207479347
277.27,-17.84989292528434,-0.5775402045484965,-2.776208966364211,-13.155282556622076
277.34000000000003,-17.804375753874123,-0.5735095314752979,-2.756833984607641,-13.113041256548826
277.41,-17.758252474541084,-0.5695069886037714,-2.7375942129116084,-13.062970803340717
277.48,-17.711525790978946,-0.5655323796124675,-2.718488707905256,-13.005186590902587
277.55,-17.664198681997373,-0.5615855095500643,-2.6995165327934956,-12.93977857616033
277.62,-17.616274400784107,-0.5576661848258052,-2.6806767573113532,-12.866812896318415
277.69,-17.56775647369709,-0.5537742132000041,-2.661968457678635,-12.786333325414821
277.76,-17.51864869860927,-0.5499094037746165,-2.6433907165548898,-12.698869927105578
277.83,-17.468955142826722,-0.5460715669838759,-2.624942622994692,-12.610385612726564
277.90000000000003,-17.41868014059968,-0.5422605145849962,-2.6066232724032217,-12.52251593577584
277.97,-17.367828290244592,-0.5384760596489389,-2.5884317664921492,-12.435256635765596
278.04,-17.316404450894908,-0.534718016551244,-2.570367213235826,-12.348603483491182
278.11,-17.264413738897154,-0.5309862009629264,-2.5524287268277726,-12.26255228066661
278.18,-17.211861523868752,-0.5272804298414341,-2.534615427637462,-12.177098859571041
278.25,-17.158753424433392,-0.5236005214216709,-2.5169264421674056,-12.092239082705772
278.32,-17.105095303649552,-0.5199462952070802,-2.499360903010525,-12.00796884246123
278.39,-17.05089326414759,-0.5163175719607934,-2.4819179488078236,-11.924284060793557
278.46,-16.99615364299054,-0.5127141736968374,-2.4645967242063427,-11.841180688910317
278.53000000000003,-16.940883006273747,-0.5091359236714053,-2.4473963798174108,-11.758654706964956
278.6,-16.885088143478313,-0.5055826463741873,-2.4303160721751738,-11.676702123759576
278.67,-16.82877606159327,-0.5020541675197616,-2.413354963695417,-11.595318976455703
278.74,-16.771953979021287,-0.49855031403904737,-2.396512222634663,-11.514501330292667
278.81,-16.714629319282746,-0.495070914070815,-2.3797870230495564,-11.434245278313243
278.88,-16.65680970453284,-0.4916157969532564,-2.363178544756523,-11.35454694109625
278.95,-16.59850294890634,-0.4881847932156149,-2.34668597329171,-11.275402466495807
279.02,-16.539717051704613,-0.48477773456987294,-2.3303084998711987,-11.196808029386906
279.09000000000003,-16.480460190439246,-0.4813944539024972,-2.314045321351493,-11.118759831417105
279.16,-16.420740713746675,-0.4780347852662427,-2.2978956401902804,-11.041254100763966
279.23,-16.36056713418795,-0.47469856387201276,-2.2818586644074603,-10.964287091898077
279.3,-16.29994812094767,-0.4713856260807768,-2.2659336075464425,-10.887855085351376
279.37,-16.23889249244589,-0.4680958093955436,-2.2501196886357135,-10.811954387490532
279.44,-16.177409208876703,-0.4648289524533915,-2.2344161321506633,-10.736581330295186
279.51,-16.115507364686867,-0.4615848950175534,-2.2188221679756834,-10.661732271140844
279.58,-16.05319618100758,-0.4583634779695578,-2.2033370313665146,-10.587403592586202
279.65000000000003,-15.990484998052429,-0.4551645433014238,-2.1879599629128665,-10.51359170216472
279.72,-15.927383267494074,-0.4519879341079114,-2.1726902085012854,-10.440293032180268
279.79,-15.863900544831907,-0.4488334945788253,-2.157527019278285,-10.367504039506679
279.86,-15.800046481762786,-0.4457010699913728,-2.142469651613728,-10.29522120539102
279.93,-15.735830818566443,-0.44259050670257444,-2.1275173670644603,-10.223441035260434
280.0,-15.671263376516844,-0.4395016521417286,-2.1126694323381963,-10.152160058532418
280.07,-15.606354050330461,-0.43643435480292775,-2.0979251192576593,-10.081374828428382
280.14,-15.54111280066199,-0.4333884642376274,-2.08328370472496,-10.011081921790346
280.21,-15.475549646657626,-0.4303638310472665,-2.0687444706862284,-9.941277938900662
280.28000000000003,-15.409674658575689,-0.42736030687594007,-2.054306704096489,-9.871959503304627
280.35,-15.343497950483902,-0.42437774440312237,-2.0399696968847767,-9.80312326163587
280.42,-15.277029673042215,-0.42141599733644086,-2.0257327459194947,-9.73476588344442
280.49,-15.210280006379662,-0.41847492040450085,-2.011595152974012,-9.666884061027307
280.56,-15.143259153073314,-0.41555436934976026,-1.9975562246925005,-9.59947450926165
280.63,-15.07597733123689,-0.4126542009214536,-1.9836152725560057,-9.532533965440091
280.7,-15.00844476772623,-0.40977427286856605,-1.9697716128487552,-9.466059189108499
280.77,-14.940671691468326,-0.4069144439328561,-1.9560245666246983,-9.400046961905879
280.84000000000003,-14.872668326920236,-0.40407457384192685,-1.9423734596742772,-9.334494087406364
280.91,-14.804444887663665,-0.40125452330234607,-1.9288176224914297,-9.269397390963233
280.98,-14.736011570140711,-0.39845415399281375,-1.9153563902408195,-9.204753719554883
281.05,-14.667378547535657,-0.3956733285573778,-1.901989102725293,-9.140559941632684
281.12,-14.598555963807454,-0.392911910598697,-1.8887151043535637,-9.076812946970636
281.19,-14.52955392787695,-0.3901697646713503,-1.8755337441081181,-9.013509646516765
281.26,-14.460382507972625,-0.3874467562751941,-1.8624443755133446,-8.950646972246236
281.33,-14.391051726138118,-0.38474275184876466,-1.8494463566038848,-8.888221877016052
281.40000000000003,-14.321571552904473,-0.3820576187627273,-1.8365390498932015,-8.826231334421355
281.47,-14.251951902129607,-0.379391225313371,-1.8237218223423681,-8.764672338653227
281.54,-14.182202626007134,-0.3767434407161485,-1.8109940453290716,-8.703541904357985
281.61,-14.112333510246332,-0.3741141350992614,-1.7983550946168319,-8.64283706649788
281.68,-14.042354269424637,-0.37150317949729,-1.7858043503244334,-8.582554880213165
281.75,-13.97227454251375,-0.36891044584486804,-1.7733411968955712,-8.522692420685528
281.82,-13.90210388858006,-0.3663358069704009,-1.7609650230687048,-8.463246783002791
281.89,-13.831851782659783,-0.363779136589828,-1.748675221847124,-8.404215082024894
281.96,-13.761527611808921,-0.36124030930042883,-1.7364711904692194,-8.345594452251058
282.03000000000003,-13.691140671327823,-0.358719200574672,-1.7243523303789619,-8.287382047688178
282.1,-13.620700161159812,-0.35621568675410714,-1.7123180471965862,-8.229575041720324
282.17,-13.550215182463194,-0.3537296450433,-1.7003677506894779,-8.172170626979407
282.24,-13.479694734355519,-0.3512609535038089,-1.6885008547432618,-8.11516601521689
282.31,-13.409147710828869,-0.34880949104820436,-1.6767167773330935,-8.0585584371766
282.38,-13.338582897834657,-0.34637513743412923,-1.6650149404951473,-8.002345142468563
282.45,-13.268008970536192,-0.3439577732584016,-1.6533947702983036,-7.946523399443819
282.52,-13.197434490727055,-0.3415572799511577,-1.641855696816035,-7.891090495070281
282.59000000000003,-13.126867904413182,-0.33917353977003645,-1.6303971540984834,-7.836043734809507
282.66,-13.056317539556312,-0.33680643579440406,-1.6190185801447348,-7.7813804424944335
282.73,-12.985791603976303,-0.33445585191961935,-1.607719416875285,-7.727097960208032
282.8,-12.91529818340968,-0.332121672851339,-1.5964991101046975,-7.67319364816286
282.87,-12.84484523972165,-0.3298037840998621,-1.5853571095144507,-7.61966488458149
282.94,-12.774440609268593,-0.3275020719745152,-1.5742928686259745,-7.566509065577815
283.01,-12.704092001408075,-0.32521642357807506,-1.5633058447738744,-7.513723605039192
283.08,-12.633806997153117,-0.3229467268012319,-1.5523954990793407,-7.4613059345094195
283.15000000000003,-12.56359304796758,-0.3206928703170902,-1.5415612964237437,-7.409253503072536
283.22,-12.493457474699234,-0.31845474357570813,-1.5308027054224127,-7.357563777237412
283.29,-12.423407466647141,-0.3162322367986753,-1.520119198398596,-7.30623424082313
283.36,-12.353450080759854,-0.3140252409737283,-1.5095102513576022,-7.255262394845157
283.43,-12.283592240960864,-0.3118336478494037,-1.4989753439611249,-7.204645757402254
283.5,-12.213840737597742,-0.3096573499297283,-1.48851395950174,-7.154381863564159
283.57,-12.14420222701131,-0.3074962404689467,-1.478125584877585,-7.104468265259997
283.64,-12.074683231221181,-0.3053502134662854,-1.4678097105672123,-7.054902531167419
283.71,-12.005290137724014,-0.3032191636607535,-1.457565830604619,-7.005682246602469
283.78000000000003,-11.936029199400734,-0.3011029865259803,-1.4473934425544497,-6.956805013410158
283.85,-11.866906534529056,-0.29900157826508744,-1.4372920474873698,-6.908268449855726
283.92,-11.797928126897567,-0.2969148358055985,-1.4272611499556145,-6.860070190516612
283.99,-11.729099826017695,-0.2948426567943831,-1.4173002579687046,-6.812207886175104
284.06,-11.660427347429854,-0.2927849395926364,-1.407408882969332,-6.764679203711653
284.13,-11.591916273100123,-0.29074158327089444,-1.3975865398094145,-6.717481825998868
284.2,-11.523572051903793,-0.2887124876040828,-1.3878327467263145,-6.6706134517961635
284.27,-11.455400000192165,-0.2866975530666012,-1.3781470253192276,-6.624071795645066
284.34000000000003,-11.387405302439058,-0.2846966808274418,-1.368528900525729,-6.577854587765164
284.41,-11.319593011963448,-0.28270977274534154,-1.3589779005984914,-6.531959573950698
284.48,-11.251968051724761,-0.28073673136396815,-1.3494935570821576,-6.486384515467792
284.55,-11.18453521518737,-0.2787774599071404,-1.3400754047903785,-6.441127188952306
284.62,-11.117299167250923,-0.27683186227408135,-1.3307229817830093,-6.396185386308313
284.69,-11.050264445243126,-0.2748998430347042,-1.3214358293434656,-6.351556914607204
284.76,-10.98343545997173,-0.27298130742493204,-1.3122134919562363,-6.307239595987387
284.83,-10.916816496832478,-0.27107616134204926,-1.303055517284553,-6.2632312675546205
284.90000000000003,-10.85041171696989,-0.26918431134008647,-1.2939614561482153,-6.219529781282925
284.97,-10.784225158487766,-0.2673056646252366,-1.2849308625015714,-6.176133003916106
285.04,-10.718260737706377,-0.2654401290513036,-1.2759632934116498,-6.133038816869876
285.11,-10.65252225046342,-0.26358761311518275,-1.2670583090364465,-6.090245116134559
285.18,-10.587013373455834,-0.2617480259523726,-1.2582154726033596,-6.04774981217838
285.25,-10.521737665619668,-0.25992127733251785,-1.2494343503877783,-6.005550829851345
285.32,-10.456698569545269,-0.2581072776549839,-1.2407145116918183,-5.9636461082897
285.39,-10.391899412925104,-0.25630593794446205,-1.2320555288232058,-5.922033600820951
285.46,-10.327343410031673,-0.25451716984660494,-1.223456977074308,-5.880711274869476
285.53000000000003,-10.263033663222938,-0.25274088562369346,-1.2149184347013127,-5.839677111862692
285.6,-10.198973164472871,-0.2509769981503327,-1.2064394829035496,-5.798929107137786
285.67,-10.135164796924755,-0.24922542090917887,-1.198019705802957,-5.758465269849021
285.74,-10.071611336464928,-0.2474860679866956,-1.1896586904236917,-5.718283622875583
285.81,-10.00831545331476,-0.2457588540689399,-1.1813560266718812,-5.678382202729995
285.88,-9.913664506906425,-0.24404369443737764,-1.173111307315516,-5.638759059467083
285.95,-9.623953417949545,-0.24234050496472823,-1.1649241279644833,-5.599412256593484
286.02,-8.73846273134043,-0.24064920211083812,-1.1567940870507385,-5.560339870977714
286.09000000000003,-6.106200043308699,-0.23896970291858324,-1.1487207858086175,-5.52153999276076
286.16,1.197274957785871,-0.23730192500980013,-1.1407038282552815,-5.483010725267233
286.23,11.268093107443041,-0.23564578658124533,-1.1327428211713026,-5.444750184917048
286.3,89.35504469924477,-0.39760062837478977,-1.1248373740813842,-5.406756501137644
286.37,99.71963212095275,-2.1151078345903462,-1.1169870992352127,-5.369027816276734
286.44,99.78577800886582,-4.58239271196505,-1.1091916115884448,-5.331562285515587
286.51,99.78551369716129,-7.0540091829256015,-1.1014505287838294,-5.294358076782843
286.58,99.78479320315333,-9.251911487165652,-1.0937634711324566,-5.257413370668838
286.65000000000003,99.78432100880713,-11.111269269540216,-1.08613006159514,-5.2207263603404765
286.72,99.78479878686922,-12.649017929534265,-1.0785499257639293,-5.1842952514566
286.79,99.7852993156297,-13.907344523447348,-1.0710226918437515,-5.148118262083888
286.86,99.78578407090606,-14.931815959881996,-1.0635479906341778,-5.11219362261327
286.93,99.78625326800541,-15.763860008471138,-1.0561254555113213,-5.076519575676854
287.0,99.78670740398236,-16.438821959489957,-1.0487547224098572,-5.04109437606536
287.07,99.7871469621691,-16.98604236974478,-1.0414354298051722,-5.005916290646071
287.14,99.7875724104105,-17.42957237811911,-1.034167218695635,-4.970983598281277
287.21,99.78798420154358,-17.789010068849105,-1.0269497325849921,-4.93629458974724
287.28000000000003,99.78838277387827,-18.080279226156595,-1.0197826174648863,-4.901847567653645
287.35,99.78876855166314,-18.31630019701083,-1.0126655217974962,-4.86764084636356
287.42,99.75882889863497,-18.507549240476543,-1.0055980964982985,-4.83367275191389
287.49,99.59216464315762,-18.662518017018222,-0.9985799949189486,-4.799941621936324
287.56,99.40001442389006,-18.788088402256417,-0.9916108728302808,-4.766445805578776
287.63,99.18427417091908,-18.889837195068086,-0.9846903884054296,-4.7331836634273206
287.7,98.94062398605489,-18.972283423296673,-0.9778182022030644,-4.700153567428612
287.77,98.66357732569126,-19.039088897340225,-0.9709939771507453,-4.667353900812782
287.84000000000003,98.34618083535773,-19.093220784118113,-0.9642173785283923,-4.634783058016839
287.91,97.979517084833,-19.13708336707341,-0.9574880739518705,-4.602439444608531
287.98,97.55200036089565,-19.172624821710297,-0.9508057333566906,-4.570321477210702
288.05,97.04836618828298,-19.201423739736594,-0.9441700289818215,-4.53842758342611
288.12,96.44819894290966,-19.224759240876384,-0.9375806353536171,-4.506756201762732
288.19,95.72375278408049,-19.243667784733,-0.9310372292698552,-4.475305781559539
288.26,94.83667722435189,-19.258989205315896,-0.9245394897838869,-4.444074782912735
288.33,93.7330268951319,-19.27140401257059,-0.9180870981888966,-4.413061676602472
288.40000000000003,92.33556797688846,-19.281463617544915,-0.9116797380022723,-4.382264944020022
288.47,90.5318377679422,-19.289614823599848,-0.9053170949500858,-4.351683077095422
288.54,88.15566094522656,-19.296219671429718,-0.8989988569516788,-4.321314578225573
288.61,84.95910934588004,-19.30157151930801,-0.8927247141043583,-4.291157960202802
288.68,80.57230627453677,-19.305908072767007,-0.8864943586681985,-4.261211746143876
288.75,74.45369573379311,-19.30942194242974,-0.8803074850509481,-4.231474469419478
288.82,67.53656151014177,-19.312269198925485,-0.8741637897930439,-4.201944673584126
288.89,61.13636576856687,-19.31457630486,-0.8680629715527274,-4.172620912306557
288.96,55.21443001931773,-19.316445731727878,-0.8620047310912669,-4.143501749300532
289.03000000000003,49.7349746219804,-19.317960511245353,-0.8559887712582818,-4.114585758256122
289.1,44.6649010189758,-19.3191879232538,-0.850014796977169,-4.085871522771407
289.17,39.97359038077089,-19.320182483994213,-0.8440825152306314,-4.0573576362846335
289.24,35.63271742046068,-19.32098836747878,-0.8381916350463081,-4.029042702006802
289.31,31.616078229993878,-19.321641367506135,-0.832341867482503,-4.000925332854696
289.38,27.89943107766502,-19.321763347888812,-0.8265329256140148,-3.973004151384348
289.45,24.460349187144725,-19.318471342685868,-0.8207645245180644,-3.945277789724928
289.52,21.27808459278701,-19.311871271919923,-0.8150363812603215,-3.9177448895130733
289.59000000000003,18.333442234716994,-19.302611721474207,-0.8093482148810289,-3.890404101827637
289.66,15.608663520705276,-19.291181241457465,-0.803699746381222,-3.863254087124867
289.73,13.087318640483046,-19.27794987102678,-0.7980906987090458,-3.836293515174008
289.8,10.754206972319416,-19.26319931304475,-0.7925207967461676,-3.809521064993321
289.87,8.595264971715057,-19.247145008554728,-0.7869897672942826,-3.782935424786529
289.94,6.597480978282391,-19.22995239118248,-0.7814973390617167,-3.7565352918796693
290.01,4.748816419576064,-19.211748932141912,-0.7760432426501196,-3.7303193726583683
290.08,3.041111547749606,-19.19263312124592,-0.7706272105412527,-3.704286382505526
290.15000000000003,1.4846612278893667,-19.17268120374908,-0.765248977083869,-3.67843504573941
290.22,0.07004894083555036,-19.151952263528784,-0.7599082784806834,-3.652764095552154
290.29,-1.2157657389093535,-19.13049208055168,-0.7546048527754353,-3.627272273948672
290.36,-2.384683705578805,-19.108336074618858,-0.7493384398400407,-3.60195833168596
290.43,-3.4475351240250887,-19.08551156417097,-0.744108781361834,-3.576821028212814
290.5,-4.414152759416515,-19.062039508865343,-0.7389156208308989,-3.5518591316099393
290.57,-5.293446767305816,-19.037935861025094,-0.733758703527488,-3.5270714185304564
290.64,-6.09347872528821,-19.01321261921867,-0.7286377765095295,-3.502456674140801
290.71,-6.821533352159369,-18.987878653853578,-0.7235525886002213,-3.4780136920620213
290.78000000000003,-7.484186873883837,-18.961940357417852,-0.7185028903757127,-3.453741274311458
290.85,-8.087371386492073,-18.935402159205918,-0.7134884341528698,-3.4296382312448173
290.92,-8.636434858787148,-18.908266934824795,-0.7085089739771289,-3.405703381498628
290.99,-9.136196633031263,-18.880536333628296,-0.7035642656104326,-3.3819355519330796
291.06,-9.590998436552264,-18.85221104184543,-0.6986540665192512,-3.358333577575247
291.13,-10.004751025240852,-18.823290995098965,-0.6937781358626872,-3.3348963015626887
291.2,-10.380976652266424,-18.793775550917772,-0.6889362344806629,-3.311622575087424
291.27,-10.722847600814006,-18.76366362948636,-0.6841281248821901,-3.2885112573402857
291.34000000000003,-11.033221045151317,-18.73295382906622,-0.6793535712337229,-3.265561215455643
291.41,-11.31467051526067,-18.70164452113138,-0.6746123393475899,-3.242771324456498
291.48,-11.569514240773298,-18.66973392918451,-0.6699041966705088,-3.2201404671999465
291.55,-11.799840643201554,-18.637220194385108,-0.66522891227218,-3.1976675343230077
291.62,-12.007531233881815,-18.604101430470998,-0.6605862568339603,-3.1753514241888157
291.69,-12.194281160415548,-18.57037576994584,-0.6559760026376156,-3.153191042833174
291.76,-12.361617628054047,-18.536041403106527,-0.651397923554152,-3.131185303911469
291.83,-12.510916405377454,-18.50109661116991,-0.6468517950327248,-3.109333128645942
291.90000000000003,-12.643416606455052,-18.465539794510285,-0.6423373940896252,-3.0876334457733106
291.97,-12.760233924916127,-18.42936949682201,-0.6378544992973432,-3.0660851914927534
292.04,-12.862372479324158,-18.392584425865216,-0.6334028907737074,-3.044687309414236
292.11,-12.950735414129614,-18.355183471327575,-0.6289823501711005,-3.0234387505071925
292.18,-13.026134386389595,-18.31716572023532,-0.62459266066575,-3.0023384730495497
292.25,-13.089298055435144,-18.27853047026645,-0.6202336069470933,-2.9813854425770963
292.32,-13.140879680743708,-18.239277241254594,-0.6159049752072175,-2.9605786318331977
292.39,-13.181463922409856,-18.199405785120078,-0.6116065531303727,-2.9399170207188483
292.46,-13.2115729287559,-18.158916094422743,-0.6073381298825583,-2.9193995962430637
292.53000000000003,-13.231671786727514,-18.117808409696995,-0.6030994961011822,-2.8990253524736054
292.6,-13.242173402712636,-18.07608322570209,-0.5988904438847921,-2.878793290488046
292.67,-13.243442874236566,-18.033741296698174,-0.5947107667828787,-2.8587024183251613
292.74,-13.235801406554225,-17.990783640840437,-0.5905602597857493,-2.8387517509366567
292.81,-13.219529822415227,-17.947211543768873,-0.5864387193144727,-2.8189403101392156
292.88,-13.194871708155398,-17.903026561459125,-0.5823459432108942,-2.799267124566881
292.95,-13.162036234710055,-17.858230522389988,-0.5782817307277204,-2.7797312296237577
293.02,-13.12120068809407,-17.812825529075177,-0.5742458825186731,-2.760331667437031
293.09000000000003,-13.072512740300832,-17.766813959000395,-0.5702382006287111,-2.741067486810318
293.16,-13.016092488389745,-17.720198465001516,-0.5662584884843214,-2.721937743177325
293.23,-12.952034286717979,-17.672981975115313,-0.5623065508838778,-2.702941498555824
293.3,-12.880408394788146,-17.625167691930752,-0.5583821939880663,-2.68407782150195
293.37,-12.801262460995552,-17.576759091465938,-0.5544852253103784,-2.6653457870647976
293.44,-12.714751424359717,-17.527759921593727,-0.550615453707669,-2.6467444767413406
293.51,-12.626156755382363,-17.478174200036978,-0.5467726893707818,-2.6282729784316476
293.58,-12.538177489753815,-17.428006211953182,-0.5429567438152397,-2.609930386394415
293.65000000000003,-12.450809361340157,-17.377260507126913,-0.539167429872,-2.591715801202796
293.72,-12.36404813535667,-17.325941896787754,-0.5354045616782731,-2.573628329700532
293.79,-12.27788960800135,-17.27405545007052,-0.5316679546684078,-2.5556670849583907
293.86,-12.19232960609953,-17.22160649013427,-0.5279574255648377,-2.5378311862308953
293.93,-12.107363986759028,-17.16860058995594,-0.5242727923690921,-2.5201197589133555
294.0,-12.022988637035459,-17.115043567814293,-0.5206138743528692,-2.5025319344991876
294.07,-11.939199473607141,-17.060941482479617,-0.5169804920491717,-2.4850668505375313
294.14,-11.855992442459243,-17.006300628124333,-0.5133724672435043,-2.4677236505911555
294.21,-11.773363518576732,-16.951127528969693,-0.5097896229651327,-2.4505014841946524
294.28000000000003,-11.691308705645719,-16.895428933683487,-0.5062317834784035,-2.4333995068129233
294.35,-11.609824035762859,-16.83921180954378,-0.502698774274124,-2.4164168797999386
294.42,-11.5289055691524,-16.782483336383436,-0.49919042206100395,-2.3995527703577935
294.49,-11.448549393890575,-16.725250900330284,-0.49570655475715497,-2.3828063514960385
294.56,-11.36875162563702,-16.66752208735759,-0.4922470014816505,-2.3661768019912865
294.63,-11.289508407372843,-16.60930467665955,-0.4888115925461445,-2.349663306347105
294.7,-11.21081590914515,-16.550606633866302,-0.4854001594465484,-2.3332650547541793
294.77,-11.132670327817639,-16.491436104112914,-0.4820125348547662,-2.3169812430507504
294.84000000000003,-11.055067886827066,-16.43180140497678,-0.4786485526104873,-2.3008110726833286
294.91,-10.978004835945303,-16.37171101929748,-0.47530804771303664,-2.2847537506676696
294.98,-10.901477451046725,-16.311173587893265,-0.4719908563132816,-2.268808489550029
295.05,-10.825482033880741,-16.25019790218803,-0.46869681570559535,-2.2529745073686764
295.12,-10.750014911849167,-16.18879289676238,-0.46542576431987664,-2.2372510276156783
295.19,-10.675072437788327,-16.126967641842292,-0.46217754171362485,-2.221637279198944
295.26,-10.600650989755607,-16.064731335738582,-0.4589519885640705,-2.2061324964045315
295.33,-10.526746970820279,-16.00209329725016,-0.4557489466603607,-2.1907359188592137
295.40000000000003,-10.453356808858453,-15.939062958043625,-0.45256825889579905,-2.1754467914933078
295.47,-10.38047695635195,-15.875649855021717,-0.4494097692601401,-2.160264364503751
295.54,-10.308103890190907,-15.811863622692588,-0.4462733228319369,-2.145187893317442
295.61,-10.236234111480018,-15.747713985551618,-0.4431587657709423,-2.1302166385548285
295.68,-10.164864145348204,-15.68321075048715,-0.44006594531056376,-2.115349865993746
295.75,-10.093990540761602,-15.618363799221154,-0.4369947097503697,-2.1005868465335142
295.82,-10.023609870339707,-15.553183080795362,-0.43394490844864925,-2.08592685615927
295.89,-9.953718730174577,-15.487678604113217,-0.43091639181502334,-2.071369175906556
295.96,-9.884313739652926,-15.421860430547314,-0.4279090113031074,-2.05691309182615
296.03000000000003,-9.815391541281041,-15.35573866662184,-0.42492261940322545,-2.042557894949137
296.1,-9.746948800512365,-15.289323456778959,-0.4219570696351749,-2.0283028812522264
296.17,-9.678982205577661,-15.22262497623769,-0.41901221654104187,-2.014147351623302
296.24,-9.611488467317667,-15.155653423953398,-0.41608791567806674,-2.0000906118272206
296.31,-9.544464319018104,-15.088419015685638,-0.4131840236115591,-1.986131972471837
296.38,-9.477906516247005,-15.020931977181487,-0.4103003979078628,-1.9722707489742708
296.45,-9.411811836694211,-14.953202537481317,-0.40743689712736975,-1.9585062615274034
296.52,-9.346177080013009,-14.88524092235324,-0.40459338081758217,-1.9448378350666085
296.59000000000003,-9.280999067663787,-14.817057347862242,-0.40176970950622376,-1.931264799236713
296.66,-9.216274642759673,-14.748662014079457,-0.39896574469439894,-1.9177864883591849
296.73,-9.152000669914038,-14.68006509893665,-0.3961813488497991,-1.9044022413995512
296.8,-9.088174035089848,-14.611276752230541,-0.3934163853999573,-1.8911114019350392
296.87,-9.024791645450755,-14.542307089781183,-0.3906707187255494,-1.877913318122443
296.94,-8.961850429213888,-14.473166187748154,-0.3879442141537419,-1.8648073426662133
297.01,-8.899347335504288,-14.403864077107997,-0.38523673795158664,-1.851792832786767
297.08,-8.837279334210919,-14.334410738295837,-0.3825481573194612,-1.838869150189017
297.15000000000003,-8.775643415844208,-14.264816096013803,-0.3798783403845552,-1.8260356610311217
297.22,-8.714436591395058,-14.19509001420845,-0.37722715619440234,-1.8132917358934486
297.29,-8.653655892195312,-14.125242291218992,-0.37459447471045687,-1.8006367497477547
297.36,-8.593298369779573,-14.055282655097868,-0.3719801668017158,-1.7880700819265811
297.43,-8.53336109574839,-13.985220759104719,-0.36938410423838475,-1.7755911160928588
297.5,-8.473841161632746,-13.915066177374584,-0.36680615968558883,-1.7631992402097258
297.57,-8.414735678759783,-13.844828400760774,-0.36424620669712665,-1.7508938465105541
297.64,-8.356041778119783,-13.77451683285255,-0.3617041197092684,-1.738674331469184
297.71,-8.297756610234323,-13.704140786167478,-0.35917977403459717,-1.7265400957703654
297.78000000000003,-8.23987734502559,-13.63370947851798,-0.35667304585589304,-1.7144905442804048
297.85,-8.182401171686827,-13.563232029551385,-0.35418381222005985,-1.702525086018015
297.92,-8.125325298553864,-13.492717457462472,-0.35171195103209474,-1.6906431341253674
297.99,-8.068646952977732,-13.422174675877297,-0.34925734104909933,-1.678844105839347
298.06,-8.012363381198302,-13.35161249090682,-0.3468198618743331,-1.6671274224630053
298.13,-7.956471848218948,-13.28103959836863,-0.34439939395130775,-1.6554925093372113
298.2,-7.900969637682193,-13.210464581174856,-0.34199581855792327,-1.643938795812501
298.27,-7.845854051746331,-13.139895906884213,-0.33960901780064456,-1.6324657152211204
298.34000000000003,-7.791122410962982,-13.069341925415808,-0.33723887460871915,-1.6210727048492661
298.41,-7.736772054155584,-12.998810866922346,-0.33488527272843466,-1.609759205909514
298.48,-7.682800338298782,-12.928310839820028,-0.33254809671741703,-1.5985246635134442
298.55,-7.629204638398699,-12.857849828972437,-0.33022723193896786,-1.5873685266444546
298.62,-7.5759823473740795,-12.787435694025497,-0.32792256455644164,-1.576290248130761
298.69,-7.523130875938289,-12.717076167890445,-0.3256339815276625,-1.5652892846185888
298.76,-7.470647652482135,-12.646778855371743,-0.32336137059937897,-1.554365096545549
298.83,-7.418530122957514,-12.576551231936639,-0.3211046203017588,-1.5435171481142003
298.90000000000003,-7.366775750761865,-12.506400642623074,-0.318863619942921,-1.5327449072657915
298.97,-7.315382016623411,-12.43633430108253,-0.31663825960350656,-1.5220478456541937
299.04,-7.264346418487176,-12.366359288754323,-0.3144284301312869,-1.5114254386200068
299.11,-7.2136664714017735,-12.29648255416786,-0.31223402313581056,-1.500877165164849
299.18,-7.163339707406941,-12.22671091236918,-0.3100549309830861,-1.4904025079258256
299.25,-7.113363675421817,-12.157051044468252,-0.3078910467903031,-1.4800009531501752
299.32,-7.063735941133956,-12.087509497303314,-0.30574226442058977,-1.4696719906700912
299.39,-7.014454086889056,-12.018092683218585,-0.3036084784778068,-1.4594151138777187
299.46,-6.965515711581407,-11.948806879951649,-0.3014895843013778,-1.449229819700326
299.53000000000003,-6.916918430545028,-11.879658230626811,-0.2993854779611558,-1.43911560857565
299.6,-6.868659875445513,-11.810652743850712,-0.2972960562523257,-1.4290719844274111
299.67,-6.820737694172542,-11.741796293906502,-0.29522121669034196,-1.4190984546409982
299.74,-6.7731495507330965,-11.673094621042868,-0.293160857505902,-1.409194530039326
299.81,-6.725893125145315,-11.604553331854282,-0.2911148776399544,-1.399359724858857
299.88,-6.678966113333026,-11.536177899748772,-0.28908317673874223,-1.389593556725792
299.95,-6.6323662270209365,-11.467973665499631,-0.2870656551488804,-1.3798955466324268
300.02,-6.586091193630464,-11.399945837877462,-0.28506221391246805,-1.3702652189136721
300.09000000000003,-6.540138756176212,-11.332099494359037,-0.28307275476223487,-1.360702101223738
300.16,-6.494506673163081,-11.264439581909421,-0.2810971801167207,-1.3512057245129796
300.23,-6.449192718484012,-11.196970917833967,-0.2791353930754898,-1.3417756230049067
300.3,-6.404194681318349,-11.12969819069673,-0.2771872974143776,-1.3324113341733494
300.37,-6.3595103660308245,-11.062625961301974,-0.27525279758077104,-1.3231123987197866
300.44,-6.315137592071167,-10.995758663735462,-0.27333179868892193,-1.3138783605508295
300.51,-6.2710741938742975,-10.929100606462326,-0.2714242065152928,-1.304708766755863
300.58,-6.2273180207611505,-10.862655973478324,-0.2695299274939352,-1.295603167584844
300.65000000000003,-6.183866936840086,-10.796428825511386,-0.26764886871190047,-1.2865611164262525
300.72,-6.140718820908892,-10.730423101270416,-0.2657809379046827,-1.277582169785197
300.79,-6.097871566357394,-10.66464261873838,-0.26392604345169274,-1.2686658872616725
300.86,-6.055323081070637,-10.599091076506804,-0.26208409437176466,-1.2598118315289706
300.93,-6.013071287332651,-10.533772055148813,-0.2602550003186931,-1.2510195683122385
301.0,-5.971114121730813,-10.468689018627998,-0.2584386715768017,-1.2422886663671884
301.07,-5.929449535060762,-10.40384531574043,-0.25663501905654296,-1.2336186974589547
301.14,-5.888075492231906,-10.339244181587178,-0.2548439542901281,-1.2250092363411003
301.21,-5.846989972173481,-10.27488873907487,-0.2530653894271881,-1.2164598607347656
301.28000000000003,-5.806190967741191,-10.210782000441768,-0.2512992372304643,-1.2079701513079668
301.35,-5.7656764856244,-10.146926868807057,-0.24954541107153017,-1.1995396916550343
301.42,-5.725444546253888,-10.08332613974096,-0.24780382492654146,-1.1911680682761998
301.49,-5.6854931837101566,-10.019982502853535,-0.24607439337201747,-1.18285487055732
301.56,-5.645820445632301,-9.93957763647815,-0.2443570315806507,-1.1745996907497445
301.63,-5.606424393127415,-9.703988347573793,-0.24265165531714625,-1.166402123950324
301.7,-5.567303100680555,-8.981546334353403,-0.2409581809340901,-1.158261768081558
301.77,-5.52845465606525,-6.818723115655077,-0.2392765253678465,-1.1501782238718785
301.84000000000003,-5.489877160254539,-0.7082737485411703,-0.23760660613448337,-1.1421510948360754
301.91,-5.451568727332563,9.525820706548929,-0.235948341325727,-1.1341799872558533
301.98,-5.413527484406684,73.59311282986462,-0.29084006935252305,-1.1262645101605286
302.05,-5.375751571520141,99.61934181299169,-1.7980187948699957,-1.1184042753078574
302.12,-5.338239141565239,99.7852345109025,-4.218897168866873,-1.110598897164999
302.19,-5.300988360197059,99.78563532378499,-6.714418146877629,-1.102847992889612
302.26,-5.263997405747703,99.7849210645137,-8.958453790190317,-1.0951511823110813
302.33,-5.227264469141054,99.78427722829011,-10.866191661568791,-1.0875080879118773
302.40000000000003,-5.190787753808064,99.7847049284497,-12.447548211318283,-1.0799183348090433
302.47,-5.154565475602559,99.78520807374085,-13.74295569697789,-1.072381550735814
302.54,-5.118595862717554,99.78569575477852,-14.798162572288392,-1.06489736602336
302.61,-5.082877155602093,99.78616778677281,-15.65538324323493,-1.0574654135826622
302.68,-5.0474076068785845,99.78662466668985,-16.350853125008324,-1.0500853288865089
302.75,-5.012185481260666,99.78706688075636,-16.91473358663135,-1.0427567499516226
302.82,-4.97720905547156,99.7874948996419,-17.371780079382543,-1.035479317320908
302.89,-4.942476618162939,99.78790917891774,-17.742176861173288,-1.0282526740458262
302.96,-4.907986469834291,99.78831015954054,-18.042328812989066,-1.0210764656688909
303.03000000000003,-4.87373692275279,99.7886982683207,-18.285548544351787,-1.0139503402062848
303.1,-4.839726300873657,99.77982036892399,-18.482631133124997,-1.0068739481306008
303.17,-4.805952939761025,99.62440040320709,-18.642326966111874,-0.9998469423537008
303.24,-4.772415186509283,99.43615878250822,-18.77172772034221,-0.9928689782096951
303.31,-4.73911139966493,99.22494123552332,-18.87658025914315,-0.9859397134380405
303.38,-4.706039949148897,98.98667230143636,-18.961541438434903,-0.9790588081667563
303.45,-4.673199216179371,98.71608864289159,-19.030384760394742,-0.9722259248957561
303.52,-4.640587593195094,98.40653215670208,-19.08616789935471,-0.9654407284802985
303.59000000000003,-4.608203483779151,98.04948304564664,-19.131368478027586,-0.9587028861145499
303.66,-4.576045302583227,97.63389880225397,-19.16799409888783,-0.9520120673152652
303.73,-4.544111475252352,97.14526825144077,-19.197671507133517,-0.9453679439055794
303.8,-4.512400438350113,96.56423701327135,-19.221718840979054,-0.9387701899989147
303.87,-4.480910639284348,95.86457891157181,-19.241204176423523,-0.932218481982998
303.94,-4.449640536233294,95.01015582537217,-19.25699296598405,-0.925712498503991
304.01,-4.418588598072226,93.95029558361354,-19.26978647806293,-0.9192519204507305
304.08,-4.387753304300545,92.61267877824947,-19.28015294410226,-0.9128364309390785
304.15000000000003,-4.35713314496933,90.89230652993415,-19.288552796877784,-0.9064657152963824
304.22,-4.3267266206093655,88.63439805747645,-19.29535912087547,-0.9001394610460419
304.29,-4.296532242159614,85.60830170123485,-19.300874223052936,-0.8938573578921853
304.36,-4.266548530896152,81.46955394198287,-19.305343059979773,-0.8876190977044516
304.43,-4.236774018361563,75.71108875246343,-19.308964117728447,-0.8814243745028785
304.5,-4.207207246294773,68.73883814479957,-19.31189822775133,-0.8752728844428977
304.57,-4.177846766561355,62.248793912026606,-19.314275710305665,-0.8691643258004327
304.64,-4.148691141084257,56.24373219439856,-19.31620216270584,-0.863098398957101
304.71,-4.119738941775004,50.68736953138501,-19.317763149491327,-0.8570748063855207
304.78000000000003,-4.090988750465318,45.546141391544126,-19.31902800282703,-0.8510932526347184
304.85,-4.062439158839198,40.78899796566051,-19.32005290193296,-0.8451534443156394
304.92,-4.03408876836543,36.38721534513429,-19.32088336831803,-0.839255090086759
304.99,-4.005936190230532,32.31422092145506,-19.321556287645137,-0.8333979006397939
305.06,-3.9779800452721483,28.545431931206185,-19.321973028613915,-0.8275815886855133
305.13,-3.9502189639128575,25.05810615285814,-19.31939136026597,-0.8218058689396494
305.2,-3.9226515860944238,21.831203837150486,-19.313357600842323,-0.816070458108906
305.27,-3.8952765612124716,18.845260022617584,-19.30455625490749,-0.8103750748770645
305.34000000000003,-3.868092548051587,16.08226645223002,-19.29350236612144,-0.8047194398911864
305.41,-3.841098214720845,13.525562366615,-19.280585645731477,-0.7991032757479133
305.48,-3.8142922385897524,11.159733504264945,-19.26610249792131,-0.793526306979862
305.55,-3.7876733062246175,8.970518689894377,-19.2502794188127,-0.7879882600421136
305.62,-3.761240113325331,6.94472343898453,-19.23329020517726,-0.7824888632987975
305.69,-3.7349913646625628,5.070140049860621,-19.2152686914941,-0.7770278470097701
305.76,-3.7089257740153774,3.3365499788030415,-19.196318236004025,-0.7716049433173842
305.83,-3.6830420641092467,1.7531757940344712,-19.176518828389327,-0.7662198862333525
305.90000000000003,-3.6573389665544855,0.31410482708112386,-19.155932446877465,-0.7608724116257022
305.97,-3.631815221785084,-0.9939144659693356,-19.13460711922047,-0.7555622572058206
306.04,-3.6064695789979444,-2.182982538853979,-19.112580018497194,-0.7502891625155907
306.11,-3.5813007960925227,-3.2641163402832323,-19.089879836155266,-0.7450528689146172
306.18,-3.5563076396108664,-4.247322083609612,-19.06652861087161,-0.7398531195675411
306.25,-3.5314888846780517,-5.14166995908966,-19.042543145511893,-0.7346896594314433
306.32,-3.5068433149430147,-5.9553684322084806,-19.017936110701584,-0.7295622352433359
306.39,-3.4823697225197723,-6.695836466724807,-18.992716908757995,-0.7244705955077403
306.46,-3.4580669079290383,-7.36977254940947,-18.966892353475803,-0.7194144904843528
306.53000000000003,-3.4339336800402243,-7.9832198043296305,-18.94046720772779,-0.7143936721757954
306.6,-3.4099688560138257,-8.541626793262436,-18.913444610764532,-0.7094078943154535
306.67,-3.3861712612442,-9.049903826666606,-18.885826419552476,-0.7044569123553956
306.74,-3.3625397293027115,-9.512474774170906,-18.8576134828156,-0.6995404834543812
306.81,-3.339073101881269,-9.933324479069855,-18.828805862157857,-0.6946583664659491
306.88,-3.3157702287362345,-10.316041959369183,-18.79940301138843,-0.6898103219265903
306.95,-3.292629967632707,-10.663859627664468,-18.769403922689627,-0.6849961120440031
307.02,-3.269651184289183,-10.979688790790458,-18.738807246366374,-0.6802155006854306
307.09000000000003,-3.246832752322582,-11.266151703383384,-18.707611389454286,-0.6754682533660789
307.16,-3.2241735531936433,-11.525610451613094,-18.67581459733429,-0.6707541372376162
307.23,-3.2016724761526905,-11.760192937703488,-18.643415021626442,-0.666072921076753
307.3,-3.179328418185759,-11.971816224998367,-18.610410776954247,-0.6614243752739006
307.37,-3.1571402839610836,-12.162207489141103,-18.576799988638452,-0.65680827182191
307.44,-3.1351069857759497,-12.332922804822985,-18.54258083296184,-0.6522243843048886
307.51,-3.1132274435038987,-12.485363980538118,-18.507751571317954,-0.6476724878870949
307.58,-3.0915005845422914,-12.620793636591578,-18.47231057929742,-0.643152359301912
307.65000000000003,-3.0699253437602234,-12.740348704750087,-18.43625637155976,-0.6386637768408961
307.72,-3.0485006634467924,-12.845052511741098,-18.399587623175403,-0.6342065203429025
307.79,-3.027225493259715,-12.935825593513803,-18.3623031879922,-0.6297803711832873
307.86,-3.0060987901742906,-13.01349537289855,-18.32440211447672,-0.6253851122631849
307.93,-2.985119518432709,-13.078804820098757,-18.285883659396873,-0.6210205279988595
308.0,-2.964286649493702,-13.132420203332757,-18.24674729964561,-0.6166864043111313
308.07,-2.943599161982538,-13.174938025891665,-18.2069927424509,-0.6123825286148766
308.14,-2.923056041641349,-13.206891235850216,-18.166619934173912,-0.6081086898086008
308.21,-2.902656281279802,-13.228754785604288,-18.125629067861666,-0.6038646782640849
308.28000000000003,-2.8823988807260994,-13.240950610247433,-18.08402058969184,-0.5996502858161035
308.35,-2.862282846778313,-13.243852086471104,-18.04179520442419,-0.5954653057522145
308.42,-2.8423071931560506,-13.237788027111021,-17.998953879954033,-0.591309532802621
308.49,-2.82247094045245,-13.22304626059849,-17.955497851047795,-0.5871827631301024
308.56,-2.802773116086497,-13.199876839346164,-17.911428622328266,-0.5830847943200178
308.63,-2.7832127542556706,-13.168494916442416,-17.866747970566724,-0.5790154253703771
308.7,-2.7637888958889096,-13.129083325891022,-17.82145794633097,-0.5749744566819822
308.77,-2.7445005885999,-13.081794897961402,-17.775560875031456,-0.5709616900486382
308.84000000000003,-2.725346886640677,-13.026754537961818,-17.729059357402143,-0.5669769286474309
308.91,-2.7063268508555516,-12.964061093870745,-17.681956269448335,-0.5630199770290732
308.98,-2.687439548635342,-12.89378903572116,-17.63425476189005,-0.5590906411083189
309.05,-2.668684053871921,-12.815989967393548,-17.585958259126528,-0.555188728154443
309.12,-2.650059446913079,-12.730693989504951,-17.537070457745262,-0.551314046781789
309.19,-2.6315648145176853,-12.641988605005812,-17.487595324596846,-0.5474664069403815
309.26,-2.6131992498111636,-12.553899391047432,-17.437537094455582,-0.5436456199066049
309.33,-2.5949618522412674,-12.466422075848051,-17.38690026728455,-0.5398514982739462
309.40000000000003,-2.5768517275341614,-12.3795524190422,-17.335689605122834,-0.5360838559438043
309.47,-2.5588679876508027,-12.293286211312166,-17.28391012861204,-0.5323425081163607
309.54,-2.5410097507436165,-12.20761927403061,-17.231567113178404,-0.5286272712815168
309.61,-2.523276141113474,-12.122547458913877,-17.178666084886665,-0.5249379632098923
309.68,-2.5056662891669617,-12.038066647685463,-17.125212815981286,-0.5212744029438869
309.75,-2.4881793313739475,-11.954172751749235,-17.071213320130504,-0.517636410788806
309.82,-2.4708144102254286,-11.870861711871923,-17.016673847388507,-0.5140238083040454
309.89,-2.453570674191682,-11.788129497874499,-16.961600878890785,-0.5104364182943398
309.96,-2.4364472776806902,-11.705972108332046,-16.90600112129772,-0.5068740648010722
310.03000000000003,-2.41944338099686,-11.6243855702817,-16.84988150100138,-0.5033365730936422
310.1,-2.402558150300019,-11.543365938938349,-16.793249158110285,-0.499823769660897
310.17,-2.385790757564701,-11.462909297417733,-16.736111440227045,-0.49633548220261975
310.24,-2.3691403805397013,-11.383011756466587,-16.678475896033536,-0.4928715396210797
310.31,-2.3526062027079218,-11.303669454199555,-16.620350268698342,-0.48943177201263943
310.38,-2.3361874132464817,-11.22487855584255,-16.561742489120938,-0.4860160106594214
310.45,-2.319883206987109,-11.146635253482273,-16.502660669027193,-0.4826240880210328
310.52,-2.3036927843768016,-11.06893576582165,-16.44311309393049,-0.4792558377263477
310.59000000000003,-2.28761535143876,-10.991776337940879,-16.38310821597272,-0.4759110945653472
310.66,-2.2716501197335934,-10.915153241063882,-16.32265464665925,-0.47258969448101557
310.73,-2.255796306320783,-10.839062772329914,-16.261761149501698,-0.469291474561294
310.8,-2.240053133720419,-10.763501254570095,-16.200436632582328,-0.4660162730310896
310.87,-2.2244198298752003,-10.688465036088653,-16.13869014105347,-0.4627639292443409
310.94,-2.2088956281126917,-10.6139504904487,-16.07653084958528,-0.4595342836761381
311.01,-2.19347976710785,-10.539954016262298,-16.013968054774818,-0.45632717791489885
311.08,-2.178171490845797,-10.466472036984678,-15.951011167529185,-0.4531424546545984
311.15000000000003,-2.1629700485848584,-10.393501000712417,-15.887669705435114,-0.4499799576870535
311.22,-2.1478746948198544,-10.321037379985386,-15.823953285127178,-0.4468395318942612
311.29,-2.132884689245645,-10.24907767159234,-15.759871614666327,-0.4437210232407901
311.36,-2.117999296720924,-10.177618396380003,-15.695434485940266,-0.4406242787662253
311.43,-2.1032177872322686,-10.106656099065436,-15.630651767096644,-0.43754914657766597
311.5,-2.088539435858431,-10.036187348051655,-15.565533395019829,-0.4344954758422748
311.57,-2.0739635227348803,-9.966208735246264,-15.500089367861483,-0.4314631167798804
311.64,-2.059489333018589,-9.896716875883067,-15.434329737634926,-0.4284519206556305
311.71,-2.0451161568530627,-9.82770840834646,-15.36826460288266,-0.42546173977269647
311.78000000000003,-2.030843289333615,-9.759179993998565,-15.30190410142621,-0.4224924274650294
311.85,-2.016670030472872,-9.691128317008925,-15.235258403206874,-0.41954383809016604
311.92,-2.0025956851665305,-9.623550084186718,-15.168337703225589,-0.4166158270220854
311.99,-1.9886195631593393,-9.556442024815365,-15.1011522145897,-0.4137082506441146
312.06,-1.9747409790113255,-9.489800890489434,-15.033712161673929,-0.4108209663418853
312.13,-1.9609592520642491,-9.42362345495376,-14.966027773402475,-0.4079538324963381
312.2,-1.9472737064082926,-9.357906513944696,-14.898109276658673,-0.4051067084767765
312.27,-1.933683670848979,-9.292646885033442,-14.829966889828212,-0.402279454633969
312.34000000000003,-1.9201884788743224,-9.227841407471299,-14.761610816481507,-0.3994719322932999
312.41,-1.9067874686222024,-9.163486942036862,-14.693051239200358,-0.3966840037479668
312.48,-1.8934799828479663,-9.099580370885047,-14.6242983135536,-0.3939155322522267
312.55,-1.8802653688922557,-9.036118597397865,-14.55536216222604,-0.3911663820146887
312.62,-1.8671429786490557,-8.973098546036933,-14.486252869304549,-0.3884364181916534
312.69,-1.8541121685339663,-8.910517162197596,-14.416980474724747,-0.3857255068804994
312.76,-1.8411722994526925,-8.84837141206468,-14.347554968881392,-0.3830335151131149
312.83,-1.8283227367697539,-8.786658282469746,-14.27798628740505,-0.3803603108493761
312.90000000000003,-1.8155628502774115,-8.72537478074987,-14.208284306107416,-0.37770576297067104
312.97,-1.8028920141648088,-8.66451793460782,-14.138458836097136,-0.375069741273468
313.04,-1.790309606987328,-8.604084791973667,-14.068519619067674,-0.37245211646292886
313.11,-1.777815011636158,-8.544072420867712,-13.998476322758426,-0.3698527601465683
313.18,-1.7654076153080744,-8.484477909264744,-13.928338536589935,-0.3672715448279554
313.25,-1.7530868094754293,-8.425298364959568,-13.858115767473711,-0.3647083439004603
313.32,-1.7408519898563475,-8.366530915433744,-13.787817435796864,-0.3621630316410445
313.39,-1.7287025563851317,-8.308172707723545,-13.717452871581425,-0.3596354832040941
313.46,-1.7166379131828728,-8.250220908289071,-13.647031310818043,-0.35712557461529626
313.53000000000003,-1.7046574685282638,-8.192672702884488,-13.576561891973265,-0.3546331827655584
313.6,-1.692760634828615,-8.135525296429378,-13.506053652669566,-0.3521581854049697
313.67,-1.6809468285910736,-8.078775912881158,-13.435515526536893,-0.34970046113680514
313.74,-1.6692154703940407,-8.022421795108533,-13.36495634023429,-0.3472598894115709
313.81,-1.6575659848587878,-7.966460204765993,-13.294384810639993,-0.3448363505210917
313.88,-1.645997800621271,-7.91088842216928,-13.223809542208073,-0.3424297255926388
313.95,-1.6345103503041383,-7.85570374617183,-13.153239024489599,-0.34003989658310013
314.02,-1.623103070488935,-7.800903494042183,-13.082681629816049,-0.33766674627318966
314.09000000000003,-1.6117754016885015,-7.7464850013422915,-13.012145611142568,-0.33531015826169847
314.16,-1.6005267883195602,-7.692445621806764,-12.941639100048448,-0.332970016959785
314.23,-1.5893566786754958,-7.638782727222978,-12.871170104892116,-0.33064620758530583
314.3,-1.5782645248993243,-7.585493707312073,-12.800746509117742,-0.3283386161571853
314.37,-1.5672497829568481,-7.532575969610792,-12.730376069710468,-0.32604712948982517
314.44,-1.5563119126100011,-7.480026939354163,-12.660066415797164,-0.32377163518755314
314.51,-1.5454503773903758,-7.427844059359007,-12.589825047389448,-0.32151202163910964
314.58,-1.5346646445729355,-7.376024789908237,-12.519659334265688,-0.31926817801217333
314.65000000000003,-1.5239541851499112,-7.3245666086359735,-12.449576514988607,-0.31703999424792534
314.72,-1.5133184738048766,-7.273467010413419,-12.379583696054993,-0.3148273610556503
314.79,-1.5027569888870074,-7.222723507235508,-12.30968785117401,-0.3126301699073765
314.86,-1.4922692123855155,-7.17233362810832,-12.23989582067054,-0.310448313032552
314.93,-1.481854629904265,-7.122294918937218,-12.170214311009918,-0.308281683412759
315.0,-1.4715127306365618,-7.0726049424157384,-12.10064989444041,-0.3061301747764646
315.07,-1.46124300734012,-7.023261277915191,-12.031209008749789,-0.3039936815938083
315.14,-1.4510449563122019,-6.974261521374976,-11.961897957132248,-0.3018720990714256
315.21,-1.4409180773649326,-6.9256032851936125,-11.892722908162012,-0.29976532314730836
315.28000000000003,-1.430861873800783,-6.877284198120447,-11.823689895869897,-0.2976732504857004
315.35,-1.4208758523882274,-6.829301905148055,-11.754804819919125,-0.29559577847202917
315.42,-1.410959523337568,-6.781654067405332,-11.686073445876712,-0.29353280520787217
315.49,-1.4011124002769282,-6.734338362051227,-11.617501405576727,-0.29148422950595965
315.56,-1.3913340002284136,-6.6873524821691746,-11.549094197571815,-0.28944995088521075
315.63,-1.3816238435844368,-6.640694136662151,-11.480857187669281,-0.2874298695658054
315.7,-1.371981454084212,-6.5943610501484,-11.41279560954825,-0.28542388646428996
315.77,-1.362406358790406,-6.548350962857794,-11.344914565454237,-0.2834319031887176
315.84000000000003,-1.3528980880659593,-6.502661630528834,-11.277219026967716,-0.28145382203382185
315.91,-1.3434561755510628,-6.457290824306281,-11.209713835843143,-0.2794895459762245
315.98,-1.334080158140298,-6.412236330639409,-11.142403704915077,-0.27753897866967675
316.05,-1.3247695759599343,-6.367495951180883,-11.075293219068007,-0.2756020244403332
316.12,-1.315523972345388,-6.32306750268625,-11.00838683626659,-0.2736785882820595
316.19,-1.3063428938188333,-6.278948816914042,-10.941688888643073,-0.271768575851772
316.26,-1.2972258900669722,-6.235137740526477,-10.875203583638683,-0.26987189346481066
316.33,-1.2881725139189604,-6.191632134990771,-10.8089350051959,-0.2679884480903438
316.40000000000003,-1.2791823213244835,-6.148429876481041,-10.742887114998563,-0.2661181473468047
316.47,-1.2702548713319888,-6.105528855780796,-10.677063753756803,-0.2642608994973608
316.54,-1.2613897260670672,-6.062926978186026,-10.611468642533923,-0.26241661344541395
316.61,-1.2525864507109867,-6.020622163408871,-10.546105384112368,-0.2605851987301318
316.68,-1.2438446134793752,-5.978612345481857,-10.48097746439603,-0.2587665655220117
316.75,-1.235163785601051,-5.936895472662734,-10.41608825384618,-0.25696062461847363
316.82,-1.2265435412970003,-5.895469507339865,-10.351441008948434,-0.25516728743948547
316.89,-1.2179834577595048,-5.854332425938196,-10.28703887370819,-0.25338646602321796
316.96,-1.2094831151314103,-5.813482218825789,-10.22288488117206,-0.2516180730217305
317.03000000000003,-1.201042096485542,-5.772916890220916,-10.158981954972957,-0.24986202169668653
317.1,-1.1926599878042634,-5.7326344580997155,-10.095332910896442,-0.24811822591509933
317.17,-1.1843363779591773,-5.692632954104404,-10.031940458466151,-0.2463866001451071
317.24,-1.1760708586909672,-5.652910423452042,-9.961075368773326,-0.2446670594517778
317.31,-1.1678630245893804,-5.613464924843851,-9.770552374401865,-0.2429595194929431
317.38,-1.1597124730733503,-5.5742945303750755,-9.184518003386959,-0.24126389651506133
317.45,-1.151618804371258,-5.535397325445395,-7.4192215919672275,-0.2395801073491098
317.52,-1.14358162150133,-5.496771408669868,-2.3538074862809353,-0.23790806940650508
317.59000000000003,-1.1356005302521723,-5.458414891790428,7.708428113936591,-0.2362477006750523
317.66,-1.127675139163443,-5.420325899587907,47.072158659459035,-0.23459891971492244
317.73,-1.1198050595066573,-5.382502569794604,99.36232202448637,-1.4981551858369968
317.8,-1.111989905266126,-5.344943053007364,99.78366793944072,-3.8560900099050777
317.87,-1.1042292931200275,-5.307645512601207,99.78575555549949,-6.369323850149646
317.94,-1.0965228424216127,-5.270608124643475,99.78505457268162,-8.657992400009928
318.01,-1.0888701751805399,-5.2338290778085055,99.78432577492723,-10.614410115300076
318.08,-1.0812709160443394,-5.197306573292819,99.78460893664914,-12.240237087938743
318.15000000000003,-1.073724692280009,-5.161038824730832,99.7851140627376,-13.573671904699944
318.22,-1.0662311337557357,-5.125024058111089,99.78560475299888,-14.66047903165454
318.29,-1.0587898729227465,-5.089260511693,99.78607970605064,-15.543615681870639
318.36,-1.0514005447972856,-5.053746435924097,99.78653941334687,-16.26020780966924
318.43,-1.0440627869427148,-5.018480093357799,99.78698436405502,-16.84125210902308
318.5,-1.0367762394517432,-4.983459758571678,99.78741503175485,-17.31222568194134
318.57,-1.0295405449287771,-4.948683718086241,99.78783187483512,-17.69391520467456
318.64,-1.0223553484723942,-4.914150270284202,99.78823533697958,-18.003220683488472
318.71,-1.0152202976579396,-4.879857725330266,99.78862584763837,-18.25385869989838
318.78000000000003,-1.0081350425202444,-4.845804405091399,99.78900382248428,-18.456952774464813
318.85,-1.0010992355364638,-4.811988643057602,99.6570649484108,-18.621519872655426
318.92,-0.9941125316090345,-4.778408784263179,99.47286203452528,-18.754867857296574
318.99,-0.987174588048752,-4.745063185208489,99.26619282810985,-18.862918838140708
319.06,-0.9802850645579646,-4.7119502137821945,99.03332554941923,-18.950471701654372
319.13,-0.9734436232138864,-4.679068249183988,98.76921815900667,-19.02141504847677
319.2,-0.9666499284520254,-4.646415681847815,98.46750293059966,-19.07889982136025
319.27,-0.9599036470497266,-4.6139909133655665,98.12005012788008,-19.12547921975867
319.34000000000003,-0.9532044481098322,-4.581792356411256,97.71634868970654,-19.16322208622582
319.41,-0.9465520030444525,-4.549818434665682,97.24262236898163,-19.193804788641053
319.48,-0.9399459855588534,-4.5180675827415495,96.68054911743296,-19.218585674200796
319.55,-0.933386071635454,-4.486538246109083,96.00537657534754,-19.23866539995292
319.62,-0.9268719395179357,-4.455228881022093,95.18310578165664,-19.254935818575575
319.69,-0.9204032696954642,-4.424137954444529,94.16622034707909,-19.26811959029604
319.76,-0.9139797448870193,-4.39326394397748,92.88712708648504,-19.27880228016393
319.83,-0.9076010500258354,-4.362605337786655,91.24799260581163,-19.28745836622209
319.90000000000003,-0.9012668722439497,-4.332160634530319,89.10497229693765,-19.29447231370965
319.97,-0.8949769008568591,-4.301928343287686,86.24403833047671,-19.30015565130526
320.04,-0.8887308273482826,-4.271906983487777,82.34538038225263,-19.30476080785517
320.11,-0.882528345355032,-4.242095084838727,76.93609400588069,-19.308492324149526
320.18,-0.8763691506519864,-4.212491187257544,69.99829570635315,-19.3115159377232
320.25,-0.8702529411371724,-4.1830938408003275,63.41412875906597,-19.313965944187338
320.32,-0.8641794168169482,-4.153901605592928,57.32198675446119,-19.315951162049267
320.39,-0.8581482797912907,-4.124913051762056,51.685058425621406,-19.31755976595171
320.46,-0.8521592342391864,-4.096126759366832,46.46929108393433,-19.318863203002394
320.53000000000003,-0.8462119864041225,-4.067541318330783,41.64318342416708,-19.31991936614019
320.6,-0.8403062445796802,-4.039155328374278,37.17759394097823,-19.320775165484733
320.67,-0.8344417190952286,-4.010967398947395,33.045563775475614,-19.321468611877542
320.74,-0.8286181223017182,-3.9829761491632305,29.222152900362698,-19.322025501626758
320.81,-0.8228351685575733,-3.9551802077316394,25.68428863524907,-19.320132720827168
320.88,-0.8170925742146833,-3.927578212893406,22.410625560367357,-19.31464678687624
320.95,-0.8113900576044907,-3.9001688123548437,19.38141596773217,-19.306287462633676
321.02,-0.8057273390241778,-3.872950663222817,16.578390054151633,-19.29559579865509
321.09000000000003,-0.8001041407229486,-3.8459224319401972,13.984645120877298,-19.28298079445013
321.16,-0.7945201868884058,-3.819082794221729,11.58454310043966,-19.268753252491404
321.23,-0.7889752036330251,-3.7924304349903233,9.363615782720371,-19.253150484387525
321.3,-0.7834689189807215,-3.7659640483137657,7.3084771598862375,-19.236354460292148
321.37,-0.7780010628535101,-3.7396823373418404,5.406742353756966,-19.218505227361884
321.44,-0.7725713670582613,-3.713584014243868,3.64700552600373,-19.199710892528802
321.51,-0.7671795652735459,-3.6876678001466505,2.0353660861987377,-19.180055094511065
321.58,-0.7618253930365741,-3.661932425072831,0.5706123518240038,-19.159602629751685
321.65000000000003,-0.7565085877302252,-3.636376627879651,-0.7607266491146577,-19.138403712927737
321.72,-0.751228888570166,-3.610999156198123,-1.970959248860689,-19.116497221686238
321.79,-0.7459860365920622,-3.585798766372592,-3.071297315598358,-19.0939131814688
321.86,-0.7407797746388765,-3.5607742234007085,-4.071928329444981,-19.070674678722956
321.93,-0.735609847348256,-3.535924300873791,-4.982089929145584,-19.04679934184637
322.0,-0.7304760011400081,-3.5112477809175857,-5.8101444243711216,-19.022300493541877
322.07,-0.7253779842036638,-3.486743454133424,-6.563651496284434,-18.99718805212959
322.14,-0.720315546486127,-3.4624101195397623,-7.2494378740433545,-18.971469240113557
322.21,-0.7152884396794096,-3.438246584514116,-7.873663207348596,-18.94514914404847
322.28000000000003,-0.7102964172084547,-3.414251664735378,-8.441881681067718,-18.918231159145133
322.35,-0.705339234219042,-3.390424184126524,-8.9590991593604,-18.890717344120567
322.42,-0.7004166475657785,-3.3667629747976955,-9.429825821817303,-18.86260870583717
322.49,-0.6955284158001735,-3.343266876989665,-9.85812437778798,-18.83390542877355
322.56,-0.6906742991587967,-3.3199347390176785,-10.247654029314852,-18.80460706095538
322.63,-0.6858540595515179,-3.2967654172156746,-10.601710407481303,-18.774712665372743
322.7,-0.6810674605498298,-3.2737577758808754,-10.923261739078049,-18.744220943919622
322.77,-0.6763142673752522,-3.2509106872187474,-11.214981516199323,-18.713130339361037
322.84000000000003,-0.6715942468878173,-3.228223031288332,-11.47927794527425,-18.681439119652566
322.91,-0.6669071675746339,-3.2056936959479465,-11.718320447627912,-18.649145448022285
322.98,-0.6622527995385329,-3.183321576801242,-11.934063473616478,-18.616247441513337
323.05,-0.6576309144867921,-3.1611055771436325,-12.128267878692679,-18.58274322012994
323.12,-0.6530412857199386,-3.139044607909077,-12.302520093916733,-18.548630948294083
323.19,-0.64848368812063,-3.1171375876172234,-12.458249306518056,-18.513908869977694
323.26,-0.6439578981426128,-3.0953834423209075,-12.596742848912294,-18.478575338604923
323.33,-0.6394636937997588,-3.073781105554006,-12.719159977630921,-18.442628842604936
323.40000000000003,-0.6350008546551763,-3.05232951827964,-12.826544207294582,-18.40606802732586
323.47,-0.6305691618103998,-3.0310276288387312,-12.919834349293637,-18.36889171388479
323.54,-0.626168397894652,-3.0098743928989014,-12.999874390369454,-18.33109891542064
323.61,-0.6217983470541832,-2.988868773403722,-13.067422332887492,-18.29268885112979
323.68,-0.6174587949416848,-2.9680097405223007,-13.123158106277346,-18.253660958394732
323.75,-0.6131495287057748,-2.947296271599217,-13.167690647869573,-18.214014903259816
323.82,-0.6088703369805588,-2.92672735110479,-13.20156424114539,-18.173750589462703
323.89,-0.6046210098752631,-2.906301970585687,-13.225264190178388,-18.13286816619363
323.96,-0.6004013389639398,-2.886019128615864,-13.239221900724578,-18.091368034724674
324.03000000000003,-0.5962111172752439,-2.865877830747846,-13.243819430940588,-18.04925085402716
324.1,-0.5920501392822826,-2.845877089464327,-13.239393568011304,-18.006517545475734
324.17,-0.5879182008925335,-2.826015924130109,-13.22623948098047,-17.96316929672156
324.24,-0.5838150994378356,-2.8062933609443617,-13.204613994735903,-17.91920756480423
324.31,-0.5797406336644481,-2.786708432893211,-13.174738525343871,-17.874634078561243
324.38,-0.5756946037231794,-2.7672601797026464,-13.136801712698082,-17.829450840385444
324.45,-0.5716768111595851,-2.7479476477917486,-13.090961782694844,-17.783660127373548
324.52,-0.5676870589042344,-2.728769890226242,-13.037348667818994,-17.737264491903456
324.59000000000003,-0.5637251512630441,-2.709725966672356,-12.976065912081712,-17.69026676167315
324.66,-0.5597908939076801,-2.690814943351006,-12.90719238365124,-17.642670039230435
324.73,-0.5558840938660261,-2.672035892992286,-12.830783816225438,-17.5944777010195
324.8,-0.5520045595127189,-2.65338789479027,-12.746874198178656,-17.54569339596809
324.87,-0.5481521005597491,-2.6348700343581237,-12.658183489205467,-17.496321043636907
324.94,-0.5443265280471283,-2.6164814036835256,-12.569981808287993,-17.446364831951396
325.01,-0.540527654333621,-2.598221101084383,-12.482392805133472,-17.395829214534757
325.08,-0.5367552930875411,-2.580088231164865,-12.395412233663487,-17.344718907660162
325.15000000000003,-0.533009259277612,-2.562081904771724,-12.309035878914207,-17.293038886839213
325.22,-0.5292893691638921,-2.544201238950925,-12.223259556676984,-17.24079438306328
325.29,-0.5255954402887624,-2.5264453569045653,-12.138079113149699,-17.187990878713727
325.36,-0.5219272914679767,-2.508813387948093,-12.053490424598388,-17.134634103156806
325.43,-0.5182847427817759,-2.4913044674678213,-11.969489397028687,-17.08073002803872
325.5,-0.5146676155660628,-2.4739177368787244,-11.886071965866629,-17.026284862296066
325.57,-0.511075732403638,-2.456652343582533,-11.803234095648413,-16.971305046896923
325.64,-0.5075089171154994,-2.439507440926114,-11.720971779718717,-16.915797249327472
325.71,-0.5039669947522003,-2.4224821881601355,-11.639281039937178,-16.859768357839222
325.78000000000003,-0.5004497915852679,-2.405575750398012,-11.558157926392685,-16.803225475471653
325.85,-0.4969571350986828,-2.3887872985751404,-11.477598517125124,-16.746175913865095
325.92,-0.4934888539804174,-2.3721160094084057,-11.397598917854246,-16.6886271868786
325.99,-0.490044778114033,-2.355561065355977,-11.318155261715349,-16.630587004027475
326.06,-0.486624738570336,-2.3391216545773656,-11.23926370900146,-16.57206326375506
326.13,-0.4832285675990923,-2.322796970893773,-11.160920446911753,-16.513064046553254
326.2,-0.4798560986207991,-2.3065862137486968,-11.08312168930589,-16.453597607946165
326.27,-0.47650716621851474,-2.290488588168823,-11.005863676464068,-16.393672371351155
326.34000000000003,-0.4731816061297452,-2.2745033047251733,-10.92914267485248,-16.333296920831373
326.41,-0.469879255238387,-2.2586295794945306,-10.85295497689399,-16.272479993753702
326.48,-0.46659995156672696,-2.2428666340211243,-10.77729690074377,-16.211230473365926
326.55,-0.4633435342674972,-2.2272136952785826,-10.7021647900697,-16.149557381306565
326.62,-0.4601098436159857,-2.211669995632145,-10.627555013837307,-16.08746987006075
326.69,-0.4568987210022025,-2.1962347728011373,-10.553463966099065,-16.024977215375145
326.76,-0.45371000892309954,-2.1809072698217054,-10.479888065787858,-15.962088808644712
326.83,-0.4505435509748458,-2.1656867350098015,-10.406823756514438,-15.898814149283801
326.90000000000003,-0.44739919184515536,-2.1505724219244353,-10.334267506368697,-15.835162837093717
326.97,-0.44427677730567033,-2.1355635893311686,-10.262215807724596,-15.771144564638623
327.04,-0.44117615420439543,-2.1206595011658678,-10.19066517704861,-15.706769109641236
327.11,-0.4380971704581865,-2.105859426498706,-10.119612154711511,-15.642046327409494
327.18,-0.4350396750452908,-2.0911626394984126,-10.049053304803397,-15.576986143304898
327.25,-0.4320035179979396,-2.0765684193967724,-9.978985214951784,-15.511598545262938
327.32,-0.4289885503949929,-2.0620760504533635,-9.909404496142669,-15.44589357637553
327.39,-0.42599462435463425,-2.0476848219205497,-9.84030778254443,-15.379881327545046
327.46,-0.4230215930271179,-2.0333940280087046,-9.771691731334464,-15.313571930219068
327.53000000000003,-0.4200693105875659,-2.019202967851681,-9.70355302252841,-15.246975549214559
327.6,-0.4171376322288155,-2.0051109454725204,-9.63588835881193,-15.180102375639775
327.67,-0.4142264141543165,-1.9911172697493955,-9.568694465374861,-15.112962619921705
327.74,-0.41133551357107817,-1.9772212543817933,-9.50196808974772,-15.045566504946494
327.81,-0.40846478868266567,-1.9634222178569287,-9.435706001640423,-14.97792425931981
327.88,-0.4056140986822449,-1.9497194834163902,-9.369904992783155,-14.910046110753647
327.95,-0.402783303745676,-1.9361123790230217,-9.304561876769311,-14.841942279585696
328.02,-0.3999722650246555,-1.9226002373280258,-9.239673488900412,-14.773622972436907
328.09000000000003,-0.3971808446399055,-1.9091823956383014,-9.17523668603296,-14.705098376012467
328.16,-0.39440890567441117,-1.895858195884006,-9.111248346427116,-14.636378651050975
328.23,-0.39165631216670516,-1.8826269845863388,-9.047705369597178,-14.567473926426196
328.3,-0.3889229291041985,-1.8694881128255543,-8.984604676163762,-14.498394293405283
328.37,-0.3862086224165588,-1.856440936209191,-8.921943207707653,-14.429149800067075
328.44,-0.3835132589691339,-1.843484814840523,-8.859717926625246,-14.359750445883506
328.51,-0.3808367065564221,-1.8306191132872318,-8.797925815985549,-14.29020617646696
328.58,-0.3781788338955872,-1.8178432005502925,-8.736563879388672,-14.220526878485813
328.65000000000003,-0.37553951062001956,-1.8051564500330772,-8.675629140825773,-14.150722374750224
328.72,-0.37291860727294174,-1.7925582395106736,-8.615118644540386,-14.080802419469688
328.79,-0.3703159953010585,-1.7800479510994147,-8.55502945489113,-14.010776693683706
328.86,-0.3677315470482519,-1.7676249712266197,-8.495358656215734,-13.940654800866364
328.93,-0.36516513574931925,-1.7552886906005472,-8.436103352696316,-13.870446262705498
329.0,-0.36261663552375584,-1.7430385041805554,-8.377260668225919,-13.800160515056639
329.07,-0.3600859213695807,-1.73087381114747,-8.31882774627625,-13.729806904071713
329.14,-0.357572869157205,-1.7187940148741554,-8.260801749766589,-13.659394682502143
329.21,-0.35507735562334386,-1.7067985228962939,-8.203179860933814,-13.588933006175743
329.28000000000003,-0.35259925836497064,-1.6948867468833662,-8.145959281203561,-13.518430930646502
329.35,-0.3501384558333128,-1.6830581026098317,-8.089137231062454,-13.447897408016123
329.42,-0.34769482732789014,-1.6713120099265133,-8.032710949931372,-13.377341283925917
329.49,-0.34526825299059466,-1.6596478927321752,-7.976677696039747,-13.306771294717445
329.56,-0.34285861379981153,-1.6480651789453031,-7.921034746300873,-13.236196064760081
329.63,-0.3404657915645814,-1.6365633004760785,-7.8657793961881675,-13.165624103943452
329.7,-0.33808966891880293,-1.625141693198547,-7.810908959612404,-13.09506380533256
329.77,-0.3357301293154765,-1.6137997969229807,-7.756420768799867,-13.024523442983147
329.84000000000003,-0.33338705702098737,-1.602537055368434,-7.702312174171421,-12.954011169914791
329.91,-0.33106033710942917,-1.5913529161354873,-7.648580544222472,-12.883535016238968
329.98,-0.3287498554569667,-1.580246830679183,-7.595223265403801,-12.813102887439268
330.05,-0.3264554987362388,-1.5692182542821482,-7.542237742003254,-12.742722562800774
330.12,-0.32417715441079903,-1.5582666460279038,-7.4896213960282765,-12.672401693985478
330.19,-0.32191471072959654,-1.54739146877436,-7.437371667089266,-12.602147803750599
330.26,-0.31966805672149423,-1.5365921891274972,-7.3854860122837405,-12.531968284806414
330.33,-0.3174370821898261,-1.525868277415227,-7.333961906081291,-12.461870398810325
330.40000000000003,-0.31522167770699216,-1.5152192076614377,-7.282796840209338,-12.391861275493627
330.47,-0.3130217346090907,-1.5046444575602185,-7.23198832353963,-12.32194791191752
330.54,-0.310837144990589,-1.494143508450265,-7.1815338819755254,-12.252137171854748
330.61,-0.30866780169903035,-1.4837158452894603,-7.13143105834,-12.182435785293302
330.68,-0.30651359832977837,-1.4733609566296348,-7.081677412264398,-12.112850348058506
330.75,-0.304374429220798,-1.463078334591501,-7.032270520077912,-12.043387321549817
330.82,-0.30225018944747273,-1.452867474839763,-6.983207974697769,-11.974053032588657
330.89,-0.3001407748174583,-1.442727876558398,-6.934487385520127,-11.904853673373555
330.96,-0.29804608186557197,-1.432659042426111,-6.886106378311663,-11.835795301538912
331.03000000000003,-0.295966007848718,-1.4226604785919608,-6.838062595101857,-11.766883840313666
331.1,-0.29390045074084786,-1.4127316946511537,-6.790353694075949,-11.69812507877616
331.17,-0.2918493092279561,-1.4028722036210084,-6.742977349468566,-11.629524672201558
331.24,-0.28981248270311094,-1.3930815219170856,-6.695931251458019,-11.561088142498127
331.31,-0.28778987126151956,-1.3833591693294844,-6.649213106061256,-11.492820878728745
331.38,-0.2857813756956277,-1.3737046689993049,-6.602820635029467,-11.42472813771409
331.45,-0.2837868974902542,-1.3641175473952745,-6.556751575744322,-11.356815044713885
331.52,-0.2818063388177582,-1.3545973342905349,-6.511003681114866,-11.289086594182717
331.59000000000003,-0.2798396025332413,-1.3451435627395931,-6.465574719475031,-11.221547650596955
331.66,-0.27788659216978234,-1.3357557690554325,-6.420462474481781,-11.154202949349333
331.73,-0.2759472119337059,-1.3264334927867816,-6.3756647450138715,-11.087057097707845
331.8,-0.2740213666998839,-1.317176276695543,-6.331179345071243,-11.020114575835606
331.87,-0.27210896200706947,-1.3079836667343794,-6.287004103674998,-10.953379737868474
331.94,-0.2702099040532638,-1.298855212024454,-6.243136864768,-10.886856813047197
332.01,-0.2683240996911155,-1.2897904648333285,-6.199575487116084,-10.820549906900983
332.08,-0.26645145642335133,-1.280788980553012,-6.156317844209841,-10.75446300247941
332.15000000000003,-0.26459188239823983,-1.271850317678166,-6.11336182416701,-10.688599961629723
332.22,-0.26274528640508565,-1.2629740377844585,-6.070705329635456,-10.622964526316554
332.29,-0.26091157786975583,-1.254159705507072,-6.028346277696732,-10.557560319981233
332.36,-0.25909066685023724,-1.2454068885193563,-5.986282599770226,-10.492390848937905
332.43,-0.2572824640322252,-1.2367151575116373,-5.944512241517873,-10.427459503803762
332.5,-0.2554868807247423,-1.2280840861701645,-5.903033162749455,-10.362769560960743
332.57,-0.25370382885578857,-1.2195132511562132,-5.861843337328463,-10.298324184046153
332.64,-0.25193322096802123,-1.2110022320853278,-5.820940753078531,-10.234126425469723
332.71,-0.25017497021446555,-1.2025506115067113,-5.780323411690423,-10.170179227954689
332.78000000000003,-0.24842899035425425,-1.194157974882757,-5.739989328629594,-10.10648542610059
332.85,-0.2466951957483982,-1.1858239105687256,-5.6999365330443,-10.04304774796551
332.92,-0.2449735013555857,-1.1775480097925608,-5.660163067674261,-9.977447957032533
332.99,-0.2432638227280111,-1.1693298666348477,-5.6206669887598775,-9.821374477064754
333.06,-0.2415660760072327,-1.1611690780089106,-5.581446365951999,-9.340043127456303
333.13,-0.23988017792005972,-1.1530652436410473,-5.542499282222234,-7.882974311693751
333.2,-0.23820604577446794,-1.145017966050905,-5.5038238337738,-3.650607487421273
333.27,-0.23654359745554332,-1.1370268505319898,-5.465418129952913,5.957081153376521
333.34000000000003,-0.23489275142145466,-1.1290915051323136,-5.4272802931607265,28.28523400447527
333.41,-0.964775011647492,-1.1212115406351748,-5.389408458765785,98.76615193254503
333.48,-3.1387634880426196,-1.1133865705400745,-5.351800775017029,99.77989219387327
333.55,-5.664521044013637,-1.1056162110437644,-5.314455402957315,99.78585750892098
333.62,-8.036169275409591,-1.0979000810214277,-5.277370516337468,99.78518455188645
333.69,-10.090229605539093,-1.0902378020079897,-5.240544301530862,99.78445740527344
333.76,-11.807440882374927,-1.0826289981795614,-5.20397495744851,99.78452079803606
333.83,-13.219797618944309,-1.0750732963350091,-5.167660695454692,99.78502629562891
333.90000000000003,-14.372480027852369,-1.0675703258776559,-5.131599739283081,99.7855197842385
333.97,-15.30975460140742,-1.0601197187971079,-5.0957903249534,99.7859974646058
334.04,-16.07051436435923,-1.0527211096512088,-5.060230700688573,99.78645981183688
334.11,-16.68746621715811,-1.0453741355481203,-5.0249191268324065,99.78690731775875
334.18,-17.18758265305898,-1.0380784361285262,-4.989853875767763,99.78734045866781
334.25,-17.592905277310383,-1.0308336535479612,-4.955033231835246,99.7877596955834
334.32,-17.921368043179925,-1.0236394324592641,-4.920455491252387,99.78816547473562
334.39,-18.187532110745313,-1.0164954199951517,-4.886118962033333,99.78855822803929
334.46,-18.403208057525994,-1.0094012657509148,-4.85202196390903,99.7889383735529
334.53000000000003,-18.577970648027396,-1.0023566217672348,-4.81816282824791,99.68745809125798
334.6,-18.71958016130305,-0.9953611425131211,-4.78453989797706,99.50721144369058
334.67,-18.83432547324532,-0.988414484868966,-4.751151527503896,99.30475961775542
334.74,-18.927302730217075,-0.9815163081097179,-4.7179960826383125,99.0768903256554
334.81,-19.00264142984977,-0.9746662738881733,-4.685071940515329,98.81876502703001
334.88,-19.063687724049803,-0.967864046218384,-4.652377489518221,98.52427931349338
334.95,-19.1131529937439,-0.9611092914591801,-4.61991112920212,98.18565623842163
335.02,-19.153234256737722,-0.9544016782978086,-4.58767127021812,97.79286414701627
335.09000000000003,-19.18571174111556,-0.9477408777336856,-4.55565633423783,97.3327879213389
335.16,-19.212027951471427,-0.9411265630622617,-4.523864753878431,96.78803149262106
335.23,-19.23335173700968,-0.9345584098590005,-4.492294972628187,96.13516053443254
335.3,-19.250630205972758,-0.9280360959634684,-4.460945444772435,95.34208338170859
335.37,-19.26463079170415,-0.9215593014635352,-4.429814635320044,94.36408919699494
335.44,-19.27597533851747,-0.9151277086796855,-4.398901019930347,93.13777560766347
335.51,-19.285167721219505,-0.9087410021494391,-4.368203084840519,91.57165077460475
335.58,-19.292616224982268,-0.9023988686118802,-4.337719326793439,89.53154287691734
335.65000000000003,-19.29865167956011,-0.8961009969922943,-4.307448252966,86.81815520892887
335.72,-19.303542153285413,-0.8898470783869126,-4.277388380897873,83.133672362333
335.79,-19.30750485948146,-0.8836368060477624,-4.247538238420749,78.03620544485905
335.86,-19.310715804121134,-0.8774698753676241,-4.217896363587999,71.2297691638632
335.93,-19.3133176032372,-0.8713459838650915,-4.188461304604821,64.55357238205575
336.0,-19.315425817298685,-0.8652648311697381,-4.1592316197588115,58.37628622183443
336.07,-19.31713408389831,-0.8592261190073853,-4.130205877350995,52.66058337368838
336.14,-19.318518276722298,-0.8532295511854748,-4.101382655627298,47.37193387026552
336.21,-19.319639875525663,-0.847274833578542,-4.072760542710459,42.47839497027829
336.28000000000003,-19.32054869679239,-0.841361674113791,-4.044338136532384,37.950416874952104
336.35,-19.321285106364492,-0.8354897827567708,-4.016114044766939,33.76066307878785
336.42,-19.321881806215803,-0.8296588714971499,-3.988086884763177,29.883844247637118
336.49,-19.320685524823205,-0.8238686543345924,-3.960255283479,26.296564601314007
336.56,-19.315769939264683,-0.818118847264731,-3.9326178774152494,22.977179855733695
336.63,-19.3078694904245,-0.8124091682652376,-3.905173312550228,19.905665851376174
336.7,-19.297552656539995,-0.8067393372819923,-3.87792024427465,17.063497061184574
336.77,-19.285248765743376,-0.8011090762153485,-3.85085733732701,14.433534232246565
336.84000000000003,-19.27128378613914,-0.7955181089064937,-3.823983265729381,11.999920472166133
336.91,-19.255906414816007,-0.7899661611239046,-3.797296712723627,9.747985143272487
336.98,-19.23930722164648,-0.7844529605498982,-3.770796370708036,7.664154976066055
337.05,-19.22163278751476,-0.7789782367672761,-3.7444809411743702,5.7358718578751935
337.12,-19.20299621141533,-0.7735417212460612,-3.718349134645324,3.951516793874559
337.19,-19.183484966792264,-0.7681431473303287,-3.6923996706123994,2.312194350454975
337.26,-19.163166810892864,-0.7627822502251269,-3.6666312774741856,0.8221877350461126
337.33,-19.14209425550407,-0.7574587669834909,-3.6410426924750507,-0.532079920772996
337.40000000000003,-19.12030796851948,-0.7521724364935463,-3.615632661644231,-1.7631206339369196
337.47,-19.097839376412164,-0.7469229994657018,-3.5903999397353257,-2.8823375181131015
337.54,-19.07471266617891,-0.7417101984199341,-3.5653432901661963,-3.900096093389327
337.61,-19.05094633356159,-0.7365337776731579,-3.5404614849592546,-4.8257986052610775
337.68,-19.026554386673915,-0.7313934833266865,-3.515753304682152,-5.667958697943885
337.75,-19.001547286583236,-0.7262890632537794,-3.491217538388864,-6.434274547419946
337.82,-18.975932686101572,-0.7212202670872759,-3.46685298356116,-7.1316991514263695
337.89,-18.94971601302597,-0.716186846207316,-3.4426584460504666,-7.766506927716802
337.96,-18.922900932904238,-0.7111885537291461,-3.418632740020116,-8.344356115178057
338.03000000000003,-18.895489718059604,-0.7062251444910113,-3.3947746878879785,-8.87034672745492
338.1,-18.867483543343166,-0.7012963750421299,-3.3710831202694793,-9.349073994497646
338.17,-18.838882724356807,-0.6964020036307539,-3.347556875920993,-9.784677359345812
338.24,-18.809686910306784,-0.6915417901923114,-3.3241948016836185,-10.180885187983161
338.31,-18.779895240920823,-0.6867154963376328,-3.3009957524273275,-10.541055409216023
338.38,-18.749506474775924,-0.6819228853412586,-3.2779585909954863,-10.868212337130192
338.45,-18.718519094782295,-0.6771637221298283,-3.2550821881497534,-11.165079946945044
338.52,-18.686931395333787,-0.6724377732705511,-3.232365422515342,-11.43411188080116
338.59000000000003,-18.65474155467882,-0.6677448069597574,-3.2098071805266493,-11.677518456871042
338.66,-18.621947695322362,-0.6630845930115287,-3.187406356373255,-11.897290945973669
338.73,-18.588547934689537,-0.658456902846408,-3.1651618519462774,-12.095223366711048
338.8,-18.55454042782714,-0.653861509480189,-3.1430725767850944,-12.272932034596394
338.87,-18.51992340356212,-0.6492981875127826,-3.121137448024422,-12.431873083857718
338.94,-18.484695195254666,-0.6447667131171627,-3.099355390341745,-12.573358163404006
339.01,-18.448854267060383,-0.6402668640283873,-3.0777253359051073,-12.698568491415386
339.08,-18.41239923643927,-0.635798419532697,-3.0562462243212547,-12.808567436559311
339.15000000000003,-18.375328893508083,-0.6313611604566901,-3.0349170025841214,-12.90431177819958
339.22,-18.33764221772019,-0.6269548691565728,-3.013736625023671,-12.986661783308783
339.29,-18.29933839226679,-0.6225793295074838,-2.992704053255079,-13.05639022419771
339.36,-18.26041681652086,-0.6182343268928946,-2.971818256128261,-13.114190448664568
339.43,-18.22087711678698,-0.6139196481940823,-2.951078209677743,-13.160683602731732
339.5,-18.180719155572945,-0.6096350817796776,-2.930482897072867,-13.196425095742521
339.57,-18.139943039561143,-0.6053804174952845,-2.910031308568341,-13.221910388182868
339.64,-18.098549126426768,-0.6011554466531724,-2.8897224414551173,-13.237580174110859
339.71,-18.0565380306248,-0.596959962022041,-2.869555300011608,-13.243825022453874
339.78000000000003,-18.01391062824753,-0.5927937578168558,-2.8495288954552325,-13.240989534600226
339.85,-17.970668061037664,-0.5886566296887548,-2.8296422458942905,-13.229376069601749
339.92,-17.92681173962867,-0.5845483747150255,-2.809894376280164,-13.209248082850834
339.99,-17.882343346072958,-0.580468791389153,-2.7902843183598445,-13.18083311923789
340.06,-17.83726483570967,-0.576417679610935,-2.7708111106287854,-13.14432549747548
340.13,-17.791578438416405,-0.5723948406766688,-2.7514737982840707,-13.099888718439923
340.2,-17.7452866592834,-0.5684000772694042,-2.732271433177906,-13.047657626981326
340.27,-17.698392278743867,-0.5644331934492665,-2.7132030737714223,-12.987740353643575
340.34000000000003,-17.650898352190147,-0.5604939946438451,-2.694267785088806,-12.920220060077185
340.41,-17.60280820910243,-0.5565822876386509,-2.6754646386717247,-12.845156509583
340.48,-17.55412545171397,-0.5526978805676391,-2.6567927125340787,-12.76258748216119
340.55,-17.504853953234853,-0.5488405829037986,-2.6382510911170565,-12.674166608546606
340.62,-17.45499785565476,-0.5450102054498073,-2.619838865244493,-12.585853881782887
340.69,-17.404561567143684,-0.541206560328752,-2.601555132078541,-12.498154603030532
340.76,-17.3535497590688,-0.537429460974914,-2.5833989950756377,-12.411064520547614
340.83,-17.301967362644657,-0.5336787221246169,-2.5653695639427814,-12.324579413772664
340.90000000000003,-17.24981956523331,-0.5299541598071421,-2.5474659545940974,-12.238695092963296
340.97,-17.19711180631068,-0.5262555913357033,-2.529687289107709,-12.153407398845664
341.04,-17.143849773114802,-0.522582835298487,-2.5120326956829007,-12.068712202274304
341.11,-17.090039395991575,-0.5189357115497543,-2.4945013085975765,-11.98460540390184
341.18,-17.03568684345326,-0.5153140412010054,-2.4770922681660084,-11.90108293385816
341.25,-16.980798516964985,-0.5117176466122052,-2.4598047206968747,-11.818140751438609
341.32,-16.925381045474232,-0.5081463513830703,-2.4426378184515873,-11.735774844800803
341.39,-16.869441279698297,-0.504599980344417,-2.4255907196029045,-11.653981230669686
341.46,-16.812986286184614,-0.5010783595495693,-2.4086625881938284,-11.57275595405044
341.53000000000003,-16.756023341158805,-0.4975813162658274,-2.391852594096783,-11.49209508794893
341.6,-16.698559924175107,-0.49410867896599536,-2.375159912973077,-11.411994733099332
341.67,-16.64060371158397,-0.4906602773199679,-2.3585837262326397,-11.332451017698602
341.74,-16.582162569831407,-0.48723594218637606,-2.3421232209940346,-11.253460097147528
341.81,-16.523244548604556,-0.4838355056042909,-2.3257775900447544,-11.175018153798051
341.88,-16.46385787383793,-0.4804588007849854,-2.309546031801782,-11.09712139670657
341.95,-16.40401094059459,-0.4771056621037538,-2.293427750272426,-11.01976606139297
342.02,-16.343712305836398,-0.47377592509178795,-2.277421955015425,-10.94294840960516
342.09000000000003,-16.282970681097318,-0.4704694264281101,-2.2615278611023215,-10.866664729088802
342.16,-16.221794925073503,-0.4671860039315626,-2.2457446890790997,-10.790911333362095
342.23,-16.16019403614383,-0.463925496552853,-2.230071664928087,-10.715684561495328
342.3,-16.098177144834157,-0.4606877443666545,-2.214508020030122,-10.640980777895017
342.37,-16.035753506238372,-0.4574725885637625,-2.1990529911269814,-10.566796372092453
342.44,-15.972932492409159,-0.4542798714433047,-2.1837058202840645,-10.493127758536412
342.51,-15.909723584730942,-0.45110943640500606,-2.1684657548533357,-10.419971376389919
342.58,-15.846136366287206,-0.44796112794150833,-2.153332047436524,-10.347323689330844
342.65000000000003,-15.782180514234177,-0.4448347916307421,-2.138303955848576,-10.27518118535619
342.72,-15.717865792192324,-0.44173027412835253,-2.1233807430813614,-10.20354037658991
342.79,-15.65320204266695,-0.43864742316017874,-2.108561677267628,-10.13239779909411
342.86,-15.588199179508628,-0.43558608751478395,-2.093846031645208,-10.061750012683497
342.93,-15.522867180423969,-0.4325461170360395,-2.0792330845214693,-9.99159360074293
343.0,-15.457216079546708,-0.4295273626157599,-2.0647221192380103,-9.92192517004796
343.07,-15.39125596007878,-0.42652967618638843,-2.0503124241356083,-9.852741350588229
343.14,-15.32499694701057,-0.4235529107137356,-2.036003292519398,-9.78403879539362
343.21,-15.258449199929117,-0.4205969201897669,-2.0217940226242987,-9.715814180363024
343.28000000000003,-15.19162290592264,-0.41766155962544105,-2.0076839175806778,-9.648064204095663
343.35,-15.124528272589318,-0.41474668504359885,-1.9936722853802533,-9.580785587724826
343.42,-15.057175521157774,-0.41185215347190124,-1.97975843884223,-9.513975074753958
343.49,-14.98957487972634,-0.40897782293581625,-1.9659416955796731,-9.447629430894981
343.56,-14.921736576627687,-0.40612355245165577,-1.952221377966112,-9.381745443908784
343.63,-14.853670833924976,-0.40328920201966045,-1.9385968131023763,-9.316319923447791
343.7,-14.785387861045283,-0.4004746326171326,-1.9250673327836618,-9.251349700900537
343.77,-14.716897848555567,-0.3976797061916175,-1.911632273466823,-9.186831629238167
343.84000000000003,-14.648210962086035,-0.39490428565413194,-1.8982909762378952,-9.12276258286279
343.91,-14.579337336405365,-0.39214823487244016,-1.8850427867798383,-9.059139457457645
343.98,-14.510287069651769,-0.389411418664377,-1.8718870553405065,-8.995959169838965
344.05,-14.441070217723517,-0.38669370279121706,-1.8588231367008392,-8.93321865780954
344.12,-14.37169678883211,-0.3839949539510905,-1.845850390143272,-8.870914880013869
344.19,-14.30217673822091,-0.38131503977244485,-1.8329681794203654,-8.809044815794888
344.26,-14.2325199630516,-0.37865382880755216,-1.8201758727236566,-8.747605465052189
344.33,-14.162736297460583,-0.37601119052606174,-1.8074728426527193,-8.686593848101701
344.40000000000003,-14.092835507786916,-0.3733869953085976,-1.7948584661844451,-8.626007005536785
344.47,-14.02282728797309,-0.37078111444040124,-1.782332124642533,-8.565841998090685
344.54,-13.952721255139702,-0.3681934201050178,-1.7698932036671946,-8.506095906500311
344.61,-13.882526945334535,-0.365623785378027,-1.757541093185066,-8.44676583137131
344.68,-13.812253809456454,-0.3630720842208177,-1.7452751873793302,-8.38784889304436
344.75,-13.741911209354058,-0.3605381914744057,-1.7330948846600476,-8.329342231462702
344.82,-13.671508414098842,-0.35802198285329484,-1.7209995876346922,-8.271243006040834
344.89,-13.601054596432249,-0.3555233349393812,-1.708988703078889,-8.213548395534337
344.96,-13.530558829385802,-0.35304212517589906,-1.697061641907361,-8.156255597910835
345.03000000000003,-13.460030083073182,-0.35057823186141,-1.6852178191450713,-8.099361830222021
345.1,-13.389477221652951,-0.3481315341438335,-1.673456653898571,-8.04286432847675
345.17,-13.318909000460287,-0.34570191201451916,-1.6617775693275412,-7.986760347515142
345.24,-13.248334063305984,-0.3432892463023605,-1.6501799926165377,-7.9310471608837165
345.31,-13.177760939940693,-0.34089341866794964,-1.6386633549469285,-7.875722060711469
345.38,-13.107198043682219,-0.33851431159777295,-1.627227091469027,-7.820782357586942
345.45,-13.03665366920352,-0.33615180839844705,-1.6158706412744197,-7.766225380436204
345.52,-12.966135990478858,-0.33380579319099507,-1.604593447368486,-7.712048476401759
345.59000000000003,-12.8956530588854,-0.3314761509051632,-1.5933949566431076,-7.6582490107223435
345.66,-12.825212801457504,-0.3291627672737763,-1.5822746198495687,-7.604824366613602
345.73,-12.754823019290626,-0.3268655288271332,-1.5712318915716463,-7.551771945149624
345.8,-12.684491386091878,-0.3245843228874413,-1.5602662301988846,-7.499089165145323
345.87,-12.61422544687397,-0.3223190375632897,-1.5493770979000558,-7.446773463039642
345.94,-12.54403261678932,-0.3200695617441611,-1.5385639605968076,-7.3948222927795735
346.01,-12.473920180100903,-0.3178357850949819,-1.5278262879374913,-7.343233125704973
346.08,-12.40389528928647,-0.3156175980507102,-1.517163553271174,-7.292003450434164
346.15000000000003,-12.333964964272562,-0.3134148918109621,-1.5065752336218294,-7.241130772750308
346.22,-12.264136091794825,-0.311227558334675,-1.4960608096627113,-7.190612615488537
346.29,-12.19441542488096,-0.30905549033480806,-1.485619765690901,-7.140446518423834
346.36,-12.124809582452718,-0.30689858127308,-1.4752515896020364,-7.0906300381596505
346.43,-12.055325049043226,-0.3047567253547437,-1.4649557728652136,-7.04116074801725
346.5,-11.985968174625993,-0.30262981752339674,-1.4547318104980644,-6.992036237925767
346.57,-11.916745174551869,-0.3005177534558288,-1.444579201042007,-6.943254114312974
346.64,-11.847662129590237,-0.29842042955690445,-1.4344974465376696,-6.894811999996751
346.71,-11.778724986070765,-0.29633774295448184,-1.4244860525004832,-6.846707534077227
346.78000000000003,-11.709939556121997,-0.2942695914943673,-1.4145445278964472,-6.798938371829632
346.85,-11.64131151800311,-0.29221587373530433,-1.4046723851180603,-6.751502184597788
346.92,-11.57284641652517,-0.2901764889439984,-1.394869139960422,-6.704396659688298
346.99,-11.50454966355824,-0.2881513370901755,-1.385134311597499,-6.657619500265367
347.06,-11.436426538620779,-0.28614031884167646,-1.3754674225585553,-6.611168425246292
347.13,-11.368482189547713,-0.2841433355595842,-1.3658679987047502,-6.565041169197594
347.2,-11.300721633233673,-0.282160289293386,-1.3563355692058954,-6.519235482231778
347.27,-11.233149756447936,-0.2801910827761688,-1.3468696665173765,-6.4737491299047445
347.34000000000003,-11.165771316717613,-0.27823561941984837,-1.337469826357234,-6.428579893113817
347.41,-11.09859094327571,-0.27629380331043213,-1.3281355876834047,-6.383725567996387
347.48,-11.031613138070751,-0.2743655392033142,-1.31886649267112,-6.33918396582919
347.55,-10.96484227683469,-0.27245073251860374,-1.3096620866904636,-6.2949529129281805
347.62,-10.898282610205902,-0.27054928933648625,-1.3005219182840841,-6.251030250549023
347.69,-10.831938264904124,-0.2686611163926167,-1.291445539145064,-6.207413834788179
347.76,-10.765813244954284,-0.26678612107354477,-1.2824325040949414,-6.164101536484595
347.83,-10.69991143295619,-0.2649242114121727,-1.2734823710618852,-6.121091241121986
347.90000000000003,-10.634236591397153,-0.2630752960832439,-1.2645947010590244,-6.078380848731698
347.97,-10.568792364004706,-0.26123928439886396,-1.2557690581629248,-6.0359682737961755
348.04,-10.50358227713657,-0.2594160863040519,-1.247005009492219,-5.993851445152987
348.11,-10.438609741205216,-0.25760561237232377,-1.238302125186383,-5.952028305899448
348.18,-10.373878052134339,-0.25580777380130587,-1.2296599783846616,-5.910496813297811
348.25,-10.309390392844673,-0.25402248240837916,-1.22107814520514,-5.869254938681021
348.32,-10.245149834766687,-0.25224965062635424,-1.2125562047239629,-5.828300667359045
348.39,-10.181159339377691,-0.2504891914991757,-1.2040937389546955,-5.7876319985257645
348.46,-10.117421759761077,-0.24874101867765747,-1.1956903328278325,-5.747246945166431
348.53000000000003,-10.05393984218535,-0.2470050464152474,-1.1873455741704455,-5.707143533965668
348.6,-9.990668539485341,-0.24528118956382128,-1.179059053685974,-5.667319805216045
348.67,-9.862530380966462,-0.24356936356950648,-1.1708303649341587,-5.62777381272719
348.74,-9.466487791297787,-0.2418694844685347,-1.162659104311113,-5.588503623735449
348.81,-8.262824921371214,-0.2401814688831236,-1.1545448710295332,-5.5495073188141095
348.88,-4.73146645563915,-0.23850523401738724,-1.1464872670990474,-5.510782991784143
348.95,4.1473284864543825,-0.23684069765327473,-1.1384858973067016,-5.472328749625506
349.02,17.942986057130582,-0.2351877781465379,-1.1305403691975802,-5.43414271238897
349.09000000000003,97.23773622416202,-0.7399622040829481,-1.1226502930555646,-5.39622301310849
349.16,99.77008959191306,-2.788317619652659,-1.114815281884223,-5.358567797714101
349.23,99.78591927902387,-5.306339962996752,-1.107034951387833,-5.32117522494535
349.3,99.7853147492137,-7.715222030315671,-1.0993089199525414,-5.284043466265251
349.37,99.78458950434911,-9.817819058415648,-1.0916368086276493,-5.247170705774766
349.44,99.78443719677384,-11.581805666412357,-1.0840182411070305,-5.210555140127812
349.51,99.78493982580677,-13.03502947348181,-1.07645284371068,-5.17419497844678
349.58,99.78543604730207,-14.221998496556852,-1.068940245366391,-5.138088442238577
349.65000000000003,99.78591641525686,-15.187517801025388,-1.0614800775915565,-5.102233765311185
349.72,99.78638136415182,-15.971346696541561,-1.054071974475104,-5.066629193690725
349.79,99.78683138824633,-16.607063583264605,-1.0467155726595483,-5.031272985539035
349.86,99.78726696651246,-17.12241389597656,-1.0394105113231773,-4.996163411071766
349.93,99.78768856256205,-17.54009186655151,-1.0321564321623553,-4.961298752476963
350.0,99.78809662513459,-17.878570664067066,-1.0249529793739554,-4.926677303834167
350.07,99.78849158857383,-18.15285249266211,-1.0177997996379091,-4.892297371034011
350.14,99.78887387328936,-18.375106945259642,-1.0106965420998828,-4.858157271698314
350.21,99.71668486556932,-18.55520035025713,-1.00364285835407,-4.824255335100674
350.28000000000003,99.5407041751377,-18.70112950283966,-0.9966384024261076,-4.790589902087554
350.35,99.34233076346374,-18.819375033054484,-0.989682830756109,-4.757159324999855
350.42,99.11928199972952,-18.915188507761638,-0.9827758021818167,-4.723961967594995
350.49,98.8669169306063,-18.992825378486664,-0.9759169779218715,-4.690996204969455
350.56,98.57938024847,-19.055733863955055,-0.969106021559199,-4.658260423481819
350.63,98.24922786081909,-19.1067080520716,-0.9623425990245117,-4.625753020676302
350.7,97.8668792857518,-19.148011978697227,-0.9556263785799263,-4.593472405206751
350.77,97.41983993816855,-19.18148017661299,-0.948957030802695,-4.561416996761125
350.84000000000003,96.89158043582977,-19.208599153264235,-0.9423342285690502,-4.529585225986458
350.91,96.25989651369596,-19.230573413074364,-0.9357576470381633,-4.497975534414289
350.98,95.49447127961469,-19.2483789554332,-0.9292269636362127,-4.466586374386567
351.05,94.55319704581113,-19.262806623939092,-0.9227418580405654,-4.435416208982018
351.12,93.37654979972834,-19.27449723203129,-0.9163020121640673,-4.404463511943001
351.19,91.87889458269744,-19.283970025030403,-0.9099071101394443,-4.373726767602796
351.26,89.93498516844625,-19.29164574269746,-0.9035568383038111,-4.343204470813387
351.33,87.35913537089183,-19.29786530662755,-0.8972508851832891,-4.312895126873683
351.40000000000003,83.87396306486134,-19.302904962479847,-0.8909889414777308,-4.282797251458211
351.47,79.06681104487294,-19.306988549591065,-0.8847707000455509,-4.252909370546255
351.54,72.46860405472789,-19.31029744293237,-0.878595855888663,-4.223230020351455
351.61,65.69982676877521,-19.312978608986835,-0.8724641061375229,-4.193757747251861
351.68,59.43688704327759,-19.31515113335366,-0.8663751500362739,-4.164491107720426
351.75,53.64193842770272,-19.31691151000636,-0.8603286889279971,-4.135428668255957
351.82,48.27997081093038,-19.318337927130433,-0.8543244262400648,-4.106569005314506
351.89,43.3185973663328,-19.319493739898515,-0.8483620674695951,-4.0779107052411945
351.96,38.727857551846206,-19.32043028442838,-0.8424413201690087,-4.049452364202504
352.03000000000003,34.480034949865235,-19.3211891579074,-0.8365618939316865,-4.021192588118976
352.1,30.549488824319756,-19.32180406614986,-0.830723500377726,-3.993129992598364
352.17,26.912498357718437,-19.321232961982957,-0.8249258531397993,-3.9652632028692225
352.24,23.547118609816415,-19.31694908382174,-0.8191686678491081,-3.9375908537149127
352.31,20.433047312393263,-19.30955565440395,-0.8134516621214364,-3.910111589408051
352.38,17.551501681880897,-19.299651988626305,-0.8077745555433024,-3.882824063645378
352.45,14.885104493688946,-19.287690231570004,-0.8021370696582045,-3.8557269394830564
352.52,12.417778719436209,-19.27401334530954,-0.7965389279529659,-3.8288188892723873
352.59000000000003,10.134650081276465,-19.258882764413297,-0.7909798558441721,-3.802098594595951
352.66,8.021956926443456,-19.24249866441344,-0.7854595806647044,-3.7755647462041626
352.73,6.066966870344129,-19.22501491284047,-0.7799778316503672,-3.7492160439522455
352.8,4.257899698288835,-19.206550167519136,-0.7745343399266079,-3.7230511967376203
352.87,2.5916032542325578,-19.187196165603673,-0.7691288384953305,-3.6970689224376994
352.94,1.0761226501080938,-19.167023951544117,-0.7637610622218002,-3.6712679478480985
353.01,-0.3012780257437563,-19.146088583816372,-0.7584307478216403,-3.6456470086212502
353.08,-1.5533146320833675,-19.124432712291732,-0.7531376338479188,-3.6202048492054226
353.15000000000003,-2.6915820270181805,-19.102089312404765,-0.7478814606783256,-3.5949402227841425
353.22,-3.7266244996777553,-19.07908378628783,-0.7426619705024402,-3.569851891216019
353.29,-4.668009776124734,-19.055435586096287,-0.7374789073090857,-3.5449386249749644
353.36,-5.524403789469333,-19.031159474795004,-0.732332016873774,-3.520199203090809
353.43,-6.303644197972232,-19.006266510461742,-0.727221046746236,-3.4956324130903136
353.5,-7.012811254259738,-18.980764818685145,-0.7221457462380407,-3.471237050938573
353.57,-7.6582951052490795,-18.9546602017612,-0.7171058664102996,-3.4470119209808043
353.64,-8.245858963529392,-18.927956621600124,-0.7121011600614575,-3.4229558358845296
353.71,-8.780697860175698,-18.90065658445173,-0.7071313817151682,-3.399067616582137
353.78000000000003,-9.267492885809302,-18.872761448952588,-0.7021962876082544,-3.375346092213827
353.85,-9.710460967180492,-18.84427167401937,-0.6972956356787523,-3.3517901000709434
353.92,-10.113400323614952,-18.815187019342236,-0.6924291855540397,-3.3283984855396733
353.99,-10.47973181172202,-18.78550670836396,-0.6875966985390459,-3.3051701020451336
354.06,-10.812536406039744,-18.75522956143888,-0.6827979376045453,-3.2821038109958236
354.13,-11.114589084244242,-18.724354105183867,-0.6780326673755311,-3.2591984817284536
354.2,-11.388389393195185,-18.692878662737854,-0.6733006541196715,-3.2364529914531435
354.27,-11.636188970286648,-18.660801428643705,-0.6686016657358463,-3.2138662251989847
354.34000000000003,-11.860016286266335,-18.628120531287493,-0.6639354717427619,-3.1914370757599713
354.41,-12.061698863095716,-18.594834085222985,-0.6593018432676478,-3.169164443641295
354.48,-12.242883205202995,-18.560940235233815,-0.6547005530350317,-3.147047237005998
354.55,-12.405052665845178,-18.52643719361258,-0.6501313753555903,-3.125084371621984
354.62,-12.549543453122467,-18.49132327184181,-0.6455940861150821,-3.103274770809392
354.69,-12.677558963098063,-18.45559690762893,-0.641088462763354,-3.0816173653883183
354.76,-12.790182610893693,-18.419256688062738,-0.6366142843034263,-3.0601110936268947
354.83,-12.888389314835733,-18.38230136951189,-0.6321713312806535,-3.038754901189715
354.90000000000003,-12.973055773888534,-18.344729894768463,-0.6277593857719601,-3.01754774108661
354.97,-13.044969664823277,-18.306541407845806,-0.6233782313751529,-2.9964885736217703
355.04,-13.104837872866733,-18.26773526676431,-0.6190276531983064,-2.9755763663432133
355.11,-13.153293857950251,-18.22831105459807,-0.6147074378492233,-2.9548100939925876
355.18,-13.190904248102767,-18.188268589006487,-0.610417373424968,-2.9341887384553225
355.25,-13.218174741953025,-18.147607930435168,-0.6061572495014731,-2.913711288711114
355.32,-13.235555393664665,-18.106329389138367,-0.6019268571232191,-2.8933767407847433
355.39,-13.243445345857248,-18.064433531149362,-0.5977259887929854,-2.873184097697234
355.46,-13.24219706909799,-18.021921183303803,-0.593554438461673,-2.853132369417337
355.53000000000003,-13.232120160315278,-17.97879343740402,-0.5894120015181984,-2.8332205728133455
355.6,-13.213484746919898,-17.93505165359815,-0.5852984747794577,-2.8134477316052395
355.67,-13.186524538461127,-17.890697463036663,-0.5812136564803615,-2.7938128763171535
355.74,-13.151439563233598,-17.845732769859445,-0.577157346263938,-2.7743150442301685
355.81,-13.10839862333323,-17.8001597525591,-0.5731293451715064,-2.7549532793354254
355.88,-13.057541498186621,-17.753980864759992,-0.5691294556329186,-2.735726632287557
355.95,-12.998980923502856,-17.707198835447475,-0.565157481456868,-2.7166341603584385
356.02,-12.93280436987833,-17.65981666867774,-0.5612132278212677,-2.6976749273912546
356.09000000000003,-12.859075642887287,-17.611837642795436,-0.5572965012636946,-2.6788480037548736
356.16,-12.777836324379393,-17.56326530918354,-0.5534071096718999,-2.660152466298543
356.23,-12.689966088518,-17.51410349056783,-0.549544862274387,-2.6415873983068843
356.3,-12.601543585950273,-17.464356278896627,-0.5457095696310545,-2.6231518894552015
356.37,-12.513735293015408,-17.4140280328151,-0.541901043623904,-2.6048450357650945
356.44,-12.426536952365826,-17.36312337475237,-0.538119097447814,-2.586665939560375
356.51,-12.339944337899734,-17.311647187638783,-0.5343635456013771,-2.5686137094232793
356.58,-12.253953254397809,-17.259604611270177,-0.5306342038778011,-2.550687460150993
356.65000000000003,-12.168559537170786,-17.207001038335232,-0.5269308893558753,-2.53288631271246
356.72,-12.083759051717504,-17.153842110121907,-0.5232534203909968,-2.5152093942054967
356.79,-11.99954769339293,-17.100133711918446,-0.5196016166062624,-2.4976558378141918
356.86,-11.915921387085685,-17.045881968124338,-0.515975298883621,-2.4802247827666086
356.93,-11.832876086904697,-16.991093237086442,-0.5123742893550884,-2.462915374292767
357.0,-11.750407775874516,-16.93577410567527,-0.5087984113940228,-2.4457267635829236
357.07,-11.668512465638951,-16.879931383616523,-0.5052474896064617,-2.4286581077461262
357.14,-11.587186196172643,-16.82357209759264,-0.5017213498225194,-2.411708569769066
357.21,-11.506425035500182,-16.76670348512938,-0.4982198190878439,-2.394877318475202
357.28000000000003,-11.426225079422514,-16.709332988282007,-0.49474272565513416,-2.3781635284841727
357.35,-11.346582451250216,-16.651468247135895,-0.4912898989757156,-2.3615663801714826
357.42,-11.267493301543423,-16.593117093136186,-0.48786116969117554,-2.3450850596284694
357.49,-11.188953807858057,-16.534287542260966,-0.4844563696250561,-2.328718758622544
357.56,-11.110960174498091,-16.47498778805242,-0.4810753317746055,-2.312466674557706
357.63,-11.033508632273607,-16.415226194520297,-0.47771789030258666,-2.296328010435326
357.7,-10.95659543826435,-16.355011288931767,-0.47438388052914343,-2.2803019748152074
357.77,-10.880216875588584,-16.294351754501786,-0.47107313892372304,-2.2643877817769082
357.84000000000003,-10.804369253176992,-16.23325642299769,-0.4677855030970554,-2.2485846508813307
357.91,-10.729048905551396,-16.171734267271667,-0.46452081179318794,-2.2328918071325785
357.98,-10.65425219260811,-16.10979439373451,-0.46127890488157647,-2.2173084809400736
358.05,-10.579975499405704,-16.047446034783775,-0.4580596233492305,-2.201833908080938
358.12,-10.506215235957013,-15.98469854119922,-0.4548628092929144,-2.1864673296626305
358.19,-10.432967837025185,-15.921561374518113,-0.4516883059114023,-2.1712079920858445
358.26,-10.360229761923604,-15.858044099402704,-0.4485359574977872,-2.1560551470076605
358.33,-10.287997494319557,-15.794156376011808,-0.4454056094318436,-2.1410080513049556
358.40000000000003,-10.216267542041416,-15.729907952388128,-0.4422971081724439,-2.1260659670380586
358.47,-10.145036436889262,-15.665308656872549,-0.43921030125002714,-2.111228161414664
358.54,-10.074300734448762,-15.60036839055633,-0.43614503725912057,-2.096493906753993
358.61,-10.004057013908186,-15.535097119781698,-0.4331011658509136,-2.0818624804511976
358.68,-9.934301877878417,-15.469504868700904,-0.43007853772588345,-2.067333164942017
358.75,-9.865031952215858,-15.403601711903516,-0.4270770046264717,-2.0529052476676735
358.82,-9.796243885848094,-15.337397767121185,-0.42409641932981296,-2.038578021040014
358.89,-9.727934350602208,-15.270903188018773,-0.42113663564051346,-2.024350782406892
358.96,-9.660100041035657,-15.204128157080262,-0.4181975083834806,-2.0102228340177883
359.03000000000003,-9.592737674269578,-15.137082878597479,-0.4152788933968022,-1.9961934829896708
359.1,-9.525843989824475,-15.06977757176915,-0.4123806475246753,-1.9822620412730871
359.17,-9.459415749458138,-15.002222463917462,-0.4095026286103847,-1.9684278256184973
359.24,-9.39344973700576,-14.93442778382879,-0.4066446954893307,-1.9546901575428337
359.31,-9.327942758222134,-14.866403755224823,-0.4038067079821044,-1.9410483632962985
359.38,-9.26289164062589,-14.79816059036993,-0.4009885268876128,-1.9275017738293854
359.45,-9.198293233345636,-14.729708483820117,-0.39819001397625065,-1.914049724760133
359.52,-9.134144406968,-14.661057606318492,-0.3954110319831206,-1.9006915563416056
359.59000000000003,-9.070442053387469,-14.592218098841814,-0.3926514446013007,-1.8874266134295965
359.66,-9.007183085657958,-14.52320006680214,-0.38991111647515825,-1.8742542454505566
359.73,-8.94436443784607,-14.454013574407314,-0.3871899131937113,-1.8611738063697463
359.8,-8.88198306488598,-14.384668639183515,-0.3844877012840356,-1.8481846546596057
359.87,-8.820035942435858,-14.315175226662795,-0.3818043482047178,-1.8352861532683473
359.94,-8.75852006673585,-14.24554324523801,-0.37913972233935483,-1.8224776695887634
360.01,-8.69743245446749,-14.17578254118734,-0.37649369299009783,-1.809758575427252
360.08,-8.636770142614544,-14.105902893870045,-0.373866130371242,-1.7971282469730552
360.15000000000003,-8.57653018832522,-14.035914011094896,-0.3712569056028604,-1.7845860647677134
360.22,-8.516709668775722,-13.965825524662282,-0.3686658907044825,-1.7721314136747308
360.29,-8.457305681035077,-13.895646986080683,-0.3660929585888173,-1.7597636828494507
360.36,-8.398315341931228,-13.825387862457896,-0.3635379830555193,-1.747482265709141
360.43,-8.339735787918347,-13.755057532567047,-0.3610008387849989,-1.7352865599032836
360.5,-8.281564174945297,-13.68466528308719,-0.3584814013322754,-1.723175967284077
360.57,-8.22379767832529,-13.614220305017923,-0.35597954712087315,-1.7111498938771368
360.64,-8.166433492606629,-13.54373169026727,-0.3534951534367602,-1.6992077498524036
360.71,-8.109468831444538,-13.473208428411725,-0.3510280984223295,-1.6873489494952518
360.78000000000003,-8.05290092747407,-13.4026594036272,-0.3485782610704216,-1.6755729111777986
360.85,-7.9967270321840385,-13.332093391789334,-0.34614552121838954,-1.6638790573304136
360.92,-7.940944415791947,-13.261519057741367,-0.34372975954220514,-1.652266814413425
360.99,-7.885550367119922,-13.190944952727685,-0.3413308575506059,-1.6407356128890216
361.06,-7.830542193471593,-13.120379511990826,-0.33894869757928336,-1.6292848871933534
361.13,-7.775917220509904,-13.049831052529647,-0.33658316278511197,-1.617914075708823
361.2,-7.721672792135868,-12.979307771016117,-0.3342341371404175,-1.60662262073657
361.27,-7.667806270368196,-12.908817741868107,-0.33190150542728664,-1.595409968469147
361.34000000000003,-7.614315035223824,-12.838368915475353,-0.32958515323191506,-1.584275568963387
361.41,-7.561196484599286,-12.767969116575646,-0.3272849669389961,-1.5732188761134571
361.48,-7.508448034152946,-12.69762604277823,-0.3250008337261476,-1.5622393476241005
361.55,-7.456067117188059,-12.627347263231218,-0.32273264155837805,-1.551336444984064
361.62,-7.404051184536638,-12.557140217429748,-0.3204802791825919,-1.5405096334397128
361.69,-7.3523977044441295,-12.487012214161554,-0.3182436361221322,-1.5297583819688234
361.76,-7.301104162454873,-12.416970430586536,-0.31602260267136195,-1.5190821632545657
361.83,-7.250168061298338,-12.347021911446792,-0.3138170698902833,-1.5084804536596605
361.90000000000003,-7.199586920776115,-12.277173568403603,-0.3116269295991939,-1.4979527332007188
361.97,-7.149358277649666,-12.207432179497756,-0.3094520743733808,-1.4874984855227602
362.04,-7.099479685528805,-12.137804388729577,-0.3072923975378516,-1.4771171978739082
362.11,-7.049948714760911,-12.068296705754989,-0.30514779316210205,-1.4668083610802598
362.18,-7.000762952320862,-11.998915505693935,-0.3030181560549201,-1.4565714695209335
362.25,-6.951920001701674,-11.929667029047435,-0.30090338175922654,-1.4464060211032865
362.32,-6.903417482805836,-11.86055738171962,-0.2988033665469513,-1.4363115172383092
362.39,-6.855253031837346,-11.791592535140945,-0.29671800741394583,-1.4262874628161863
362.46,-6.807424301194421,-11.722778326488992,-0.2946472020749309,-1.4163333661820314
362.53000000000003,-6.759928959362875,-11.654120459003089,-0.29259084895847925,-1.4064487391117892
362.6,-6.712764690810192,-11.58562450238912,-0.29054884720203406,-1.3966330967883052
362.67,-6.665929195880221,-11.517295893310878,-0.28852109664696163,-1.3868859577775619
362.74,-6.619420190688553,-11.449139935964357,-0.2865074978336381,-1.3772068440050813
362.81,-6.573235407018533,-11.3811618027314,-0.284507951996572,-1.3675952807324916
362.88,-6.527372592217914,-11.313366534909147,-0.28252236105955897,-1.3580507965342554
362.95,-6.481829509096141,-11.245759043511855,-0.2805506276308721,-1.3485729232745618
363.02,-6.436603935822273,-11.17834411014159,-0.278592654998484,-1.3391611960843797
363.09000000000003,-6.391693665823518,-11.111126387924426,-0.2766483471253241,-1.3298151533386682
363.16,-6.347096507684394,-11.044110402508808,-0.2747176086445673,-1.3205343366337492
363.23,-6.302810285046495,-10.97730055312283,-0.27280034485495686,-1.311318290764834
363.3,-6.258832836508873,-10.910701113687164,-0.2708964617161591,-1.3021665637037103
363.37,-6.215162015529015,-10.844316233980544,-0.26900586584415104,-1.2930787065765812
363.44,-6.171795690324424,-10.778149940854686,-0.2671284645066396,-1.2840542736420602
363.51,-6.128731743774795,-10.712206139495631,-0.26526416561851357,-1.2750928222693194
363.58,-6.085968073324776,-10.646488614728579,-0.2634128777373268,-1.2661939129163902
363.65000000000003,-6.043502590887321,-10.581001032363305,-0.26157451005881277,-1.257357109108613
363.72,-6.001333222747622,-10.51574694057741,-0.2597489724124311,-1.2485819774172418
363.79,-5.95945790946762,-10.450729771334595,-0.2579361752569446,-1.2398680874381907
363.86,-5.91787460579109,-10.385952841835387,-0.2561360296760273,-1.231215011770936
363.93,-5.876581280549302,-10.321419355997653,-0.2543484473739029,-1.2226223259975606
364.0,-5.83557591656724,-10.257132405964462,-0.25257334067101467,-1.214089608661946
364.07,-5.794856510570403,-10.193094973636827,-0.25081062249972413,-1.2056164412491077
364.14,-5.7544210730921455,-10.129309932228956,-0.2490602064000409,-1.1972024081646782
364.21,-5.714267628381595,-10.065780047843791,-0.24732200651538164,-1.1888470967145282
364.28000000000003,-5.674394214312113,-10.002507981066534,-0.2455959375883591,-1.1805500970845333
364.35,-5.634798882290314,-9.898262977811488,-0.2438819149566,-1.1723110023204815
364.42,-5.595479697165631,-9.576424232987012,-0.24217985454859275,-1.164129408308119
364.49,-5.556434737140432,-8.594393499065607,-0.2404896728795635,-1.1560049137533357
364.56,-5.517662093680668,-5.686666265423385,-0.23881128704738144,-1.1479371201624893
364.63,-5.479159871427079,2.1966124779875305,-0.23714461472849271,-1.1399256318228665
364.7,-5.440926188106928,12.844481446221044,-0.235489574173882,-1.131970055783281
364.77,-5.402959174446269,93.36640461752717,-0.5492357107140748,-1.1240700018348038
364.84000000000003,-5.36525697408275,99.74526272714601,-2.4462725590963834,-1.1162250824916318
364.91,-5.327817743478953,99.78587708329707,-4.9453357829714015,-1.1084349129720874
364.98,-5.29063965183625,99.78544111033246,-7.387780979089266,-1.1006991111797508
365.05,-5.253720881009195,99.78471866784948,-9.538415382803638,-1.0930172976847243
365.12,-5.217059625420426,99.78435390713886,-11.349810028791081,-1.0853890957050272
365.19,-5.180654091976104,99.7848454089011,-12.844832509530605,-1.0778141310881195
365.26,-5.144502499981856,99.78534455488605,-14.067009483230834,-1.070292032292556
365.33,-5.108603081059238,99.78582785888274,-15.06158579027069,-1.0628224303697669
365.40000000000003,-5.072954079062716,99.7862956504078,-15.869167898272453,-1.0554049589459669
365.47,-5.0375537499971506,99.78674842591187,-16.524214341681898,-1.0480392542041874
365.54,-5.0024003619357895,99.78718666728705,-17.055260000234,-1.0407249548664383
365.61,-4.967492194938774,99.78761084097768,-17.48566884527586,-1.0334617021759904
365.68,-4.932827540972142,99.78802139846502,-17.834468600968286,-1.0262491398797848
365.75,-4.898404703827337,99.78841877674678,-18.11711552612941,-1.0190869142109598
365.82,-4.864221999041211,99.78880339880135,-18.346149001684225,-1.0119746738715067
365.89,-4.8302777538165325,99.74466551133696,-18.53173574040604,-1.00491207001504
365.96,-4.796570306942976,99.57429468967239,-18.68211623735569,-0.9978987562296917
366.03000000000003,-4.763098008718618,99.3799891338787,-18.8039687123659,-0.990934388521123
366.1,-4.7298592208719175,99.16172465706379,-18.90270488730515,-0.9840186252956561
366.17,-4.696852316484179,98.91506703809672,-18.98271000635235,-0.9771511273435215
366.24,-4.6640756799125125,98.63440358835972,-19.047537466562446,-0.9703315578222244
366.31,-4.631527706713263,98.31261336252163,-19.100066584461498,-0.9635595822400249
366.38,-4.59920680356593,97.94055278601839,-19.142630457404078,-0.9568348684395357
366.45,-4.567111388197568,97.5063265841038,-19.177119578721253,-0.9501570865814319
366.52,-4.535239889307656,96.99424007491427,-19.20506580046402,-0.9435259091282765
366.59000000000003,-4.503590746493446,96.38327021315226,-19.227710369499807,-0.9369410108284568
366.66,-4.472162410175784,95.6447993688715,-19.246059057340307,-0.9304020687002347
366.73,-4.4409533415253994,94.73920500139354,-19.260926831686955,-0.9239087620159065
366.8,-4.409962012389658,93.61065569934772,-19.27297405353053,-0.9174607722860748
366.87,-4.3791869052197905,92.17908073274015,-19.282735807399185,-0.9110577832440283
366.94,-4.3486265129985755,90.32770369265073,-19.29064566742151,-0.9046994808302325
367.01,-4.318279339168486,87.88376409319666,-19.297054954764462,-0.8983855531769271
367.08,-4.2881438975603,84.58937318727612,-19.302248341765832,-0.8921156905928315
367.15000000000003,-4.258218712322156,80.06010677123196,-19.306456495823298,-0.8858895855479568
367.22,-4.228502317849075,73.75059272674481,-19.309866324623552,-0.8797069326585238
367.29,-4.198993258712925,66.88600275440058,-19.312629277758592,-0.8735674286719867
367.36,-4.169690089592844,60.534419860810765,-19.314868073449865,-0.8674707724521594
367.43,-4.140591375206106,54.65746019681933,-19.316682149151514,-0.8614166649644486
367.5,-4.111695690239426,49.21961662948159,-19.318152078124516,-0.8554048092611868
367.57,-4.083001619280725,44.18804264351876,-19.319343148146395,-0.8494349104670699
367.64,-4.054507756751319,39.53235252823194,-19.320308261307,-0.8435066757646957
367.71,-4.026212706838552,35.22443661714782,-19.321090283686598,-0.837619814380202
367.78000000000003,-3.998115083428877,31.238290441545256,-19.321723949278518,-0.8317740375690069
367.85,-3.9702135100413494,27.54985674568089,-19.321654021762907,-0.8259690586016476
367.92,-3.9425066197615717,24.13687939155281,-19.318031165209792,-0.820204592749718
367.99,-3.9149930551760583,20.978768254929005,-19.311166845018484,-0.8144803572719039
368.06,-3.88767146830703,18.056474282597243,-19.301693112473135,-0.8087960714001172
368.13,-3.860540520547636,15.352373943802524,-19.29008630400169,-0.803151456325725
368.2,-3.833598882597592,12.850162367030814,-19.276707376765906,-0.797546235185876
368.27,-3.806845234399252,10.534754507045037,-19.261831236861315,-0.7919801330499218
368.34000000000003,-3.780278265074083,8.39219373672414,-19.245668207166922,-0.7864528769059325
368.41,-3.753896672859568,6.40956730411418,-19.228379844094558,-0.7809641956473079
368.48,-3.727699165046519,4.574928137463446,-19.210090664798283,-0.7755138200594804
368.55,-3.7016844579168016,2.8816315158341346,-19.190896895964563,-0.7701014828067119
368.62,-3.6758512766814695,1.3397256595926796,-19.17087303992542,-0.7647269184189817
368.69,-3.6501983554193074,-0.06167595165392348,-19.15007683156986,-0.7593898632789663
368.76,-3.624724437015778,-1.3354988541820851,-19.128553001880984,-0.7540900556091112
368.83,-3.5994282731023715,-2.4935355212541275,-19.106336151415007,-0.7488272354587912
368.90000000000003,-3.57430862399636,-3.54651477149027,-19.08345295625333,-0.743601144691561
368.97,-3.5493642586409453,-4.5041753604921695,-19.05992387061207,-0.7384115269724952
369.04,-3.524593954545805,-5.375340780775291,-19.035764447910235,-0.7332581277556156
369.11,-3.4999964977280342,-6.167993124101902,-19.010986371138294,-0.7281406942714073
369.18,-3.475570682653478,-6.889344508745415,-18.985598260631058,-0.7230589755144208
369.25,-3.4513153121784534,-7.5459050743684575,-18.959606310560496,-0.7180127222309618
369.32,-3.4272291974918585,-8.143546927351885,-18.933014793004507,-0.7130016869068663
369.39,-3.4033111580576696,-8.687563703715334,-18.9058264591542,-0.7080256237553603
369.46,-3.379560021557817,-9.182725625419078,-18.878042860256055,-0.7030842887050058
369.53000000000003,-3.355974623835447,-9.633330075454047,-18.849664605639084,-0.6981774393877294
369.6,-3.3325538088385573,-10.043247821204695,-18.82069157120732,-0.6933048351269352
369.67,-3.309296428564014,-10.41596508493142,-18.791123068760683,-0.6884662369257006
369.74,-3.2862013430019394,-10.754621703454808,-18.760957984203554,-0.6836614074550542
369.81,-3.263267420080474,-11.062045642983191,-18.73019489093432,-0.6788901110423355
369.88,-3.240493535610906,-11.340784144761685,-18.69883214334905,-0.6741521136596367
369.95,-3.217878573233175,-11.593131776886455,-18.666867954341118,-0.669447182912323
370.02,-3.195421424361731,-11.821155660316073,-18.634300459862455,-0.664775088027636
370.09000000000003,-3.173120988131768,-12.026718125160194,-18.601127772976376,-0.6601355998433741
370.16,-3.150976171345811,-12.211497038480461,-18.567348029334347,-0.6555284907966529
370.23,-3.1289858884206665,-12.377004028386052,-18.532959425618902,-0.650953534912744
370.3,-3.1071490613347286,-12.52460081207853,-18.49796025218726,-0.6464105077939918
370.37,-3.0854646195756392,-12.655513818359681,-18.462348920907132,-0.6418991866088073
370.44,-3.063931500088305,-12.770847278417683,-18.426123988983488,-0.6374193500807388
370.51,-3.0425486472232612,-12.871594942754056,-18.3892841794216,-0.6329707784776195
370.58,-3.0213150126853816,-12.958650567094102,-18.35182839864945,-0.628553253600789
370.65000000000003,-3.0002295554829446,-13.032817296141612,-18.313755751724532,-0.6241665587743924
370.72,-2.9792912418770334,-13.094816061138227,-18.275065555471578,-0.6198104788347529
370.79,-2.9584990453312856,-13.14529309537034,-18.23575734983452,-0.6154848001198181
370.86,-2.9378519464619774,-13.184826661003937,-18.195830907674978,-0.61118931045868
370.93,-2.917348932988451,-13.213933070873082,-18.155286243208447,-0.6069237991611697
371.0,-2.8969889996838756,-13.233072080041628,-18.114123619235908,-0.6026880570075233
371.07,-2.8767711483263403,-13.242651714034759,-18.072343553301625,-0.5984818762381192
371.14,-2.856694387650285,-13.243032593528788,-18.02994682288581,-0.5943050505432895
371.21,-2.836757733298254,-13.234531808925999,-17.986934469723106,-0.5901573750531997
371.28000000000003,-2.8169602077729836,-13.217426392560153,-17.943307803323062,-0.5860386463278009
371.35,-2.79730084038981,-13.191956431214258,-17.899068403757177,-0.5819486623468516
371.42,-2.777778667229405,-13.158327857126107,-17.85421812376726,-0.5778872225000091
371.49,-2.7583927310908343,-13.116714951654115,-17.808759090242027,-0.5738541275769898
371.56,-2.7391420814449283,-13.067262592225294,-17.76269370510251,-0.5698491797577981
371.63,-2.7200257743879805,-13.01008827004283,-17.716024645631606,-0.5658721826030246
371.7,-2.7010428725957536,-12.945283903250802,-17.66875486427885,-0.56192294104421
371.77,-2.682192445277804,-12.872917467800205,-17.62088758796812,-0.5580012613742789
371.84000000000003,-2.6634735681321158,-12.793034466099586,-17.572426316933267,-0.5541069512380373
371.91,-2.6448853233000453,-12.705978592541923,-17.52337482310425,-0.5502398196227393
371.98,-2.626426799321572,-12.617444893022165,-17.473737148064856,-0.546399676848717
372.05,-2.608097091090859,-12.529526173470767,-17.423517600601528,-0.5425863345600785
372.12,-2.5898952998121145,-12.442218170877391,-17.372720753861543,-0.5387996057154684
372.19,-2.571820532955752,-12.35551665354447,-17.321351442138308,-0.5350393045788939
372.26,-2.55387190421486,-12.269417420721805,-17.269414757300407,-0.5313052467106153
372.33,-2.5360485334619582,-12.183916302252216,-17.2169160448809,-0.5275972489580987
372.40000000000003,-2.5183495467060584,-12.099009158227695,-17.16386089984267,-0.5239151294470339
372.47,-2.5007740760500177,-12.014691878655645,-17.110255162035468,-0.5202587075724129
372.54,-2.483321259648181,-11.93096038313469,-17.05610491136007,-0.5166278039896718
372.61,-2.4659902416643162,-11.847810620539697,-17.001416462654728,-0.5130222406058944
372.68,-2.44878017222984,-11.765238568715537,-16.946196360319046,-0.5094418405710761
372.75,-2.4316902074023248,-11.683240234179223,-16.890451372690197,-0.5058864282694515
372.82,-2.4147195091242994,-11.601811651830062,-16.834188486186502,-0.5023558293108794
372.89,-2.3978672451823204,-11.520948884667417,-16.777414899233143,-0.4988498705222893
372.96,-2.3811325891663375,-11.440648023515813,-16.72013801598479,-0.4953683799391883
373.03000000000003,-2.3645147204293284,-11.360905186756975,-16.6623654398599,-0.49191118679722573
373.1,-2.3480128240472173,-11.281716520068567,-16.60410496690129,-0.4884781215238179
373.17,-2.3316260907790647,-11.203078196169285,-16.54536457897755,-0.4850690157298307
373.24,-2.3153537170275365,-11.12498641457005,-16.486152436839745,-0.48168370220132023
373.31,-2.2991949047996387,-11.04743740133102,-16.4264768730477,-0.47832201489133147
373.38,-2.2831488616677267,-10.970427408824177,-16.366346384780115,-0.47498378891175363
373.45,-2.267214800730783,-10.893952715501216,-16.305769626542514,-0.4716688605252331
373.52,-2.2513919405759584,-10.818009625666551,-16.244755402786843,-0.46837706713714167
373.59000000000003,-2.2356795052403826,-10.74259446925517,-16.183312660456473,-0.4651082472876023
373.66,-2.220076724173234,-10.667703601615163,-16.121450481469935,-0.46186224064356907
373.73,-2.2045828321980747,-10.593333403294704,-16.05917807515661,-0.4586388879909635
373.8,-2.1891970694754423,-10.519480279833294,-15.996504770657346,-0.45543803122686505
373.87,-2.173918681465701,-10.446140661557086,-15.933440009302581,-0.45225951335175674
373.94,-2.1587469188921484,-10.37331100337813,-15.869993336980357,-0.4491031784618239
374.01,-2.14368103770438,-10.300987784597359,-15.806174396506233,-0.44596887174130806
374.08,-2.128720299041899,-10.229167508711143,-15.74199292000674,-0.44285643945491293
374.15000000000003,-2.113863969197988,-10.157846703221312,-15.677458721327808,-0.43976572894026417
374.22,-2.0991113195838205,-10.08702191944845,-15.612581688478995,-0.4366965886004213
374.29,-2.0844616266928266,-10.016689732348347,-15.547371776124217,-0.43364886789644225
374.36,-2.0699141720653036,-9.946846740331479,-15.481838998129074,-0.43062241733999934
374.43,-2.0554682422532684,-9.877489565085403,-15.415993420174608,-0.4276170884860473
374.5,-2.041123128785555,-9.808614851399923,-15.349845152446843,-0.4246327339255423
374.57,-2.0268781281331547,-9.74021926699494,-15.283404342411025,-0.4216692072782113
374.64,-2.012732541674795,-9.672299502350867,-15.21668116767914,-0.4187263631853728
374.71,-1.9986856756627522,-9.604852270541516,-15.149685828978718,-0.41580405730280706
374.78000000000003,-1.9847368411889106,-9.537874307069341,-15.082428543230654,-0.4129021462936756
374.85,-1.9708853541510456,-9.471362369702984,-15.01491953674317,-0.4100204878214917
374.92,-1.9571305352193478,-9.405313238316985,-14.947169038528745,-0.40715894054313817
374.99,-1.943471709803175,-9.339723714733621,-14.879187273750324,-0.4043173641019349
375.06,-1.9299082080180363,-9.274590622566771,-14.810984457302668,-0.40149561912075454
375.13,-1.9164393646528028,-9.20991080706773,-14.742570787534365,-0.39869356719518617
375.2,-1.9030645191371496,-9.145681134972909,-14.673956440115436,-0.3959110708867468
375.27,-1.889783015509217,-9.081898494353355,-14.605151562055191,-0.3931479937161401
375.34000000000003,-1.8765942023835016,-9.01855979446602,-14.536166265874485,-0.39040420015656246
375.41,-1.863497432918968,-8.955661965606712,-14.467010623936128,-0.387679555627055
375.48,-1.8504920647873788,-8.893201958964696,-14.397694662936788,-0.38497392648590295
375.55,-1.8375774601418502,-8.831176746478853,-14.328228358563361,-0.38228718002408096
375.62,-1.8247529855856177,-8.769583320695373,-14.258621630316307,-0.3796191844587431
375.69,-1.8120180121410265,-8.708418694626918,-14.188884336502209,-0.37696980892675963
375.76,-1.7993719152187306,-8.647679901613222,-14.119026269397262,-0.37433892347829817
375.83,-1.7868140745871093,-8.58736399518304,-14.04905715058322,-0.37172639907044963
375.90000000000003,-1.7743438743418944,-8.52746804891749,-13.978986626456832,-0.369132107560899
375.97,-1.7619607028760091,-8.467989156314637,-13.908824263913568,-0.3665559217016401
376.04,-1.7496639528496143,-8.40892443065537,-13.838579546206011,-0.363997715132734
376.11,-1.7374530211603645,-8.35027100487049,-13.768261868977095,-0.36145736237611137
376.18,-1.7253273089138703,-8.29202603140899,-13.697880536467963,-0.3589347388294179
376.25,-1.7132862213943651,-8.23418668210748,-13.627444757899966,-0.3564297207599026
376.32,-1.701329168035576,-8.176750148060743,-13.556963644030109,-0.35394218529834887
376.39,-1.6894555623917953,-8.119713639493389,-13.486446203878868,-0.35147201043304777
376.46,-1.6776648221091561,-8.063074385632554,-13.415901341629194,-0.349019075003814
376.53000000000003,-1.665956368897105,-8.006829634581658,-13.345337853695131,-0.34658325869604234
376.6,-1.654329628500073,-7.95097665319516,-13.274764425958406,-0.3441644420348067
376.67,-1.6427840306693442,-7.895512726954316,-13.204189631171035,-0.3417625063790002
376.74,-1.6313190091351204,-7.840435159843884,-13.133621926521828,-0.33937733391551567
376.81,-1.6199340015787778,-7.785741274229782,-13.063069651364486,-0.337008807653467
376.88,-1.6086284496053178,-7.731428410737668,-12.992541025104828,-0.33465681141845105
376.95,-1.5974017987160098,-7.677493928132419,-12.922044145244511,-0.3323212298468492
377.02,-1.5862534982812235,-7.6239352031984975,-12.851586985578463,-0.3300019483801691
377.09000000000003,-1.5751830015134485,-7.570749630621174,-12.781177394543114,-0.32769885325942555
377.16,-1.564189765440505,-7.517934622868617,-12.710823093712412,-0.3254118315195606
377.23,-1.5532732508789378,-7.465487610074794,-12.640531676438428,-0.32314077098390315
377.3,-1.542432922407596,-7.413406039923208,-12.570310606633377,-0.32088556025866616
377.37,-1.5316682483413977,-7.3616873775314255,-12.500167217689652,-0.31864608872748346
377.44,-1.5209787007052749,-7.310329105336397,-12.430108711534501,-0.3164222465459839
377.51,-1.5103637552083018,-7.259328722980559,-12.360142157815854,-0.3142139246364034
377.58,-1.4998228912180016,-7.208683747198694,-12.29027449321575,-0.3120210146822351
377.65000000000003,-1.4893555917348333,-7.15839171170554,-12.220512520887791,-0.3098434091229164
377.72,-1.4789613433668538,-7.108450167084149,-12.150862910014977,-0.30768100114855323
377.79,-1.468639636304559,-7.058856680674969,-12.081332195484281,-0.3055336846946809
377.86,-1.4583899642958986,-7.009608836465652,-12.011926777674258,-0.30340135443706223
377.93,-1.4482118246214641,-6.960704234981563,-11.942652922352009,-0.3012839057865209
378.0,-1.4381047180698503,-6.912140493176998,-11.87351676067577,-0.29918123488381204
378.07,-1.4280681489131888,-6.863915244327094,-11.80452428929945,-0.2970932385945276
378.14,-1.4181016248828509,-6.816026137920421,-11.735681370575374,-0.2950198145040376
378.21,-1.4082046571453182,-6.768470839552241,-11.666993732851587,-0.29296086091246737
378.28000000000003,-1.3983767602782262,-6.721247030818458,-11.598466970860018,-0.2909162768297088
378.35,-1.388617452246568,-6.674352409210206,-11.530106546191861,-0.28888596197046673
378.42,-1.3789262543790686,-6.627784688009101,-11.46191778785658,-0.28686981674934053
378.49,-1.369302691344722,-6.581541596183146,-11.393905892920918,-0.28486774227593936
378.56,-1.3597462911294906,-6.535620878283264,-11.326075927224412,-0.28287964035003127
378.63,-1.350256585013169,-6.490020294340475,-11.25843282616788,-0.2809054134567271
378.7,-1.3408331075464066,-6.444737619763712,-11.190981395571445,-0.27894496476169717
378.77,-1.3314753965278925,-6.399770645238233,-11.123726312598702,-0.27699819810642173
378.84000000000003,-1.322182992981698,-6.355117176624681,-11.056672126743658,-0.27506501800347455
378.91,-1.3129554411347766,-6.310775034858744,-10.989823260877216,-0.2731453296318391
378.98,-1.3037922883946216,-6.266742055851419,-10.92318401234988,-0.2712390388322578
379.05,-1.2946930853270784,-6.223016090389894,-10.856758554147632,-0.26934605210261375
379.12,-1.2856573856343119,-6.179595004039014,-10.79055093609779,-0.26746627659334427
379.19,-1.2766847461329278,-6.136476677043358,-10.724565086121876,-0.26559962010288685
379.26,-1.2677747267322454,-6.09365900422989,-10.658804811532503,-0.26374599107315666
379.33,-1.258926890412722,-6.05113989491121,-10.593273800371401,-0.26190529858505585
379.40000000000003,-1.2501408032045283,-6.008917272789385,-10.527975622785762,-0.26007745235401375
379.47,-1.2414160341662717,-5.966989075860353,-10.462913732440162,-0.2582623627255589
379.54,-1.2327521553638692,-5.925353256318914,-10.398091467961377,-0.25645994067092115
379.61,-1.2241487418495676,-5.884007780464278,-10.333512054413521,-0.2546700977826652
379.68,-1.2156053716411075,-5.842950628606196,-10.269178604800949,-0.2528927462703541
379.75,-1.2071216257010362,-5.802179794971643,-10.205094121596513,-0.2511277989562434
379.82,-1.1986970879161611,-5.761693287612078,-10.141261498292769,-0.24937516927100484
379.89,-1.1903313450771489,-5.721489128311253,-10.07768352097387,-0.24763477124948055
379.96,-1.1820239868582654,-5.681565352493572,-10.014362869905895,-0.24590651952646622
380.03000000000003,-1.1737746057972582,-5.641920009133022,-9.927564877588246,-0.24419032933252416
380.1,-1.1655827972753772,-5.602551160662632,-9.666821910378635,-0.24248611648982543
380.17,-1.1574481594975365,-5.563456882884489,-8.868388291595794,-0.24079379740802098
380.24,-1.1493702934726135,-5.524635264880307,-6.485682303737537,-0.23911328908014157
380.31,-1.141348802993886,-5.486084408922519,0.18991724189109704,-0.23744450907852646
380.38,-1.1333832946196034,-5.447802430385918,10.400878437263254,-0.2357873755507802
380.45,-1.1254733776536976,-5.4097874576598395,83.52059935332606,-0.39765715501939963
380.52,-1.1176186641266246,-5.372037632060861,99.68244219871971,-2.1149899091140787
380.59000000000003,-1.1098187687763406,-5.334551107746049,99.78558758043611,-4.582221632773596
380.66,-1.1020733090294115,-5.297326051626718,99.78557084121526,-7.053838648654179
380.73,-1.0943819049822536,-5.260360643282736,99.78485293724584,-9.251760348993086
380.8,-1.0867441793825052,-5.223653074877332,99.78429342528094,-11.11114163556421
380.87,-1.0791597576105283,-5.187201551072438,99.78475016097795,-12.648912461650982
380.94,-1.071628267661038,-5.15100428894454,99.7852520818196,-13.907258254117803
381.01,-1.0641493401248618,-5.115059517901055,99.78573835197513,-14.931745736006006
381.08,-1.0567226081708243,-5.079365479597211,99.78620901662752,-15.763802979353184
381.15000000000003,-1.0493477075277602,-5.043920427853448,99.78666457307033,-16.43877569851494
381.22,-1.0420242764666499,-5.008722628573317,99.78710550613636,-16.986004864525885
381.29,-1.034751955782884,-4.973770359661899,99.78753228513277,-17.429541979760607
381.36,-1.0275303887786464,-4.939061910944714,99.78794536431204,-17.788985433994423
381.43,-1.0203592212454242,-4.904595584087142,99.78834518335422,-18.080259263388967
381.5,-1.0132381014466365,-4.870369692514338,99.78873216783411,-18.316284020796015
381.57,-1.0061666801003877,-4.8363825613316465,99.76979234615479,-18.507536132800823
381.64,-0.9991446103623378,-4.802632527245511,99.60802691606163,-18.662507395888454
381.71,-0.9921715478086943,-4.769117938484877,99.41779879570488,-18.788079796009377
381.78000000000003,-0.9852471504193219,-4.735837154723082,99.2042895764245,-18.88983022148634
381.85,-0.9783710785609695,-4.70278854700024,98.96329507649925,-18.972277772659062
381.92,-0.9715429949706157,-4.6699704976461005,98.68943934246617,-19.039084318676643
381.99,-0.9647625647389289,-4.637381400203408,98.37591547559296,-19.093217074067258
382.06,-0.9580294552938431,-4.605019659351728,98.01400341105898,-19.13708036085238
382.13,-0.9513433363842495,-4.572883690831759,97.59238723469704,-19.17262238579653
382.2,-0.9447038800637999,-4.54097192137012,97.09617688089318,-19.201421765937766
382.27,-0.9381107606748242,-4.509282788604613,96.50548457503817,-19.22475764152515
382.34000000000003,-0.9315636548323599,-4.477814741009963,95.7933209021603,-19.24366648879328
382.41,-0.9250622414082934,-4.446566237824016,94.92243741764625,-19.25898815522776
382.48,-0.9186062015156107,-4.415535748974417,93.84052037732486,-19.271403161693755
382.55,-0.9121952184927593,-4.38472175500575,92.47278718954439,-19.281462928087183
382.62,-0.9058289778881183,-4.354122747007138,90.71049950074644,-19.28961426493854
382.69,-0.8995071674445768,-4.323737226540313,88.39316783543325,-19.29621921875156
382.76,-0.8932294770842214,-4.29356370556813,85.28147881569853,-19.30157115250703
382.83,-0.8869955988931278,-4.263600706383558,81.01820010860676,-19.30590777555152
382.90000000000003,-0.8808052271062611,-4.233846761539112,75.07884044502367,-19.309421701598744
382.97,-0.8746580580924794,-4.204300413776736,68.11774066574017,-19.31226900378233
383.04,-0.8685537903396437,-4.174960215958149,61.674109685426004,-19.314576146737288
383.11,-0.8624921244398301,-4.1458247309956215,55.711988814853726,-19.31644560360249
383.18,-0.8564727630746468,-4.11689253178322,50.195354805843344,-19.31796040742652
383.25,-0.8504954110006518,-4.0881622011284735,45.090883795368065,-19.319187839130347
383.32,-0.8445597750348741,-4.059632331684488,40.367748571216694,-19.320182415829745
383.39,-0.8386655640404339,-4.031301525882512,35.99743111147889,-19.32098831224573
383.46000000000004,-0.8328124889122651,-4.003168395864923,31.953549242169107,-19.321641322751297
383.53000000000003,-0.8270002625629361,-3.975231563418653,28.211696345266017,-19.321909843314046
383.6,-0.82122859990857,-3.947489659909056,24.749293130656653,-19.318923959073885
383.67,-0.8154972178548627,-3.9199413262141913,21.545450560462182,-19.31256816480081
383.74,-0.8098058352831995,-3.892585212659545,18.5808430834661,-19.30350648399137
383.81,-0.8041541730368666,-3.8654199789531716,15.837591401311295,-19.292238852239947
383.88,-0.7985419539073615,-3.8384442941212624,13.299154047188555,-19.27914376159115
383.95,-0.7929689026207963,-3.8116568364441346,10.950227112283414,-19.26450923094817
384.02,-0.7874347458243974,-3.785056293392635,8.77665150562861,-19.24855545005456
384.09000000000003,-0.7819392120730989,-3.758641361564972,6.765327179546571,-19.231451444209558
384.16,-0.7764820318162298,-3.732410746623947,4.904133795856107,-19.21332741681485
384.23,-0.7710629373842939,-3.7063631632346086,3.1837459259806407,-19.194283947511707
384.3,-0.7656816629758415,-3.6804973350023142,1.6143243867603017,-19.17439888844127
384.37,-0.7603379446444339,-3.654811994411197,0.187927320901048,-19.153732565171115
384.44,-0.7550315202856972,-3.629305882763045,-1.1085872728179278,-19.13233172163301
384.51,-0.7497621296244678,-3.6039777501165746,-2.287216290646913,-19.11023252921613
384.58,-0.744529514202027,-3.5788263552271142,-3.3588797462145874,-19.0874628946604
384.65000000000003,-0.7393334173634245,-3.553850465486679,-4.333493834930936,-19.064044239705126
384.72,-0.7341735842448913,-3.529048856864449,-5.220045689443569,-19.03999288068029
384.79,-0.7290497617613388,-3.5044203138476377,-6.026667541414117,-19.015321103558254
384.86,-0.7239616985939467,-3.479963629382753,-6.760708684183522,-18.990038006011627
384.93,-0.7189091451778363,-3.4556776048172537,-7.42880415622804,-18.964150160339955
385.0,-0.7138918536898309,-3.4315610498415854,-8.036939465726462,-18.93766213801545
385.07,-0.7089095780363007,-3.407612782431608,-8.590510976966868,-18.910576926826202
385.14,-0.7039620738410929,-3.3838316287914054,-9.094381800620704,-18.882896264276773
385.21000000000004,-0.6990490984335459,-3.360216423296479,-9.552933189353663,-18.854620905398715
385.28000000000003,-0.6941704108365878,-3.336766008437313,-9.970111551863456,-18.82575083895967
385.35,-0.689325771754916,-3.313479234763324,-10.349471273517146,-18.796285462897526
385.42,-0.6845149435632623,-3.2903549608271825,-10.69421357927707,-18.766223727393122
385.49,-0.6797376902947366,-3.2673920531295098,-11.007221701616947,-18.73556425214711
385.56,-0.6749937776292547,-3.244589386063938,-11.291092628146238,-18.70430542300385
385.63,-0.6702829728820455,-3.221945841862547,-11.548165704934608,-18.672445471966867
385.7,-0.665605044992238,-3.1994603105416632,-11.780548365314372,-18.639982543797906
385.77,-0.660959764511529,-3.177131689848022,-11.990139242701172,-18.60691475172801
385.84000000000003,-0.6563469035929292,-3.1549588852052923,-12.178648911556452,-18.573240224290462
385.91,-0.6517662359795882,-3.1329408096609637,-12.347618484382574,-18.53895714487837
385.98,-0.6472175369936968,-3.1110763838335864,-12.498436275583401,-18.50406378530941
386.05,-0.6427005835254678,-3.0893645358603683,-12.632352725846335,-18.468558534427103
386.12,-0.6382151540221928,-3.067804201345129,-12.750493763895939,-18.432439922567557
386.19,-0.6337610284773759,-3.0463943233066,-12.853872766362404,-18.395706642560967
386.26,-0.6293379884199429,-3.025133852127073,-12.943401261306503,-18.358357567810003
386.33,-0.6249458169035256,-3.0040217455014027,-13.019898506764669,-18.320391767885663
386.40000000000003,-0.6205842984958215,-2.983056968386346,-13.08410006257668,-18.281808521999274
386.47,-0.6162532192680277,-2.9622384929502483,-13.136665461742453,-18.242607330643995
386.54,-0.6119523667843474,-2.9415652985230683,-13.178185076600384,-18.202787925646046
386.61,-0.6076815300915713,-2.9210363715467467,-13.20918626518283,-18.16235027882335
386.68,-0.6034404997087307,-2.900650705525902,-13.230138874127961,-18.1212946094146
386.75,-0.5992290676168224,-2.880407300978866,-13.241460166446103,-18.079621390413706
386.82,-0.5950470272486066,-2.860305165389057,-13.243519235185063,-18.037331353921804
386.89,-0.5908941734784748,-2.840343313156669,-13.236640957544541,-17.994425495610574
386.96000000000004,-0.5867703026123894,-2.820520765550706,-13.221109538187456,-17.95090507837539
387.03000000000003,-0.5826752123778922,-2.8008365506613275,-13.197171685322674,-17.906771635244663
387.1,-0.5786087019141841,-2.781289703352528,-13.165039458528573,-17.86202697160173
387.17,-0.5745705717622733,-2.7618792652151356,-13.124892823194854,-17.81667316676735
387.24,-0.5705606238551915,-2.7426042845201297,-13.076881942829266,-17.77071257498453
387.31,-0.5665786615082798,-2.7234638161722753,-13.02112923725978,-17.724147825841644
387.38,-0.562624489409542,-2.704456921664079,-12.957731231918281,-17.676981824165757
387.45,-0.5586979136100645,-2.685582669030053,-12.886760220880834,-17.629217749414337
387.52,-0.5547987415145033,-2.6668401328012954,-12.808265764126984,-17.580859054590718
387.59000000000003,-0.5509267818716379,-2.6482283939603777,-12.722304277418907,-17.531909464706356
387.66,-0.547081844764991,-2.6297465398965416,-12.63365719465001,-17.482372974811167
387.73,-0.543263741603513,-2.6113936643612043,-12.545625877636578,-17.432253847611626
387.8,-0.5394722851123326,-2.593168867423762,-12.458206057584706,-17.38155661069522
387.87,-0.5357072893235708,-2.5750712554277024,-12.371393497081751,-17.330286053378963
387.94,-0.5319685695672197,-2.5570999409470145,-12.285183989728841,-17.278447223198874
388.01,-0.5282559424620848,-2.539254042742894,-12.199573359784502,-17.22604542205686
388.08,-0.5245692259067902,-2.5215326857207514,-12.114557461818908,-17.173086202040935
388.15000000000003,-0.5209082390708475,-2.5039350008875103,-12.030132180378288,-17.119575360934487
388.22,-0.5172728023857857,-2.4864601253091987,-11.946293429658992,-17.065518937430014
388.29,-0.513662737536344,-2.4691072020688334,-11.86303715319083,-17.010923206062497
388.36,-0.5100778674517258,-2.4518753802245894,-11.780359323529256,-16.95579467187762
388.43,-0.5065180162969136,-2.4347638147682615,-11.698255941955987,-16.900140064849758
388.5,-0.5029830094640446,-2.4177716665840077,-11.616723038187676,-16.843966334064756
388.57,-0.49947267356384667,-2.400898102407374,-11.535756670092319,-16.787280641682237
388.64,-0.4959868364171332,-2.384142294784607,-11.455352923412999,-16.730090356692326
388.71000000000004,-0.4925253270463587,-2.3675034220322404,-11.375507911498692,-16.672403048481467
388.78000000000003,-0.4890879756672325,-2.3509806681969616,-11.296217775041773,-16.61422648022203
388.85,-0.48567461368039083,-2.334573223015754,-11.217478681821957,-16.555568602100198
388.92,-0.4822850736631277,-2.3182802818763135,-11.139286826456386,-16.496437544396688
388.99,-0.47891918936118233,-2.302101045777739,-11.061638430155595,-16.43684161043457
389.06,-0.4755767956805856,-2.286034721291488,-10.984529740485055,-16.37678926940848
389.13,-0.4722577286795616,-2.2700805205226113,-10.907957031132144,-16.31628914910924
389.2,-0.46896182556048727,-2.2542376610712425,-10.831916601678186,-16.255350028557764
389.27,-0.4656889246619066,-2.2385053659943606,-10.75640477737546,-16.193980830562
389.34000000000003,-0.46243886545060187,-2.222882863767817,-10.68141790892886,-16.132190614210277
389.41,-0.45921148851371985,-2.207369388248619,-10.606952372282068,-16.069988567314425
389.48,-0.45600663555095244,-2.1919641786374755,-10.533004568408026,-16.007383998815502
389.55,-0.45282414936677257,-2.1766664794416033,-10.45957092310354,-15.94438633116493
389.62,-0.4496638738627236,-2.161475540437788,-10.386647886787792,-15.881005092693371
389.69,-0.4465256540297635,-2.1463906166356996,-10.314231934304654,-15.817249909979466
389.76,-0.4434093359406611,-2.131410968241462,-10.242319564728607,-15.753130500230128
389.83,-0.44031476674244674,-2.1165358606214735,-10.170907301174125,-15.688656663683814
389.90000000000003,-0.43724179464891494,-2.1017645642664795,-10.099991690608375,-15.62383827604782
389.97,-0.4341902689331793,-2.0870963547558885,-10.029569303667103,-15.558685280980193
390.04,-0.43116003992027974,-2.0725305127223415,-9.959636734473568,-15.493207682626544
390.11,-0.4281509589798409,-2.0580663238165173,-9.890190600460405,-15.427415538221632
390.18,-0.4251628785187823,-2.043703078672192,-9.821227542194286,-15.361318950765103
390.25,-0.4221956519740788,-2.0294400728715307,-9.752744223203294,-15.294928061780466
390.32,-0.419249133805572,-2.015276606910624,-9.684737329806875,-15.228253044165854
390.39,-0.41632317948883174,-2.001211986165261,-9.617203570948263,-15.161304095144736
390.46000000000004,-0.4134176455080672,-1.9872455208569415,-9.550139678029312,-15.09409142932432
390.53000000000003,-0.41053238934908776,-1.9733765260191196,-9.483542404747618,-15.02662527186893
390.6,-0.40766726949231274,-1.9596043214636856,-9.417408526935846,-14.958915851795151
390.67,-0.40482214540583006,-1.945928231747676,-9.351734842403173,-14.890973395395243
390.74,-0.4019968775385033,-1.9323475861402164,-9.286518170778796,-14.822808119794683
390.81,-0.3991913273131271,-1.9188617185896912,-9.221755353357393,-14.754430226649438
390.88,-0.39640535711962965,-1.9054699676911426,-9.157443252946472,-14.685849895988033
390.95,-0.39363883030832353,-1.892171676653895,-9.093578753715583,-14.617077280203086
391.02,-0.39089161118320287,-1.8789661932694037,-9.030158761047252,-14.548122498196534
391.09000000000003,-0.388163564995288,-1.865852869879326,-8.967180201389635,-14.478995629682423
391.16,-0.3854545579360155,-1.8528310633438139,-8.904640022110826,-14.409706709650623
391.23,-0.3827644571306758,-1.8399001350100255,-8.842535191354724,-14.340265722994523
391.3,-0.38009313063189526,-1.8270594506808582,-8.78086269789846,-14.27068259930531
391.37,-0.37744044741316457,-1.814308380583894,-8.719619551011293,-14.200967207835058
391.44,-0.37480627736241195,-1.8016462993405635,-8.658802780314941,-14.131129352630545
391.51,-0.3721904912756213,-1.7890725859355232,-8.598409435645305,-14.061178767839227
391.58,-0.36959296085049503,-1.7765866236862435,-8.538436586915537,-13.991125113188595
391.65000000000003,-0.36701355868016067,-1.764187800212811,-8.478881323980419,-13.920977969639651
391.72,-0.3644521582469219,-1.7518755074079364,-8.419740756501994,-13.850746835215082
391.79,-0.36190863391605294,-1.739649141407174,-8.361012013816447,-13.7804411210022
391.86,-0.35938286092963634,-1.7275081025593457,-8.30269224480216,-13.710070147330605
391.93,-0.35687471540044363,-1.7154517953971717,-8.24477861774893,-13.63964314012408
392.0,-0.3543840743058588,-1.703479628608104,-8.187268320228338,-13.56916922742607
392.07,-0.3519108154818442,-1.6915910150053628,-8.130158558965178,-13.498657436097737
392.14,-0.3494548176169487,-1.679785371499175,-8.073446559709994,-13.428116688687425
392.21000000000004,-0.34701596024635706,-1.6680621190682117,-8.017129567112633,-13.357555800470031
392.28000000000003,-0.34459412374598164,-1.6564206827312224,-7.961204844596817,-13.286983476654646
392.35,-0.34218918932659487,-1.6448604915188698,-7.905669674235727,-13.216408309758561
392.42,-0.3398010390280025,-1.6333809784457574,-7.850521356628536,-13.145838777145554
392.49,-0.3374295557132581,-1.6219815804826527,-7.795757210777895,-13.07528323872618
392.56,-0.33507462306291735,-1.610661738528904,-7.741374573968345,-13.004749934817644
392.63,-0.3327361255693329,-1.599420897385046,-7.687370801645636,-12.934246984160604
392.7,-0.3304139485309887,-1.5882585057256002,-7.633743267296929,-12.8637823820902
392.77,-0.328107978046874,-1.577174016072061,-7.580489362331875,-12.793363998858403
392.84000000000003,-0.3258181010108968,-1.5661668847660704,-7.527606495964532,-12.722999578104648
392.91,-0.32354420510633564,-1.5552365719427799,-7.475092095096134,-12.652696735471652
392.98,-0.3212861788003311,-1.5443825415043975,-7.422943604198667,-12.582462957363173
393.05,-0.31904391133841503,-1.5336042610939178,-7.371158485199262,-12.512305599840396
393.12,-0.3168172927390778,-1.5229012020690356,-7.31973421736537,-12.442231887653556
393.19,-0.3146062137883746,-1.512272839476241,-7.268668297190711,-12.372248913405288
393.26,-0.31241056603456757,-1.5017186520250931,-7.217958238282018,-12.30236363684224
393.33,-0.31023024178280745,-1.4912381220626754,-7.167601571246495,-12.232582884271302
393.40000000000003,-0.30806513408985015,-1.4808307355482264,-7.117595843580046,-12.16291334809686
393.47,-0.3059151367588122,-1.4704959820279486,-7.06793861955623,-12.093361586475414
393.54,-0.30378014433396133,-1.4602333546099913,-7.018627480115926,-12.023934023083905
393.61,-0.3016600520955441,-1.4500423499396076,-6.969660022757728,-11.954636946997992
393.68,-0.2995547560546497,-1.4399224681744858,-6.92103386142903,-11.885476512676618
393.75,-0.297464152948109,-1.42987321296025,-6.872746626417808,-11.81645874004917
393.82,-0.29538814023342996,-1.419894091406135,-6.824795964245087,-11.747589514701485
393.89,-0.29332661608376764,-1.4099846140608254,-6.777179537558094,-11.678874588157038
393.96000000000004,-0.29127947938293,-1.4001442948884668,-6.729895025024062,-11.610319578249642
394.03000000000003,-0.2892466297204182,-1.3903726512448435,-6.682940121224714,-11.54192996958399
394.1,-0.2872279673865014,-1.3806692038537205,-6.6363125365514,-11.473711114080418
394.17,-0.2852233933673261,-1.37103347678335,-6.590009997100868,-11.405668231600359
394.24,-0.28323280934005984,-1.361464997423145,-6.544030244571699,-11.33780641064883
394.31,-0.2812561176680683,-1.3519632964605104,-6.49837103616136,-11.270130609150538
394.38,-0.2792932213961262,-1.3425279078578385,-6.4530301444638996,-11.202645655296122
394.45,-0.2773440242456623,-1.3331583688296658,-6.408005357368262,-11.135356248455096
394.52,-0.2754084306100361,-1.3238542198199839,-6.3632944779572265,-11.068266960152178
394.59000000000003,-0.27348634554984935,-1.3146150044797142,-6.31889532440695,-11.001382235103657
394.66,-0.2715776747882888,-1.305440269644336,-6.274805729887132,-10.934706392310638
394.73,-0.26968232470650233,-1.2963295653116709,-6.2310235424617835,-10.868243626205908
394.8,-0.2678002023390065,-1.2872824446198223,-6.1875466249905795,-10.801998007851376
394.87,-0.2659312153691272,-1.27829846382527,-6.144372855030832,-10.735973486183003
394.94,-0.2640752721244715,-1.269377182281114,-6.101500124740033,-10.670173889300282
395.01,-0.262232281572431,-1.260518162415473,-6.058926340779003,-10.604602925797339
395.08,-0.2604021533157168,-1.2517209697100322,-6.016649424215607,-10.53926418613286
395.15000000000003,-0.25858479758792585,-1.2429851726787404,-5.974667310429062,-10.474161144036023
395.22,-0.25678012524913757,-1.234310342846655,-5.932977949014815,-10.409297157945826
395.29,-0.254988047781542,-1.2256960547289368,-5.891579303689997,-10.344675472481148
395.36,-0.25320847728509777,-1.2171418858099876,-5.850469352199442,-10.280299219939025
395.43,-0.251441326473221,-1.2086474165227359,-5.809646086222276,-10.216171421818679
395.5,-0.24968650866850348,-1.2002122302280662,-5.769107511279068,-10.152294990368942
395.57,-0.24794393779846177,-1.1918359131943912,-5.7288516466395345,-10.0886727301567
395.64,-0.24621352839131502,-1.1835180545773665,-5.688876525230808,-10.025307339654209
395.71000000000004,-0.24449519557179283,-1.1752582463997465,-5.649180193546255,-9.949772208829133
395.78000000000003,-0.2427888550569721,-1.1670560835313828,-5.609760711554848,-9.735509562132153
395.85,-0.24109442315214308,-1.158911163669358,-5.570616152611073,-9.077472660433804
395.92,-0.23941181674670425,-1.1508230873182619,-5.531744603365401,-7.101576251657993
395.99,-0.23774095331008568,-1.1427914577706013,-5.493144163675283,-1.4778949342565113
396.06,-0.2360817508877011,-1.1348158810873505,-5.454812946516696,8.735701554631358
396.13,-0.2344341281022602,-1.1268959660786355,-5.416749077896218,60.74666132007099
396.2,-1.498002247232825,-1.1190313242845507,-5.3789506967636385,99.53800636706349
396.27,-3.8559577293983605,-1.1112215699561125,-5.341415954925109,99.78475725884277
396.34000000000003,-6.369213258109492,-1.103466320036345,-5.304143016956808,99.78569330368141
396.41,-8.657901435765536,-1.095765194141497,-5.267130060119136,99.78498346091605
396.48,-10.614335877542235,-1.088117814542388,-5.230375274271448,99.78428641641993
396.55,-12.240176727135319,-1.080523806145889,-5.193876861787285,99.78466215233651
396.62,-13.573622914612965,-1.0729827964765275,-5.157633037470138,99.78516627302687
396.69,-14.660439304288781,-1.065494415658224,-5.12164202846973,99.78565529278067
396.76,-15.543583479074154,-1.0580582963961551,-5.0859020741988035,99.78612862356675
396.83,-16.26018171135787,-1.0506740739587412,-5.050411426250424,99.78658676061792
396.90000000000003,-16.84123095998667,-1.0433413861597625,-5.0151683483157905,99.78703019147396
396.97,-17.312208544367934,-1.0360598733405972,-4.980171116102559,99.78745938809843
397.04,-17.69390131798331,-1.028829178352587,-4.945418017253662,99.78787480731535
397.11,-18.00320943112403,-1.0216489465395209,-4.910907351266635,99.78827689129392
397.18,-18.253849582169458,-1.0145188257202455,-4.876637429413448,99.78866606801826
397.25,-18.45694538643655,-1.0074384661713938,-4.842606574660816,99.78677118078298
397.32,-18.621513886197487,-1.0004075206102347,-4.808813121591034,99.639452920842
397.39,-18.75486300652202,-0.9934256441776441,-4.775255416323276,99.45305103552826
397.46000000000004,-18.86291490760147,-0.9864924944211921,-4.741931816435404,99.24393212038237
397.53000000000003,-18.950468516773974,-0.9796077312783509,-4.70884069088626,99.00815696210678
397.6,-19.021412467797134,-0.9727710170598161,-4.675980419938439,98.74056460429767
397.67,-19.078897730259055,-0.9659820164329486,-4.643349395081556,98.43463174632774
397.74,-19.125477525358455,-0.959240396405329,-4.610946018955989,98.08201979985421
397.81,-19.163220713268792,-0.9525458263084275,-4.578768705277098,97.67193332697498
397.88,-19.19380367614651,-0.9458979777813882,-4.546815878759934,97.19020308045091
397.95,-19.218584772756625,-0.9392965247549255,-4.5150859750444035,96.61795535769262
398.02,-19.23866466952094,-0.9327411434353339,-4.483577440620931,95.92965078606872
398.09000000000003,-19.25493522671321,-0.9262315122886084,-4.452288732756566,95.09014891761883
398.16,-19.268119110715368,-0.9197673120246769,-4.421218319421579,94.05025055023347
398.23,-19.27880189156409,-0.9133482255817404,-4.390364679216516,92.7398437831485
398.3,-19.28745805134319,-0.9069739381107254,-4.359726301299712,91.05727823204121
398.37,-19.294472058566154,-0.9006441369598417,-4.329301685315275,88.85288429492654
398.44,-19.300155444564812,-0.8943585116592501,-4.299089341321526,85.9037750380943
398.51,-19.304760640335267,-0.8881167539058359,-4.269087789719892,81.87697877299905
398.58,-19.30849218840968,-0.8819185575480893,-4.239295561184265,76.28127093865645
398.65000000000003,-19.311515827734446,-0.8757636185710913,-4.2097111965908,69.31542377903736
398.72,-19.313965855064453,-0.8696516350816027,-4.180333246948176,62.78229117765775
398.79,-19.315951089833806,-0.86358230729326,-4.151160273328298,56.73736488920483
398.86,-19.31755970743618,-0.8575553375118716,-4.122190846797449,51.144119855856175
398.93,-19.31886315558779,-0.8515704301208189,-4.093423548347882,45.968768096230804
399.0,-19.319919327720566,-0.845627291566558,-4.064856968829858,41.180053131065755
399.07,-19.320775134353667,-0.8397256303442225,-4.036489708884122,36.74905989763868
399.14,-19.321468586652326,-0.8338651569833277,-4.008320378874814,32.64903898089013
399.21000000000004,-19.321964193469842,-0.828045584033573,-3.980347598822819,28.855244078416
399.28000000000003,-19.319659923081584,-0.8222666260507447,-3.9525699983395484,25.344781698871422
399.35,-19.313846870581173,-0.8165279995827174,-3.9249862165611487,22.096472169383603
399.42,-19.30522367064454,-0.8108294231555511,-3.8975949020831426,19.090721097800653
399.49,-19.29431578849529,-0.8051706172596867,-3.870394712895497,16.309400500459187
399.56,-19.28152067277579,-0.7995513043362387,-3.843384316318108,13.735738866048528
399.63,-19.26714050956534,-0.7939712087633813,-3.8165623889367177,11.354219481468654
399.7,-19.251406142729262,-0.7884300568428314,-3.7899276165392415,9.150486396674168
399.77,-19.23449465815691,-0.7829275767864243,-3.763478694052518,7.11125745269374
399.84000000000003,-19.216542393081234,-0.7774634987027847,-3.7372143254794703,5.224243840613314
399.91,-19.19765462078252,-0.7720375545840898,-3.711133223836684,3.4785570765777485
399.98,-19.17791280410427,-0.7666494782929244,-3.685234111092391,1.882240355332491
400.05,-19.157380060264302,-0.7612990055492284,-3.6595157181048674,0.43141069572681917
400.12,-19.136105301846484,-0.7559858739173351,-3.6339767845612307,-0.8872843353753026
400.19,-19.114126392379543,-0.7507098227930997,-3.6086160589166467,-2.086040696609054
400.26,-19.09147256428458,-0.7454705933911188,-3.583432298333934,-3.175964831601914
400.33,-19.068166281651468,-0.7402679287320365,-3.558424268623571,-4.167146137088178
400.40000000000003,-19.044224682948208,-0.7351015736299423,-3.533590744184097,-5.068731612356914
400.47,-19.019660704242025,-0.7299712746798546,-3.5089305079429107,-5.889000265990101
400.54,-18.99448395820135,-0.7248767802452917,-3.484442351297462,-6.635435565887944
400.61,-18.96870142549484,-0.7198178404459312,-3.4601250740568297,-7.314794769050372
400.68,-18.94231800138465,-0.7147942071453535,-3.4359774843836948,-7.933174388274301
400.75,-18.91533693002155,-0.7098056339388721,-3.4119983987366913,-8.49607136947518
400.82,-18.887760151249694,-0.7048518761414481,-3.3881866418131517,-9.008439787342336
400.89,-18.859588578939558,-0.6999326907756901,-3.364541046492221,-9.474743036360797
400.96000000000004,-18.830822325493884,-0.6950478365599356,-3.341060453778365,-9.899001613452405
401.03000000000003,-18.80146088385239,-0.6901970738964188,-3.31774371274524,-10.284836669346467
401.1,-18.77150327579082,-0.6853801648595177,-3.2945896804799544,-10.635509557636501
401.17,-18.740948173372978,-0.6805968731840852,-3.2715972220276903,-10.953957640690314
401.24,-18.709793998924717,-0.6758469642538615,-3.248765210336701,-11.242826625915594
401.31,-18.67803900774941,-0.6711302050899661,-3.226092526203678,-11.504499708799756
401.38,-18.645681356912974,-0.6664463643394721,-3.203578058219482,-11.741123794056215
401.45,-18.612719162732986,-0.661795212264058,-3.1812207027152417,-11.954633055711223
401.52,-18.579150549064767,-0.6571765207287403,-3.15901936370881,-12.146770082999444
401.59000000000003,-18.544973688052586,-0.6525900631906841,-3.136972952851585,-12.319104842942489
401.66,-18.510186834679992,-0.6480356146880919,-3.1150803893756853,-12.473051673512646
401.73,-18.474788356189453,-0.6435129518291697,-3.0933406000414845,-12.609884504085315
401.8,-18.438776757232482,-0.6390218527811709,-3.071752519085495,-12.730750482982494
401.87,-18.402150701445397,-0.6345620972595152,-3.050315088168608,-12.836682175659133
401.94,-18.364909030013514,-0.6301334665169845,-3.029027256324678,-12.92860848170977
402.01,-18.327050777680647,-0.6257357433329945,-3.00788797990946,-13.007364404506522
402.08,-18.288575186576043,-0.62136871200294,-2.986896222549887,-13.073699793984433
402.15000000000003,-18.2494817181626,-0.6170321583276156,-2.966050955093694,-13.128287170881647
402.22,-18.209770063555396,-0.6127258696027095,-2.945351155559381,-13.171728729601133
402.29,-18.16944015241502,-0.6084496346083709,-2.9247958090865143,-13.204562606746574
402.36,-18.128492160584422,-0.6042032435988502,-2.904383907886367,-13.227268493242015
402.43,-18.08692651660883,-0.599986488292212,-2.8841144511928944,-13.24027265970921
402.5,-18.044743907254656,-0.5957991618601187,-2.8639864452140373,-13.243952457380693
402.57,-18.001945282124133,-0.5916410589176863,-2.843998903083363,-13.238640350201777
402.64,-17.958531857446683,-0.587511975513411,-2.824150844812027,-13.224627527854151
402.71000000000004,-17.914505119115443,-0.5834117091191655,-2.80444129724107,-13.202167144152716
402.78000000000003,-17.869866825026833,-0.5793400586202657,-2.784869293994033,-13.171477220565444
402.85,-17.82461900677275,-0.5752968243056062,-2.7654338754298933,-13.13274325042652
402.92,-17.77876397072798,-0.5712818078578655,-2.7461340885963286,-13.086120535703703
402.99,-17.732304298569833,-0.5672948123437783,-2.726968987183294,-13.031736284894246
403.06,-17.685242847262614,-0.5633356422044765,-2.707937631476917,-12.969691497715957
403.13,-17.637582748535614,-0.5594041032458976,-2.6890390883137028,-12.900062659692312
403.2,-17.589327407880553,-0.5555000026292604,-2.6702724310350634,-12.82290326746722
403.27,-17.54048050309185,-0.5516231488616055,-2.651636739442142,-12.738245203694563
403.34000000000003,-17.491045982371286,-0.5477733517864036,-2.6331310997509574,-12.649499662125953
403.41,-17.441028062017068,-0.5439504225742289,-2.61475460454785,-12.561358270814859
403.48,-17.390431223715982,-0.5401541737134969,-2.596506352745234,-12.473829139993681
403.55,-17.339260211456548,-0.5363844190012679,-2.5783854495376506,-12.38690802664143
403.62,-17.28752002808019,-0.5326409735341134,-2.5603910063581226,-12.300590718815707
403.69,-17.23521593148693,-0.5289236536990475,-2.5425221408348113,-12.214873035294412
403.76,-17.182353430511686,-0.5252322771645206,-2.524777976747962,-12.129750825228149
403.83,-17.128938280486796,-0.5215666628714767,-2.5071576439871524,-12.045219967802868
403.90000000000003,-17.074976478506375,-0.517926631024473,-2.489660278508832,-11.961276371912263
403.97,-17.020474258407603,-0.5143120030828602,-2.472285022294151,-11.877915975839503
404.04,-16.96543808548426,-0.5107226017520264,-2.4550310233070767,-11.795134746947875
404.11,-16.90987465094735,-0.5071582509747011,-2.437897435452803,-11.71292868137995
404.18,-16.853790866147953,-0.5036187759223191,-2.4208834185364414,-11.631293803764837
404.25,-16.79719385657696,-0.5001040029864463,-2.403988138221995,-11.550226166933273
404.32,-16.740090955656697,-0.49661375977026384,-2.3872107659916186,-11.469721851640085
404.39,-16.682489698339033,-0.4931478750801126,-2.3705504791051526,-11.389776966293745
404.46000000000004,-16.624397814524706,-0.48970617891709656,-2.3540064605599427,-11.31038764669275
404.53000000000003,-16.56582322231844,-0.4862885024687446,-2.337577899050928,-11.231550055768412
404.6,-16.506774021134326,-0.48289467810073006,-2.321263988931008,-11.15326038333389
404.67,-16.44725848466586,-0.479524539348649,-2.305063930171684,-11.075514845839129
404.74,-16.387285053734825,-0.47617792090985533,-2.2889769283239683,-10.998309686131439
404.81,-16.32686232903321,-0.47285465863535264,-2.27300219447956,-10.921641173221508
404.88,-16.26599906377195,-0.4695545895217433,-2.257138945232297,-10.845505602054564
404.95,-16.20470415625038,-0.46627755170323326,-2.241386402639864,-10.769899293286521
405.02,-16.142986642359716,-0.4630233844436928,-2.22574379418577,-10.69481859306481
405.09000000000003,-16.08085568803403,-0.45979192812877223,-2.210210352741588,-10.62025987281379
405.16,-16.018320581661587,-0.45658302425807396,-2.1947853165294506,-10.546219529024459
405.23,-15.955390726469409,-0.4533965154373772,-2.17946792908481,-10.472693983048323
405.3,-15.892075632893444,-0.4502322453709188,-2.16425743921945,-10.399679680895241
405.37,-15.82838491094647,-0.4470900588537269,-2.1491531009847584,-10.327173093035071
405.44,-15.764328262595587,-0.44396980176400797,-2.1341541736352476,-10.255170714202945
405.51,-15.699915474160706,-0.4408713210555879,-2.119259921592329,-10.183669063208065
405.58,-15.63515640874514,-0.437794464750405,-2.10446961440834,-10.112664682745804
405.65000000000003,-15.570060998709016,-0.43473908193105576,-2.0897825267308163,-10.042154139213046
405.72,-15.504639238195827,-0.4317050227333923,-2.0751979382670127,-9.972134022526587
405.79,-15.43890117572204,-0.42869213833917225,-2.06071513374867,-9.902600945944465
405.86,-15.372856906839278,-0.42570028096875895,-2.046333402897022,-9.833551545890156
405.93,-15.306516566878168,-0.4227293038738731,-2.032052040388046,-9.764982481779446
406.0,-15.239890323782516,-0.41977906133039505,-2.0178703458179594,-9.696890435849944
406.07,-15.17298837104206,-0.4168494086312172,-2.0037876236689445,-9.629272112993071
406.14,-15.105820920731567,-0.4139402020791461,-1.989803183275118,-9.56212424058846
406.21000000000004,-15.03839819666369,-0.41105129897985493,-1.975916338788732,-9.495443568340683
406.28000000000003,-14.970730427662442,-0.4081825576348834,-1.962126409146614,-9.429226868118183
406.35,-14.90282784096379,-0.40533383733468875,-1.9484327180368324,-9.363470933794352
406.42,-14.83470065574946,-0.40250499835174325,-1.9348345938655986,-9.298172581090657
406.49,-14.766359076819484,-0.3996959019336812,-1.9213313697243957,-9.23332864742177
406.56,-14.697813288408678,-0.39690641029649304,-1.9079223833573338,-9.168935991742586
406.63,-14.62907344815184,-0.3941363866177676,-1.8946069771287346,-9.104991494397089
406.7,-14.560149681201917,-0.3913856950299807,-1.881384497990938,-9.04149205696899
406.77,-14.491052074505076,-0.38865420061383094,-1.868254297452332,-8.978434602134085
406.84000000000003,-14.421790671236163,-0.3859417693916224,-1.855215731545607,-8.915816073514252
406.91,-14.352375465397634,-0.38324826832069303,-1.8422681607962255,-8.853633435533055
406.98,-14.282816396584629,-0.38057356528688907,-1.8294109501911144,-8.791883673272887
407.05,-14.213123344918523,-0.3779175290980849,-1.8166434691475724,-8.730563792333598
407.12,-14.143306126150867,-0.3752800294777484,-1.8039650914823944,-8.669670818692587
407.19,-14.073374486939283,-0.37266093705855097,-1.7913751953812076,-8.609201798566263
407.26,-14.003338100296535,-0.37006012337602184,-1.778873163368023,-8.549153798272886
407.33,-13.933206561213648,-0.3674774608622475,-1.7664583822749984,-8.489523904096703
407.40000000000003,-13.862989382457599,-0.3649128228396145,-1.7541302432124068,-8.430309222153353
407.47,-13.792695990543827,-0.362366083514596,-1.7418881415388188,-8.371506878256534
407.54,-13.722335721883463,-0.3598371179715815,-1.7297314768314886,-8.313114017785841
407.61,-13.651917819104932,-0.3573258021667504,-1.7176596528569479,-8.255127805555786
407.68,-13.581451427549224,-0.3548320129219873,-1.7056720775418,-8.197545425685938
407.75,-13.510945591937991,-0.3523556279188403,-1.693768162943721,-8.140364081472192
407.82,-13.440409253213224,-0.3498965256925216,-1.681947325222661,-8.083580995259082
407.89,-13.369851245547133,-0.3474545856259496,-1.6702089846122443,-8.027193408313163
407.96000000000004,-13.299280293520624,-0.345029687943833,-1.6585525653913678,-7.971198580697412
408.03000000000003,-13.228705009468442,-0.34262171370679545,-1.6469774958560002,-7.915593791146602
408.1,-13.158133890989,-0.34023054480554243,-1.6354832082911732,-7.860376336943685
408.17,-13.087575318616619,-0.33785606395506723,-1.6240691389431692,-7.805543533797102
408.24,-13.017037553653772,-0.33549815468889893,-1.6127347279919015,-7.751092715719025
408.31,-12.946528736160742,-0.3331567013533896,-1.6014794195234885,-7.69702123490452
408.38,-12.876056883099992,-0.33083158910204136,-1.590302661503015,-7.643326461611581
408.45,-12.80562988663235,-0.3285227038898737,-1.5792039057474851,-7.590005784042054
408.52,-12.735255512562029,-0.3262299324678294,-1.5681826078989645,-7.537056608223409
408.59000000000003,-12.664941398927391,-0.3239531623772197,-1.5572382273979055,-7.484476357891347
408.66,-12.5946950547342,-0.3216922819442088,-1.5463702274566615,-7.432262474373234
408.73,-12.524523858828095,-0.3194471802743357,-1.5355780750331833,-7.3804124164723435
408.8,-12.454435058902913,-0.31721774724707535,-1.5248612408048983,-7.328923660352893
408.87,-12.38443577064133,-0.3150038735104371,-1.5142191991427734,-7.277793699425858
408.94,-12.314532976984374,-0.3128054504756015,-1.5036514280855564,-7.22702004423556
409.01,-12.244733527526215,-0.3106223703115935,-1.4931574093141968,-7.176600222347006
409.08,-12.175044138030586,-0.3084545259399941,-1.482736628126445,-7.126531778233977
409.15000000000003,-12.105471390065233,-0.30630181102968773,-1.472388573411628,-7.076812273167843
409.22,-12.03602173075067,-0.3041641199916469,-1.4621127376256018,-7.027439285107111
409.29,-11.966701472619583,-0.30204134797375337,-1.4519086167658755,-6.9784104085876795
409.36,-11.897516793583138,-0.29993339085565524,-1.4417757103469104,-6.929723254613804
409.43,-11.828473737000532,-0.29784014524365965,-1.4317135213755907,-6.881375450549747
409.5,-11.759578211848046,-0.2957615084656617,-1.4217215563268653,-6.833364640012131
409.57,-11.69083599298391,-0.2936973785661083,-1.4117993251195575,-6.78568848276295
409.64,-11.62225272150532,-0.2916476543009974,-1.4019463410923452,-6.738344654603275
409.71000000000004,-11.553833905193944,-0.28961223513291223,-1.3921621209799067,-6.691330847267606
409.78000000000003,-11.485584919046271,-0.28759102122608954,-1.3824461848892333,-6.6446447683188845
409.85,-11.417511005885245,-0.2855839134415233,-1.372798056276107,-6.59828414104416
409.92,-11.349617277049601,-0.28359081333210173,-1.3632172619217415,-6.552246704350899
409.99,-11.28190871315739,-0.28161162313777865,-1.3537033319095848,-6.506530212663929
410.06,-11.21439016494024,-0.27964624578077835,-1.3442557996022861,-6.461132435823018
410.13,-11.147066354144936,-0.277694584860834,-1.3348742016188213,-6.416051158981071
410.2,-11.079941874498918,-0.27575654465045946,-1.325558077811777,-6.371284182502961
410.27,-11.013021192736456,-0.2738320300902537,-1.3163069712447937,-6.326829321864961
410.34000000000003,-10.94630864968219,-0.2719209467842384,-1.307120428170167,-6.282684407554799
410.41,-10.879808461388883,-0.2700232009952279,-1.2979979980066039,-6.238847284972311
410.48,-10.813524720326274,-0.26813869964023135,-1.2889392333171328,-6.1953158143306934
410.55,-10.74746139661795,-0.26626735028588716,-1.279943689787169,-6.152087870558363
410.62,-10.68162233932327,-0.26440906114392915,-1.271010926202733,-6.109161343201395
410.69,-10.616011277761434,-0.26256374106668456,-1.2621405044288194,-6.06653413632656
410.76,-10.550631822874813,-0.2607312995426031,-1.2533319893879187,-6.0242041684249426
410.83,-10.48548746862884,-0.2589116466918176,-1.2445849490386847,-5.982169372316139
410.90000000000003,-10.420581593445695,-0.2571046932617355,-1.2358989543547554,-5.94042769505303
410.97,-10.35591746166918,-0.255310350622661,-1.2272735793037177,-5.8989770978271325
411.04,-10.291498225058286,-0.2535285307634479,-1.2187084008262203,-5.8578155558745175
411.11,-10.22732692430689,-0.2517591462871827,-1.2102029988152323,-5.816941058382294
411.18,-10.163406490587276,-0.2500021104068978,-1.2017569560954457,-5.776351608395657
411.25,-10.099739747115077,-0.24825733694131477,-1.1933698584028214,-5.7360452227254966
411.32,-10.036329410733462,-0.24652474031061716,-1.1850412943642779,-5.69601993185656
411.39,-9.968165950893203,-0.24480423553225295,-1.1767708554775222,-5.656273779856172
411.46000000000004,-9.792573040512789,-0.24309573821676608,-1.1685581360910207,-5.616804824283509
411.53000000000003,-9.251960374014962,-0.24139916456365745,-1.1604027333841087,-5.577611136099402
411.6,-7.620314978295345,-0.2397144313572744,-1.1523042473472411,-5.538690799576716
411.67,-2.9144116200269607,-0.23804145596272905,-1.1442622807623775,-5.500041912211242
411.74,6.979500444898117,-0.2363801563218452,-1.1362764391835065,-5.46166258463315
411.81,37.68762875871187,-0.23473045094913347,-1.128346330917305,-5.423550940518967
411.88,99.161523503619,-1.2190071953197594,-1.1204715670039318,-5.385705116504086
411.95,99.78240704360314,-3.495397523822699,-1.1126517611979565,-5.348123262095824
412.02,99.78580476831425,-6.019114097284948,-1.104886529949419,-5.31080353958699
412.09000000000003,99.78511333167452,-8.35049551182907,-1.0971754923850239,-5.273744123969992
412.16,99.78438513997484,-10.355754634131284,-1.0895182702894621,-5.236943202851461
412.23,99.78457389352498,-12.02688871316395,-1.0819144880868685,-5.200398976367402
412.3,99.78507943251714,-13.399311393927787,-1.0743637728224027,-5.164109657098859
412.37,99.78557122890565,-14.518608965651026,-1.0668657541439623,-5.128073469988101
412.44,99.78604725802485,-15.428427031240387,-1.059420064284021,-5.092288652255323
412.51,99.78650800689711,-16.166779023399293,-1.0520263380415953,-5.056753453315849
412.58,99.78695396575476,-16.765510684284138,-1.0446842127643372,-5.02146613469786
412.65000000000003,99.78738560924953,-17.25083826365726,-1.0373933283307497,-4.98642496996062
412.72,99.78780339680804,-17.644167543212056,-1.0301533271325276,-4.951628244613206
412.79,99.78820777311873,-17.962908164921362,-1.0229638540570218,-4.917074256033746
412.86,99.78859916860412,-18.221192830828134,-1.015824556469824,-4.8827613133891505
412.93,99.78897799987831,-18.430483503079394,-1.008735084197476,-4.848687737555355
413.0,99.6701905724968,-18.600071889595398,-1.0016950895102967,-4.814851861038039
413.07,99.48763984448082,-18.737488678791642,-0.9947042271053294,-4.781252027893857
413.14,99.28278906977943,-18.848836616986425,-0.9877621540894096,-4.747886593652149
413.21000000000004,99.05207848061092,-18.939060992825354,-0.9808685299623494,-4.714753925237144
413.28000000000003,98.79055364547494,-19.012169049361713,-0.9740230166002395,-4.681852400890653
413.35,98.49196108719306,-19.07140787008496,-0.9672252782388674,-4.649180410095242
413.42,98.14832425688226,-19.119408558887663,-0.9604749814572522,-4.616736353497886
413.49,97.74934040973734,-19.15830308463534,-0.9537717951612931,-4.584518642834112
413.56,97.28152079690265,-19.18981896633677,-0.9471153905675326,-4.552525700852614
413.63,96.72694636096847,-19.215355998679996,-0.9405054411870327,-4.520755961240335
413.7,96.06143882744881,-19.23604842332435,-0.9339416228093638,-4.489207868548037
413.77,95.25183066857699,-19.252815306290856,-0.927423613486705,-4.45787987811634
413.84000000000003,94.25182947993336,-19.266401358547505,-0.9209510935180553,-4.426770456002216
413.91,92.99567173285028,-19.27741001266567,-0.914523745433555,-4.395878078905968
413.98,91.38829419263044,-19.286330224581505,-0.9081412539789167,-4.365201234098661
414.05,89.29007845503203,-19.293558190840535,-0.9018033060999645,-4.334738419350023
414.12,86.49343014131433,-19.299414945892618,-0.8955095909272811,-4.304488142856793
414.19,82.6881283200333,-19.30416062102396,-0.8892597997609624,-4.274448923171548
414.26,77.4147309175692,-19.308005998241626,-0.883053626055478,-4.244619289131961
414.33,70.52781413038971,-19.31112187228162,-0.8768907654046373,-4.214997779790541
414.40000000000003,63.90407869092381,-19.31364663655902,-0.8707709155266605,-4.18558294434479
414.47,57.775328382125466,-19.31569242999429,-0.8646937762493547,-4.156373342067841
414.54,52.10453012195452,-19.31735011773058,-0.8586590494953914,-4.127367542239516
414.61,46.85742606532937,-19.31869332696354,-0.8526664392676885,-4.098564124077852
414.68,42.00232515420721,-19.319781717137392,-0.8467156516348937,-4.06996167667105
414.75,37.50991037405472,-19.32066362975493,-0.840806394716969,-4.041558798909877
414.82,33.35306052809099,-19.321378235494347,-0.8349383786708756,-4.013354099420496
414.89,29.5066854311733,-19.32195698641897,-0.8291113156763591,-3.9853461964977397
414.96000000000004,25.947573508740522,-19.32040579261334,-0.8233249199218338,-3.95753371803881
415.03000000000003,22.654250863367732,-19.31519148250434,-0.8175789075903653,-3.9299153014774144
415.1,19.6068509427138,-19.30705083017036,-0.8118729968457508,-3.902489593718329
415.17,16.786994008420717,-19.296537899910767,-0.8062069078186967,-3.875255251072387
415.24,14.17767566626899,-19.284071340391776,-0.8005803625930932,-3.848210939191894
415.31,11.763163773997244,-19.26996915531247,-0.7949930851923828,-3.821355333006461
415.38,9.528903095013497,-19.254474064549473,-0.7894448015660261,-3.794687116659263
415.45,7.461427114091179,-19.23777212472686,-0.7839352395760615,-3.7682049834437095
415.52,5.548276475358817,-19.22000648883851,-0.7784641289837564,-3.7419076357405356
415.59000000000003,3.7779235437392606,-19.201287637634962,-0.7730312014363553,-3.715793784955303
415.66,2.1543142204168464,-19.181701033930747,-0.7676361904539175,-3.6898621514563112
415.73,0.6786861597695073,-19.161312883019946,-0.7622788314162479,-3.66411146451292
415.8,-0.6625246151345819,-19.140174492968967,-0.756958861549918,-3.6385404622342765
415.87,-1.8817146086997258,-19.118325593816206,-0.7516760199153789,-3.613147891508452
415.94,-2.9901784076471456,-19.095796878274374,-0.7464300473941629,-3.587932507941966
416.01,-3.9981804456419083,-19.072611957099348,-0.7412206866761749,-3.5628930757997312
416.08,-4.9150294672810055,-19.04878887200813,-0.736047682247073,-3.538028367945377
416.15000000000003,-5.749153122299611,-19.02434127240843,-0.7309107803757361,-3.5133371657819805
416.22,-6.508170862614044,-18.999279335385157,-0.7258097291018193,-3.4888182591931844
416.29,-7.198963891308594,-18.97361048864431,-0.7207442782233966,-3.464470446484711
416.36,-7.827741354396002,-18.9473399815014,-0.7157141792846899,-3.4402925343262565
416.43,-8.400102299515215,-18.92047133813041,-0.7107191855638824,-3.416283337693783
416.5,-8.921093172967755,-18.89300671916239,-0.7057590520610183,-3.3924416798121864
416.57,-9.395260806137143,-18.864947211617018,-0.7008335354859866,-3.3687663920983484
416.64,-9.826700969510501,-18.836293062542616,-0.695942394246588,-3.3452563141045704
416.71000000000004,-10.219102659437336,-18.807043868245596,-0.6910853884366865,-3.321910293462385
416.78000000000003,-10.575788339162072,-18.777198728329136,-0.6862622798244425,-3.2987271858267397
416.85,-10.899750389251873,-18.74675637172479,-0.6814728318406282,-3.275705854820558
416.92,-11.193684039332547,-18.715715260336715,-0.6767168095670248,-3.2528451719796703
416.99,-11.46001705771027,-18.68407367471161,-0.6719939797249009,-3.2301440166981115
417.06,-11.700936471578792,-18.65182978521275,-0.6673041106635702,-3.207601276173791
417.13,-11.918412580814747,-18.618981711450072,-0.6626469723490307,-3.1852158453545214
417.2,-12.114220514894075,-18.585527572150628,-0.6580223363526815,-3.162986626884413
417.27,-12.289959566741501,-18.551465527209732,-0.6534299758401192,-3.1409125310506294
417.34000000000003,-12.447070520463472,-18.516793813313395,-0.6488696655600129,-3.118992475730499
417.41,-12.586851172712148,-18.48151077424706,-0.644341181833056,-3.097225386338985
417.48,-12.710470230443681,-18.445614886787478,-0.6398443025409951,-3.0756101957765076
417.55,-12.818979751448023,-18.409104782901075,-0.6353788071157358,-3.0541458443771177
417.62,-12.913326278485624,-18.371979268834195,-0.6309444765285251,-3.0328312798570236
417.69,-12.994360803314558,-18.334237341570198,-0.6265410932792079,-3.0116654572634602
417.76,-13.062847683404161,-18.295878203039983,-0.6221684413855596,-2.990647338923912
417.83,-13.119472621730258,-18.256901272401567,-0.6178263063726928,-2.969775894395669
417.90000000000003,-13.16484980871939,-18.217306196646987,-0.6135144752625371,-2.94905010041573
417.97,-13.199528315116728,-18.17709285974876,-0.6092327365633945,-2.9284689408510483
418.04,-13.22399781524145,-18.136261390520726,-0.6049808802595651,-2.908031406649104
418.11,-13.238693711701707,-18.094812169337786,-0.6007586978010467,-2.8877364957888254
418.18,-13.244001725101112,-18.05274583383458,-0.596565982093306,-2.867583213231833
418.25,-13.240262005512207,-18.010063283683063,-0.5924025274871213,-2.8475705708740144
418.32,-13.227772816451498,-17.966765684532717,-0.5882681297684954,-2.8276975874974375
418.39,-13.206793836700768,-17.92285447118406,-0.5841625861486397,-2.8079632887225796
418.46000000000004,-13.177549120518933,-17.878331350054975,-0.5800856952540278,-2.788366706960888
418.53000000000003,-13.140229752520481,-17.833198300991036,-0.5760372571165189,-2.7689068813676627
418.6,-13.094996229707366,-17.787457578463517,-0.5720170731635491,-2.749582857795256
418.67,-13.04198059978293,-17.741111712193096,-0.5680249462083928,-2.730393688746597
418.74,-12.981288381904392,-17.694163507232595,-0.5640606804404901,-2.711338433329026
418.81,-12.9130002934052,-17.646616043538142,-0.5601240814158435,-2.6924161572084517
418.88,-12.837173803703557,-17.59847267505507,-0.5562149560474803,-2.6736259325638123
418.95,-12.753844534576734,-17.54973702834252,-0.5523331125959823,-2.6549668380418554
419.02,-12.665246742508584,-17.50041300075843,-0.5484783606600815,-2.636437958712221
419.09000000000003,-12.576995950566369,-17.45050475822537,-0.5446505111673211,-2.6180383860228353
419.16,-12.489358177805627,-17.40001673259597,-0.5408493763647823,-2.5997672177556055
419.23,-12.402329175630458,-17.348953618636063,-0.5370747698098741,-2.581623557982423
419.3,-12.315904726588332,-17.297320370642762,-0.5333265063611905,-2.5636065170214617
419.37,-12.230080644009863,-17.245122198713936,-0.5296044021694284,-2.5457152113937798
419.44,-12.144852771659348,-17.1923645646853,-0.5259082746683701,-2.5279487637802167
419.51,-12.060216983395657,-17.13905317775086,-0.5222379425659294,-2.5103063029785857
419.58,-11.976169182842929,-17.085193989782233,-0.5185932258352592,-2.4927869638611604
419.65000000000003,-11.89270530307069,-17.0307931903621,-0.5149739457059219,-2.4753898873324522
419.72,-11.809821306282966,-16.97585720154699,-0.51137992465512,-2.4581142202872757
419.79,-11.727513183515946,-16.920392672374454,-0.5078109863989901,-2.440959115569107
419.86,-11.645776954343868,-16.86440647312949,-0.5042669558839554,-2.4239237319287223
419.93,-11.564608666592719,-16.80790568938524,-0.5007476592781406,-2.407007233983123
420.0,-11.484004396061447,-16.75089761583267,-0.4972529239628455,-2.390208792174742
420.07,-11.403960246250277,-16.693389749914,-0.4937825785240777,-2.3735275827309326
420.14,-11.32447234809589,-16.635389785274608,-0.4903364527441456,-2.3569627876237327
420.21000000000004,-11.245536859713127,-16.57690560504797,-0.4869143775933093,-2.340513594529908
420.28000000000003,-11.16714996614293,-16.517945274988143,-0.4835161852214899,-2.324179196791269
420.35,-11.089307879106249,-16.45851703646422,-0.48014170895003705,-2.3079587933752617
420.42,-11.012006836763646,-16.39862929933093,-0.4767907832635532,-2.2918515888358284
420.49,-10.935243103480369,-16.33829063468969,-0.47346324380177535,-2.2758567932745395
420.56,-10.859012969596613,-16.2775097675538,-0.47015892735151393,-2.2599736223019913
420.63,-10.783312751202804,-16.216295569431775,-0.46687767183864676,-2.2442012969994725
420.7,-10.70813878991962,-16.154657050842296,-0.46361931632016984,-2.2285390438808914
420.77,-10.633487452682598,-16.092603353774,-0.4603837009763036,-2.2129860948549687
420.84000000000003,-10.559355131531097,-16.03014374410335,-0.45717066710265325,-2.197541687187687
420.91,-10.485738243401446,-15.967287603983252,-0.45398005710242545,-2.1822050634650054
420.98,-10.412633229924102,-15.904044424214986,-0.4508117144786976,-2.166975471555824
421.05,-10.340036557224629,-15.840423796615621,-0.44766548382674254,-2.1518521645752107
421.12,-10.267944715728346,-15.77643540639281,-0.4445412108264056,-2.1368344008478783
421.19,-10.196354219968493,-15.712089024538443,-0.4414387422345358,-2.121921443871913
421.26,-10.12526160839778,-15.64739450025235,-0.43835792587746913,-2.107112562282756
421.33,-10.054663443203152,-15.582361753406834,-0.4352986106435651,-2.0924070298174304
421.40000000000003,-9.984556310123638,-15.51700076706242,-0.43226064647579443,-2.0778041252790227
421.47,-9.914936818271206,-15.451321580044826,-0.42924388436437905,-2.0633031325013995
421.54,-9.84580159995443,-15.385334279592747,-0.42624817633948375,-2.048903340314174
421.61,-9.777147310504908,-15.31904899408563,-0.42327337546395793,-2.0346040425079157
421.68,-9.7089706281063,-15.252475885860155,-0.42031933582612874,-2.020404537799597
421.75,-9.641268253625897,-15.185625144123799,-0.41738591253264445,-2.006304129798283
421.82,-9.574036910448603,-15.11850697797329,-0.4144729617013673,-1.9923021269710541
421.89,-9.507273344313237,-15.05113160952546,-0.4115803404543165,-1.9783978426091673
421.96000000000004,-9.440974323151089,-14.983509267167467,-0.40870790691066006,-1.9645905947944518
422.03000000000003,-9.375136636926621,-14.915650178932955,-0.40585552017975557,-1.9508797063659358
422.1,-9.309757097480247,-14.847564566010279,-0.40302304035424036,-1.937264504886705
422.17,-9.244832538373087,-14.779262636388463,-0.40021032850316823,-1.923744322610991
422.24,-9.180359814733665,-14.710754578646192,-0.39741724666519596,-1.9103184964514872
422.31,-9.11633580310646,-14.642050555888591,-0.3946436578418158,-1.8969863679468912
422.38,-9.052757401302225,-14.573160699836242,-0.39188942599063603,-1.8837472832296724
422.45,-8.989621528250028,-14.504095105070396,-0.38915441601870854,-1.8706005929940612
422.52,-8.926925123850989,-14.43486382343793,-0.3864384937759022,-1.8575456524642642
422.59000000000003,-8.864665148833575,-14.365476858619216,-0.3837415260483235,-1.8445818213628942
422.66,-8.802838584610493,-14.295944160861701,-0.38106338055178185,-1.8317084638796244
422.73,-8.741442433137042,-14.22627562188152,-0.37840392592530175,-1.8189249486400558
422.8,-8.680473716770956,-14.15648106993516,-0.37576303172467945,-1.8062306486748025
422.87,-8.61992947813362,-14.08657026506284,-0.37314056841608506,-1.7936249413887924
422.94,-8.55980677997266,-14.016552894504837,-0.3705364073697084,-1.7811072085307778
423.01,-8.500102705025865,-13.946438568291738,-0.3679504208534505,-1.7686768361630607
423.08,-8.440814355886353,-13.876236815009175,-0.36538248202665835,-1.7563332146314268
423.15000000000003,-8.381938854869034,-13.80595707773738,-0.3628324649339033,-1.7440757385352867
423.22,-8.323473343878218,-13.73560871016547,-0.3603002444988031,-1.731903806698028
423.29,-8.26541498427644,-13.665200972880216,-0.3577856965178873,-1.7198168221375691
423.36,-8.2077609567544,-13.59474302982862,-0.35528869765450477,-1.707814192037121
423.43,-8.15050846120203,-13.524243944953511,-0.3528091254327746,-1.6958953277161493
423.5,-8.093654716580623,-13.453712679000956,-0.3503468582315784,-1.6840596446015392
423.57,-8.037196960796026,-13.383158086498176,-0.34790177527859517,-1.6723065621989615
423.64,-7.981132450572849,-13.312588912900347,-0.34547375664437735,-1.6606355040644363
423.71000000000004,-7.925458461329692,-13.242013791904476,-0.3430626832364688,-1.6490458977760942
423.78000000000003,-7.870172287055326,-13.171441242928342,-0.34066843679356285,-1.6375371749061336
423.85,-7.815271240185846,-13.100879668752276,-0.33829089987970185,-1.6261087709929742
423.92,-7.760752651482749,-13.030337353321436,-0.33592995587851754,-1.614760125513603
423.99,-7.706613869911926,-12.959822459705979,-0.3335854889875105,-1.6034906818561123
424.06,-7.652852262523553,-12.88934302821647,-0.33125738421237044,-1.592299887292429
424.13,-7.599465214332845,-12.818906974671668,-0.32894552736133603,-1.5811871929512324
424.2,-7.546450128201683,-12.74852208881571,-0.32664980503959345,-1.5701520537910636
424.27,-7.493804424721071,-12.678196032881624,-0.32437010464371474,-1.5591939285736163
424.34000000000003,-7.441525542094421,-12.607936340297988,-0.32210631435613485,-1.5483122798372189
424.41,-7.38961093602166,-12.537750414535385,-0.31985832313966667,-1.5375065738704974
424.48,-7.338058079584113,-12.467645528089363,-0.31762602073205526,-1.5267762806862228
424.55,-7.286864463130182,-12.397628821596415,-0.3154092976405692,-1.5161208739953407
424.62,-7.2360275941618015,-12.327707303079448,-0.3132080451366303,-1.5055398311811796
424.69,-7.18554499722164,-12.257887847319227,-0.31102215525048044,-1.495032633273841
424.76,-7.135414213781049,-12.188177195348132,-0.30885152076588585,-1.4845987649247678
424.83,-7.0856328021287585,-12.118581954062645,-0.30669603521487804,-1.4742377143814864
424.90000000000003,-7.0361983372602905,-12.049108595950809,-0.304555592872532,-1.463948973462528
424.97,-6.987108410768083,-11.979763458931068,-0.30243008875178007,-1.4537320375325218
425.04,-6.938360630732332,-11.910552746298688,-0.30031941859826283,-1.443586405477464
425.11,-6.8899526216125215,-11.841482526776142,-0.29822347888521517,-1.4335115796801576
425.18,-6.841882024139647,-11.772558734663654,-0.2961421668083886,-1.423507065995822
425.25,-6.794146495209111,-11.703787170086303,-0.2940753802810087,-1.413572373727874
425.32,-6.7467437077743035,-11.635173499333924,-0.29202301792876806,-1.4037070156038784
425.39,-6.69967135074084,-11.566723255290212,-0.28998497908485354,-1.3939105077516623
425.46000000000004,-6.652927128861452,-11.498441837947352,-0.28796116378500913,-1.3841823696755988
425.53000000000003,-6.606508762631545,-11.430334515002592,-0.2859514727626324,-1.374522124233055
425.6,-6.560413988185384,-11.362406422533201,-0.28395580744390564,-1.3649292976110041
425.67,-6.5146405571929265,-11.294662565746265,-0.28197406994296126,-1.3554034193027995
425.74,-6.469186236757288,-11.227107819799876,-0.28000616305708004,-1.3459440220851113
425.81,-6.424048809312833,-11.159746930692274,-0.27805199026192395,-1.3365506419950237
425.88,-6.379226072523883,-11.092584516215547,-0.2761114557068012,-1.3272228183072907
425.95,-6.334715839184051,-11.025625066970617,-0.274184464209965,-1.3179600935117528
426.02,-6.290515937116181,-10.958872947440202,-0.2722709212539454,-1.308762013290907
426.09000000000003,-6.24662420907289,-10.89233239711659,-0.2703707329809128,-1.2996281264976361
426.16,-6.203038512637719,-10.826007531681087,-0.26848380618807416,-1.2905579851330922
426.23,-6.15975672012688,-10.759902344232074,-0.26661004832310214,-1.2815511443247347
426.3,-6.116776718491596,-10.694020706558648,-0.26474936747959515,-1.2726071623045196
426.37,-6.074096409221026,-10.62836637045697,-0.26290167239256906,-1.2637256003872437
426.44,-6.031713708245782,-10.56294296908641,-0.2610668724339814,-1.254906022949036
426.51,-5.989626545842021,-10.497754018362745,-0.25924487760828546,-1.2461479974060028
426.58,-5.9478328665361175,-10.43280291838567,-0.2574355985480168,-1.2374510941930172
426.65000000000003,-5.90633062900991,-10.368092954898,-0.2556389465094091,-1.2288148867426623
426.72,-5.865117806006517,-10.303627300774009,-0.25385483336804193,-1.2202389514643144
426.79,-5.8241923842367225,-10.239409017534394,-0.252083171614518,-1.2117228677233767
426.86,-5.783552364285922,-10.175441056885463,-0.2503238743501711,-1.203266217820656
426.93,-5.743195760521625,-10.111726262280246,-0.24857685528280363,-1.1948685869718827
427.0,-5.703120601001532,-10.048267370499188,-0.24684202872245414,-1.186529563287376
427.07,-5.663324927382141,-9.984012987947134,-0.24511930957719424,-1.178248737751846
427.14,-5.6238067948279316,-9.841802612550412,-0.24340861334895494,-1.170025704204342
427.21000000000004,-5.584564271921071,-9.402768920115777,-0.2417098561293821,-1.1618600593183368
427.28000000000003,-5.545595440571686,-8.071157231729451,-0.24002295459572076,-1.1537514025819515
427.35,-5.506898395928673,-4.1841469402188025,-0.23834782600672835,-1.1456993362783172
427.42,-5.468471246291039,5.0963076050087786,-0.2366843881986161,-1.1377034654660745
427.49,-5.430312113019792,22.84758592021112,-0.23503255958101907,-1.1297633979600081
427.56,-5.392419130450362,98.20675329428025,-0.96490868459914,-1.1218787443118177
427.63,-5.3547904458055475,99.77630339563491,-3.1388809631241905,-1.11404911779102
427.7,-5.317424219109,99.78588982215739,-5.664620014393928,-1.1062741343659879
427.77,-5.280318623099235,99.78524224248065,-8.036250980758542,-1.0985534126851195
427.84000000000003,-5.243471843144158,99.78451597648443,-10.090296404620112,-1.0908865740581364
427.91,-5.206882077156131,99.78448004685728,-11.807495240867203,-1.083273242437518
427.98,-5.170547535507537,99.78498490549013,-13.219841755271528,-1.07571304440006
428.05,-5.134466440946879,99.78547970770781,-14.372515826104035,-1.0682056091285625
428.12,-5.098637028515382,99.78595867439806,-15.309783621974187,-1.060750568393649
428.19,-5.063057545464112,99.78642226678589,-16.070537884720594,-1.0533475565357078
428.26,-5.027726251171612,99.78687097790522,-16.687485277531437,-1.0459962104469624
428.33,-4.992641417062035,99.7873052853334,-17.18759809829581,-1.0386961695536656
428.40000000000003,-4.957801326523783,99.78772565133052,-17.59291779275106,-1.0314470757984175
428.47,-4.923204274828655,99.78813252332768,-17.92137818444592,-1.0242485736226072
428.54,-4.8888485690515,99.78852633440219,-18.187540328166534,-1.017100309948978
428.61,-4.854732527990351,99.78890750373778,-18.40321471604519,-1.0100019341643118
428.68,-4.820854482087075,99.700953381813,-18.5779760433716,-1.0029530981022372
428.75,-4.787212773348502,99.52263309649713,-18.71958453310386,-0.995953456026154
428.82,-4.753805755268054,99.32206368377213,-18.834329015676623,-0.9890026646122805
428.89,-4.7206317927478665,99.09642064922414,-18.927305600617206,-0.9821003829328157
428.96000000000004,-4.68768926202138,98.84095674855428,-19.002643755708938,-0.9752462724392215
429.03000000000003,-4.654976550576442,98.54968321644786,-19.063689608672306,-0.9684399969456198
429.1,-4.6224920570788655,98.21497773456684,-19.113154520836325,-0.9616812226123062
429.17,-4.5902341912964895,97.82701838246402,-19.153235494126776,-0.9549696179293782
429.24,-4.558201374023705,97.37297871089882,-19.185712743760615,-0.9483048537004782
429.31,-4.526392037006461,96.8358661297498,-19.21202876390555,-0.9416866030266497
429.38,-4.4948046228677505,96.19281939940825,-19.233352395317635,-0.9351145412903054
429.45,-4.463437585033546,95.41257437051036,-19.250630739393674,-0.9285883461393073
429.52,-4.432289387659235,94.45163489463182,-19.26463122393025,-0.92210769747116
429.59000000000003,-4.401358505556499,93.2484096006521,-19.27597568874633,-0.9156722774173099
429.66,-4.370643424120673,91.71414304533197,-19.28516800500675,-0.9092817703275586
429.73,-4.340142639258551,89.71883467220006,-19.29261645493248,-0.9029358627545816
429.8,-4.309854657316667,87.06954676475709,-19.298651865886676,-0.8966342434385567
429.87,-4.279777995010033,83.47799799662651,-19.303542304264127,-0.890376603291899
429.94,-4.249911179351314,78.51589076975262,-19.30750498181813,-0.8841626353841029
430.01,-4.220252747580486,71.79329359067131,-19.310715903249417,-0.8779920349266885
430.08,-4.190801247094921,65.07498186711192,-19.31331768355994,-0.8718644992582555
430.15000000000003,-4.161555235379939,58.85873200727487,-19.31542588238347,-0.8657797278296384
430.22,-4.13251327993979,53.1069805132233,-19.31713413663591,-0.8597374221891677
430.29,-4.103673958229092,47.78497897322775,-19.318518319455098,-0.853737285968032
430.36,-4.075035857584716,42.860582608290954,-19.31963991015166,-0.847779024865744
430.43,-4.0465975751580965,38.30405475246572,-19.320548724849527,-0.8418623466357066
430.5,-4.018357717847988,34.08788606102484,-19.321285129098936,-0.8359869610708798
430.57,-3.9903149022336657,30.18662733236176,-19.32188183046071,-0.8301525799895485
430.64,-3.96246775450854,26.576734914271945,-19.32101813217437,-0.8243589172211885
430.71000000000004,-3.934814910414223,23.236427743535565,-19.316416716253933,-0.8186056885924315
430.78000000000003,-3.907355015175013,20.14555513999491,-19.308768654877007,-0.8128926119131286
430.85,-3.8800867234328047,17.28547454306024,-19.298657722378046,-0.8072194069625098
430.92,-3.8530086991824306,14.63893844021236,-19.28652456312541,-0.8015857954754417
430.99,-3.826119615707421,12.189989793994435,-19.272703572011274,-0.7959915011287791
431.06,-3.7994181555161832,9.923865326562037,-19.257449761000917,-0.7904362495278137
431.13,-3.7729030102786045,7.82690606942466,-19.240958461136767,-0.7849197681928156
431.2,-3.746572880763063,5.886474630872912,-19.22337986415471,-0.7794417865456706
431.27,-3.7204264767738566,4.090878675027787,-19.20482982296299,-0.7740020358966092
431.34000000000003,-3.694462517089045,2.4391843819724484,-19.185397922684434,-0.7686002494310287
431.41,-3.668679729398695,0.937608798274379,-19.16515354808729,-0.7632361621964069
431.48,-3.643076850243538,-0.4271648459664186,-19.1441504713934,-0.7579095110893079
431.55,-3.6176526249540295,-1.6677412151666133,-19.122430341045412,-0.7526200348424789
431.62,-3.5924058075898126,-2.795610541098297,-19.100025349492228,-0.7473674740120341
431.69,-3.5673351608795807,-3.8212195440221284,-19.076960284317604,-0.7421515709647324
431.76,-3.542439456161337,-4.754045617310539,-19.05325411369605,-0.7369720698653401
431.83,-3.5177174733230503,-5.602671550635746,-19.028921218352746,-0.7318287166640839
431.90000000000003,-3.4931680007437107,-6.374858842292361,-19.00397235381329,-0.7267212590841907
431.97,-3.4687898352347624,-7.0776182554623,-18.97841540584661,-0.7216494466095146
432.04,-3.444581781981943,-7.717276737443544,-18.95225598656362,-0.71661303047225
432.11,-3.420542654487494,-8.299540172190122,-18.925497907158455,-0.7116117636407308
432.18,-3.396671274512768,-8.829551697968892,-18.89814355470763,-0.7066454008073135
432.25,-3.37296647202121,-9.31194551269299,-18.870194194009084,-0.7017136983763472
432.32,-3.349427085121726,-9.750896225250145,-18.841650210591446,-0.696816414452225
432.39,-3.3260519600124234,-10.150163904613251,-18.812511307348025,-0.6919533088275204
432.46000000000004,-3.302839950924731,-10.513135039862144,-18.782776664452943,-0.6871241429712059
432.53000000000003,-3.2797899200678935,-10.84285966150171,-18.752445070078497,-0.6823286800169539
432.6,-3.256900737573835,-11.142084893934484,-18.72151502779143,-0.6775666847515192
432.67,-3.2341712814423933,-11.41328521552933,-18.689984845240563,-0.6728379236032025
432.74,-3.2116004374869225,-11.65868970018456,-18.657852707769027,-0.668142164630395
432.81,-3.1891870992802582,-11.880306505479561,-18.625116739823277,-0.6634791775102017
432.88,-3.166930168101046,-12.079944859602216,-18.591775056437534,-0.6588487335271451
432.95,-3.1448285528804356,-12.259234783836797,-18.55782580660787,-0.6542506055619476
433.02,-3.122881170149127,-12.41964477067717,-18.52326721000453,-0.6496845680803914
433.09000000000003,-3.1010869439847744,-12.5624976204426,-18.48809758818371,-0.645150397122258
433.16,-3.079444805959753,-12.688984622217319,-18.452315391231824,-0.6406478702903416
433.23,-3.057953695089264,-12.800178248418762,-18.415919220594734,-0.6361767667395435
433.3,-3.0366125577797987,-12.89704351659089,-18.378907848700358,-0.6317368671660384
433.37,-3.015420347777952,-12.980448157279676,-18.341280235868105,-0.6273279537965186
433.44,-2.994376026119577,-13.051171713163829,-18.30303554490662,-0.6229498103775142
433.51,-2.973478561079284,-13.109913682015101,-18.264173153727242,-0.6186022221647841
433.58,-2.9527269281202826,-13.157300804541714,-18.224692666241175,-0.6142849759127852
433.65000000000003,-2.9321201098445644,-13.193893587690706,-18.1845939217603,-0.6099978598642126
433.72,-2.911657095943424,-13.220192144499887,-18.14387700308278,-0.6057406637396137
433.79,-2.891336883148307,-13.236641423035673,-18.102542243413026,-0.6015131787270738
433.86,-2.871158475182006,-13.243635889263,-18.06059023224022,-0.5973151974719754
433.93,-2.851120882710175,-13.24152372179925,-18.018021820278673,-0.5931465140668271
434.0,-2.8312231232931784,-13.230610570337703,-17.97483812355665,-0.589006924041165
434.07,-2.8114642213382677,-13.211162924022293,-17.93104052672631,-0.5848962243515237
434.14,-2.7918432080520836,-13.183411131151951,-17.886630685656268,-0.5808142133714769
434.21000000000004,-2.772359121393479,-13.147552107231522,-17.841610529359436,-0.5767606908817491
434.28000000000003,-2.7530110060266644,-13.10375176451373,-17.795982261300907,-0.5727354580603943
434.35,-2.7337979132746724,-13.052147192742977,-17.749748360125018,-0.568738317473045
434.42,-2.714718901073141,-12.992848617772662,-17.70291157983562,-0.5647690730632281
434.49,-2.695773033924409,-12.925941162041788,-17.655474949459613,-0.5608275301427486
434.56,-2.6769593828519263,-12.851486428527812,-17.607441772220618,-0.5569134953821406
434.63,-2.6582770253549763,-12.769523927707374,-17.558815624247096,-0.5530267768011858
434.7,-2.6397250453637033,-12.681334098986056,-17.50960035283703,-0.5491671837594959
434.77,-2.6213025331944535,-12.592971592196836,-17.459800074299743,-0.5453345269471627
434.84000000000003,-2.603008585505416,-12.505222878368945,-17.40941917139398,-0.5415286183754726
434.91,-2.584842305252571,-12.418083703226143,-17.358462290380455,-0.5377492713676869
434.98,-2.566802801645933,-12.33154984370241,-17.306934337706142,-0.5339963005498845
435.05,-2.548889190106106,-12.24561710757966,-17.254840476337026,-0.5302695218418705
435.12,-2.531100592221117,-12.16028133313635,-17.20218612175549,-0.5265687524481469
435.19,-2.513436135703568,-12.075538388806486,-17.14897693763817,-0.5228938108489471
435.26,-2.495894954348061,-11.991384172848537,-17.095218831229843,-0.5192445167913329
435.33,-2.478476187988929,-11.907814613023852,-17.040917948428635,-0.5156206912803524
435.40000000000003,-2.461178982458248,-11.824825666284147,-16.986080668597783,-0.5120221565702622
435.47,-2.4440024895441455,-11.742413318467621,-16.93071359911895,-0.5084487361558078
435.54,-2.4269458669493855,-11.660573584003357,-16.87482356970215,-0.5049002547635673
435.61,-2.4100082782502477,-11.579302505623614,-16.818417626467085,-0.5013765383433537
435.68,-2.3931888928556795,-11.498596154083657,-16.761503025810764,-0.49787741405967917
435.75,-2.3764868859667367,-11.41845062788882,-16.704087228076173,-0.4944027102832763
435.82,-2.359901438536299,-11.338862053028429,-16.646177891036693,-0.49095225658268116
435.89,-2.3434317372290643,-11.25982658271634,-16.58778286321084,-0.48752588371587335
435.96000000000004,-2.327076974381814,-11.181340397137738,-16.528910177021917,-0.48412342362197497
436.03000000000003,-2.3108363479639595,-11.103399703201982,-16.46956804181689,-0.48074470941300784
436.1,-2.2947090615383514,-11.026000734301176,-16.409764836758924,-0.4773895753657073
436.17,-2.2786943242223647,-10.949139750074254,-16.349509103607584,-0.47405785691339436
436.24,-2.2627913506492505,-10.872813036176318,-16.288809539400788,-0.47074939063790333
436.31,-2.2469993609297516,-10.797016904052999,-16.227674989052254,-0.4674640142615671
436.38,-2.2313175806139887,-10.721747690719647,-16.166114437878072,-0.464201566639257
436.45,-2.215745240653598,-10.647001758545093,-16.104137004065738,-0.46096188775047914
436.52,-2.200281577364144,-10.572775495039837,-16.04175193109879,-0.4577448186915258
436.59000000000003,-2.1849258323877803,-10.499065312648447,-15.978968580149889,-0.45455020166768123
436.66,-2.169677252656175,-10.425867648545996,-15.915796422454887,-0.4513778799854819
436.73,-2.1545350903536877,-10.35317896443834,-15.852245031680184,-0.44822769804503115
436.8,-2.1394986028808,-10.280995746366123,-15.788324076295247,-0.44509950133236725
436.87,-2.124567052817805,-10.209314504512312,-15.72404331196192,-0.4419931364118844
436.94,-2.109739707888741,-10.138131773013127,-15.659412573951707,-0.43890845091880737
437.01,-2.095015840925576,-10.067444109772245,-15.594441769601941,-0.4358452935517175
437.08,-2.0803947298326384,-9.99724809627808,-15.529140870821267,-0.43280351406513246
437.15000000000003,-2.0658756575513015,-9.9275403374241,-15.463519906654522,-0.4297829632621361
437.22,-2.0514579120248997,-9.858317461332005,-15.397588955916676,-0.42678349298706103
437.29,-2.0371407861638944,-9.789576119177644,-15.331358139905095,-0.42380495611822155
437.36,-2.022923577811283,-9.721312985019589,-15.264837615198953,-0.4208472065606975
437.43,-2.0088055897082397,-9.653524755630235,-15.198037566554177,-0.4179100992391688
437.5,-1.9947861294600036,-9.586208150329368,-15.130968199901872,-0.4149934900907991
437.57,-1.9808645095019917,-9.519359910820048,-15.063639735457805,-0.41209723605817034
437.64,-1.9670400470661544,-9.452976801026765,-14.996062400949983,-0.4092211950822654
437.71000000000004,-1.9533120641475639,-9.387055606935746,-14.928246424970983,-0.4063652260955005
437.78000000000003,-1.939679887471229,-9.321593136437368,-14.860202030461256,-0.40352918901480617
437.85,-1.9261428484591434,-9.256586219170572,-14.791939428329153,-0.40071294473475594
437.92,-1.912700283197561,-9.192031706369207,-14.723468811212998,-0.39791635512074386
437.99,-1.8993515324044983,-9.127926470710236,-14.654800347390156,-0.3951392830022085
438.06,-1.8860959413974625,-9.064267406163758,-14.585944174837497,-0.3923815921659057
438.13,-1.8729328600614015,-9.001051427844741,-14.516910395447367,-0.3896431473492269
438.2,-1.8598616428168775,-8.93827547186645,-14.447709069402691,-0.3869238142335647
438.27,-1.8468816485884607,-8.875936495195473,-14.378350209714425,-0.384223459437725
438.34000000000003,-1.8339922407733422,-8.814031475508317,-14.308843776924219,-0.3815419505113844
438.41,-1.821192787210164,-8.75255741104952,-14.239199673974712,-0.3788791559285939
438.48,-1.8084826601480675,-8.691511320491204,-14.169427741249562,-0.3762349450813276
438.55,-1.7958612362159525,-8.630890242794065,-14.099537751784856,-0.37360918827307665
438.62,-1.7833278963919532,-8.570691237069717,-14.029539406653324,-0.37100175671248764
438.69,-1.770882025973125,-8.510911382444371,-13.959442330522272,-0.3684125225070456
438.76,-1.7585230145453403,-8.451547777923789,-13.889256067385965,-0.36584135865680084
438.83,-1.7462502559533943,-8.392597542259503,-13.81899007647274,-0.36328813904814
438.90000000000003,-1.7340631482713191,-8.334057813816235,-13.748653728326945,-0.36075273844760003
438.97,-1.7219610937729009,-8.2759257504405,-13.678256301065375,-0.35823503249572586
439.04,-1.7099434989024065,-8.218198529330346,-13.607806976807714,-0.35573489770097055
439.11,-1.6980097742455087,-8.16087334690622,-13.53731483828011,-0.35325221143363816
439.18,-1.686159334500416,-8.103947418682914,-13.46678886559085,-0.35078685191986897
439.25,-1.6743915984492022,-8.047417979142569,-13.396237933176774,-0.3483386982356665
439.32,-1.6627059889293347,-7.991282281608698,-13.325670806918914,-0.34590763030096633
439.39,-1.6511019328054017,-7.9355375981212415,-13.255096141425529,-0.3434935288737464
439.46000000000004,-1.6395788609410349,-7.88018121931257,-13.18452247748061,-0.34109627554417826
439.53000000000003,-1.6281362081710264,-7.825210454284472,-13.113958239655664,-0.338715752728819
439.6,-1.616773413273643,-7.770622630486062,-13.043411734082412,-0.33635184366484405
439.67,-1.6054899189431275,-7.716415093592618,-12.972891146383901,-0.3340044324043201
439.74,-1.594285171762396,-7.6625852073853045,-12.902404539761338,-0.33167340380851795
439.81,-1.5831586221759224,-7.609130353631786,-12.831959853233856,-0.329358643542265
439.88,-1.5721097244628122,-7.556047931967685,-12.761564900028233,-0.32706003806833744
439.95,-1.5611379367100615,-7.503335359778901,-12.691227366115523,-0.324777474641891
440.02,-1.5502427207860066,-7.450990072084748,-12.620954808891415,-0.32251084130493096
440.09000000000003,-1.5394235423139533,-7.39900952142191,-12.550754655997032,-0.3202600268808212
440.16,-1.5286798706459923,-7.347391177729192,-12.480634204276855,-0.31802492096883056
440.23,-1.5180111788369963,-7.296132528233063,-12.410600618870287,-0.3158054139387179
440.3,-1.507416943618796,-7.245231077333959,-12.340660932433408,-0.31360139692535505
440.37,-1.49689664537454,-7.194684346493367,-12.270822044487327,-0.31141276182338695
440.44,-1.486449768113229,-7.144489874121632,-12.20109072088954,-0.3092394012819291
440.51,-1.4760757994444273,-7.094645215466525,-12.131473593424678,-0.30708120869930206
440.58,-1.4657742305531547,-7.0451479425025285,-12.061977159510963,-0.304938078217803
440.65000000000003,-1.4555445561749472,-6.995995643820832,-11.992607782018641,-0.3028099047185132
440.72,-1.445386274571095,-6.947185924520049,-11.923371689196777,-0.30069658381614234
440.79,-1.4352988875040527,-6.898716406097625,-11.854274974704614,-0.29859801185390816
440.86,-1.4252819002130177,-6.850584726341936,-11.78532359774385,-0.2965140858984524
440.93,-1.4153348213896824,-6.802788539225067,-11.716523383288122,-0.29444470373479187
441.0,-1.4054571631541524,-6.755325514796269,-11.647880022405975,-0.2923897638613053
441.07,-1.3956484410310344,-6.7081933390760815,-11.579399072673707,-0.29034916548475403
441.14,-1.3859081739256878,-6.661389713951108,-11.51108595867443,-0.288322808515339
441.21000000000004,-1.3762358841006448,-6.614912357069451,-11.4429459725797,-0.28631059356179095
441.28000000000003,-1.3666310971521924,-6.56875900173679,-11.374984274810236,-0.2843124219264953
441.35,-1.3570933419871183,-6.5229273968131,-11.30720589477209,-0.2823281956006516
441.42,-1.3476221507996187,-6.477415306610001,-11.239615731664884,-0.28035781725946574
441.49,-1.3382170590483675,-6.432220510788738,-11.172218555358578,-0.2784011902573765
441.56,-1.3288776054337428,-6.387340804258786,-11.105019007335489,-0.27645821862331516
441.63,-1.319603331875215,-6.342773997077064,-11.038021601694137,-0.2745288070559984
441.7,-1.3103937834888908,-6.298517914347771,-10.971230726211731,-0.2726128609192534
441.77,-1.3012485085652141,-6.25457039612282,-10.904650643461995,-0.2707102862373764
441.84000000000003,-1.2921670585468217,-6.210929297302883,-10.838285491985292,-0.2688209896905232
441.91,-1.283148988006553,-6.1675924875390296,-10.772139287507882,-0.2669448786101316
441.98,-1.2741938546256142,-6.124557851134958,-10.70621592420735,-0.2650818609743766
442.05,-1.265301219171894,-6.081823286949821,-10.640519176021241,-0.2632318454036563
442.12,-1.256470645478429,-6.039386708301635,-10.575052697996055,-0.2613947411561102
442.19,-1.247701700422021,-5.997246042871271,-10.509820027673772,-0.2595704581231682
442.26,-1.238993953902003,-5.955399232607019,-10.44482458651321,-0.25775890682513075
442.33,-1.230346978819152,-5.91384423362974,-10.380069681343551,-0.2559599984067803
442.40000000000003,-1.2217603510547494,-5.872579016138575,-10.31555850584746,-0.25417364463302256
442.47,-1.213233649449788,-5.831601564317228,-10.251294142071297,-0.25239975788455904
442.54,-1.2047664557843225,-5.790909876240811,-10.187279561960015,-0.25063825115358923
442.61,-1.1963583547569652,-5.750501963783256,-10.123517628914346,-0.24888903803954285
442.68,-1.1880089339645235,-5.710375852525276,-10.060011099368058,-0.2471520327448421
442.75,-1.1797177838817794,-5.6705295816628905,-9.996762624383049,-0.24542715007069343
442.82,-1.171484497841412,-5.630961203916492,-9.88151169185695,-0.2437143054129084
442.89,-1.1633086720140566,-5.591668785440469,-9.524790600348885,-0.24201341475775404
442.96000000000004,-1.155189905388505,-5.552650405733379,-8.438244296896897,-0.24032439467783204
443.03000000000003,-1.1471277997520424,-5.51390415754865,-5.234636015338014,-0.2386471623279867
443.1,-1.1391219596709241,-5.475428146805836,3.1901042040324468,-0.2369816354412414
443.17,-1.1311719924709842,-5.437220492502409,15.02544162634059,-0.2353277323247636
443.24,-1.1232775082183835,-5.399279326626077,95.83085876055266,-0.676883576384296
443.31,-1.115438119700488,-5.361602794067647,99.76105995645497,-2.67555384849061
443.38,-1.1076534424068831,-5.324189052534403,99.7859169309996,-5.187518645647669
443.45,-1.0999230945105205,-5.287036272464031,99.78537420614012,-7.607531919939892
443.52,-1.0922466968489934,-5.250142636939053,99.78465025070524,-9.725961900728997
443.59000000000003,-1.0846238729059459,-5.213506341601787,99.78439317770685,-11.505547906970278
443.66,-1.07705424879261,-5.177125594569828,99.78489146461762,-12.972516283851752
443.73,-1.069537453229472,-5.140998616352052,99.78538919417517,-14.1710593060419
443.8,-1.0620731175280653,-5.105123639765128,99.78587106575083,-15.146129332249968
443.87,-1.0546608755728926,-5.069498909850545,99.78633747035093,-15.937765176199793
443.94,-1.0473003638034728,-5.034122683792153,99.7867889034361,-16.579834913555256
444.01,-1.039991221196512,-4.9989932308342,99.78722584547437,-17.100343590723504
444.08,-1.0327330892482016,-4.964108832199896,99.78764876152809,-17.522205610725113
444.15000000000003,-1.025525611956636,-4.929467781010459,99.78805810174082,-17.864076420661416
444.22,-1.0183684358043579,-4.895068382204674,99.78845430181538,-18.141107458932773
444.29,-1.0112612097410192,-4.860908952458953,99.78883778347686,-18.365589853064918
444.36,-1.0042035851661693,-4.826987820107879,99.73060646506873,-18.547488654487616
444.43,-0.997195215912158,-4.793303325065256,99.55720662876212,-18.694880751243325
444.5,-0.9902357582271606,-4.759853818745653,99.36083482689006,-18.814311711812433
444.57,-0.9833248707583208,-4.7266376639864225,99.1401430660575,-18.911085738384806
444.64,-0.9764622145350104,-4.693653234970221,98.89059098807898,-18.989500939135223
444.71000000000004,-0.9696474529522072,-4.660898917148012,98.60644339420806,-19.053040099879457
444.78000000000003,-0.9628802517539871,-4.628373107162546,98.2804162929836,-19.104525319095558
444.85,-0.9561602790171326,-4.596074212772332,97.9031458045319,-19.14624332985564
444.92,-0.9494872051348549,-4.564000652776073,97.46243466075185,-19.180047056498292
444.99,-0.9428607028006302,-4.532150856937591,96.9421678686063,-19.20743790907311
445.06,-0.9362804469921482,-4.5005232659112195,96.32072801741509,-19.229632467488567
445.13,-0.9297461149553724,-4.469116331167673,95.56864308108948,-19.2476165158079
445.2,-0.9232573861887126,-4.437928514920381,94.64504189693584,-19.262188826069078
445.27,-0.9168139424273063,-4.4069582900522875,93.49223903932544,-19.27399663605725
445.34000000000003,-0.9104154676274109,-4.376204140043125,92.02737162212874,-19.28356439668351
445.41,-0.9040616479509039,-4.345664558897144,90.12941441871541,-19.29131706575209
445.48,-0.8977521717498931,-4.315338051071303,87.61912197069536,-19.297598982700304
445.55,-0.8914867295514308,-4.285223131403924,84.22881544811544,-19.302689162633836
445.62,-0.8852650140423377,-4.255318325043794,79.55985089260744,-19.306813688946704
445.69,-0.8790867200541315,-4.225622167379733,73.08902767891952,-19.31015575494923
445.76,-0.8729515445480602,-4.196133203970604,66.27387919411943,-19.31286380050813
445.83,-0.8668591866002405,-4.166849990475772,59.96803838814666,-19.315058105091914
445.90000000000003,-0.8608093473869,-4.137771092586019,54.13339868015766,-19.316836130055496
445.97,-0.8548017301697206,-4.1088950859549,48.734709375794765,-19.3182768474447
446.04,-0.8488360402812875,-4.080220556130537,43.73936113853787,-19.31944424758701
446.11,-0.8429119851106357,-4.051746098487864,39.117187627667256,-19.320390181260386
446.18,-0.8370292740889014,-4.023470318161296,34.84028207916214,-19.321156662676643
446.25,-0.8311876186750693,-3.9953918299778515,30.88282769904132,-19.321777735567682
446.32,-0.825386732341823,-3.967509258390696,27.22094082467997,-19.32143972910705
446.39,-0.8196263305614919,-3.939821237413122,23.832525889065845,-19.317434084306697
446.46000000000004,-0.8139061307920974,-3.9123264105529576,20.697141296300547,-19.310263553035398
446.53000000000003,-0.8082258524634947,-3.885023430747406,17.79587538437764,-19.30054117714332
446.6,-0.8025852169636134,-3.8579109602983044,15.11123171381461,-19.288729247856885
446.67,-0.7969839476247932,-3.830987670807807,12.62702297847936,-19.275178276194854
446.74,-0.7914217697102142,-3.804252243114495,10.328272888303744,-19.260155349138408
446.81,-0.785898410400423,-3.7777033672298965,8.201125422856165,-19.243864900632108
446.88,-0.780413598779952,-3.751339742275426,6.232760900266527,-19.22646402543465
446.95,-0.7749670658240327,-3.7251600764197397,4.411318348048624,-19.208073841049952
447.02,-0.7695585443854014,-3.6991630868165,2.7317904852678656,-19.188787969530274
447.09000000000003,-0.7641877691811965,-3.673347499542551,1.2035559147523882,-19.16867890725184
447.16,-0.758854476779948,-3.647712049536499,-0.18542937315849914,-19.147802836584834
447.23,-0.7535584055886576,-3.622255480537701,-1.4479824012724754,-19.12620328136673
447.3,-0.7482992958399683,-3.596976545025656,-2.595793349946405,-19.103913899526518
447.37,-0.7430768895794242,-3.571874004159791,-3.6394955033764442,-19.080960628209205
447.44,-0.7378909306528187,-3.5469466277196555,-4.588739061768947,-19.057363340380565
447.51,-0.732741164693632,-3.5221931940455016,-5.4522659302622625,-19.033137130920625
447.58,-0.7276273391105549,-3.4976124899792675,-6.237983406199749,-19.008293320268656
447.65000000000003,-0.7225492030750996,-3.4732033108059444,-6.953035319661707,-18.982840241676122
447.72,-0.7175065075092996,-3.4489644601953398,-7.603869669998833,-18.956783861867255
447.79,-0.7124990050734913,-3.424894750144223,-8.196302171374619,-18.930128272834693
447.86,-0.7075264501541839,-3.4009930009188585,-8.735575396782961,-18.90287608348872
447.93,-0.702588598852013,-3.3772580409979236,-9.22641341250665,-18.875028733122047
448.0,-0.697685208969778,-3.353688707015802,-9.673071939832557,-18.846586743561172
448.07,-0.6928160400005635,-3.33028384370626,-10.07938418126514,-18.81754992302126
448.14,-0.6879808531159434,-3.3070423038464996,-10.44880251507808,-18.787917531750505
448.21000000000004,-0.6831794111542663,-3.28396294820158,-10.78443630321687,-18.757688417311538
448.28000000000003,-0.6784114786090246,-3.261044645469221,-11.08908607990939,-18.72686112563009
448.35,-0.6736768216173037,-3.238286272224963,-11.36527439698729,-18.69543399261844
448.42,-0.6689752079483108,-3.2156867128677096,-11.615273600820794,-18.66340522015797
448.49,-0.6643064069919853,-3.1932448595656235,-11.841130807938663,-18.63077293943084
448.56,-0.6596701897476887,-3.1709596122023918,-12.044690334119553,-18.597535263971416
448.63,-0.6550663288129719,-3.1488298783238515,-12.227613816699298,-18.563690334323553
448.7,-0.6504945983724224,-3.1268545730849726,-12.391398253289704,-18.529236355809438
448.77,-0.6459547741865886,-3.1050326191972015,-12.537392162952331,-18.494171630615693
448.84000000000003,-0.6414466335809814,-3.0833629468761536,-12.666810058755248,-18.458494585165543
448.91,-0.6369699554351523,-3.061844493789666,-12.780745404002069,-18.422203793557564
448.98,-0.6325245201718492,-3.040476205006192,-12.880182208550712,-18.38529799770204
449.05,-0.6281101097462458,-3.0192570329435524,-12.966005406713712,-18.3477761246664
449.12,-0.6237265076352472,-2.9981859373180275,-13.039010144350065,-18.30963730164548
449.19,-0.6193734988268703,-2.9772618850937955,-13.099910089960092,-18.27088086889585
449.26,-0.6150508698096981,-2.9564838504327127,-13.149344872877435,-18.23150639091136
449.33,-0.6107584085624069,-2.9358508146444335,-13.187886740986364,-18.19151366606751
449.40000000000003,-0.6064959045433681,-2.915361766136868,-13.21604652072904,-18.150902734921804
449.47,-0.6022631486803209,-2.895015700366977,-13.234278953446669,-18.109673887324732
449.54,-0.5980599333601185,-2.874811619791899,-13.242987474254534,-18.067827668469477
449.61,-0.5938860524185444,-2.8547485338204104,-13.242528492615207,-18.02536488398703
449.68,-0.5897413011302011,-2.8348254587647124,-13.233215227479038,-17.98228660417587
449.75,-0.5856254761984687,-2.8150414177925507,-13.215321144239914,-17.938594167441078
449.82,-0.5815383757455336,-2.7953954408796555,-13.18908303574492,-17.894289183006286
449.89,-0.5774797993024866,-2.7758865647625086,-13.154703785139604,-17.849373532952328
449.96000000000004,-0.5734495477994911,-2.756513832891431,-13.112354844371817,-17.803849373628697
450.03000000000003,-0.5694474235560183,-2.737276295383987,-13.06217845866623,-17.75771913647787
450.1,-0.5654732302711521,-2.7181730089787144,-13.004289664173065,-17.710985528307226
450.17,-0.5615267730139606,-2.699203036989157,-12.938778083246444,-17.66365153103935
450.24,-0.5576078582139347,-2.680365449258224,-12.865709539383243,-17.615720400968012
450.31,-0.5537162936514948,-2.6616593221128526,-12.78512751171813,-17.56719566754463
450.38,-0.5498518884485619,-2.6430837383189814,-12.697609416728948,-17.518081131717558
450.45,-0.5460144530591967,-2.6246377870368356,-12.609133866423592,-17.468380863845073
450.52,-0.5422037992603013,-2.606320563776511,-12.521272892613853,-17.418099201201485
450.59000000000003,-0.5384197401423878,-2.588131170353867,-12.434022235261944,-17.367240745094584
450.66,-0.534662090100411,-2.5700687148467223,-12.347377665608049,-17.31581035761194
450.73,-0.5309306648246646,-2.5521323115513432,-12.261334985805973,-17.26381315801281
450.8,-0.5272252812917413,-2.5343210809392374,-12.17589002856978,-17.21125451878193
450.87,-0.5235457577555552,-2.516634149614241,-12.091038656830913,-17.158140061361124
450.94,-0.5198919137384287,-2.499070650269897,-12.00677676340532,-17.104475651574223
451.01,-0.5162635700222388,-2.4816297216471312,-11.923100270670178,-17.050267394760724
451.08,-0.5126605486396283,-2.4643105084922126,-11.840005130249692,-16.99552163063341
451.15000000000003,-0.5090826728652759,-2.4471121615150073,-11.75748732270969,-16.940244927874932
451.22,-0.5055297672072284,-2.430033837347517,-11.67554285726051,-16.884444078488443
451.29,-0.5020016573982927,-2.4130746985026996,-11.594167771467868,-16.828126091917067
451.36,-0.4984981703874892,-2.3962339133335773,-11.51335813097133,-16.771298188947153
451.43,-0.495019134331563,-2.379510655992621,-11.433110029210061,-16.71396779541003
451.5,-0.49156437858655583,-2.3629041063914196,-11.353419587155516,-16.656142535696986
451.57,-0.4881337336994361,-2.34641345016062,-11.27428295305077,-16.597830226102086
451.64,-0.48472703139978723,-2.3300378786101463,-11.195696302156207,-16.539038868007392
451.71000000000004,-0.4813441045915547,-2.313776588689694,-11.117655836501248,-16.47977664092498
451.78000000000003,-0.4779847873448497,-2.297628782949493,-11.040157784641902,-16.420051895410143
451.85,-0.4746489148878111,-2.2815936695013397,-10.963198401423858,-16.35987314585985
451.92,-0.47133632359852307,-2.265670461979905,-10.886773967750862,-16.299249063210585
451.99,-0.46804685099699017,-2.2498583795042997,-10.810880790358182,-16.238188467549303
452.06,-0.46478033573716776,-2.234156646639909,-10.735515201590916,-16.17670032065122
452.13,-0.4615366175990479,-2.2185644933604927,-10.660673559186938,-16.114793718457772
452.2,-0.45831553748080117,-2.203081155010539,-10.586352246064278,-16.052477883507944
452.27,-0.45511693739097303,-2.1877058722678866,-10.51254767011277,-15.989762157335868
452.34000000000003,-0.4519406604407341,-2.172437891106598,-10.439256263989746,-15.926655992847296
452.41,-0.44878655083618535,-2.157276462760093,-10.366474484919632,-15.86316894668723
452.48,-0.44565445387071645,-2.1422208436845365,-10.294198814497284,-15.799310671610735
452.55,-0.44254421591741777,-2.127270295522476,-10.22242575849487,-15.735090908868566
452.62,-0.4394556844215449,-2.112424085066732,-10.151151846672198,-15.670519480618879
452.69,-0.43638870789303646,-2.0976814842245406,-10.080373632590321,-15.605606282375973
452.76,-0.4333431358990832,-2.083041769981936,-10.010087693428272,-15.540361275506601
452.83,-0.4303188190567499,-2.0685042243683895,-9.940290629802833,-15.474794479783963
452.90000000000003,-0.42731560902564825,-2.0540681344216853,-9.870979065591184,-15.408915966009134
452.97,-0.42433335850066056,-2.0397327921530417,-9.802149647756332,-15.342735848709282
453.04,-0.4213719212047152,-2.025497494512474,-9.733799046175209,-15.276264278921506
453.11,-0.4184311518816117,-2.0113615433543948,-9.665923953469312,-15.209511437070821
453.18,-0.4155109062888955,-1.9973242454034543,-9.598521084837833,-15.142487525950315
453.25,-0.4126110411907839,-1.9833849122206177,-9.531587177893108,-15.07520276381106
453.32,-0.40973141435114036,-1.969542860169474,-9.465118992498375,-15.00766737756896
453.39,-0.4068718845264974,-1.9557974103827818,-9.399113310607696,-14.939891596135242
453.46000000000004,-0.40403231145912943,-1.9421478887292443,-9.33356693610798,-14.871885643876876
453.53000000000003,-0.40121255587017285,-1.928593625780514,-9.268476694663038,-14.803659734212767
453.6,-0.3984124794527947,-1.915133956778429,-9.20383943355958,-14.735224063351112
453.67,-0.3956319448654091,-1.9017682216024725,-9.139652021555092,-14.666588804172932
453.74,-0.39287081572494065,-1.8884957647374603,-9.075911348727516,-14.597764100266284
453.81,-0.39012895660013464,-1.8753159352414512,-9.01261432632669,-14.528760060115287
453.88,-0.38740623300491467,-1.8622280867138798,-8.949757886627449,-14.459586751447713
453.95,-0.38470251139178646,-1.8492315772639103,-8.887338982784382,-14.390254195744367
454.02,-0.38201765914528696,-1.8363257694790103,-8.82535458868814,-14.320772362913253
454.09000000000003,-0.37935154457548015,-1.8235100303937408,-8.763801698823269,-14.25115116613097
454.16,-0.37670403691149756,-1.8107837314587654,-8.702677328127502,-14.181400456853483
454.23,-0.37407500629512425,-1.7981462485100717,-8.641978511852496,-14.111530019998069
454.3,-0.37146432377442895,-1.785596961738407,-8.58170230542593,-14.04154956929781
454.37,-0.3688718612974398,-1.7731352556589277,-8.521845784314932,-13.971468742829682
454.44,-0.3662974917058631,-1.7607605190810565,-8.462406043890823,-13.901297098716977
454.51,-0.36374108872884636,-1.7484721450785514,-8.403380199295091,-13.831044111006472
454.58,-0.3612025269767851,-1.736269530959781,-8.344765385306596,-13.760719165720372
454.65000000000003,-0.3586816819351723,-1.7241520782382065,-8.286558756209965,-13.690331557082885
454.72,-0.356178429958491,-1.7121191926030679,-8.228757485665122,-13.61989048392085
454.79,-0.3536926482641502,-1.7001702838902748,-8.171358766577958,-13.549405046237712
454.86,-0.35122421492646194,-1.6883047660535002,-8.11435981097207,-13.478884241959772
454.93,-0.34877300887066115,-1.676522057135472,-8.057757849861579,-13.408336963853424
455.0,-0.346338909866967,-1.664821579239465,-8.001550133124972,-13.337771996611892
455.07,-0.3439217985246861,-1.6532027585009952,-7.945733929379962,-13.2671980141097
455.14,-0.3415215562863557,-1.6416650250597031,-7.890306525859332,-13.196623576822969
455.21000000000004,-0.33913806542192965,-1.6302078130314395,-7.8352652282877315,-13.12605712941334
455.28000000000003,-0.33677120902300284,-1.6188305604805404,-7.780607360759428,-13.055506998473264
455.35,-0.33442087099707746,-1.6075327093922962,-7.726330265616973,-12.984981390430137
455.42,-0.33208693606186895,-1.5963137056456145,-7.672431303330759,-12.914488389606632
455.49,-0.3297692897396511,-1.5851729989858683,-7.61890785237948,-12.844035956434439
455.56,-0.3274678183516411,-1.5741100429979369,-7.56575730913143,-12.773631925818494
455.63,-0.32518240901242396,-1.5631242950794324,-7.512977087726675,-12.703284005648632
455.7,-0.32291294962441536,-1.5522152164141132,-7.460564619960032,-12.632999775455541
455.77,-0.3206593288723635,-1.5413822719454804,-7.4085173551648795,-12.562786685207708
455.84000000000003,-0.31842143621788893,-1.5306249303505617,-7.356832760097769,-12.492652054246069
455.91,-0.3161991618940633,-1.5199426640138733,-7.305508318823816,-12.422603070352919
455.98,-0.31399239690002456,-1.509334949001565,-7.254541532602874,-12.352646788951574
456.05,-0.3118010329956316,-1.4988012650357467,-7.2039299197764715,-12.28279013243328
456.12,-0.30962496269615414,-1.488341095468989,-7.153671015655487,-12.213039889607744
456.19,-0.3074640792670013,-1.477953927259006,-7.103762372408582,-12.143402715273657
456.26,-0.3053182767184863,-1.4676392509435126,-7.0542015589513545,-12.073885129905568
456.33,-0.30318744980062784,-1.4573965606152535,-7.004986160836211,-12.004493519453394
456.40000000000003,-0.3010714939979872,-1.447225353897212,-6.956113780142942,-11.935234135250882
456.47,-0.29897030552454246,-1.4371251319179867,-6.907582035370013,-11.866113094029314
456.54,-0.29688378131859744,-1.427095399287341,-6.859388561326533,-11.797136378032738
456.61,-0.29481181903772696,-1.4171356640719217,-6.811531009024913,-11.728309835231038
456.68,-0.2927543170537569,-1.4072454377711503,-6.764007045574198,-11.659639179627145
456.75,-0.2907111744477793,-1.3974242352932769,-6.716814354074066,-11.591129991654729
456.82,-0.2886822910052024,-1.387671574931604,-6.669950633509491,-11.522787718662713
456.89,-0.28666756721083536,-1.3779869783408765,-6.623413598646053,-11.454617675483037
456.96000000000004,-0.28466690424400715,-1.3683699705138328,-6.577200979925898,-11.386625045078032
457.03000000000003,-0.2826802039737192,-1.3588200797579224,-6.531310523364346,-11.318814879263922
457.1,-0.2807073689538324,-1.3493368376721842,-6.485739990447121,-11.251192099506932
457.17,-0.2787483024182874,-1.3399197791242847,-6.440487158028219,-11.183761497788568
457.24,-0.2768029082763585,-1.3305684422277193,-6.395549818228394,-11.116527737536668
457.31,-0.27487109110793995,-1.3212823683191681,-6.350925778334268,-11.049495354618893
457.38,-0.2729527561588661,-1.3120611019360144,-6.306612860698051,-10.982668758395366
457.45,-0.2710478093362639,-1.302904190794014,-6.262608902637864,-10.916052232827269
457.52,-0.2691561572039372,-1.2938111857651244,-6.218911756338674,-10.849649937638183
457.59000000000003,-0.26727770697778447,-1.2847816408554888,-6.175519288753827,-10.783465909525159
457.66,-0.2654123665212473,-1.275815113183569,-6.132429381507169,-10.717504063416428
457.73,-0.26356004434079117,-1.2669111629584353,-6.089639930795765,-10.651768193772849
457.8,-0.2617206495814182,-1.258069353458204,-6.0471488472932,-10.586261975930167
457.87,-0.2598940920222105,-1.2492892510086286,-6.00495405605346,-10.520988967479312
457.94,-0.25808028207190464,-1.2405704249618374,-5.963053496415405,-10.45595260968196
458.01,-0.25627913076449804,-1.2319124476752206,-5.921445121907799,-10.39115622891874
458.08,-0.2544905497548844,-1.2233148944904635,-5.880126900154924,-10.326603038167452
458.15000000000003,-0.2527144513145211,-1.2147773437127272,-5.83909681278276,-10.26229613850881
458.22,-0.2509507483271257,-1.2062993765899732,-5.798352855325727,-10.198238520657279
458.29,-0.24919935428440337,-1.1978805772924328,-5.75789303713399,-10.134433066514596
458.36,-0.24746018328180336,-1.1895205328922183,-5.717715381281325,-10.07088255074375
458.43,-0.24573315001430576,-1.1812188333430784,-5.677817924473535,-10.007589642361165
458.5,-0.24401816977223725,-1.1729750714602922,-5.638198716957424,-9.911733425734125
458.57,-0.2423151584371161,-1.1647888429007065,-5.598855822430318,-9.617944790479603
458.64,-0.24062403247752628,-1.1566597461429082,-5.559787317950132,-8.720061794710512
458.71000000000004,-0.23894470894502026,-1.1485873824675383,-5.520991293845982,-6.051957737216615
458.78000000000003,-0.2372771054700506,-1.1405713559377413,-5.482465853629334,1.3419291357168646
458.85,-0.23562114025792955,-1.1326112733797526,-5.444209113905702,11.43870290179599
458.92,-0.39757635690401344,-1.124706744363618,-5.406219204286865,90.2212024781958
458.99,-2.1150858548368827,-1.1168573811840514,-5.3684942673036415,99.72517424736004
459.06,-4.582373924916922,-1.1090627988414232,-5.331032458319159,99.78580458710991
459.13,-7.0539935652451735,-1.1013226150228828,-5.293831945442689,99.78550325390776
459.2,-9.251898676254587,-1.0936364500836109,-5.256890909443984,99.78478241425105
459.27,-11.111258827919148,-1.086003927028206,-5.220207543668145,99.7843249440212
459.34000000000003,-12.649009445012714,-1.0784246714921961,-5.1837800539510015,99.7848046191368
459.41,-13.907337639284071,-1.0708983117236819,-5.147606658535028,99.78530497625938
459.48,-14.931810378125308,-1.0634244785651092,-5.111685587985756,99.78578954995257
459.55,-15.763855484235716,-1.056002805435165,-5.0760150851087085,99.78625857117713
459.62,-16.43881829300488,-1.0486329283108025,-5.04059340486685,99.78671253692261
459.69,-16.986039398616715,-1.0413144857093903,-5.005418814298531,99.78715193034105
459.76,-17.42956997056029,-1.034047118670987,-4.97048959243596,99.78757721910213
459.83,-17.78900811799483,-1.0268304707407372,-4.93580403022415,99.78798885587317
459.90000000000003,-18.080277645385042,-1.0196641879513937,-4.901360430440399,99.78838727879995
459.97,-18.316298916121365,-1.012547918805958,-4.867157107614245,99.78877291197209
460.04,-18.507548202581688,-1.005481314260445,-4.833192387947929,99.7568945439368
460.11,-18.66251717602079,-0.9984640277067649,-4.799464609237356,99.58972979423409
460.18,-18.788087720803606,-0.9914957149557266,-4.7659721207935375,99.39728674603037
460.25,-18.88983664289299,-0.9845760342201598,-4.73271328336453,99.18120351189765
460.32,-18.972282975874194,-0.9777046460981529,-4.699686469057864,98.9371448390239
460.39,-19.039088534797855,-0.9708812135564087,-4.666890061263465,98.65960712609667
460.46000000000004,-19.093220490353335,-0.9641054019137175,-4.63432245457703,98.34161436502043
460.53000000000003,-19.137083129038487,-0.9573768788245436,-4.601982054723922,97.97421857508051
460.6,-19.172624628832768,-0.9506953142627271,-4.5698672784835175,97.54579224971025
460.67,-19.2014235834497,-0.9440603805052994,-4.537976553614045,97.0410128705993
460.74,-19.224759114238545,-0.9374717521164108,-4.5063083187778865,96.43938291740766
460.81,-19.24366768211952,-0.930929105931372,-4.474861023467361,95.71303909226731
460.88,-19.25898912216913,-0.9244321210408046,-4.443633127930975,94.82345964248583
460.95,-19.27140394519752,-0.9179804787749042,-4.412623103100142,93.71644543610978
461.02,-19.28146356295313,-0.9115738626878118,-4.381829430516358,92.31438116602389
461.09000000000003,-19.289614779364623,-0.9052119585420949,-4.351250602258859,90.50422425788652
461.16,-19.296219635586315,-0.8988944542933368,-4.32088512087272,88.11891413565752
461.23,-19.301571490264426,-0.8926210400748331,-4.29073149929743,84.90918255014282
461.3,-19.305908049233256,-0.8863914081823954,-4.260788260795908,80.50319103606772
461.37,-19.309421923360556,-0.8802052530592606,-4.2310539388839885,74.35675359400238
461.44,-19.312269183473894,-0.8740622712811055,-4.201527077260347,67.44686350043011
461.51,-19.314576292339723,-0.8679621615411665,-4.172206229736882,61.05336993312506
461.58,-19.316445721582813,-0.8619046246354622,-4.143089960169545,55.137635013640086
461.65000000000003,-19.317960503024903,-0.8558893634481197,-4.114176842389612,49.6639166627837
461.72,-19.319187916592846,-0.8499160829368027,-4.085465460135404,44.59915106391035
461.79,-19.320182478596898,-0.8439844901182423,-4.05695440698444,39.91275152053641
461.86,-19.32098836310538,-0.8380942940538679,-4.028642286286044,35.57642246726307
461.93,-19.321641363962403,-0.8322452058355382,-4.000527711094367,31.563987487500885
462.0,-19.321730183907533,-0.8264369385713721,-3.972609304101867,27.851230278746982
462.07,-19.318372989166136,-0.8206692073716788,-3.9448856975732,24.415747586728425
462.14,-19.31172086290726,-0.8149417293349851,-3.917355533279557,21.236813204112615
462.21000000000004,-19.30241911708556,-0.8092542235341613,-3.8900174624334194,18.295252198176627
462.28000000000003,-19.290953886102756,-0.8036064110026429,-3.862870145623745,15.573324595262479
462.35,-19.277693414805388,-0.7979980147207488,-3.835912252751573,13.054617808430203
462.42,-19.26291806473289,-0.7924287596020956,-3.809142462966053,10.723947148830494
462.49,-19.246842268011502,-0.7868983724801055,-3.782559464600893,8.567263811297728
462.56,-19.229630694842584,-0.7814065820946092,-3.7561619551112213,6.57156977083116
462.63,-19.211410235455737,-0.7759531190785417,-3.729948641010866,4.724839069280009
462.7,-19.192278935088567,-0.7705377159447314,-3.7039182378100435,3.0190955378890822
462.77,-19.172312697018718,-0.765160107072781,-3.6780694699534595,1.464654932206316
462.84000000000003,-19.151570340762422,-0.7598200286960406,-3.6524010707588173,0.05186800718014642
462.91,-19.130097440974343,-0.7545172188886707,-3.6269117823557275,-1.2322897933886403
462.98,-19.107929257316652,-0.749251417552796,-3.6016003556250307,-2.399704383552497
463.05,-19.08509298283659,-0.7440223664057487,-3.576465550138508,-3.4611919223774
463.12,-19.06160947866577,-0.738829808967401,-3.5515061340989997,-4.426572180949038
463.19,-19.037494619486697,-0.7336734905475863,-3.5267208842809206,-5.304743334635356
463.26,-19.012760342545974,-0.7285531582336073,-3.502108585971161,-6.103755971954189
463.33,-18.98741546974551,-0.7234685608778311,-3.4776680329103935,-6.830884773830162
463.40000000000003,-18.96146635518435,-0.7184194490853724,-3.4533980272347544,-7.492696828585233
463.47,-18.934917397793978,-0.7134055752018612,-3.4292973794179265,-8.095115937334795
463.54,-18.907771449218128,-0.7084266933012967,-3.405364908213598,-8.643482556048296
463.61,-18.88003013997589,-0.703482559173985,-3.3815994405983103,-9.142609234899433
463.68,-18.85169414159231,-0.6985729303145619,-3.357999811714683,-9.596831569584172
463.75,-18.822763378330194,-0.6936975659100989,-3.3345648648150203,-10.01005478676572
463.82,-18.79323719907934,-0.6888562268282922,-3.311293451205294,-10.385796157745833
463.89,-18.76311451761046,-0.6840486756057337,-3.288184430189502,-10.727223479624818
463.96000000000004,-18.732393927600622,-0.6792746764362649,-3.265236669014394,-11.037189888489696
464.03000000000003,-18.701073797451023,-0.674533995159411,-3.2424490428145747,-11.318265279930054
464.1,-18.669152348847025,-0.6698263992488962,-3.2198204345579704,-11.572764612567195
464.17,-18.63662772217894,-0.665151657801239,-3.1973497349916644,-11.802773363460574
464.24,-18.603498031294787,-0.6605095415244273,-3.1750358425880902,-12.010170392621385
464.31,-18.569761409549894,-0.655899822726672,-3.152877663491596,-12.196648459206822
464.38,-18.53541604872085,-0.65132227530524,-3.130874111465359,-12.363732615611191
464.45,-18.50046023203862,-0.6467766747353638,-3.109024107838665,-12.512796688570203
464.52,-18.464892362348152,-0.64226279805923,-3.0873265814545348,-12.645078039234278
464.59000000000003,-18.428710986205907,-0.6377804238750432,-3.065780468617713,-12.76169077741705
464.66,-18.391914814570818,-0.6333293323261671,-3.044384713043001,-12.863637589200174
464.73,-18.354502740619658,-0.6289093050903414,-3.023138265803939,-12.95182032197158
464.8,-18.31647385511849,-0.6245201253689737,-3.00204008528184,-13.027049456901787
464.87,-18.2778274597018,-0.6201615778765058,-2.9810891371151613,-13.09005258587018
464.94,-18.238563078346903,-0.6158334488298541,-2.9602843941492263,-13.14148199794456
465.01,-18.19868046727924,-0.6115355259379256,-2.939624836386277,-13.181921469666872
465.08,-18.15817962350248,-0.6072675983912038,-2.919109450935875,-13.211892343560024
465.15000000000003,-18.117060792113456,-0.6030294568514104,-2.8987372319656317,-13.231858970386632
465.22,-18.075324472534362,-0.5988208934412371,-2.878507180652276,-13.242233582695311
465.29,-18.03297142377251,-0.5946417017341497,-2.858418305133053,-13.243380660015456
465.36,-17.990002668799633,-0.5904916767442634,-2.838469620457451,-13.235620839639259
465.43,-17.94641949812809,-0.5863706149162894,-2.8186601485392604,-13.21923442119321
465.5,-17.902223472649123,-0.5822783141155496,-2.798988918108955,-13.194464508087446
465.57,-17.857416425788706,-0.5782145736180642,-2.7794549646664004,-13.161519824380052
465.64,-17.812000465028426,-0.5741791941007045,-2.7600573304338814,-13.1205772415499
465.71000000000004,-17.765977972832303,-0.5701719776314186,-2.740795064309449,-13.071784046084314
465.78000000000003,-17.719351607015366,-0.5661927276595217,-2.7216672218205904,-13.015259975610865
465.85,-17.67212430058523,-0.5622412490060568,-2.702672865078207,-12.951099048493159
465.92,-17.6242992610847,-0.5583173478542207,-2.683811062730915,-12.87937120933091
465.99,-17.575879969460516,-0.5544208317398587,-2.66508088991965,-12.800123810620137
466.06,-17.526870178481047,-0.5505515095420234,-2.6464814282325837,-12.713527197409581
466.13,-17.477273910724062,-0.5467091914736014,-2.628011765660356,-12.624941042768084
466.2,-17.427095456154184,-0.5428936890720047,-2.609670996551598,-12.53697023222252
466.27,-17.376339369308486,-0.5391048151899264,-2.5914582215687756,-12.4496105000774
466.34000000000003,-17.325010466107845,-0.535342383986162,-2.573372547644324,-12.362857611981399
466.41,-17.273113820310922,-0.5316062109164938,-2.555413087937085,-12.276707364561013
466.48,-17.2206547596272,-0.52789611272464,-2.537578961789045,-12.191155585065317
466.55,-17.167638861504926,-0.5242119074332655,-2.519869294682368,-12.106198131021259
466.62,-17.114071948609638,-0.5205534143350568,-2.502283218196721,-12.021830889899073
466.69,-17.05996008400871,-0.5169204539838583,-2.484819869966894,-11.938049778787331
466.76,-17.005309566077116,-0.5133128481858714,-2.467478393640711,-11.854850744077192
466.83,-16.9501269231395,-0.5097304199909135,-2.4502579388372285,-11.772229761155465
466.90000000000003,-16.89441890786356,-0.5061729936837396,-2.4331576611052235,-11.690182834106063
466.97,-16.838192491419704,-0.502640394775423,-2.4161767218819588,-11.608705995419493
467.04,-16.781454857421785,-0.49913244999479844,-2.399314288452242,-11.527795305710015
467.11,-16.7242133956637,-0.4956489872799613,-2.3825695339077613,-11.44744685344013
467.18,-16.666475695666627,-0.49218983576982994,-2.3659416371066957,-11.36765675465206
467.25,-16.608249540051478,-0.4887548257957645,-2.349429782633611,-11.288421152705942
467.32,-16.549542897751145,-0.4853437888732451,-2.3330331607596273,-11.209736218024394
467.39,-16.490363917077044,-0.4819565576936076,-2.3167509674028612,-11.131598147843222
467.46000000000004,-16.430720918654213,-0.4785929661158383,-2.30058240408914,-11.054003165967941
467.53000000000003,-16.37062238823924,-0.4752528491584237,-2.2845266779129876,-10.976947522535909
467.6,-16.310076969434995,-0.47193604299125935,-2.2685830014988775,-10.900427493783788
467.67,-16.249093456316107,-0.46864238492761384,-2.252750592962754,-10.824439381820126
467.74,-16.187680785978806,-0.4653717134161492,-2.237028675873817,-10.748979514402816
467.81,-16.125848031028593,-0.46212386803299726,-2.2214164792165705,-10.674044244721236
467.88,-16.063604392018945,-0.4588986894738911,-2.2059132373531365,-10.599629951182864
467.95,-16.00095918985399,-0.4556960195463511,-2.190518189985823,-10.525733037204178
468.02,-15.937921858167863,-0.4525157011619259,-2.1752305821199522,-10.452349931005639
468.09000000000003,-15.874501935693022,-0.44935757832848794,-2.1600496640269475,-10.379477085410612
468.16,-15.810709058629671,-0.44622149614258144,-2.1449746912076737,-10.307110977648048
468.23,-15.746552953027905,-0.4431073007818253,-2.130004924356028,-10.235248109158745
468.3,-15.682043427193976,-0.44001483949736764,-2.115139629322789,-10.163885005405076
468.37,-15.617190364131687,-0.43694396060639445,-2.100378077079706,-10.093018215684014
468.44,-15.552003714029466,-0.43389451348468916,-2.085719543683843,-10.02264431294333
468.51,-15.486493486803381,-0.4308663485592447,-2.071163310242169,-9.952759893600822
468.58,-15.42066974470588,-0.42785931730092763,-2.0567086628763906,-9.883361577366452
468.65000000000003,-15.354542595009661,-0.4248732722171926,-2.0423548926880275,-9.814446007067305
468.72,-15.288122182775652,-0.421908066844848,-2.028101295723731,-9.746009848475202
468.79,-15.221418683713638,-0.4189635557428721,-2.0139471729408447,-9.678049790136905
468.86,-15.15444229714365,-0.41603959448527983,-1.9998918301731958,-9.610562543206795
468.93,-15.087203239065797,-0.4131360396540381,-1.9859345780971314,-9.543544841281927
469.0,-15.019711735345808,-0.41025274883203205,-1.9720747321977858,-9.476993440239374
469.07,-14.951978015023021,-0.40738958059607894,-1.9583116127355813,-9.41090511807576
469.14,-14.884012303747232,-0.40454639450999225,-1.9446445447129619,-9.345276674748927
469.21000000000004,-14.815824817350311,-0.4017230511176928,-1.931072857841357,-9.28010493202162
469.28000000000003,-14.747425755558048,-0.39891941193636904,-1.917595886508374,-9.215386733307149
469.35,-14.678825295847307,-0.39613533944968443,-1.904212969745217,-9.151118943516918
469.42,-14.610033587453096,-0.39337069710103245,-1.8909234511943336,-9.087298448909804
469.49,-14.541060745529748,-0.3906253492868386,-1.8777266790772835,-9.023922156943271
469.56,-14.471916845470016,-0.38789916134990926,-1.8646220061628314,-8.96098699612619
469.63,-14.402611917385432,-0.3851919995728269,-1.85160878973526,-8.898489915873276
469.7,-14.333155940750927,-0.3825037311713914,-1.8386863915629033,-8.836427886361156
469.77,-14.26355883921628,-0.3798342242881072,-1.825854177866898,-8.77479789838589
469.84000000000003,-14.193830475586598,-0.37718334798571557,-1.813111519290151,-8.713596963222043
469.91,-14.12398064697367,-0.37455097224077244,-1.8004577908665234,-8.652822112483143
469.98,-14.054019080119636,-0.37193696793727116,-1.787892371990227,-8.59247039798353
470.05,-13.983955426894104,-0.36934120686030875,-1.7754146463854337,-8.53253889160156
470.12,-13.913799259965508,-0.36676356168979823,-1.7630240020760957,-8.473024685144106
470.19,-13.843560068647125,-0.3642039059942224,-1.7507198313559744,-8.413924890212316
470.26,-13.773247254917916,-0.3616621142244337,-1.7385015307588794,-8.355236638068593
470.33,-13.702870129618013,-0.35913806170749524,-1.7263685010291114,-8.296957079504779
470.40000000000003,-13.632437908818433,-0.3566316246405662,-1.7143201470921128,-8.23908338471148
470.47,-13.561959710364231,-0.35414268008482924,-1.702355878025319,-8.18161274314853
470.54,-13.491444550590161,-0.35167110595946083,-1.6904751070292163,-8.124542363416547
470.61,-13.42090134120758,-0.34921678103564274,-1.6786772513985972,-8.067869473129544
470.68,-13.350338886361111,-0.34677958493061617,-1.6669617324940162,-8.011591318788597
470.75,-13.279765879853402,-0.3443593981017773,-1.655327975713445,-7.955705165656515
470.82,-13.209190902536005,-0.3419561018408135,-1.6437754104641236,-7.900208297633509
470.89,-13.138622419864369,-0.3395695782678808,-1.632303470134608,-7.845098017133817
470.96000000000004,-13.068068779614551,-0.3371997103258227,-1.6209115920670105,-7.790371644963284
471.03000000000003,-12.997538209759256,-0.3348463817744273,-1.6095992175294342,-7.736026520197859
471.1,-12.927038816500557,-0.33250947718472734,-1.5983657916885978,-7.6820600000629975
471.17,-12.856578582456534,-0.3301888819333373,-1.587210763582654,-7.62846945981395
471.24,-12.786165364998904,-0.3278844821968317,-1.5761335860941914,-7.575252292616919
471.31,-12.71580689473868,-0.32559616494616256,-1.5651337159234293,-7.52240590943106
471.38,-12.645510774156632,-0.32332381794111464,-1.554210613561596,-7.469927738891331
471.45,-12.575284476375394,-0.3210673297248009,-1.5433637432644927,-7.417815227192139
471.52,-12.505135344069833,-0.31882658961819504,-1.5325925730262413,-7.366065837971808
471.59000000000003,-12.435070588512295,-0.31660148771470337,-1.5218965745532151,-7.314677052197835
471.66,-12.365097288749249,-0.3143919148747735,-1.5112752232381512,-7.263646368052919
471.73,-12.295222390905801,-0.31219776272054134,-1.5007279981344417,-7.2129713008217555
471.8,-12.22545270761447,-0.3100189236305154,-1.4902543819306036,-7.162649382778582
471.87,-12.155794917564615,-0.30785529073429785,-1.479853860924929,-7.112678163075474
471.94,-12.08625556516886,-0.30570675790734264,-1.4695259250003088,-7.063055207631364
472.01,-12.016841060342813,-0.30357321976575036,-1.459270067599232,-7.013778099021782
472.08,-11.947557678394395,-0.3014545716610991,-1.4490857856989605,-6.964844436369313
472.15000000000003,-11.878411560019082,-0.2993507096753116,-1.4389725797868744,-6.916251835234749
472.22,-11.809408711397328,-0.29726153061555793,-1.428929953835992,-6.867997927508931
472.29,-11.740555004390478,-0.29518693200919444,-1.4189574152806568,-6.820080361305293
472.36,-11.671856176831483,-0.29312681209873725,-1.4090544749923948,-6.772496800853063
472.43,-11.603317832906749,-0.29108106983687115,-1.3992206472559425,-6.725244926391148
472.5,-11.534945443625467,-0.2890496048814934,-1.3894554497454374,-6.678322434062667
472.57,-11.46674434737279,-0.28703231759079195,-1.379758403500777,-6.63172703581015
472.64,-11.39871975054331,-0.2850291090183581,-1.3701290329041425,-6.585456459271381
472.71000000000004,-11.330876728251262,-0.2830398809083336,-1.3605668656566843,-6.539508447675884
472.78000000000003,-11.263220225113942,-0.28106453569059064,-1.3510714327553706,-6.493880759742037
472.85,-11.195755056104932,-0.27910297647594656,-1.341642268469999,-6.448571169574835
472.92,-11.128485907473674,-0.27715510705141155,-1.3322789103203645,-6.403577466564255
472.99,-11.061417337728091,-0.2752208318754695,-1.3229808990535898,-6.358897455284251
473.06,-10.994553778676936,-0.27330005607339125,-1.3137477786216119,-6.314528955392368
473.13,-10.927899536528633,-0.2713926854325817,-1.3045790961588257,-6.270469801529956
473.2,-10.861458793043486,-0.2694986263979586,-1.2954744019598834,-6.226717843222992
473.27,-10.795235606736092,-0.2676177860673633,-1.2864332494576487,-6.183270944783502
473.34000000000003,-10.72923391412498,-0.2657500721870049,-1.2774551952013047,-6.140126985211581
473.41,-10.663457531026477,-0.2638953931469344,-1.2685397988346123,-6.0972838580979944
473.48,-10.597910153889895,-0.2620536579765515,-1.2596866230743249,-6.054739471527378
473.55,-10.532595361171275,-0.26022477634014307,-1.2508952336887476,-6.012491747982022
473.62,-10.467516614742863,-0.2584086585324516,-1.2421651994764493,-5.970538624246221
473.69,-10.402677261335684,-0.2566052154742757,-1.233496092245123,-5.928878051311213
473.76,-10.338080534012626,-0.25481435870810065,-1.2248874867905921,-5.8875079942806865
473.83,-10.273729553669433,-0.25303600039375945,-1.2163389608759638,-5.846426432276853
473.90000000000003,-10.20962733056126,-0.2512700533041247,-1.2078500952109266,-5.805631358347093
473.97,-10.145776765852332,-0.24951643082083017,-1.1994204734311948,-5.765120779371157
474.04,-10.08218065318644,-0.24777504693002178,-1.1910496820780934,-5.724892715968924
474.11,-10.018841680276035,-0.24604581621813917,-1.1827373105782863,-5.684945202408725
474.18,-9.937394554954643,-0.24432865386772604,-1.1744829512236459,-5.645276286516215
474.25,-9.697244969714506,-0.2426234756532699,-1.1662861991512623,-5.605884029583791
474.32,-8.961054579889225,-0.240930197937071,-1.1581466523235942,-5.566766506280562
474.39,-6.7584739270713055,-0.23924873766513977,-1.150063911508754,-5.527921804562861
474.46000000000004,-0.5454585418246356,-0.23757901236312334,-1.1420375802609344,-5.4893480255853015
474.53000000000003,9.688870753118499,-0.23592094013226003,-1.1340672649009689,-5.451043283612374
474.6,75.643488893513,-0.2908129373039926,-1.1261525744970287,-5.413005705930563
474.67,99.63236164231559,-1.7979939220314787,-1.1182931208454543,-5.375233432761027
474.74,99.78531126045843,-4.218875782997091,-1.1104885184517201,-5.3377246171727775
474.81,99.78562605626502,-6.714400318266444,-1.1027383845115324,-5.300477424996409
474.88,99.78491103125307,-8.95843914578328,-1.0950423388920587,-5.263490034738348
474.95,99.78427996448399,-10.866179717767688,-1.0874000041132876,-5.226760637495622
475.02,99.78471411588252,-12.447538503148852,-1.0798110053295193,-5.190287436871152
475.09000000000003,99.78521701659342,-13.742947818797745,-1.0722749703109855,-5.154068648889563
475.16,99.78570441095833,-14.79815618411608,-1.0647915294255952,-5.1181025019135165
475.23,99.78617616509528,-15.655378065190977,-1.0573603156208116,-5.082387236560545
475.3,99.78663277606908,-16.350848928601884,-1.0499809644056515,-5.046921105620404
475.37,99.78707472982344,-16.914730186056133,-1.0426531138328115,-5.011702373972941
475.44,99.78750249675106,-17.371777323824638,-1.0353764044809206,-4.976729318506456
475.51,99.78791653215522,-17.742174628330023,-1.0281504794369152,-4.942000228036576
475.58,99.78831727673317,-18.04232700372111,-1.0209749842785352,-4.90751340322563
475.65000000000003,99.7887051570442,-18.285547078312494,-1.0138495670569447,-4.873267156502522
475.72,99.77854772308518,-18.482629945204433,-1.0067738782794744,-4.839259811983106
475.79,99.62162646938427,-18.642326003549787,-0.9997475708924806,-4.805489705391046
475.86,99.43304422150318,-18.77172694038659,-0.9927703002643277,-4.771955183979181
475.93,99.22143855717061,-18.876579627152104,-0.9858417241684879,-4.738654606451375
476.0,98.98270824251458,-18.96154092633828,-0.9789615027667579,-4.705586342884855
476.07,98.7115708898817,-19.030384345447505,-0.9721292985925938,-4.672748774653032
476.14,98.40134331335669,-19.08616756312675,-0.9653447765345615,-4.640140294348819
476.21000000000004,98.04347197539106,-19.131368205585133,-0.9586076038199037,-4.607759305708411
476.28000000000003,97.62686833149401,-19.167993878130204,-0.9519174499982196,-4.575604223535564
476.35,97.13695744511598,-19.197671328255627,-0.94527398692526,-4.543673473626332
476.42,96.55429522889737,-19.221718696035936,-0.9386768887468346,-4.511965492694299
476.49,95.85252722397973,-19.241204058977438,-0.9321258318828328,-4.480478728296268
476.56,94.99532880669183,-19.256992870818557,-0.9256204950113537,-4.449211638758434
476.63,93.93175223311862,-19.269786400951197,-0.9191605590529485,-4.418162693103002
476.7,92.58906481171026,-19.28015288161933,-0.9127457071549728,-4.387330370975304
476.77,90.86164045936381,-19.288552746248435,-0.9063756246760476,-4.356713162571352
476.84000000000003,88.59374093694868,-19.29535907985097,-0.9000499991706276,-4.3263095685658675
476.91,85.55326102004348,-19.300874189811157,-0.8937685203736798,-4.296118100040762
476.98,81.3935905866917,-19.30534303304426,-0.8875308801854669,-4.2661372784140825
477.05,75.60472096804236,-19.308964095902848,-0.8813367726564362,-4.236365635369408
477.12,68.6343495602322,-19.311898210066246,-0.875185893972217,-4.206801712785695
477.19,62.15211498847637,-19.314275695975613,-0.8690779424387193,-4.177444062667581
477.26,56.15427850262524,-19.31620215109433,-0.8630126184673382,-4.14829124707613
477.33,50.60460045317742,-19.31776314008263,-0.8569896245602615,-4.119341838060027
477.40000000000003,45.4695568275619,-19.319027995203243,-0.8510086652958794,-4.090594417587218
477.47,40.71813529148924,-19.320052895755477,-0.8450694473142956,-4.062047577476986
477.54,36.32164659675381,-19.32088336331247,-0.8391716793029401,-4.033699919332469
477.61,32.253550192753764,-19.321556283589178,-0.8333150719822824,-4.00555005447362
477.68,28.489292967496862,-19.32195154067552,-0.8274993380916444,-3.9775966038705923
477.75,25.00616012557195,-19.319303431367974,-0.8217241923751112,-3.9498381980775674
477.82,21.783137286013403,-19.3132167586323,-0.8159893515675416,-3.9222734771670034
477.89,18.800782952654504,-19.304372641311918,-0.8102945343806758,-3.8949010906643204
477.96000000000004,16.041110573903122,-19.2932836284831,-0.8046394614893388,-3.8677196974830066
478.03000000000003,13.487479468290802,-19.280337581115237,-0.7990238555177424,-3.840727965860148
478.1,11.124493947024215,-19.265829522133696,-0.79344744102588,-3.8139245732923843
478.17,8.937910015456453,-19.249984910094284,-0.7879099444960194,-3.7873082064722774
478.24,6.914549082216981,-19.232976757685957,-0.782411094319287,-3.7608775612251026
478.31,5.042218147991257,-19.21493830343334,-0.7769506207823469,-3.734631342446051
478.38,3.3108432966995975,-19.195972450101866,-0.7715282560541733,-3.708568264037845
478.45,1.7298077731001542,-19.176158837423582,-0.7661437341729145,-3.682687048848767
478.52,0.29286172081095074,-19.15555917340591,-0.7607967910328484,-3.6569864286110905
478.59000000000003,-1.0132281853676364,-19.134221276164325,-0.7554871643714297,-3.6314651438799235
478.66,-2.200545156828999,-19.112182155432173,-0.7502145937564276,-3.6061219439724512
478.73,-3.28008998770366,-19.08947037487484,-0.7449788205731516,-3.58095558690758
478.8,-4.26185387781902,-19.066107872854914,-0.7397795880117685,-3.5559648393459855
478.87,-5.154893155472786,-19.04211137325085,-0.7346166410547069,-3.53114847653055
478.94,-5.967403555605468,-19.017493484346083,-0.7294897264641498,-3.5065052822272014
479.01,-6.7067924014776885,-18.992263559173765,-0.7243985927696132,-3.482034048666141
479.08,-7.379747574089846,-18.966428372540236,-0.7193429902556144,-3.4577335764834634
479.15000000000003,-7.9923025626998845,-18.939992656489157,-0.7143226709494231,-3.4336026746631627
479.22,-8.549897197123206,-18.912959525940632,-0.7093373886088992,-3.409640160479528
479.29,-9.057433889239055,-18.88533081873286,-0.7043868987104164,-3.3858448594399166
479.36,-9.51932937479833,-18.85710736864707,-0.6994709584368689,-3.362215605227916
479.43,-9.939562061497703,-18.828289225729133,-0.6945893266657621,-3.3387512396468804
479.5,-10.32171516683389,-18.79887583498116,-0.6897417639573864,-3.3154506125638457
479.57,-10.669015878615488,-18.768866182025928,-0.6849280325430732,-3.2923125818538193
479.64,-10.984370799384811,-18.73825891245452,-0.6801478963135341,-3.269336013344444
479.71000000000004,-11.270397949004408,-18.70705243011224,-0.6754011208072795,-3.2465197807610293
479.78000000000003,-11.52945560163381,-18.67524497845383,-0.6706874731991195,-3.223862765671956
479.85,-11.76366822758497,-18.642834708227458,-0.666006722288745,-3.2013638574344427
479.92,-11.974949799618324,-18.609819734068463,-0.661358638489387,-3.179021953140679
479.99,-12.16502470901307,-18.576198182053865,-0.6567429938165574,-3.1568359575643177
480.06,-12.335446520610317,-18.54196822985277,-0.6521595618768662,-3.1348047831073327
480.13,-12.487614779002818,-18.50712814078078,-0.6476081178569174,-3.112927349747228
480.2,-12.622790060855351,-18.471676292807864,-0.6430884385122838,-3.091202584984607
480.27,-12.742107451490284,-18.43561120336484,-0.6386003021565559,-3.0696294237910897
480.34000000000003,-12.846588607701712,-18.398931550630362,-0.6341434886504705,-3.0482068085575893
480.41,-12.937152553483868,-18.361636191850913,-0.629717779391112,-3.0269336890429317
480.48,-13.01462534109874,-18.323724179142452,-0.6253229573011908,-3.0058090223228233
480.55,-13.079748696721945,-18.28519477313902,-0.6209588068183975,-2.9848317727391653
480.62,-13.133187757806057,-18.246047454786936,-0.616625113884829,-2.96400091184971
480.69,-13.175537998265128,-18.206281935529127,-0.6123216659364892,-2.943315418378056
480.76,-13.207331427570375,-18.165898166080645,-0.6080482518928644,-2.9227742781639865
480.83,-13.229042140798265,-18.124896343961282,-0.6038046621465696,-2.9023764841141406
480.90000000000003,-13.241091288524006,-18.08327691992244,-0.599590688553068,-2.8821210361530185
480.97,-13.243851528138268,-18.041040603382367,-0.5954061244204621,-2.8620069411743234
481.04,-13.237651011613933,-17.998188366964893,-0.5912507644993558,-2.842033212992629
481.11,-13.222776958896295,-17.954721450221548,-0.5871244049727876,-2.8221988722953806
481.18,-13.199478860870121,-17.91064136260435,-0.5830268434462331,-2.802502946595215
481.25,-13.167971351210022,-17.865949885746407,-0.5789578789376791,-2.782944470182614
481.32,-13.12843678229079,-17.820649075099187,-0.5749173118677656,-2.763522484078871
481.39,-13.081027536669543,-17.7747412609685,-0.5709049440499963,-2.7442360359893856
481.46000000000004,-13.025868102404965,-17.728229048985856,-0.5669205786810183,-2.725084180257271
481.53000000000003,-12.963056937607096,-17.681115320047265,-0.5629640203309698,-2.706065977817282
481.6,-12.892668147075613,-17.633403229748023,-0.5590350749338937,-2.687180496150051
481.67,-12.814752991650044,-17.585096207339113,-0.5551335497782202,-2.668426809236644
481.74,-12.729341248930734,-17.536197954228438,-0.5512592534973134,-2.6498039975134207
481.81,-12.640645247609386,-17.486712442048237,-0.5474119960600868,-2.6313111478272075
481.88,-12.552565352034142,-17.436643910308646,-0.5435915887616809,-2.6129473533907714
481.95,-12.465097290898296,-17.38599686365593,-0.5397978442142086,-2.5947117137386035
482.02,-12.378236824305636,-17.334776068753293,-0.5360305763375643,-2.5766033346830026
482.09000000000003,-12.291979743402099,-17.282986550801155,-0.5322896003502964,-2.5586213282704597
482.16,-12.206321870018574,-17.23063358971339,-0.5285747327605443,-2.5407648127383418
482.23,-12.12125905632436,-17.177722715965523,-0.524885791357039,-2.5230329124718676
482.3,-12.036787184490823,-17.12425970613062,-0.5212225952001652,-2.505424757961389
482.37,-11.952902166364748,-17.070250578118245,-0.5175849646130872,-2.487939485759951
482.44,-11.869599943150998,-17.015701586131776,-0.5139727211729355,-2.470576238441154
482.51,-11.78687648510403,-16.96061921535921,-0.5103856877020554,-2.453334164557302
482.58,-11.704727791227889,-16.90501017641246,-0.5068236882593179,-2.436212418597834
482.65000000000003,-11.62314988898429,-16.84888139953007,-0.5032865481314885,-2.4192101609480456
482.72,-11.542138834008444,-16.792240028558226,-0.49977409382465887,-2.402326557848092
482.79,-11.461690709832254,-16.735093414724865,-0.49628615305573676,-2.385560781352273
482.86,-11.381801627614594,-16.6774491102216,-0.4928225547439961,-2.3689120092885982
482.93,-11.302467725878317,-16.61931486160812,-0.4893831290026856,-2.3523794252186296
483.0,-11.223685170253713,-16.560698603053666,-0.48596770713069604,-2.3359622183976003
483.07,-11.145450153228138,-16.501608449429995,-0.48257612160428576,-2.319659583734809
483.14,-11.067758893901528,-16.442052689270298,-0.4792082060688639,-2.303470721754284
483.21000000000004,-10.990607637747557,-16.382039777608178,-0.4758637953308311,-2.2873948385557203
483.28000000000003,-10.913992656380147,-16.321578328710864,-0.4725427253494768,-2.271431145775687
483.35,-10.837910247325171,-16.26067710872052,-0.4692448332289334,-2.255578860549097
483.42,-10.762356733797064,-16.199345028217344,-0.46596995721018636,-2.23983720547095
483.49,-10.687328464480142,-16.13759113471797,-0.4627179366631401,-2.2242054085583294
483.56,-10.612821813314428,-16.07542460512244,-0.4594886120787397,-2.208682703212669
483.63,-10.538833179285808,-16.01285473812273,-0.4562818250611465,-2.193268328182277
483.7,-10.465358986220302,-15.949890946585521,-0.4530974183199699,-2.177961527525119
483.77,-10.392395682582308,-15.886542749921682,-0.44993523566255184,-2.1627615505718567
483.84000000000003,-10.319939741276597,-15.82281976645456,-0.44679512198630583,-2.14766765188914
483.91,-10.247987659453983,-15.758731705798809,-0.44367692327110964,-2.1326790912431615
483.98,-10.17653595832042,-15.694288361261254,-0.44058048657175053,-2.117795133563449
484.05,-10.105581182949466,-15.629499602274771,-0.4375056600104236,-2.10301504890692
484.12,-10.035119902097918,-15.56437536687593,-0.43445229276928266,-2.0883381124221785
484.19,-9.965148708024515,-15.498925654236624,-0.4314202350830422,-2.0737636043140566
484.26,-9.895664216311566,-15.433160517259626,-0.4284093382316322,-2.059290809808409
484.33,-9.826663065689416,-15.36709005524754,-0.4254194545329031,-2.0449190191171436
484.40000000000003,-9.758141917863599,-15.30072440665414,-0.4224504373353828,-2.030647527403496
484.47,-9.690097457344573,-15.234073741926844,-0.4195021410110828,-2.0164756347475463
484.54,-9.622526391279989,-15.167148256448398,-0.41657442094835595,-2.0024026461119706
484.61,-9.555425449289316,-15.099958163585596,-0.41366713354480306,-1.9884278713080334
484.68,-9.48879138330079,-15.032513687852362,-0.4107801362002297,-1.9745506249618132
484.75,-9.422620967390559,-14.964825058194053,-0.40791328730965143,-1.9607702264806606
484.82,-9.356910997623977,-14.896902501399431,-0.40506644625634863,-1.947086000019892
484.89,-9.291658291898946,-14.828756235646303,-0.4022394734049692,-1.9334972744497105
484.96000000000004,-9.226859689791212,-14.760396464186424,-0.3994322300946795,-1.9200033833223593
485.03000000000003,-9.162512052401592,-14.691833369174743,-0.3966445786323636,-1.9066036648394997
485.1,-9.098612262205005,-14.623077105647747,-0.3938763822858691,-1.8932974618198157
485.17,-9.0351572229013,-14.554137795655148,-0.39112750527730095,-1.8800841216668442
485.24,-8.972143859267765,-14.485025522548801,-0.3883978127763615,-1.8669629963370278
485.31,-8.9095691170133,-14.415750325432267,-0.38568717089373733,-1.8539334423079885
485.38,-8.847429962634168,-14.34632219377412,-0.38299544667453184,-1.8409948205470206
485.45,-8.78572338327129,-14.276751062187607,-0.3803225080917446,-1.828146496479804
485.52,-8.724446386569028,-14.207046805378974,-0.3776682240397947,-1.8153878399593337
485.59000000000003,-8.663596000535403,-14.137219233266311,-0.37503246432809095,-1.8027182252350638
485.66,-8.603169273403715,-14.0672780862705,-0.37241509967464576,-1.790137030922266
485.73,-8.543163273495487,-13.997233030779416,-0.3698160016997339,-1.7776436399716016
485.8,-8.483575089084752,-13.927093654786225,-0.367235042919596,-1.7652374396389046
485.87,-8.42440182826358,-13.856869463702303,-0.36467209674018547,-1.7529178214551728
485.94,-8.365640618808863,-13.786569876344961,-0.3621270374509587,-1.7406841811967686
486.01,-8.30728860805026,-13.716204221099906,-0.35959974021870983,-1.7285359188558258
486.08,-8.249342962739346,-13.645781732257971,-0.3570900810814473,-1.7164724386108634
486.15000000000003,-8.191800868919866,-13.575311546525501,-0.35459793694231406,-1.7044931487976018
486.22,-8.134659531799096,-13.504802699707422,-0.3521231855635495,-1.6925974618799815
486.29,-8.077916175620272,-13.434264123561823,-0.3496657055604935,-1.6807847944213845
486.36,-8.021568043536071,-13.363704642824588,-0.34722537639563344,-1.6690545670560553
486.43,-7.96561239748311,-13.293132972402445,-0.3448020783726912,-1.657406204460719
486.5,-7.9100465180574275,-13.222557714732563,-0.34239569263075265,-1.645839135326398
486.57,-7.854867704390958,-13.151987357306606,-0.34000610113843743,-1.634352792330423
486.64,-7.800073274028924,-13.081430270357007,-0.3376331866881098,-1.6229466121086422
486.71000000000004,-7.745660562808187,-13.010894704703038,-0.33527683289012933,-1.611620035227818
486.78000000000003,-7.69162692473648,-12.940388789754037,-0.33293692416714255,-1.6003725061582197
486.85,-7.637969731872549,-12.869920531667136,-0.3306133457484136,-1.589203473246405
486.92,-7.584686374207152,-12.799497811656508,-0.32830598366419544,-1.5781123886881931
486.99,-7.5317742595449095,-12.729128384451235,-0.3260147247401388,-1.567098708501821
487.06,-7.479230813387007,-12.658819876898589,-0.3237394565917419,-1.5561618925012908
487.13,-7.427053478814701,-12.588579786709552,-0.3214800676188379,-1.5453014042699003
487.2,-7.375239716373643,-12.518415481343265,-0.31923644700012094,-1.534516711133958
487.27,-7.323787003958995,-12.448334197026993,-0.31700848468771015,-1.5238072841366812
487.34000000000003,-7.27269283670132,-12.378343037908158,-0.3147960714017524,-1.5131725980122754
487.41,-7.221954726853245,-12.308448975334892,-0.31259909862506213,-1.502612131160194
487.48,-7.171570203676875,-12.238658847261565,-0.3104174585977984,-1.4921253656195763
487.55,-7.121536813331952,-12.16897935777564,-0.30825104431217965,-1.4817117870438656
487.62,-7.071852118764747,-12.099417076742217,-0.3060997495072349,-1.4713708846756008
487.69,-7.02251369959768,-12.029978439562575,-0.30396346866359186,-1.461102151321386
487.76,-6.9735191520196365,-11.960669747043035,-0.3018420969983013,-1.4509050833270327
487.83,-6.92486608867701,-11.891497165370424,-0.2997355304596972,-1.4407791805528756
487.90000000000003,-6.876552138565421,-11.822466726190413,-0.2976436657222939,-1.43072394634926
487.97,-6.82857494692213,-11.753584326785079,-0.2955664001817169,-1.4207388875322002
488.04,-6.780932175119127,-11.68485573034594,-0.29350363194967155,-1.410823514359207
488.11,-6.733621500556892,-11.616286566338816,-0.2914552598489445,-1.4009773405052817
488.18,-6.686640616558819,-11.547882330956885,-0.28942118340844136,-1.3911998830390824
488.25,-6.63998723226629,-11.479648387658242,-0.2874013028582588,-1.3814906623992493
488.32,-6.593659072534414,-11.411589967784442,-0.28539551912479094,-1.3718492023709012
488.39,-6.547653877828386,-11.343712171256445,-0.2834037338258696,-1.36227503006229
488.46000000000004,-6.501969404120504,-11.276019967344435,-0.281425849265939,-1.3527676758816218
488.53000000000003,-6.456603422787805,-11.208518195508075,-0.2794617684312639,-1.3433266735140392
488.6,-6.411553720510329,-11.141211566303797,-0.2775113949851708,-1.3339515598987606
488.67,-6.366818099170008,-11.074104662355712,-0.2755746332633231,-1.3246418752063813
488.74,-6.322394375750156,-11.007201939386897,-0.27365138826902874,-1.315397162816334
488.81,-6.278280382235593,-10.940507727307807,-0.27174156566858065,-1.3062169692945018
488.88,-6.234473965513346,-10.874026231358586,-0.2698450717866297,-1.2971008443709924
488.95,-6.190972987273973,-10.807761533302221,-0.26796181360159016,-1.2880483409180623
489.02,-6.147775323913469,-10.741717592665463,-0.26609169874107697,-1.2790590149281982
489.09000000000003,-6.1048788664357785,-10.675898248024541,-0.2642346354773749,-1.2701324254923503
489.16,-6.062281520355877,-10.61030721833275,-0.2623905327229395,-1.2612681347783157
489.23,-6.019981205603451,-10.544948104287087,-0.2605593000259294,-1.2524657080092736
489.3,-5.977975856427159,-10.479824389731181,-0.25874084756576937,-1.2437247134424705
489.37,-5.936263421299454,-10.414939443091805,-0.2569350861487451,-1.2350447223480534
489.44,-5.8948418628219965,-10.35029651884635,-0.2551419272036281,-1.2264253089880492
489.51,-5.853709157631626,-10.285898759018757,-0.25336128277733144,-1.217866050595493
489.58,-5.812863296306904,-10.221749194701397,-0.2515930655305956,-1.2093665273537009
489.65000000000003,-5.772302283275211,-10.157850747600536,-0.2498371887337049,-1.2009263223756854
489.72,-5.732024136720423,-10.094206231603057,-0.2480935662622329,-1.1925450216837166
489.79,-5.692026888491121,-10.030818354362195,-0.24636211259281857,-1.1842222141890255
489.86,-5.652308584009364,-9.959250127584507,-0.24464274279897125,-1.1759574916716475
489.93,-5.61286728218002,-9.764898488681323,-0.2429353725469051,-1.1677504487604073
490.0,-5.5737010553006305,-9.16726607506521,-0.2412399180914025,-1.1596006829130436
490.07,-5.534807988971832,-7.368038529809039,-0.23955629627170663,-1.1515077943964709
490.14,-5.496186182008311,-2.212270260057718,-0.23788442450744227,-1.143471386267181
490.21000000000004,-5.457833746350306,7.874400654060903,-0.2362242207945654,-1.1354910643517784
490.28000000000003,-5.419748806975637,49.34604230761528,-0.23457560370134106,-1.1275664372276544
490.35,-5.381929501812275,99.39548670665717,-1.49813371509439,-1.119697116203793
490.42,-5.344373981651445,99.78387412261725,-3.856071510310465,-1.111882715301713
490.49,-5.307080410061251,99.78574495867065,-6.369308412524845,-1.1041228512365422
490.56,-5.2700469633008336,99.78504233051915,-8.657979713727617,-1.096417143398222
490.63,-5.233271830235045,99.7843133706202,-10.614399766313102,-1.0887652138328456
490.7,-5.196753212249658,99.78461790593515,-12.240228675239562,-1.0811666872241243
490.77,-5.1604893231670745,99.78512290555585,-13.573665077487398,-1.0736211908749833
490.84000000000003,-5.124478389162564,99.78561331321102,-14.660473495567413,-1.0661283546892872
490.91,-5.08871864868102,99.78608799149296,-15.54361119445909,-1.0586878111536917
490.98,-5.053208352354214,99.78654743282782,-16.260204172953337,-1.0512991953196218
491.05,-5.017945762918569,99.78699212610991,-16.841249161990767,-1.0439621447853762
491.12,-4.98292915513344,99.7874225446453,-17.312223293897393,-1.036676299678355
491.19,-4.94815681569989,99.78783914655766,-17.69391326962943,-1.0294413026374145
491.26,-4.913627043179985,99.78824237527427,-18.003219115525628,-1.0222567987953415
491.33,-4.879338147916572,99.78863265999692,-18.253857429387235,-1.0151224357614534
491.40000000000003,-4.845288451953565,99.78901041615805,-18.45695174497925,-1.0080378636043144
491.47,-4.811476288956722,99.65407209316093,-18.621519038471913,-1.0010027348345771
491.54,-4.777900004134921,99.46949299687387,-18.754867181365004,-0.9940167043879437
491.61,-4.744557954161919,99.26240811386523,-18.862918290439417,-0.9870794296082419
491.68,-4.711448507098607,99.02904763029771,-18.950471257856975,-0.9801905702306223
491.75,-4.67857004231575,98.76434938792246,-19.021414688871776,-0.9733497883648718
491.82,-4.645920950417204,98.46191939661774,-19.0788995299756,-0.9665567484788441
491.89,-4.613499633163627,98.1135926827682,-19.12547898365235,-0.9598111173820046
491.96000000000004,-4.581304503396662,97.70881023463019,-19.163221894911025,-0.9531125642090911
492.03000000000003,-4.549333984963598,97.23372958134661,-19.193804633620424,-0.9464607604038876
492.1,-4.517586512642506,96.66993577881212,-19.21858554858899,-0.9398553797031124
492.17,-4.486060532067859,95.99254403009517,-19.238665298170822,-0.9332960981204169
492.24,-4.4547544996566035,95.1673634205316,-19.25493573610247,-0.9267825939304981
492.31,-4.423666882534716,94.14659476757366,-19.268119523468833,-0.9203145476533199
492.38,-4.392796158464219,92.86222187404111,-19.278802226014452,-0.9138916420384455
492.45,-4.362140815770661,91.21577057232535,-19.287458322345262,-0.9075135620494795
492.52000000000004,-4.331699353271059,89.0624185131162,-19.294472278156654,-0.9011799948486175
492.59000000000003,-4.301470280202303,86.18665015250006,-19.300155622496987,-0.8948906297813041
492.66,-4.2714521161500185,82.2664413763658,-19.304760784512087,-0.8886451583609968
492.73,-4.2416433909778775,76.82579334162502,-19.30849230523484,-0.8824432742540388
492.8,-4.2120426447573704,69.88327746520629,-19.3115159223968,-0.8762846732646342
492.87,-4.1826484276980285,63.30770648930359,-19.31396593176849,-0.8701690533199302
492.94,-4.153459300078086,57.22351725494674,-19.315951151986386,-0.8640961144552025
493.01,-4.124473832175597,51.59394670466805,-19.31755975779785,-0.8580655587991437
493.08,-4.095690604199998,46.3849867373921,-19.318863196395395,-0.852077090559255
493.15000000000003,-4.067108206224108,41.56517728650612,-19.319919360786596,-0.8461304160073397
493.22,-4.038725238116564,37.105414988699174,-19.320775161146766,-0.8402252434650976
493.29,-4.0105403094747025,32.97877626375248,-19.32146860836253,-0.8343612832898203
493.36,-3.982552039557874,29.16035371527741,-19.32202152037398,-0.8285382478601854
493.43,-3.9547590572211875,25.627104845318666,-19.320085076154932,-0.8227558515621515
493.5,-3.927160000849688,22.35771215230401,-19.314564442461158,-0.8170138107749493
493.57,-3.8997535182929632,19.332453752520415,-19.306177147198298,-0.8113118438571727
493.64,-3.8725382668001735,16.533083730583787,-19.29546258151778,-0.8056496711329655
493.71000000000004,-3.8455129129555083,13.942721484663908,-19.282828515440112,-0.8000270148783047
493.78000000000003,-3.818676132614065,11.54574938791303,-19.26858483455413,-0.7944435993073801
493.85,-3.7920266108381457,9.327718138981695,-19.252968162410628,-0.788899150559068
493.92,-3.7655630418339734,7.275259222015749,-19.23615994969438,-0.7833933966835002
493.99,-3.7392841288888192,5.376003940416868,-19.218299849087867,-0.7779260676287255
494.06,-3.7131885843085466,3.6186318898748553,-19.199495666292957,-0.7724968952274663
494.13,-3.6872751293555677,2.0095624728969477,-19.179830808773442,-0.7671056131839654
494.2,-3.6615424941872003,0.5471449356374893,-19.159369894539314,-0.7617519570609255
494.27000000000004,-3.6359894177944403,-0.7820719947894658,-19.13816299993479,-0.7564356642665403
494.34000000000003,-3.610614647941132,-1.9903779513361455,-19.116248894886834,-0.7511564740416148
494.41,-3.585416941103543,-3.088967239967549,-19.09365752061497,-0.7459141274467772
494.48,-3.560395062410338,-4.088010986346291,-19.070411897478316,-0.7407083673497785
494.55,-3.535547785582949,-4.99673170391621,-19.046529601853933,-0.7355389384128811
494.62,-3.510873892876344,-5.823477791979191,-19.022023915394573,-0.7304055870803362
494.69,-3.4863721750201835,-6.575796197144779,-18.996904723969347,-0.7253080615659473
494.76,-3.46204143116037,-7.2605020340920285,-18.971179224406015,-0.7202461118407221
494.83,-3.43788046880099,-7.883744392041558,-18.94485248294742,-0.7152194896206081
494.90000000000003,-3.4138881037466353,-8.45106787767786,-18.9179278787617,-0.7102279483543167
494.97,-3.390063160045114,-8.967469685406742,-18.89040745793795,-0.7052712432112298
495.04,-3.366404469930541,-9.437452159944858,-18.86229221745572,-0.7003491310693924
495.11,-3.342910873766807,-9.865070939148652,-18.833582334128785,-0.6954613705035879
495.18,-3.31958121999143,-10.253978848657498,-18.80427735011921,-0.6906077217734975
495.25,-3.2964143650597753,-10.607465773884309,-18.7743763240238,-0.6857879468119417
495.32,-3.273409173389653,-10.928494766661807,-18.743877954549646,-0.6810018092132034
495.39,-3.250564517306288,-11.21973465932571,-18.712780682269774,-0.676249074221434
495.46000000000004,-3.227879276987654,-11.483589462742529,-18.681082773772612,-0.6715295087191385
495.53000000000003,-3.2053523404101765,-11.722224820262484,-18.64878239160633,-0.6668428812157424
495.6,-3.1829826032948048,-11.937591779450328,-18.615877652709745,-0.6621889618362375
495.67,-3.160768969053436,-12.131448129710181,-18.582366677467196,-0.6575675223099076
495.74,-3.1387103487357106,-12.305377538051992,-18.54824763109043,-0.652978335959132
495.81,-3.1168056609761576,-12.460806698325552,-18.513518758689184,-0.6484211776882685
495.88,-3.0950538319417,-12.599020692046516,-18.478178415122283,-0.643895823972612
495.95,-3.073453795279514,-12.721176741998292,-18.442225090507865,-0.6394020528474327
496.02000000000004,-3.0520044920652367,-12.828316523479542,-18.405657432101474,-0.634939643897088
496.09000000000003,-3.0307048707515283,-12.921377182614272,-18.36847426311582,-0.6305083782442125
496.16,-3.0095538871169754,-13.001201196688507,-18.330674598947937,-0.6261080385389823
496.23,-2.988550504215347,-13.06854519809259,-18.29225766119269,-0.6217384089484551
496.3,-2.9676936923251858,-13.124087871149875,-18.25322288975241,-0.6173992751459834
496.37,-2.946982428899749,-13.168437019884639,-18.213569953296,-0.6130904243007032
496.44,-2.9264156985172822,-13.202135894584584,-18.173298758275788,-0.6088116450670948
496.51,-2.9059924928316305,-13.225668855792122,-18.132409456673912,-0.6045627275746165
496.58,-2.885711810523188,-13.239466446050134,-18.090902452619986,-0.6003434634174117
496.65000000000003,-2.8655726572501763,-13.24390993226478,-18.048778407998167,-0.5961536456440862
496.72,-2.845574045600258,-13.239335374861797,-18.00603824714176,-0.5919930687475586
496.79,-2.825714995042475,-13.226037273936011,-17.962683160697836,-0.5878615286549801
496.86,-2.8059945318795165,-13.204271837262086,-17.91871460873114,-0.5837588227177256
496.93,-2.7864116892003077,-13.174259910286715,-17.874134323126267,-0.5796847497014542
497.0,-2.7669655068329257,-13.136189604001517,-17.828944309338183,-0.5756391097762384
497.07,-2.747655031297833,-13.090218652849517,-17.783146847534347,-0.571621704506764
497.14,-2.72847931576143,-13.036476531497843,-17.73674449316594,-0.5676323368425963
497.21000000000004,-2.709437419989926,-12.975066356371807,-17.68974007700104,-0.5636708111085159
497.28000000000003,-2.6905284103035227,-12.906066595250726,-17.642136704648912,-0.5597369329949209
497.35,-2.671751359530912,-12.829532605938775,-17.593937755601424,-0.5558305095482967
497.42,-2.6531053469640806,-12.74549802301178,-17.545146881815263,-0.5519513491617515
497.49,-2.634589458313429,-12.656797775109338,-17.495768005856647,-0.5480992615656187
497.56,-2.6162027856631935,-12.568605710231662,-17.445805318628594,-0.5442740578181248
497.63,-2.5979444274271724,-12.481026256657007,-17.395263276699673,-0.5404755502961215
497.7,-2.579813488304757,-12.394055168793074,-17.34414659925209,-0.536703552685884
497.77000000000004,-2.561809079237265,-12.307688232156357,-17.292460264666214,-0.532957879973972
497.84000000000003,-2.5439303173645658,-12.221921263012936,-17.240209506758212,-0.5292383484381555
497.91,-2.526176325982012,-12.136750108029982,-17.18739981068665,-0.525544775638403
497.98,-2.5085462344976586,-12.052170643937576,-17.134036908544036,-0.5218769804079337
498.05,-2.4910391783897796,-11.96817877720028,-17.080126774648612,-0.5182347828443318
498.12,-2.4736542991646764,-11.884770443698093,-17.025675620551752,-0.514618004300722
498.19,-2.4563907443147706,-11.801941608416394,-16.970689889776146,-0.5110264673770072
498.26,-2.4392476672769887,-11.71968826514435,-16.91517625229968,-0.5074599959111682
498.33,-2.422224227391434,-11.638006436181561,-16.859141598800104,-0.5039184149706218
498.40000000000003,-2.405319589860334,-11.556892172052452,-16.80259303467527,-0.5004015508436425
498.47,-2.3885329257072807,-11.476341551228158,-16.745537873853742,-0.49690923103084
498.54,-2.3718634117367436,-11.396350679855495,-16.687983632410642,-0.4934412842367004
498.61,-2.355310230493865,-11.316915691492754,-16.629938022003213,-0.4899975403611832
498.68,-2.338872570224528,-11.238032746851987,-16.571408943140863,-0.4865778304913788
498.75,-2.3225496248357,-11.15969803354752,-16.5124044783041,-0.48318198689322317
498.82,-2.3063405938560546,-11.081907765850405,-16.452932884926717,-0.479809843003271
498.89,-2.2902446823968563,-11.00465818444853,-16.393002588255595,-0.4764612334205259
498.96000000000004,-2.274261101113121,-10.927945556212192,-16.33262217410209,-0.4731359938983277
499.03000000000003,-2.25838906616504,-10.851766173964839,-16.271800381499034,-0.4698339613362967
499.1,-2.24262779917967,-10.776116356258793,-16.210546095277028,-0.46655497377233324
499.17,-2.2269765272128934,-10.70099244715572,-16.14886833857367,-0.4632988703746743
499.24,-2.2114344827116286,-10.626390816011646,-16.086776265288854,-0.46006549143400466
499.31,-2.196000903476313,-10.552307857266328,-16.024279152499346,-0.45685467835562316
499.38,-2.18067503262364,-10.478739990236768,-15.9613863928453,-0.4536662736516644
499.45,-2.1654561185495504,-10.405683658914748,-15.898107486901242,-0.4505001209333738
499.52000000000004,-2.150343414892484,-10.33313533176816,-15.834452035543674,-0.4473560649034368
499.59000000000003,-2.135336180496879,-10.26109150154599,-15.770429732327123,-0.44423395134836224
499.66,-2.120433679376932,-10.18954868508681,-15.706050355880134,-0.4411336271309178
499.73,-2.1056351806806006,-10.118503423130639,-15.641323762332343,-0.4380549401826194
499.8,-2.0909399586538564,-10.04795228013398,-15.576259877783341,-0.4349977394962719
499.87,-2.0763472926051882,-9.977891844088003,-15.51086869082375,-0.4319618751185629
499.94,-2.0618564668703465,-9.90831872633963,-15.445160245118387,-0.42894719814270715
500.01,-2.0474667707773344,-9.839229561415488,-15.379144632061157,-0.42595356070114354
500.08,-2.0331774986116393,-9.770621006848575,-15.312831983510756,-0.42298081595828174
500.15000000000003,-2.0189879495817067,-9.70248974300755,-15.246232464615886,-0.42002881810330067
500.22,-2.0048974277846487,-9.634832472928517,-15.179356266738294,-0.417097422342996
500.29,-1.990905242172195,-9.567645922149254,-15.112213600481441,-0.41418648489467885
500.36,-1.977010706516876,-9.500926838545722,-15.044814688832217,-0.411295862979123
500.43,-1.9632131393784413,-9.434671992170829,-14.977169760422683,-0.408425414813562
500.5,-1.9495118640705107,-9.368878175095343,-14.909289042918322,-0.40557499960473475
500.57,-1.935906208627455,-9.303542201250842,-14.841182756538911,-0.4027444775419799
500.64,-1.922395505771508,-9.238660906274689,-14.772861107717658,-0.39993370979037784
500.71000000000004,-1.9089790928801038,-9.174231147356883,-14.704334282903805,-0.39714255848394187
500.78000000000003,-1.8956563119534435,-9.110249803088802,-14.635612442513485,-0.3943708867188551
500.85,-1.8824265095822839,-9.046713773313675,-14.566705715033178,-0.391618558546756
500.92,-1.86928903691595,-8.98361997897881,-14.497624191279717,-0.38888543896807026
500.99,-1.8562432496305719,-8.920965361989454,-14.428377918820374,-0.386171393925389
501.06,-1.8432885078975358,-8.858746885064276,-14.35897689655612,-0.3834762902968938
501.13,-1.8304241763521616,-8.796961531592384,-14.289431069470817,-0.38079999588982644
501.2,-1.8176496240625917,-8.735606305491835,-14.219750323548665,-0.3781423794340061
501.27000000000004,-1.8049642244988973,-8.674678231069592,-14.149944480861882,-0.37550331057538955
501.34000000000003,-1.7923673555023996,-8.614174352882904,-14.080023294830195,-0.3728826598696784
501.41,-1.7798583992552046,-8.554091735602013,-14.009996445653425,-0.37028029877596924
501.48,-1.7674367422499457,-8.494427463874194,-13.939873535918023,-0.3676960996504494
501.55,-1.755101775259742,-8.435178642189063,-13.869664086378178,-0.36512993574013586
501.62,-1.7428528933083582,-8.376342394745143,-13.799377531911698,-0.36258168117665807
501.69,-1.7306894956405776,-8.31791586531759,-13.72902321765066,-0.3600512109700844
501.76,-1.7186109856927778,-8.25989621712714,-13.658610395286452,-0.3575384010027917
501.83,-1.7066167710637115,-8.202280632710162,-13.588148219548602,-0.3550431280233771
501.90000000000003,-1.694706263485489,-8.145066313789805,-13.517645744856479,-0.35256526964061274
501.97,-1.6828788787947648,-8.088250481148263,-13.447111922142733,-0.3501047043174427
502.04,-1.6711340369041212,-8.031830374500053,-13.376555595847075,-0.3476613113650219
502.11,-1.6594711617736526,-7.975803252366342,-13.305985501078794,-0.3452349709367958
502.18,-1.6478896813827473,-7.920166391950238,-13.235410260946171,-0.3428255640226227
502.25,-1.636389027702064,-7.864917089013092,-13.164838384050734,-0.34043297244293624
502.32,-1.6249686366657055,-7.81005265775174,-13.094278262144186,-0.3380570788429486
502.39,-1.6136279481435811,-7.755570430676669,-13.023738167945536,-0.33569776668689466
502.46000000000004,-1.6023664059139673,-7.701467758491096,-12.95322625311593,-0.3333549202523157
502.53000000000003,-1.591183457636253,-7.647742009970949,-12.882750546388438,-0.3310284246243836
502.6,-1.5800785548238798,-7.594390571845713,-12.812318951849935,-0.32871816569026424
502.67,-1.569051152817467,-7.541410848680125,-12.741939247372125,-0.3264240301335205
502.74,-1.5581007107581224,-7.48880026275673,-12.67161908318858,-0.324145905428554
502.81,-1.5472266915609427,-7.436556253959238,-12.601365980614597,-0.32188367983508587
502.88,-1.5364285618886953,-7.384676279656709,-12.531187330906606,-0.3196372423926762
502.95,-1.5257057921256827,-7.333157814588519,-12.461090394257706,-0.31740648291528134
503.02000000000004,-1.5150578563517922,-7.2819983507501185,-12.391082298925902,-0.31519129198584944
503.09000000000003,-1.5044842323167205,-7.231195397279556,-12.321170040491522,-0.3129915609509536
503.16,-1.4939844014143826,-7.180746480344758,-12.251360481240258,-0.3108071819154625
503.23,-1.4835578486574967,-7.13064914303155,-12.181660349668197,-0.3086380477372485
503.3,-1.4732040626523457,-7.08090094523243,-12.112076240105196,-0.3064840520219319
503.37,-1.4629225355737154,-7.031499463536044,-12.042614612452942,-0.30434508911766295
503.44,-1.4527127631400043,-6.982442291117392,-11.973281792034008,-0.3022210541099393
503.51,-1.4425742445885115,-6.933727037628728,-11.904083969548166,-0.30011184281646036
503.58,-1.4325064826508915,-6.885351329091164,-11.835027201132274,-0.2980173517820169
503.65000000000003,-1.4225089835287832,-6.837312807786963,-11.766117408520053,-0.295937478273417
503.72,-1.4125812568696068,-6.789609132152501,-11.697360379297987,-0.2938721202744469
503.79,-1.4027228157425293,-6.74223797667191,-11.628761767253756,-0.2918211764808674
503.86,-1.3929331766145991,-6.695197031771383,-11.560327092813482,-0.28978454629544453
503.93,-1.3832118593270442,-6.6484840037141355,-11.49206174356418,-0.28776212982301586
504.0,-1.3735583870717367,-6.602096614496016,-11.423970974857824,-0.28575382786559034
504.07,-1.363972286367821,-6.556032601741766,-11.356059910493435,-0.28375954191748304
504.14,-1.3544530870385059,-6.51028971860191,-11.288333543473728,-0.28177917416048304
504.21000000000004,-1.3450003221880154,-6.464865733650287,-11.220796736832789,-0.2798126274590563
504.28000000000003,-1.3356135281787025,-6.419758430782197,-11.153454224531405,-0.27785980535558047
504.35,-1.3262922446083218,-6.374965609113178,-11.08631061241664,-0.2759206120656143
504.42,-1.3170360142874602,-6.330485082878399,-11.019370379242368,-0.2739949524731992
504.49,-1.3078443832171236,-6.286314681332652,-10.95263787774752,-0.27208273212619394
504.56,-1.2987169005664834,-6.242452248650964,-10.886117335788812,-0.2701838572316416
504.63,-1.2896531186507725,-6.198895643829805,-10.819812857524873,-0.2682982346511698
504.7,-1.2806525929093404,-6.15564274058889,-10.753728424648688,-0.2664257718964217
504.77000000000004,-1.2717148818838577,-6.112691427273581,-10.687867897665372,-0.2645663771245195
504.84000000000003,-1.2628395471966742,-6.070039606757864,-10.622235017212343,-0.26271995913356033
504.91,-1.2540261535293276,-6.027685196347929,-10.556833405419068,-0.26088642735814205
504.98,-1.245274268601202,-5.985626127686321,-10.491666567303572,-0.25906569186492145
505.05,-1.2365834631483326,-5.943860346656665,-10.426737892203025,-0.25725766334820327
505.12,-1.2279533109023621,-5.902385813288968,-10.362050655235802,-0.2554622531255595
505.19,-1.2193833885696423,-5.861200501665496,-10.297608018792378,-0.2536793731334797
505.26,-1.2108732758104783,-5.820302399827208,-10.23341303405269,-0.2519089359230518
505.33,-1.202422555218522,-5.779689509680763,-10.169468642527466,-0.25015085465567233
505.40000000000003,-1.1940308123003063,-5.739359846906079,-10.10577767762126,-0.24840504309878747
505.47,-1.1856976354549227,-5.699311440864455,-10.042342866214867,-0.24667141562166311
505.54,-1.1774226159538403,-5.659542334507247,-9.976473880077988,-0.24494988719118505
505.61,-1.1692053479208662,-5.620050584285086,-9.81834940771332,-0.24324037336768795
505.68,-1.1610454283122442,-5.5808342600576575,-9.330780797987478,-0.2415427903008137
505.75,-1.1529424568968933,-5.5418914450040155,-7.855295253881693,-0.23985705472539867
505.82,-1.144896036236784,-5.503220235533446,-3.5726453451562685,-0.23818308395738957
505.89,-1.1369057716674504,-5.464818741196869,6.075237540896689,-0.23652079588978792
505.96000000000004,-1.1289712712786388,-5.4266850845987715,29.440165001309413,-0.23487010898862268
506.03000000000003,-1.121092145895092,-5.388817401309682,98.82286911731634,-0.9656973449795122
506.1,-1.1132680090574651,-5.351213839779175,99.7802516480489,-3.140073947710361
506.17,-1.1054984770033773,-5.313872561249403,99.78584966212071,-5.665829478299898
506.24,-1.0977831686485944,-5.276791739669162,99.78517411824141,-8.037331202900194
506.31,-1.09012170556834,-5.239969561608467,99.78444687118801,-10.091211938049222
506.38,-1.0825137119787436,-5.20340422617366,99.78452631313208,-11.808253058740494
506.45,-1.0749588147184104,-5.167093944923042,99.78503187777689,-13.220462119471932
506.52000000000004,-1.067456643230125,-5.131036941783013,99.7855251890821,-14.373020995201868
506.59000000000003,-1.0600068295426792,-5.09523145296472,99.78600269597077,-15.310193943071386
506.66,-1.05260900825283,-5.05967572688124,99.78646487527617,-16.070870756294166
506.73,-1.0452628165073796,-5.024368024065248,99.7869122186614,-16.68775515679378
506.8,-1.0379678939853834,-4.989306617087212,99.78734520225011,-17.187816841771184
506.87,-1.0307238828804808,-4.954489790474074,99.7877642868943,-17.593095063937962
506.94,-1.023530427883348,-4.919915840628459,99.7881699186621,-17.92152183597934
507.01,-1.0163871761642758,-4.885583075748353,99.78856252931156,-18.187656731920253
507.08,-1.0092937773558668,-4.851489815747311,99.7889425367494,-18.40330903869357
507.15000000000003,-1.0022498835358542,-4.817634392175142,99.68525915244439,-18.57805247288348
507.22,-0.9952551492100403,-4.7840151481390825,99.50472105539754,-18.719646463548184
507.29,-0.9883092312953531,-4.750630438225485,99.30196482503906,-18.83437919748192
507.36,-0.9814117891030227,-4.717478628421975,99.07373510183099,-18.927346262532655
507.43,-0.9745624843218736,-4.6845580960400985,98.8151787348297,-19.002676703712506
507.5,-0.9677609810017345,-4.651867229638466,98.52017250056728,-19.063716306149644
507.57,-0.9610069455369624,-4.6194044289463605,98.18091427335219,-19.113176153563266
507.64,-0.9543000466500834,-4.5871681047878425,97.78733822329136,-19.153253022930038
507.71000000000004,-0.9476399553755466,-4.555156679006325,97.32628216241605,-19.185726947190798
507.78000000000003,-0.9410263450435914,-4.523368584389621,96.78028418269186,-19.212040272815766
507.85,-0.9344588912642272,-4.4918022645954725,96.12581637064224,-19.23336172088268
507.92,-0.927937271911325,-4.460456174077547,95.33065182073425,-19.250638295813964
507.99,-0.92146116710682,-4.429328778011901,94.34988102998848,-19.264637346828643
508.06,-0.9150302592050247,-4.398418552223917,93.11980522867523,-19.275980650074995
508.13,-0.9086442327770501,-4.367723983115694,91.54848448645492,-19.285172025126062
508.2,-0.9023027745953378,-4.337243567593914,89.50106376464625,-19.292619712398444
508.27000000000004,-0.8960055736182979,-4.306975812998154,86.77720514449977,-19.29865450538159
508.34000000000003,-0.8897523209750547,-4.27691923702967,83.07753432152496,-19.303544443022755
508.41,-0.8835427099502993,-4.247072367680629,77.95794838437614,-19.30750671483471
508.48,-0.8773764359692479,-4.217433743163793,71.13781898556174,-19.310717307496926
508.55,-0.8712531965827038,-4.188001911842661,64.46849293460978,-19.313318821408878
508.62,-0.8651726914522252,-4.158775432162049,58.29756352304463,-19.31542680437207
508.69,-0.8591346223353952,-4.129752872579134,52.587741952453015,-19.317134883714857
508.76,-0.8531386930711953,-4.100932811494925,47.30453387465195,-19.31851892480634
508.83,-0.8471846095654807,-4.072313837186185,42.41602949342786,-19.319640400662244
508.90000000000003,-0.8412720797765569,-4.043894547737793,37.89270948234044,-19.320549122305767
508.97,-0.8354008137008567,-4.015673550975544,33.70726552161654,-19.3212854511541
509.04,-0.8295705233587181,-3.987649464399378,29.834434348290014,-19.32188208158673
509.11,-0.8237809227802593,-3.9598209151170543,26.25084429788053,-19.320641266644742
509.18,-0.8180317279913547,-3.9321865397782463,22.93487339358846,-19.31568452176518
509.25,-0.8123226569997078,-3.9047449845090694,19.866518110715795,-19.30775098446678
509.32,-0.8066534297810207,-3.877494904847038,17.02727201026442,-19.29740713829245
509.39,-0.8010237682652598,-3.8504349656764427,14.400013496837854,-19.285080834851218
509.46000000000004,-0.7954333963230192,-3.82356384116415,11.968902012472014,-19.271096942129553
509.53000000000003,-0.7898820397519777,-3.796880214695828,9.719282030205173,-19.25570333236116
509.6,-0.7843694262634499,-3.770382778812583,7.637594259400074,-19.239089953177594
509.67,-0.7788952854690324,-3.7440702351480106,5.711293519358063,-19.22140291330933
509.74,-0.7734593488673432,-3.7179412943656716,3.9287727788993343,-19.202754951462907
509.81,-0.7680613498308523,-3.6919946760969626,2.291477350266499,-19.183233264675003
509.88,-0.7627010235928045,-3.66622910887941,0.8033666741138097,-19.162905397051595
509.95,-0.7573781072342353,-3.640643330095361,-0.5491798041780446,-19.14182369522995
510.02000000000004,-0.7520923396710744,-3.615236085911085,-1.7786587837964005,-19.120028698563168
510.09000000000003,-0.7468434616413417,-3.5900061312162723,-2.896458992170875,-19.097551733063685
510.16,-0.7416312156924315,-3.5649522295639384,-3.9129325539824684,-19.074416906921318
510.23,-0.7364553461684851,-3.5400731531107197,-4.837469328491819,-19.050642653857572
510.3,-0.7313155991978526,-3.515367682557569,-5.6785715715902105,-19.026242933047246
510.37,-0.7262117226806412,-3.4908346070908456,-6.4439270368886215,-19.00122816686536
510.44,-0.7211434662763505,-3.466472724323791,-7.140479219926203,-18.975605977498635
510.51,-0.7161105813915952,-3.442280840238399,-7.774493902058226,-18.949381768502118
510.58,-0.7111128211679116,-3.4182577691276683,-8.351621492518039,-18.922559186258127
510.65000000000003,-0.7061499404696508,-3.3944023335382423,-8.876954921180307,-18.89514048798193
510.72,-0.7012216958719554,-3.370713364213433,-9.355083019503338,-18.867126836676224
510.79,-0.6963278456488202,-3.3471897000366178,-9.790139458401343,-18.838518538726174
510.86,-0.6914681497612373,-3.3238301879750236,-10.18584740184137,-18.80931523625692
510.93,-0.686642369845422,-3.3006336830238805,-10.545560093718034,-18.77951606365701
511.0,-0.6818502692011226,-3.277599048150949,-10.8722976308949,-18.74911977559231
511.07,-0.6770916127800106,-3.2547251542414224,-11.168780193370717,-18.718124852238706
511.14,-0.6723661671741531,-3.232010880043195,-11.437458008107361,-18.686529586230513
511.21000000000004,-0.6676737006045638,-3.2094551121125003,-11.680538319813483,-18.65433215486814
511.28000000000003,-0.6630139829098356,-3.187056744759911,-11.900009632704773,-18.621530680387608
511.35,-0.6583867855348529,-3.1648146799967036,-12.097663474059091,-18.588123280516154
511.42,-0.6537918815195793,-3.1427278274815826,-12.275113914813796,-18.55410811108518
511.49,-0.6492290454879285,-3.120795104467765,-12.43381506565708,-18.519483402115828
511.56,-0.6446980536367083,-3.0990154357504207,-12.575076749868177,-18.484247488511595
511.63,-0.6401986837246447,-3.0773877536144645,-12.700078537141176,-18.4483988362702
511.7,-0.6357307150614819,-3.0559109977827013,-12.809882306177988,-18.411936064950297
511.77000000000004,-0.631293928497157,-3.034584115364325,-12.905443488213228,-18.374857966988227
511.84000000000003,-0.6268881064110522,-3.01340606080376,-12.987621128991702,-18.337163524347584
511.91,-0.6225130327013203,-2.992375795829851,-13.05718689313675,-18.298851922894503
511.98,-0.6181684927742868,-2.971492289405395,-13.114833122351719,-18.259922564819245
512.05,-0.6138542735339231,-2.950754517677019,-13.16118004747606,-18.22037507936656
512.12,-0.6095701633713959,-2.93016146392539,-13.196782244035981,-18.180209332090246
512.19,-0.6053159521546877,-2.909712118515769,-13.22213441153489,-18.13942543280949
512.26,-0.6010914312182903,-2.889405478848897,-13.237676548258923,-18.098023742413563
512.33,-0.5968963933529708,-2.869240549312213,-13.243798585760777,-18.0560048786368
512.4,-0.5927306327956078,-2.849216341231409,-13.240844540362257,-18.013369720905143
512.47,-0.5885939452190997,-2.829331872822306,-13.229116232914892,-17.970119414339276
512.54,-0.5844861277223429,-2.8095861691430617,-13.208876622613278,-17.92625537298577
512.61,-0.5804069788202797,-2.7899782620467066,-13.18035279580599,-17.88177928233679
512.6800000000001,-0.5763562984340164,-2.7705071901339924,-13.143738646435866,-17.836693101189937
512.75,-0.5723338878810093,-2.7511719987065755,-13.099197280912415,-17.790999062892574
512.82,-0.56833954986532,-2.7319717397205063,-13.04686317682439,-17.744699676009073
512.89,-0.5643730884679383,-2.712905471740043,-12.98684412189652,-17.697797724444502
512.96,-0.5604343091371736,-2.6939722598917797,-12.919222956939867,-17.650296267054607
513.03,-0.5565230186791115,-2.6751711758190857,-12.844059144204552,-17.602198636768563
513.1,-0.552639025248138,-2.656501297636855,-12.761390180483426,-17.553508439248546
513.17,-0.5487821383375309,-2.637961709886568,-12.672942477031846,-17.504229551108143
513.24,-0.5449521687701148,-2.619551503491657,-12.584638265717272,-17.45436611770991
513.3100000000001,-0.5411489286889831,-2.601269775713181,-12.496947443128589,-17.40392255056126
513.38,-0.5373722315482838,-2.5831156301057963,-12.409865757962066,-17.352903524326575
513.45,-0.5336218921040691,-2.565088176474037,-12.323388990089468,-17.301313973472915
513.52,-0.5298977264052102,-2.547186530828889,-12.237512950196798,-17.249159088565904
513.59,-0.5261995517843746,-2.5294098153446622,-12.152233479433919,-17.19644431223198
513.66,-0.5225271868490671,-2.5117571583161604,-12.067546449074486,-17.14317533480275
513.73,-0.518880451472732,-2.494227694116143,-11.98344776018581,-17.089358089657043
513.8,-0.5152591667859185,-2.4768205631530784,-11.899933343308122,-17.03499874827593
513.87,-0.5116631551675079,-2.459534911829186,-11.816999158142906,-16.980103715025884
513.94,-0.5080922402360011,-2.4423698924987707,-11.734641193249795,-16.92467962168512
514.01,-0.5045462468408676,-2.4253246634268377,-11.652855465751749,-16.868733321728147
514.08,-0.5010250010539546,-2.408398388747994,-11.571638021048056,-16.812271884383332
514.15,-0.49752833016095616,-2.391590238425633,-11.490984932534877,-16.75530258847834
514.22,-0.4940560626529416,-2.3748993882113982,-11.410892301332943,-16.697832916088217
514.29,-0.4906080282179436,-2.3583250196049272,-11.331356256022147,-16.639870546000772
514.36,-0.48718405773260426,-2.341866319813869,-11.25237295238265,-16.581423347013885
514.4300000000001,-0.48378398325388067,-2.3255224817141817,-11.173938573142294,-16.522499371079252
514.5,-0.4804076380108065,-2.3092927038106983,-11.096049327729974,-16.46310684630697
514.57,-0.47705485639631284,-2.2931761901979666,-11.018701452034751,-16.403254169845226
514.64,-0.47372547395910525,-2.277172150521357,-10.941891208170441,-16.34294990064926
514.71,-0.47041932739559766,-2.2612797999384426,-10.865614884245435,-16.2822027521535
514.78,-0.46713625454190255,-2.2454983590806368,-10.789868794137536,-16.221021584860747
514.85,-0.46387609436587707,-2.2298270540151064,-10.714649277273567,-16.159415398861878
514.92,-0.46063868695922466,-2.2142651162069367,-10.639952698413571,-16.097393326299482
514.99,-0.4574238735296516,-2.1988117824815645,-10.565775447439421,-16.03496462378848
515.0600000000001,-0.4542314963930787,-2.183466294987468,-10.49211393914758,-15.97213866480657
515.13,-0.45106139896590697,-2.168227901159111,-10.41896461304592,-15.908924932067022
515.2,-0.4479134257573375,-2.1530958536801483,-10.346323933154363,-15.845333009886026
515.27,-0.4447874223617449,-2.138069410446885,-10.274188387809223,-15.781372576556512
515.34,-0.4416832354511037,-2.1231478345319803,-10.202554489471066,-15.717053396739956
515.41,-0.4386007127674679,-2.108330394148409,-10.131418774535954,-15.652385313887416
515.48,-0.4355397031155031,-2.093616362613673,-10.060777803149945,-15.58737824270052
515.55,-0.4325000563550702,-2.079005018314253,-9.990628159026675,-15.522042161642949
515.62,-0.4294816233938616,-2.064495644670315,-9.92096644926795,-15.45638710551235
515.69,-0.42648425618008806,-2.0500875301006496,-9.851789304187168,-15.390423158082339
515.76,-0.42350780769521745,-2.0357799679878665,-9.783093377135515,-15.324160444823814
515.83,-0.420552131946763,-2.0215722566438186,-9.714875344330764,-15.257609125714321
515.9,-0.4176170839611231,-2.007463699275272,-9.647131904688639,-15.19077938814385
515.97,-0.4147025197764701,-1.9934536039498123,-9.579859779656571,-15.12368143992497
516.04,-0.41180829643568956,-1.9795412835619817,-9.513055713049829,-15.056325502414774
516.11,-0.40893427197936827,-1.965726055799659,-9.446716470889864,-14.98872180375568
516.1800000000001,-0.40608030543883106,-1.9520072431106659,-9.38083884124484,-14.920880572241671
516.25,-0.40324625682922655,-1.938384172669607,-9.31541963407222,-14.852812029816162
516.32,-0.4004319871426612,-1.9248561763449388,-9.250455681063366,-14.784526385707174
516.39,-0.3976373583413812,-1.9114225906662674,-9.185943835490077,-14.716033830205134
516.46,-0.39486223335100146,-1.898082756791872,-9.121880972052965,-14.647344528588128
516.53,-0.3921064760537826,-1.8848360204764532,-9.058263986731633,-14.578468615199059
516.6,-0.3893699512819547,-1.8716817320391061,-8.995089796636584,-14.509416187678703
516.67,-0.38665252481108686,-1.8586192463315143,-8.93235533986279,-14.440197301358255
516.74,-0.38395406335350446,-1.8456479227063654,-8.870057575344873,-14.370821963814585
516.8100000000001,-0.38127443455175064,-1.832767124985983,-8.808193482713863,-14.30130012959094
516.88,-0.37861350697209506,-1.8199762214311797,-8.746760062155419,-14.231641695085575
516.95,-0.37597115009808685,-1.807274584710323,-8.685754334269543,-14.161856493610264
517.02,-0.37334723432415284,-1.794661591868619,-8.625173339931697,-14.091954290620421
517.09,-0.3707416309492409,-1.7821366242976047,-8.565014140155272,-14.021944779118074
517.16,-0.36815421217050714,-1.7696990677048559,-8.505273815955384,-13.95183757522871
517.23,-0.365584851077047,-1.7573483120839053,-8.445949468213962,-13.881642213952567
517.3,-0.3630334216436709,-1.745083751684366,-8.387038217546078,-13.811368145090738
517.37,-0.36049979872472243,-1.7329047849822652,-8.328537204167471,-13.741024729346021
517.44,-0.35798385804794036,-1.7208108146505825,-8.270443587763271,-13.670621234598261
517.51,-0.355485476208363,-1.7088012475299947,-8.21275454735785,-13.60016683235361
517.58,-0.35300453066227555,-1.696875494599821,-8.155467281185782,-13.529670594366817
517.65,-0.3505408997211991,-1.6850329709491711,-8.098579006563893,-13.459141489435474
517.72,-0.3480944625459224,-1.6732730957482955,-8.042086959764362,-13.388588380364869
517.79,-0.34566509914057447,-1.6615952922201314,-7.985988395888852,-13.31802002110185
517.86,-0.34325269034673894,-1.6499989876120489,-7.930280588743647,-13.247445054035913
517.9300000000001,-0.3408571178376095,-1.6384836131677925,-7.874960830715753,-13.176872007465503
518.0,-0.33847826411218634,-1.6270486040996175,-7.820026432649972,-13.106309293227374
518.07,-0.33611601248951245,-1.6156933995606204,-7.765474723726904,-13.035765204486573
518.14,-0.33377024710295067,-1.6044174426172615,-7.711303051341866,-12.965247913684575
518.21,-0.33144085289450054,-1.5932201802220776,-7.657508780984699,-12.894765470642842
518.28,-0.329127715609155,-1.5821010631865862,-7.604089296120466,-12.824325800818968
518.35,-0.32683072178929595,-1.5710595461543762,-7.551041998070991,-12.753936703712503
518.42,-0.3245497587691294,-1.5600950875743869,-7.498364305897258,-12.683605851417301
518.49,-0.32228471466915964,-1.5492071496743725,-7.446053656282626,-12.61334078731727
518.5600000000001,-0.3200354783907011,-1.5383951984345499,-7.394107503416859,-12.543148924922217
518.63,-0.3178019396104295,-1.5276587035614324,-7.342523318880955,-12.473037546840402
518.7,-0.3155839887749703,-1.5169971384618435,-7.291298591532762,-12.403013803884397
518.77,-0.3133815170955254,-1.5064099802171105,-7.240430827393353,-12.33308471430675
518.84,-0.3111944165425371,-1.4958967095574394,-7.189917549534182,-12.263257163161827
518.91,-0.30902257984038933,-1.485456810836469,-7.139756297964969,-12.19353790179031
518.98,-0.3068659004621458,-1.4750897720059983,-7.089944629522327,-12.12393354742265
519.05,-0.3047242726243252,-1.4647950845908937,-7.040480117759114,-12.054450582897854
519.12,-0.3025975912817124,-1.4545722436641684,-6.991360352834514,-11.985095356493835
519.19,-0.3004857521222059,-1.444420747822235,-6.942582941404802,-11.915874081865725
519.26,-0.2983886515617019,-1.434340099160334,-6.8941455065148265,-11.846792838088364
519.33,-0.2963061867390133,-1.4243298032481266,-6.846045687490174,-11.777857569799284
519.4,-0.29423825551082433,-1.4143893691054643,-6.798281139830008,-11.709074087438498
519.47,-0.2921847564466808,-1.4045183091783235,-6.750849535100597,-11.640448067581413
519.54,-0.29014558882401487,-1.394716139314907,-6.703748560829487,-11.57198505336118
519.61,-0.28812065262320474,-1.3849823787419147,-6.6569759204003525,-11.503690454976875
519.6800000000001,-0.28610984852266874,-1.3753165500409765,-6.610529332948489,-11.435569550283894
519.75,-0.28411307789399354,-1.3657181791252522,-6.564406533256946,-11.367627485463004
519.82,-0.28213024279709686,-1.3561867952161912,-6.518605271653314,-11.299869275764506
519.89,-0.28016124597542336,-1.346721930820457,-6.473123313907134,-11.232299806324058
519.96,-0.27820599085117437,-1.3373231217070094,-6.427958441127931,-11.164923833046686
520.03,-0.27626438152057065,-1.32798990688435,-6.3831084496638795,-11.097745983555663
520.1,-0.2743363227491488,-1.3187218285779223,-6.338571151001082,-11.030770758202875
520.17,-0.27242171996708964,-1.3095184322076716,-6.2943443716634535,-10.964002531137442
520.24,-0.2705204792645799,-1.3003792663657607,-6.250425953113221,-10.897445551429389
520.3100000000001,-0.2686325073872059,-1.29130388279444,-6.2068137516520245,-10.831103944245227
520.38,-0.26675771173137963,-1.2822918363640736,-6.163505638322604,-10.764981712072368
520.45,-0.26489600033979643,-1.2733426850513152,-6.1204994988111014,-10.699082735989375
520.52,-0.26304728189692483,-1.2644559899174408,-6.077793233349927,-10.633410776979117
520.59,-0.26121146572452747,-1.2556313150868266,-6.035384756621236,-10.56796947728196
520.66,-0.25938846177721325,-1.2468682277255831,-5.993271997660967,-10.502762361786194
520.73,-0.25757818063802085,-1.2381662980203325,-5.951452899763468,-10.437792839453017
520.8,-0.2557805335140329,-1.2295250991571358,-5.909925420386693,-10.373064204773389
520.87,-0.2539954322320208,-1.22094420730057,-5.8686875310579705,-10.308579639254196
520.94,-0.2522227892341197,-1.2124232015729457,-5.827737217280345,-10.244342212931276
521.01,-0.2504625175735342,-1.2039616640336723,-5.787072478439473,-10.180354885906821
521.08,-0.24871453091027318,-1.1955591796587692,-5.74669132771108,-10.11662050990887
521.15,-0.24697874350691534,-1.187215336320514,-5.706591791968985,-10.053141829870592
521.22,-0.24525507022440377,-1.1789297247672383,-5.6667719116936714,-9.989732176706998
521.29,-0.2435434265178697,-1.1707019386032613,-5.62722974088141,-9.8596159806447
521.36,-0.24184372843248594,-1.1625315742689626,-5.587963346953938,-9.457539570698307
521.4300000000001,-0.24015589259934886,-1.1544182310209978,-5.548970810668665,-8.235930084304982
521.5,-0.23847983623138908,-1.1463615109126462,-5.510250226029454,-4.654584221511807
521.57,-0.23681547711931106,-1.138361018774301,-5.471799700197906,4.292773382101618
521.64,-0.23516273362756068,-1.1304163621940915,-5.43361735340521,18.379999150473964
521.71,-0.7399379728307152,-1.1225271514986437,-5.395701318864516,97.40083501146168
521.78,-2.7882961319674546,-1.1146929997339714,-5.358049742683839,99.77113875237016
521.85,-5.3063217813781955,-1.106913522646503,-5.320660783779501,99.78591841060438
521.92,-7.715206989148044,-1.0991883386642403,-5.283532613790093,99.78530665615837
521.99,-9.8178067490832,-1.0915170688780487,-5.246663416990958,99.7845812494345
522.0600000000001,-11.581795644775521,-1.083899337023076,-5.210051390209214,99.78444329642785
522.13,-13.035021334564865,-1.0763347694603036,-5.173694742739276,99.78494617511444
522.2,-14.221991894493504,-1.068822995158224,-5.137591696258906,99.78544219623015
522.27,-15.187512448651331,-1.0613636456746467,-5.101740484745777,99.78592236683374
522.34,-15.971342358482955,-1.0539563551386322,-5.066139354394552,99.78638712468472
522.41,-16.60706006775716,-1.0466007602325502,-5.0307865635344635,99.78683696386608
522.48,-17.122411047230905,-1.0392965001742638,-4.995680382547414,99.78727236315348
522.55,-17.5400895581761,-1.032043216699438,-4.960819093786572,99.78769378596836
522.62,-17.878568793587203,-1.0248405540439702,-4.926200991495476,99.78810168086594
522.69,-18.152850977019916,-1.0176881589265465,-4.891824381727638,99.78849648201164
522.76,-18.375105717144958,-1.010585680531315,-4.857687582266645,99.78887860964238
522.83,-18.555199355125602,-1.0035327704906838,-4.823788922546763,99.71474956634641
522.9,-18.70112869649312,-0.9965290828682376,-4.790126743574022,99.53848324898998
522.97,-18.819374379679033,-0.989574274141773,-4.756699397847811,99.33984054961962
523.04,-18.915187978337396,-0.9826680031864521,-4.723505249282941,99.11647372278598
523.11,-18.992824949499006,-0.9758099312580745,-4.690542673132217,98.86372887262122
523.1800000000001,-19.055733516350262,-0.9689997219764653,-4.657810055909482,98.57573440538549
523.25,-19.10670777041061,-0.962237041308979,-4.625305795313144,98.24502449014216
523.32,-19.14801175046989,-0.9555215575541188,-4.59302830015019,97.86198921384681
523.39,-19.181479991682465,-0.9488529413252693,-4.560975990260673,97.4140935628911
523.46,-19.20859900341672,-0.9422308655345436,-4.529147296442675,96.88475176320262
523.53,-19.230573291654288,-0.9356550053767427,-4.497540660377755,96.25167962322766
523.6,-19.248378857047616,-0.9291250383134265,-4.4661545345568525,95.48444508929825
523.67,-19.262806544218154,-0.9226406440570962,-4.434987382206666,94.54077178893607
523.74,-19.274497167434145,-0.9162015045554874,-4.404037677216503,93.36088470360042
523.8100000000001,-19.28396997268792,-0.9098073039759716,-4.373303904065599,91.8587701961749
523.88,-19.291645700284835,-0.9034577286900677,-4.342784557750883,89.90860523978212
523.95,-19.29786527226099,-0.8971524672580611,-4.312478143715219,87.3238236977502
524.02,-19.302904934632934,-0.8908912104137295,-4.282383177776095,83.82571937804998
524.09,-19.306988527026967,-0.8846736510491767,-4.252498186054783,78.99972929830518
524.16,-19.310297424648887,-0.8784994841997705,-4.222821704905934,72.38498014768129
524.23,-19.312978594171895,-0.8723684070291866,-4.193352280847636,65.62245279925538
524.3,-19.315151121349253,-0.8662801188145567,-4.164088470491922,59.365295328602926
524.37,-19.316911500279296,-0.8602343209317207,-4.135028840475724,53.5756963417896
524.44,-19.318337919248684,-0.8542307168405804,-4.106171967392261,48.21867815025816
524.51,-19.319493733512008,-0.8482690120705566,-4.077516437722893,43.26188391447419
524.58,-19.320430279253454,-0.8423489142061473,-4.049060847769388,38.67538082752627
524.65,-19.321189153714204,-0.8364701328725868,-4.020803803586652,34.431478124657986
524.72,-19.321804062748214,-0.8306323797216039,-3.992743920915879,30.50455879714912
524.79,-19.321184604341866,-0.8248353684172809,-3.9648798251181376,26.870923974306862
524.86,-19.316845286469604,-0.8190788146220108,-3.9372101511083977,23.508649016125904
524.9300000000001,-19.309407407035796,-0.8133624359825515,-3.909733543289975,20.397450431936377
525.0,-19.299467554350652,-0.8076859521161782,-3.88244865548941,17.51856280754788
525.07,-19.287475858006736,-0.8020490845969326,-3.855354150891769,14.854624985447234
525.14,-19.27377378041805,-0.7964515569419672,-3.82844870197637,12.389574799914174
525.21,-19.258621633200967,-0.7908930945979857,-3.8017309904529277,10.108551721849004
525.28,-19.24221874585223,-0.7853734249277772,-3.7751997071981123,7.997806816996363
525.35,-19.224718344727393,-0.779892277196845,-3.7488535521925344,6.044619466410964
525.42,-19.206238598972508,-0.7744493825601285,-3.722691234458134,4.237220339731369
525.49,-19.186870871267452,-0.7690444740488179,-3.6967114719959855,2.572712921147344
525.5600000000001,-19.166685917620367,-0.76367728655726,-3.670912991724512,1.0589554878186038
525.63,-19.145738573248842,-0.7583475568299568,-3.6452945294181047,-0.31688033627313084
525.7,-19.124071314431152,-0.7530550234486535,-3.61985482964615,-1.5674966557829262
525.77,-19.101716981058942,-0.7477994268195173,-3.5945926457124564,-2.7044753814704534
525.84,-19.078700869030595,-0.7425805091604056,-3.5695067395950804,-3.7383487242135613
525.91,-19.05504234696334,-0.737398014488223,-3.544595881886558,-4.6786732244013
525.98,-19.03075611195069,-0.732251688606366,-3.519858851734526,-5.534104517282973
526.05,-19.00585317002223,-0.7271412790922563,-3.4952944367827334,-6.3124708263881315
526.12,-18.98034160558953,-0.7220665352849599,-3.4709014331124557,-7.020843794591808
526.19,-18.95422718836436,-0.717027208272894,-3.446678645184288,-7.665605737346336
526.26,-18.927513854499136,-0.7120230508816178,-3.4226248857803303,-8.252512762524887
526.33,-18.900204089936377,-0.7070538176617105,-3.3987389759467574,-8.786753469584442
526.4,-18.87229923737923,-0.7021192648767326,-3.3750197449367705,-9.273003136833324
526.47,-18.843799743338646,-0.6972191504912716,-3.3514660301539276,-9.715473445463905
526.54,-18.814705357958793,-0.6923532341590707,-3.3280766770958583,-10.117957885627495
526.61,-18.7850152974666,-0.6875212772112411,-3.3048505392983465,-10.483873053545915
526.6800000000001,-18.75472837690889,-0.6827230426445564,-3.2817864782797943,-10.81629608767849
526.75,-18.723843119166016,-0.677958295109827,-3.2588833634860523,-11.117998512730608
526.82,-18.692357844940364,-0.6732268009003589,-3.2361400722356253,-11.391476767801414
526.89,-18.660270747419496,-0.6685283279404902,-3.2135554896652385,-11.638979693072766
526.96,-18.62757995453808,-0.6638626457742084,-3.1911285086757752,-11.862533241072764
527.03,-18.594283581157892,-0.6592295255538472,-3.168858029878574,-12.06396266591676
527.1,-18.560379773011704,-0.6546287400288634,-3.1467429615420865,-12.244912428685161
527.17,-18.52586674388505,-0.6500600635346893,-3.1247822195389006,-12.406864040450706
527.24,-18.490742807216613,-0.6455232719816656,-3.1029747272931085,-12.551152047292948
527.3100000000001,-18.455006403066132,-0.6410181428440502,-3.081319415728041,-12.67897834455126
527.38,-18.418656121214724,-0.6365444551491042,-3.059815223214348,-12.791424990993265
527.45,-18.381690721016014,-0.6321019894662532,-3.03846109551843,-12.889465677790495
527.52,-18.344109148499534,-0.6276905278963252,-3.017255985751219,-12.97397599236722
527.59,-18.305910551134208,-0.6233098540608636,-2.996198854317306,-13.04574260341281
527.66,-18.267094290584495,-0.6189597530915139,-2.975288668864409,-13.105471480657126
527.73,-18.22765995373136,-0.6146400116194852,-2.9545244042331884,-13.153795251397018
527.8,-18.187607362181364,-0.6103504177650848,-2.933905042407397,-13.191279785197823
527.87,-18.14693658044767,-0.6060907611273265,-2.913429572464371,-13.218430088626649
527.94,-18.105647922954784,-0.6018608327736106,-2.8930969905258554,-13.235695583243496
528.01,-18.06374195999306,-0.5976604252294762,-2.8729062997091646,-13.243474832315627
528.08,-18.021219522727666,-0.5934893324684255,-2.852856510078669,-13.242119774761523
528.15,-17.97808170734977,-0.5893473499018184,-2.8329466385976207,-13.231939518605337
528.22,-17.934329878443624,-0.5852342743688375,-2.8131757090802956,-13.213203740665294
528.29,-17.889965671631956,-0.5811499041265242,-2.793542752144472,-13.18614573424747
528.36,-17.84499099555267,-0.5770940388398839,-2.7740468051642218,-13.150965142211405
528.4300000000001,-17.79940803321248,-0.5730664795720589,-2.754686912223032,-13.10783040886196
528.5,-17.753219242756774,-0.5690670287745722,-2.7354621240672414,-13.05688098065291
528.57,-17.706427357690295,-0.5650954902776368,-2.716371498059792,-12.998229282616792
528.64,-17.659035386578793,-0.5611516692805357,-2.6974140981343013,-12.931962494721299
528.71,-17.611046612258885,-0.5572353723420659,-2.678588994749444,-12.858144149958077
528.78,-17.56246459058058,-0.5533464073710511,-2.6598952648436485,-12.776815573861755
528.85,-17.513293148704655,-0.54948458361692,-2.6413319917900977,-12.688897597424731
528.92,-17.46353638297573,-0.5456497116603505,-2.6228982653520423,-12.600482514321365
528.99,-17.413198656390083,-0.5418416034039785,-2.604593181638416,-12.512681589464966
529.0600000000001,-17.36228459567666,-0.5380600720631724,-2.5864158430597555,-12.42549056588541
529.13,-17.310799088008476,-0.5343049321568722,-2.5683653582844244,-12.338905217853902
529.2,-17.258747277361227,-0.5305759994984915,-2.5504408421951306,-12.252921350519792
529.27,-17.206134560535343,-0.526873091186883,-2.532641415845749,-12.167534799558284
529.34,-17.1529665828573,-0.5231960255973683,-2.5149662064184337,-12.08274143082863
529.41,-17.099249233575794,-0.5195446223728297,-2.4974143471810275,-11.998537140042252
529.48,-17.044988640968107,-0.5159187024148628,-2.479984977444764,-11.914917852440393
529.55,-16.990191167171854,-0.5123180878749934,-2.462677242522255,-11.831879522480873
529.62,-16.93486340275717,-0.5087426021459536,-2.445490293685771,-11.749418133533519
529.69,-16.879012161054373,-0.5051920698530195,-2.428423288125808,-11.667529697583898
529.76,-16.822644472251913,-0.5016663168454096,-2.411475388909936,-11.586210254944968
529.83,-16.765767577279526,-0.4981651701877432,-2.39464576494193,-11.50545587397631
529.9,-16.708388921491295,-0.49468845815155754,-2.377933590921186,-11.425262650810602
529.97,-16.65051614816335,-0.4912360102068854,-2.361338047302411,-11.345626709086995
530.04,-16.592157091820862,-0.48780765701389056,-2.3448583202555935,-11.266544199691106
530.11,-16.533319771408767,-0.484403230414562,-2.328493601626248,-11.188011300501323
530.1800000000001,-16.474012383320733,-0.4810225634244663,-2.3122430888959324,-11.110024216141147
530.25,-16.41424329430065,-0.4776654902245567,-2.2961059851430403,-11.032579177737308
530.32,-16.354021034230783,-0.47433184615304036,-2.280081499003857,-10.955672442683406
530.39,-16.293354288820584,-0.47102146769730197,-2.2641688446338915,-10.879300294408809
530.46,-16.232251892210037,-0.46773419248588366,-2.248367241669469,-10.803459042152623
530.53,-16.170722819501037,-0.4644698592805206,-2.2326759151895885,-10.728145020742463
530.6,-16.108776179230315,-0.4612283079682328,-2.2170940956780485,-10.65335459037787
530.67,-16.046421205796957,-0.45800937955347176,-2.201621018985829,-10.579084136418125
530.74,-15.983667251857403,-0.4548129161503221,-2.1862559262937316,-10.505330069174304
530.8100000000001,-15.920523780700556,-0.451638760974757,-2.1709980640752815,-10.432088823705369
530.88,-15.857000358615222,-0.44848675833694873,-2.155846684059886,-10.359356859618165
530.95,-15.793106647261851,-0.4453567536336318,-2.140801043196241,-10.287130660871085
531.02,-15.728852396060216,-0.4422485933405201,-2.1258604036159987,-10.215406735581343
531.09,-15.66424743460425,-0.4391621250047768,-2.111024032597679,-10.1441816158356
531.16,-15.599301665114963,-0.43609719723753665,-2.0962912025308307,-10.073451857503905
531.23,-15.534025054941873,-0.43305365970648046,-2.0816611908804483,-10.003214040056726
531.3,-15.468427629123157,-0.4300313631284618,-2.067133280151624,-9.933464766385024
531.37,-15.402519463014107,-0.42703015926218424,-2.0527067578544527,-9.864200662623174
531.44,-15.336310674993255,-0.42404990090093114,-2.0383809164691717,-9.795418377974665
531.51,-15.26981141925498,-0.4210904418653447,-2.024155053411551,-9.727114584540443
531.58,-15.203031878697056,-0.4181516369962562,-2.010028470998512,-9.65928597714983
531.65,-15.1359822579111,-0.4152333421475662,-1.996000476413993,-9.591929273193847
531.72,-15.068672776283528,-0.41233541417917435,-1.9820703816750478,-9.525041212460922
531.79,-15.001113661214072,-0.4094577109499584,-1.9682375035981765,-9.458618556974857
531.86,-14.93331514145861,-0.4066000913108027,-1.9545011637658942,-9.392658090834956
531.9300000000001,-14.865287440602483,-0.4037624150976743,-1.9408606884935267,-9.327156620058261
532.0,-14.797040770670122,-0.40094454312474903,-1.9273154087962374,-9.262110972423779
532.07,-14.728585325876375,-0.39814633717758374,-1.9138646603562854,-9.197517997318688
532.14,-14.65993127652443,-0.39536766000633733,-1.9005077834905064,-9.133374565586374
532.21,-14.591088763054849,-0.3926083753190392,-1.8872441231180213,-9.0696775693763
532.28,-14.5220678902498,-0.38986834777490353,-1.8740730287281668,-9.006423921995596
532.35,-14.452878721596184,-0.3871474429776916,-1.860993854348651,-8.943610557762343
532.42,-14.383531273810851,-0.38444552746911964,-1.8480059585139272,-8.88123443186045
532.49,-14.314035511530864,-0.3817624687223125,-1.8351087042337875,-8.819292520196145
532.5600000000001,-14.244401342171209,-0.3790981351353038,-1.8223014589621749,-8.757781819255921
532.63,-14.17463861095208,-0.37645239602458097,-1.809583594566212,-8.696699345965998
532.7,-14.104757096097481,-0.3738251216186749,-1.7969544872954417,-8.636042137553174
532.77,-14.034766504206488,-0.37121618305179527,-1.7844135177512859,-8.57580725140705
532.84,-13.964676465798192,-0.36862545235750965,-1.771960070856712,-8.515991764943603
532.91,-13.89449653103106,-0.36605280246246685,-1.7595935358261123,-8.45659277547003
532.98,-13.824236165596997,-0.3634981071801642,-1.7473133061353905,-8.397607400050846
533.05,-13.753904746790244,-0.3609612412047581,-1.7351187794922585,-8.339032775375214
533.12,-13.683511559750826,-0.35844208010491807,-1.7230093578067356,-8.280866057625436
533.19,-13.61306579388201,-0.35594050031772323,-1.710984447161857,-8.2231044223466
533.26,-13.542576539441013,-0.35345637914260203,-1.699043457784582,-8.165745064317349
533.33,-13.472052784301878,-0.3509895947353136,-1.6871858040169059,-8.108785197421732
533.4,-13.401503410889191,-0.34854002610197166,-1.6754109042871725,-8.052222054522106
533.47,-13.330937193281146,-0.34610755309310964,-1.6637181810815858,-7.996052887333089
533.54,-13.260362794480173,-0.3436920563977879,-1.652107060915918,-7.940274966296506
533.61,-13.189788763849155,-0.34129341753774095,-1.6405769743074174,-7.8848855804573255
533.6800000000001,-13.119223534711107,-0.33891151886156684,-1.6291273557469075,-7.829882037340544
533.75,-13.04867542210996,-0.3365462435389562,-1.6177576436710839,-7.775261662829032
533.82,-12.978152620729931,-0.33419747555496176,-1.6064672804350002,-7.721021801042278
533.89,-12.907663202970848,-0.3318650997043081,-1.5952557122847482,-7.667159814216035
533.96,-12.837215117176585,-0.3295490015857409,-1.5841223893303251,-7.613673082582856
534.03,-12.766816186013717,-0.3272490675964157,-1.5730667655186925,-7.560559004253482
534.1,-12.696474104997275,-0.3249651849263256,-1.56208829860702,-7.507814995099081
534.17,-12.626196441160506,-0.32269724155276813,-1.551186450136114,-7.455438488634317
534.24,-12.555990631865305,-0.3204451262348509,-1.5403606854040366,-7.403426935901229
534.3100000000001,-12.485863983750024,-0.31820872850803483,-1.5296104734399025,-7.351777805353912
534.38,-12.415823671811182,-0.3159879386787164,-1.518935286977859,-7.300488582743994
534.45,-12.345876738615626,-0.3137826478188471,-1.50833460243125,-7.249556771006872
534.52,-12.276030093639557,-0.31159274776059076,-1.4978078998669568,-7.198979890148717
534.59,-12.206290512730845,-0.3094181310910176,-1.4873546629799186,-7.148755477134234
534.66,-12.136664637690993,-0.3072586911468363,-1.4769743790678294,-7.0988810857751465
534.73,-12.067158975973063,-0.3051143220091617,-1.4666665390060116,-7.049354286619429
534.8,-11.997779900491915,-0.30298491849832027,-1.456430637222466,-7.000172666841236
534.87,-11.928533649543018,-0.3008703761686903,-1.446266171673091,-6.951333830131555
534.94,-11.859426326826148,-0.2987705913035795,-1.4361726438170783,-6.902835396589554
535.01,-11.790463901570256,-0.29668546091013787,-1.4261495585924797,-6.854675002614617
535.08,-11.721652208755824,-0.2946148827143055,-1.4161964243919416,-6.806850300799066
535.15,-11.652996949430996,-0.29255875515579655,-1.4063127530386084,-6.759358959821556
535.22,-11.58450369111783,-0.29051697738311744,-1.3964980597621968,-6.712198664341133
535.29,-11.516177868305048,-0.28848944924862047,-1.3867518631752347,-6.665367114891962
535.36,-11.44802478302365,-0.2864760713035917,-1.3770736852494636,-6.6188620277787
535.4300000000001,-11.380049605501823,-0.284476744793373,-1.3674630512924086,-6.572681134972511
535.5,-11.312257374895628,-0.28249137165251786,-1.3579194899241096,-6.5268221840077345
535.57,-11.244653000091956,-0.2805198544999819,-1.3484425330540155,-6.481282937879177
535.64,-11.177241260580326,-0.2785620966343461,-1.339031715858038,-6.436061174940038
535.71,-11.11002680739012,-0.2766180020290739,-1.3296865767557664,-6.391154688800455
535.78,-11.043014164089964,-0.27468747532780086,-1.3204066573878408,-6.3465612882266695
535.85,-10.976207727845908,-0.27277042183965794,-1.3111915025934824,-6.302278797040801
535.92,-10.90961177053527,-0.2708667475346265,-1.302040660388181,-6.258305054021238
535.99,-10.843230439912936,-0.2689763590389267,-1.292953681941537,-6.214637912803619
536.0600000000001,-10.777067760827082,-0.2670991636304371,-1.283930121555259,-6.171275241782425
536.13,-10.711127636481235,-0.26523506923414725,-1.2749695366413125,-6.128214924013156
536.2,-10.645413849739802,-0.26338398441764105,-1.2660714877002246,-6.085454857115102
536.27,-10.57993006447414,-0.2615458183866122,-1.257235538299535,-6.04299295317471
536.34,-10.514679826946383,-0.259720480980411,-1.2484612550524012,-6.00082713864951
536.41,-10.449666567228283,-0.25790788266762177,-1.2397482075963508,-5.958955354272642
536.48,-10.384893600652436,-0.2561079345416715,-1.2310959685721818,-5.9173755549579425
536.55,-10.32036412929327,-0.2543205483164694,-1.2225041136030101,-5.876085709705617
536.62,-10.256081243475338,-0.2525456363220758,-1.2139722212734647,-5.835083801508467
536.69,-10.192047923306426,-0.25078311150040256,-1.205499873109024,-5.794367827258686
536.76,-10.128267040233185,-0.24903288740094306,-1.197086653555501,-5.7539357976552195
536.83,-10.064741358616953,-0.24729487817653134,-1.188732149958667,-5.713785737111684
536.9,-10.00147353732759,-0.24556899857913184,-1.1804359525440196,-5.673915683664837
536.97,-9.895523473513016,-0.24385516395565782,-1.1721976543966919,-5.634323688883595
537.04,-9.567994269189137,-0.24215329024381924,-1.1640168514415008,-5.5950078177786144
537.11,-8.568941017470184,-0.24046329396799968,-1.155893142423135,-5.555966148712409
537.1800000000001,-5.612999913789619,-0.23878509223516176,-1.1478261288864797,-5.517196773310012
537.25,2.3618233218393065,-0.2371186027307814,-1.1398154151570807,-5.4786977963701755
537.32,13.114436732101964,-0.2354637437148103,-1.1318606083217426,-5.4404673357771225
537.39,93.8256232249773,-0.5492104705034431,-1.1239613182092638,-5.4025035224128155
537.46,99.74820437645995,-2.4462499529278956,-1.1161171573713047,-5.36480450006977
537.53,99.78588761088614,-4.945316563054508,-1.1083277410633892,-5.327368425364394
537.6,99.78543180682597,-7.3877650423417185,-1.1005926872260408,-5.290193467650858
537.67,99.78470907489289,-9.538402326165713,-1.0929116164660462,-5.253277808935485
537.74,99.78436024375367,-11.349799393125426,-1.0852841520378533,-5.216619643791666
537.8100000000001,99.78485370421352,-12.844823869758645,-1.077709919825097,-5.180217179275302
537.88,99.78535260056645,-14.0670024740413,-1.0701885483222542,-5.144068634840757
537.95,99.7858356464292,-15.061580107506115,-1.0627196686164264,-5.108172242257321
538.02,99.7863031879772,-15.869163292307553,-1.0553029143692503,-5.072526245526196
538.09,99.7867557215256,-16.524210609017267,-1.0479379217989337,-5.037128900797995
538.16,99.78719372871012,-17.055256975498725,-1.0406243296624162,-5.001978476290735
538.23,99.78761767572605,-17.485666394286387,-1.033361779237655,-4.967073252208351
538.3,99.78802801381353,-17.83446661492518,-1.0261499143060342,-4.932411520659705
538.37,99.78842517973688,-18.117113916845685,-1.0189883811348974,-4.897991585578096
538.44,99.78880959624858,-18.34614769769201,-1.0118768284602009,-4.86381176264128
538.51,99.74255785767559,-18.531734683791388,-1.0048149074692865,-4.82987037919197
538.58,99.57162701567873,-18.68211538118984,-0.9978022717837794,-4.796165774158845
538.65,99.37699843088522,-18.803968018622275,-0.9908385774426001,-4.762696297978044
538.72,99.15835569197392,-18.90270432517093,-0.9839234828850973,-4.729460312515151
538.79,98.9112471804543,-18.982709550860083,-0.9770566489342986,-4.69645619098767
538.86,98.63004118311885,-19.04753709748121,-0.9702377387802761,-4.663682317887981
538.9300000000001,98.30759146697945,-19.10006628539834,-0.963466417963631,-4.63113708890679
539.0,97.93472030822323,-19.142630215075936,-0.9567423543590902,-4.598818910857043
539.07,97.49948564754654,-19.17711938236497,-0.9500652181592197,-4.566726201598333
539.14,96.98612772843838,-19.20506564135832,-0.9434346818582506,-4.534857389961777
539.21,96.37353154127256,-19.227710240577913,-0.9368504202360175,-4.503210915675375
539.28,95.6329473434592,-19.246058952876073,-0.9303121103420096,-4.471785229289828
539.35,94.7245596472118,-19.26092674704054,-0.9238194314795329,-4.440578792104834
539.42,93.59225071526681,-19.272973984942315,-0.9173720651899836,-4.409590076095856
539.49,92.15551882341501,-19.282735751822784,-0.9109696952372288,-4.3788175638413485
539.5600000000001,90.29693191178006,-19.29064562238846,-0.904612007592099,-4.348259748450444
539.63,87.8427286774313,-19.297054918274593,-0.8982986904169868,-4.317915133491111
539.7,84.53350820926849,-19.302248312198426,-0.8920294340505547,-4.287782232918764
539.77,79.98264473199993,-19.306456471865094,-0.8858039309925475,-4.257859571005334
539.84,73.6481799019216,-19.30986630521044,-0.8796218758887125,-4.228145682268782
539.91,66.7912448463651,-19.31262926202833,-0.8734829655158236,-4.198639111403083
539.98,60.4467439779206,-19.314868060703777,-0.8673868987668107,-4.169338413208643
540.05,54.57633639801912,-19.316682138823474,-0.861333376635993,-4.140242152523175
540.12,49.144554696336414,-19.3181520697558,-0.8553221022044135,-4.111348904153016
540.19,44.11858909566972,-19.319343141365298,-0.8493527806252785,-4.082657252804887
540.26,39.468087863831684,-19.320308255812336,-0.8434251191094972,-4.054165793018085
540.33,35.164972761239724,-19.321090279234323,-0.8375388269113212,-4.02587312909714
540.4,31.183268386648173,-19.32172394567087,-0.8316936153140864,-3.9977778750448754
540.47,27.498944370039695,-19.321619963099955,-0.8258891976160525,-3.9698786544959286
540.54,24.089769441621158,-19.317946342891084,-0.8201252891163429,-3.9421741006506896
540.61,20.93517647967221,-19.311041431721883,-0.8144016071009806,-3.9146628562096724
540.6800000000001,18.016137708146424,-19.30153474703687,-0.808717870829024,-3.887343573308317
540.75,15.315049277862167,-19.289900754909933,-0.8030738015187969,-3.860214913452213
540.82,12.81562452324622,-19.276499022752432,-0.7974691223342171,-3.8332755474527476
540.89,10.502795240279053,-19.261603417404913,-0.791903558371218,-3.806524155363177
540.96,8.362620380878687,-19.24542347978856,-0.7863768366442668,-3.77995942641511
541.03,6.382201604765906,-19.22812017445074,-0.7808886860729753,-3.753580058955415
541.1,4.549605172168263,-19.209817568001025,-0.7754388374688056,-3.727384760383538
541.17,2.858434700456366,-19.19061154228127,-0.7700270235218669,-3.7013722470892296
541.24,1.3186371954471194,-19.170576334305732,-0.7646529787878058,-3.6755412443906885
541.3100000000001,-0.08084906187790822,-19.14976947382658,-0.7593164396747877,-3.649890486473107
541.38,-1.3529330029791684,-19.128235532488837,-0.7540171444305681,-3.6244187163276225
541.45,-2.5093914311831638,-19.106008986557168,-0.7487548331296556,-3.599124685690674
541.52,-3.5609385171909187,-19.083116414785543,-0.7435292476605635,-3.5740071549837578
541.59,-4.517299428252073,-19.059578194918902,-0.7383401317131502,-3.5490648932535835
541.66,-5.3872851293738595,-19.035409820121654,-0.7331872307660486,-3.5242966781126244
541.73,-6.17886622114331,-19.010622925803965,-0.7280702920741836,-3.499701295680061
541.8,-6.899244324840999,-18.98522609467697,-0.7229890646563745,-3.4752775405231198
541.87,-7.554920023769877,-18.959225491150377,-0.7179432992830266,-3.4510242155988022
541.94,-8.151756748345052,-18.932625363778396,-0.7129327484639071,-3.4269401321959965
542.01,-8.695040275576634,-18.905428445204176,-0.7079571664360066,-3.4030241098779768
542.08,-9.189533721271705,-18.877636272114838,-0.7030163091514855,-3.3792749764252883
542.15,-9.639528052157202,-18.849249442493598,-0.698109934265704,-3.35569156777901
542.22,-10.048888248634558,-18.820267823500966,-0.6932378011253366,-3.332272727984398
542.29,-10.421095317807923,-18.790690720311424,-0.6883996707565687,-3.3090173091349055
542.36,-10.759284399341153,-18.760517013936806,-0.6835953058533751,-3.2859241713165726
542.4300000000001,-11.066279230320747,-18.729745274308037,-0.6788244707658825,-3.2629921825527957
542.5,-11.344623244867382,-18.698373853531724,-0.6740869314888098,-3.240220218749463
542.57,-11.596607583783657,-18.66640096319061,-0.6693824556499923,-3.2176071636404564
542.64,-11.824296282131668,-18.63382473874351,-0.6647108124989841,-3.1951519087335223
542.71,-12.02954889062913,-18.600643293446783,-0.6600717728957405,-3.172853353256504
542.78,-12.214040771875746,-18.566854763723743,-0.6554651092993794,-3.150710404103936
542.85,-12.379281295952913,-18.532457347519298,-0.6508905957570215,-3.128721975783998
542.92,-12.526630142807418,-18.497449336870552,-0.6463480078927073,-3.1068869903658247
542.99,-12.657311901691887,-18.461829145681982,-0.641837122896393,-3.085204377427172
543.0600000000001,-12.772429141244944,-18.425595333501402,-0.6373577195130216,-3.063673074002434
543.13,-12.872974107853095,-18.388746625940293,-0.6329095780316708,-3.0422920245310157
543.2,-12.959839194930707,-18.35128193225999,-0.6284924802747781,-3.0210601808060473
543.27,-13.03382631178755,-18.313200360547523,-0.6241062095874379,-2.999976501923449
543.34,-13.095655267868404,-18.274501230826733,-0.619750550826777,-2.979039954231341
543.41,-13.145971276346945,-18.235184086387132,-0.6154252903514011,-2.958249511279794
543.48,-13.185351670308329,-18.195248703562225,-0.6111302160109169,-2.9376041537709194
543.55,-13.214311915014056,-18.154695100147865,-0.6068651171355265,-2.9171028695092986
543.62,-13.233310990949635,-18.11352354261803,-0.6026297845256945,-2.8967446533527506
543.69,-13.242756214444704,-18.071734552268435,-0.5984240104418873,-2.876528507163427
543.76,-13.243007555558089,-18.029328910396373,-0.5942475885943843,-2.8564534397592474
543.83,-13.234381506568932,-17.98630766260746,-0.5901003141331593,-2.8365184668656576
543.9,-13.217154548742926,-17.94267212232543,-0.5859819836378338,-2.8167226110677177
543.97,-13.191566259987153,-17.898423873569225,-0.5818923951076989,-2.797064901762521
544.04,-13.157822101508453,-17.85356477305216,-0.5778313479518081,-2.777544375111928
544.11,-13.116095917594006,-17.808096951649866,-0.573798642979139,-2.758160073995627
544.1800000000001,-13.066532179088288,-17.76202281527763,-0.5697940823888228,-2.738911047964516
544.25,-13.00924799800171,-17.715345045212235,-0.5658174697604432,-2.719796353194396
544.32,-12.944334937911133,-17.66806659788956,-0.5618686100444019,-2.7008150524399896
544.39,-12.871860642363565,-17.62019070420535,-0.5579473095523522,-2.681966214989262
544.46,-12.791870301337422,-17.571720868344286,-0.5540533759476984,-2.663248916618063
544.53,-12.704740377071095,-17.522660866159903,-0.550186618236163,-2.644662239545074
544.6,-12.61621526718215,-17.47301474312633,-0.5463468467564179,-2.626205272387063
544.67,-12.52830507793797,-17.422786811881355,-0.5425338731707827,-2.607877110114448
544.74,-12.441005546762717,-17.371981649379222,-0.5387475104559866,-2.589676854007161
544.8100000000001,-12.354312442388053,-17.32060409367064,-0.5349875728939949,-2.5716036116108167
544.88,-12.268221564487927,-17.268659240326922,-0.5312538760629012,-2.55365649669318
544.95,-12.182728743324367,-17.216152438524468,-0.5275462368278803,-2.5358346292009277
545.02,-12.097829839403797,-17.163089286805594,-0.5238644733322066,-2.518137135216716
545.09,-12.013520743143422,-17.109475628531275,-0.5202084049883346,-2.500563146916532
545.16,-11.929797374547178,-17.055317547041195,-0.5165778524690403,-2.4831118025273433
545.23,-11.846655682890894,-17.000621360536336,-0.5129726376986268,-2.465782246285037
545.3,-11.764091646416162,-16.94539361669915,-0.5093925838441895,-2.448573628392646
545.37,-11.682101272032618,-16.889641087066384,-0.5058375153069421,-2.4314851049788624
545.44,-11.600680595028198,-16.83337076116937,-0.502307257713605,-2.414515838056838
545.51,-11.519825678787017,-16.77658984045672,-0.4988016379078513,-2.3976649954832636
545.58,-11.439532614514576,-16.719305732014167,-0.4953204839418149,-2.3809317509177355
545.65,-11.359797520969899,-16.66152604209624,-0.4918636250676558,-2.364315283782392
545.72,-11.280616544204374,-16.603258569484442,-0.48843089172918597,-2.3478147792218396
545.79,-11.201985857306939,-16.54451129868648,-0.4850221155535523,-2.331429428063341
545.86,-11.12390166015536,-16.485292392990992,-0.4816371293429784,-2.3151584267772902
545.9300000000001,-11.04636017917332,-16.42561018739206,-0.478275767066564,-2.299000977437951
546.0,-10.969357667093087,-16.36547318139776,-0.4749378638521409,-2.2829562876844682
546.07,-10.892890402723497,-16.30489003173672,-0.47162325597818666,-2.267023570682149
546.14,-10.816954690723005,-16.243869544976576,-0.46833178086579436,-2.251202045084008
546.21,-10.741546861377637,-16.182420670067998,-0.46506327707069767,-2.2354909349925793
546.28,-10.666663270383564,-16.120552490827603,-0.4618175842753531,-2.2198894699219913
546.35,-10.592300298634148,-16.058274218373107,-0.458594543281076,-2.2043968847603055
546.42,-10.518454352011258,-15.995595183523491,-0.4553939960002326,-2.1890124197321073
546.49,-10.445121861180645,-15.93252482917692,-0.45221578544848556,-2.1737353203613643
546.5600000000001,-10.372299281391248,-15.86907270267869,-0.4490597557370944,-2.1585648374345356
546.63,-10.299983092278216,-15.805248448191245,-0.4459257520652693,-2.1435002269639365
546.7,-10.228169797669535,-15.741061799077963,-0.4428136207125783,-2.128540750151356
546.77,-10.156855925396085,-15.67652257031196,-0.43972320903140755,-2.113685673351926
546.84,-10.08603802710498,-15.611640650920984,-0.43665436543947417,-2.0989342680382417
546.91,-10.015712678076067,-15.546425996478849,-0.4336069394123911,-2.084285810764725
546.98,-9.945876477041452,-15.480888621653682,-0.43058078147628454,-2.0697395831322405
547.0500000000001,-9.876526046007932,-15.415038592822706,-0.427575743200462,-2.055294871752951
547.12,-9.807658030082195,-15.348886020762931,-0.424591677190132,-2.0409509682154185
547.19,-9.739269097298713,-15.28244105342671,-0.42162843707917497,-2.026707169049945
547.26,-9.671355938450194,-15.215713868810646,-0.4186858775229637,-2.012562775694156
547.33,-9.603915266920492,-15.148714667925937,-0.41576385419123446,-1.9985170944588164
547.4,-9.536943818519894,-15.081453667877813,-0.4128622237610081,-1.9845694364938906
547.47,-9.470438351322692,-15.013941095061247,-0.4099808439095598,-1.9707191177548307
547.54,-9.404395645506924,-14.9461871784797,-0.40711957330743836,-1.9569654589691012
547.61,-9.338812503196245,-14.878202143193246,-0.4042782716115346,-1.9433077856029357
547.6800000000001,-9.273685748303807,-14.809996203901939,-0.4014567994581972,-1.9297454278283221
547.75,-9.209012226378114,-14.741579558669864,-0.39865501845639717,-1.9162777204902175
547.82,-9.144788804450746,-14.672962382794912,-0.39587279118094015,-1.9029040030739908
547.89,-9.08101237088589,-14.60415482282883,-0.39310998116572576,-1.8896236196730902
547.96,-9.017679835231649,-14.535166990751744,-0.3903664528970539,-1.8764359189569342
548.03,-8.954788128073004,-14.466008958304881,-0.387642071806978,-1.8633402541390256
548.1,-8.892334200886442,-14.396690751484838,-0.3849367042667051,-1.8503359829452861
548.17,-8.830315025896137,-14.327222345202328,-0.3822502175800409,-1.8374224675826127
548.24,-8.768727595931658,-14.257613658107992,-0.3795824799768813,-1.8245990747076486
548.3100000000001,-8.707568924287159,-14.187874547587372,-0.3769333606067494,-1.8118651753957729
548.38,-8.646836044581983,-14.118014804926924,-0.37430272953237737,-1.7992201451103043
548.45,-8.586526010622661,-14.048044150652453,-0.37169045772333287,-1.78666336367192
548.52,-8.52663589626623,-13.97797223004106,-0.36909641704969076,-1.7741942152282857
548.59,-8.46716279528486,-13.907808608807393,-0.366520480275748,-1.7618120882238955
548.66,-8.40810382123175,-13.837562768964588,-0.36396252105378324,-1.749516375370122
548.73,-8.349456107308214,-13.767244104860024,-0.36142241391785934,-1.7373064736154753
548.8000000000001,-8.29121680623199,-13.696861919385686,-0.35890003427766937,-1.7251817841160664
548.87,-8.23338309010668,-13.62642542036271,-0.35639525841242586,-1.713141712206277
548.94,-8.17595215029231,-13.555943717099314,-0.35390796346479214,-1.7011856673696328
549.01,-8.118921197277015,-13.48542581712111,-0.35143802743485625,-1.6893130632098785
549.08,-8.06228746054973,-13.414880623072554,-0.34898532917414754,-1.6775233174222548
549.15,-8.00604818847398,-13.34431692978803,-0.34654974837969377,-1.6658158517649715
549.22,-7.950200648162646,-13.273743421530853,-0.3441311655881206,-1.6541900920308852
549.29,-7.894742125353723,-13.203168669398249,-0.34172946216979233,-1.6426454680193674
549.36,-7.839669924287048,-13.132601128890217,-0.33934452032299256,-1.631181413508371
549.4300000000001,-7.784981367581969,-13.062049137639955,-0.33697622306814706,-1.619797366226692
549.5,-7.730673796115932,-12.991520913303368,-0.33462445424208515,-1.60849276782642
549.57,-7.676744568903979,-12.921024551605027,-0.3322890984923425,-1.597267063855584
549.64,-7.623191062979118,-12.850568024537809,-0.32997004127150326,-1.5861197037309873
549.71,-7.570010673273569,-12.780159178713292,-0.32766716883158103,-1.5750501407112303
549.78,-7.517200812500845,-12.709805733859865,-0.32538036821844046,-1.564057831869922
549.85,-7.4647589110386825,-12.639515281465432,-0.3231095272662563,-1.5531422380690763
549.92,-7.412682416812776,-12.569295283561434,-0.3208545345920122,-1.542302823932695
549.99,-7.360968795181324,-12.49915307164486,-0.318615279590037,-1.5315390578205332
550.0600000000001,-7.309615528820357,-12.429095845734855,-0.31639165242658,-1.5208504118020483
550.13,-7.258620117609848,-12.359130673560399,-0.3141835440344239,-1.5102363616305285
550.2,-7.20798007852058,-12.289264489875572,-0.3119908461075346,-1.4996963867174031
550.27,-7.157692945501775,-12.219504095898767,-0.30981345109574926,-1.4892299701067302
550.34,-7.107756269369449,-12.149856158872247,-0.3076512521995009,-1.4788365984498635
550.41,-7.058167617695513,-12.080327211738366,-0.3055041433645801,-1.4685157619802927
550.48,-7.008924574697585,-12.010923652928811,-0.3033720192769332,-1.4582669544886608
550.5500000000001,-6.960024741129513,-11.941651746263098,-0.30125477535749634,-1.448089673297955
550.62,-6.9114657341725945,-11.872517620952676,-0.2991523077570665,-1.4379834192388714
550.69,-6.863245187327504,-11.803527271706901,-0.2970645133512074,-1.4279476966253484
550.76,-6.81536075030688,-11.734686558937188,-0.2949912897351915,-1.417982013230272
550.83,-6.7678100889286155,-11.666001209055644,-0.2929325352189771,-1.4080858802613505
550.9,-6.720590885009794,-11.597476814864516,-0.2908881488222205,-1.3982588123371567
550.97,-6.673700836261295,-11.529118836032826,-0.28885803026932316,-1.3885003274633367
551.04,-6.627137656183057,-11.460932599656536,-0.28684207998451294,-1.3788099470089854
551.11,-6.580899073959985,-11.392923300898715,-0.2848401990869603,-1.3691871956831831
551.1800000000001,-6.534982834358497,-11.325096003706104,-0.2828522893859282,-1.3596316015117003
551.25,-6.489386697623711,-11.257455641598662,-0.2808782533759561,-1.3501426958138616
551.32,-6.4441084393772545,-11.190007018528553,-0.27891799423207686,-1.3407200131795713
551.39,-6.399145850515704,-11.122754809805246,-0.27697141580506807,-1.3313630914464991
551.46,-6.354496737109643,-11.05570356308336,-0.27503842261673594,-1.3220714716774251
551.53,-6.310158920303325,-10.988857699409945,-0.27311891985523196,-1.3128446981377413
551.6,-6.266130236214956,-10.92222151432802,-0.27121281337040276,-1.3036823182731117
551.67,-6.2224085358375785,-10.855799179033166,-0.26932000966917174,-1.2945838826872855
551.74,-6.178991684940548,-10.789594741580107,-0.26744041591095363,-1.2855489451200686
551.8100000000001,-6.1358775639716105,-10.723612128136221,-0.2655739399031007,-1.2765770624254429
551.88,-6.09306406795957,-10.657855144279043,-0.26372049009638066,-1.267667794549845
551.95,-6.050549106417545,-10.592327476334873,-0.2618799755804863,-1.2588207045105897
552.02,-6.0083306032468045,-10.527032692755647,-0.2600523060795765,-1.250035358374448
552.09,-5.966406496641182,-10.46197424553136,-0.2582373919478483,-1.2413113252363723
552.16,-5.924774738992064,-10.397155471635342,-0.25643514416513946,-1.232648177198372
552.23,-5.8834332967939655,-10.332579594499807,-0.25464547433256257,-1.2240454893485329
552.3000000000001,-5.84238015055065,-10.268249725519137,-0.2528682946681691,-1.2155028397401857
552.37,-5.8016132946818315,-10.204168865578502,-0.25110351800264347,-1.2070198093712192
552.44,-5.761130737430436,-10.140339906605375,-0.24935105777502758,-1.198595982163536
552.51,-5.720930500770416,-10.0767656331417,-0.24761082802847525,-1.1902309449426522
552.58,-5.681010620315123,-10.013448723934486,-0.245882743406036,-1.1819242874174416
552.65,-5.641369145226239,-9.925505473981492,-0.24416671914646831,-1.173675602160016
552.72,-5.602004138123247,-9.660466071545448,-0.2424626710800822,-1.1654844845857524
552.79,-5.56291367499346,-8.8491028261598,-0.2407705156246108,-1.1573505329334517
552.86,-5.524095845102582,-6.429213895634692,-0.23909016978111058,-1.1492733482456425
552.9300000000001,-5.485548750905818,0.34073898943626246,-0.2374215511298905,-1.141252534349019
553.0,-5.447270507959524,10.53068256763167,-0.23576457782646928,-1.1332876978350146
553.07,-5.409259244833385,84.57513929868357,-0.3977176127180032,-1.1253784480405125
553.14,-5.371513103023134,99.68914980154004,-2.1152137728923432,-1.117524397028691
553.21,-5.334030236863798,99.78562205815756,-4.582483261876666,-1.1097251595699993
553.28,-5.296808813443472,99.78556080115655,-7.054084457042928,-1.1019803531232704
553.35,-5.2598470125176195,99.7848424636003,-9.251973233188549,-1.0942895978169622
553.42,-5.223143026423897,99.78429650923638,-11.111319596050999,-1.0866525164305318
553.49,-5.186695059997499,99.78475751152989,-12.64905882321582,-1.0790687343759366
553.5600000000001,-5.150501330487016,99.78525923002522,-13.907377703723531,-1.0715378796792676
553.63,-5.11456006747082,99.78574527098614,-14.931842862820963,-1.0640595829625086
553.7,-5.078869512773952,99.78621571354256,-15.763881814371123,-1.056633477425424
553.77,-5.043427920385524,99.78667105501498,-16.438839631206594,-1.0492591988275717
553.84,-5.00823355637663,99.78711178000958,-16.986056689981226,-1.041936385470442
553.91,-4.9732846988187696,99.78753835761225,-17.42958398206576,-1.0346646781797213
553.98,-4.938579637702769,99.78795124186122,-17.789019471572182,-1.027443720287678
554.0500000000001,-4.904116674858198,99.78835087222923,-18.080286845155783,-1.0202731576156743
554.12,-4.869894123873301,99.78873767409036,-18.316306370638976,-1.013152638456796
554.19,-4.835910310015416,99.76801758472183,-18.507554242919845,-1.0060818135586067
554.26,-4.80216357015189,99.60543336080114,-18.662522070455747,-0.9990603361060204
554.33,-4.768652252671487,99.414891577896,-18.788091686721142,-0.9920878617042943
554.4,-4.735374717406285,99.20101843565577,-18.889839856440368,-0.9851640483621399
554.47,-4.70232933555407,98.95959088317626,-18.97228557978253,-0.9782885564749526
554.54,-4.669514489601201,98.68521500136669,-19.0390906447211,-0.9714610488081564
554.61,-4.636928573245973,98.37106010924009,-19.093222200004906,-0.9646811904806671
554.6800000000001,-4.604569991322448,98.00837410902831,-19.13708451435356,-0.9579486489484693
554.75,-4.572437159724782,97.58579732118947,-19.17262575134093,-0.9512630939883084
554.82,-4.54052850533201,97.08837898010496,-19.201424493007803,-0.9446241976814964
554.89,-4.508842465933323,96.496145786277,-19.22475985124516,-0.9380316343978304
554.96,-4.477377490153798,95.78198583975261,-19.243668279309247,-0.9314850807796236
555.03,-4.446132037380628,94.90847235542101,-19.25898960606651,-0.9249842157258472
555.1,-4.415104577689785,93.82302770071536,-19.27140433729515,-0.9185287203763837
555.17,-4.384293591773176,92.45047303519546,-19.281463880666255,-0.9121182780963888
555.24,-4.353697570866244,90.68146815000769,-19.289615036804665,-0.9057525744607641
555.3100000000001,-4.323315016676051,88.3546047392589,-19.296219844187632,-0.8994312972387357
555.38,-4.293144441309792,85.22917642429616,-19.301571659292165,-0.8931541363785434
555.45,-4.263184367203798,80.94590249615227,-19.305908186194888,-0.8869207839922336
555.52,-4.233433327052965,74.97751413057543,-19.309422034339317,-0.8807309343405607
555.59,-4.203889863740654,68.02122698751772,-19.312269273398975,-0.8745842838179927
555.66,-4.174552530269033,61.584808495116,-19.31457636520519,-0.8684805309378212
555.73,-4.145419889689874,55.629360486716244,-19.316445780625035,-0.8624193763173756
555.8000000000001,-4.1164905150357844,50.118900154645125,-19.317960550866278,-0.8564005226633417
555.87,-4.08776298925189,45.02014103873574,-19.31918795535827,-0.8504236747571794
555.94,-4.059235905127962,40.302290520885826,-19.320182510008173,-0.8444885394406461
556.01,-4.030907865230975,35.9368625761155,-19.320988388557655,-0.838594825601418
556.08,-4.002777481838106,31.89750462575881,-19.32164138458615,-0.832742244158813
556.15,-3.974843376870173,28.159837426283786,-19.321895692368123,-0.8269305080496142
556.22,-3.9471041818254906,24.70130700835479,-19.318874557858962,-0.8211593322139897
556.29,-3.919558537714174,21.501047755651953,-19.312490650867105,-0.8154284335815134
556.36,-3.8922050949928626,18.539755782127525,-19.30340621294797,-0.8097375310572811
556.4300000000001,-3.8650425134998647,15.79957183025077,-19.292119865645674,-0.8040863455081246
556.5,-3.8380694623907363,13.263972971781834,-19.279009125527455,-0.7984745997489224
556.57,-3.81128462007427,10.917672447096702,-19.26436128268801,-0.7929020185290047
556.64,-3.784686674148913,8.746527029408163,-19.24839597896691,-0.7873683285186537
556.71,-3.758274321339592,6.737451346711635,-19.231281825289127,-0.7818732582956984
556.78,-3.732046267434963,4.878338637225362,-19.213148709862327,-0.7764165383322036
556.85,-3.7060012272250655,3.160059275022975,-19.194096971251074,-0.7709979009812492
556.92,-3.680137924439387,1.5927965577905314,-19.17420427623762,-0.7656170804638049
556.99,-3.6544550916853433,0.16836062147456404,-19.15353080716018,-0.7602738128556944
557.0600000000001,-3.628951470387155,-1.126373596777251,-19.13212319675719,-0.7549678360746511
557.13,-3.603625810725131,-2.30338698433352,-19.110017529720494,-0.7496988898674644
557.2,-3.578476871575356,-3.3735845723968687,-19.087241644925392,-0.7444667157972151
557.27,-3.553503420449773,-4.346868644836403,-19.06381691080257,-0.739271057230601
557.34,-3.528704233436663,-5.23221349950501,-19.039759601683144,-0.7341116593253494
557.41,-3.504078095141523,-6.037739588335737,-19.01508197037361,-0.7289882690177182
557.48,-3.479623798628331,-6.770785439370821,-18.989793088314805,-0.7239006350100847
557.5500000000001,-3.455340145361206,-7.437976287214531,-18.963899507045568,-0.7188485077586199
557.62,-3.43122594514645,-8.045288737212466,-18.937405781615993,-0.7138316394610497
557.69,-3.4072800160749837,-8.598111087789169,-18.91031488684998,-0.7088497840445013
557.76,-3.383501184465158,-9.101299155670365,-18.88262855005778,-0.7039026971534339
557.83,-3.3598882848059537,-9.559227607376506,-18.85434751830662,-0.6989901361376543
557.9,-3.336440159700551,-9.97583691139464,-18.825471774204335,-0.6941118600404153
557.97,-3.3131556598102887,-10.35467610006248,-18.796000710996537,-0.6892676295865985
558.04,-3.2900336437989863,-10.698941577373585,-18.765933275371573,-0.6844572071709778
558.11,-3.2670729782776453,-11.011512235673406,-18.735268084523394,-0.6796803568465664
558.1800000000001,-3.244272537749519,-11.294981156050087,-18.704003522603923,-0.6749368443130437
558.25,-3.2216312045555515,-11.551684168368908,-18.672137820600234,-0.6702264369052643
558.32,-3.1991478688201815,-11.783725540597091,-18.639669122821683,-0.6655489035818465
558.39,-3.1768214283975094,-11.99300105577045,-18.60659554252001,-0.6609040149138399
558.46,-3.154650788817829,-12.181218720501844,-18.57291520864788,-0.656291543073473
558.53,-3.132634863234517,-12.349917332680569,-18.538626305355383,-0.6517112618229794
558.6,-3.110772572371281,-12.50048311894755,-18.5037271055043,-0.6471629465035005
558.67,-3.089062844469757,-12.634164635356823,-18.468215999227503,-0.6426463740240674
558.74,-3.0675046152374725,-12.752086107835856,-18.432091518360647,-0.6381613228506589
558.8100000000001,-3.0460968277961475,-12.855259372962248,-18.39535235741422,-0.6337075729953355
558.88,-3.024838432630354,-12.944594564386879,-18.35799739162702,-0.6292849060054504
558.95,-3.0037283875365164,-13.02090967607071,-18.320025692540725,-0.6248931049529335
559.02,-2.9827656575722594,-13.084939120417024,-18.28143654145364,-0.6205319544236534
559.09,-2.9619492150060998,-13.137341387380438,-18.242229441046348,-0.616201240506851
559.16,-2.9412780392674733,-13.178705899694855,-18.202404125419182,-0.6119007507846479
559.23,-2.9207511168971063,-13.209559149440071,-18.16196056873868,-0.6076302743216276
559.3000000000001,-2.900367441497723,-13.230370192203685,-18.120898992655878,-0.60338960165449
559.37,-2.880126013685081,-13.24155556702621,-18.07921987263107,-0.5991785247817778
559.44,-2.8600258410393464,-13.243483703075231,-18.03692394327717,-0.5949968371536744
559.51,-2.840065938056795,-13.236478867510234,-17.994012202815032,-0.5908443336618725
559.58,-2.8202453261018428,-13.220824703207285,-17.95048591671941,-0.5867208106295154
559.65,-2.8005630333594045,-13.1967673998477,-17.906346620621562,-0.5826260658012058
559.72,-2.781018094787571,-13.164518537277779,-17.861596122524926,-0.5785598983330863
559.79,-2.7616095520706128,-13.124257635961492,-17.81623650438184,-0.5745221087829886
559.86,-2.742336453572306,-13.07613444572373,-17.770270123072883,-0.5705124991006506
559.9300000000001,-2.723197854289569,-13.020271000771038,-17.723699610824873,-0.5665308726180033
560.0,-2.7041928158064223,-12.956763466137533,-17.67652787509935,-0.562577034039524
560.07,-2.6853204062482567,-12.885683798197133,-17.62875809797964,-0.5586507894326577
560.14,-2.6665797002364187,-12.807081239674707,-17.580393735081937,-0.5547519462183053
560.21,-2.647969778843103,-12.72102858004533,-17.531438514013402,-0.5508803131613776
560.28,-2.6294897295465525,-12.632390357970097,-17.48189643239847,-0.547035700361416
560.35,-2.611138646186566,-12.544367840222147,-17.431771755493138,-0.5432179192432779
560.42,-2.5929156289203106,-12.456956758460048,-17.381069013405792,-0.5394267825478879
560.49,-2.5748197841784344,-12.370152875718277,-17.329792997942228,-0.5356621043230526
560.5600000000001,-2.5568502246214804,-12.283951986039884,-17.27794875909178,-0.5319236999143401
560.63,-2.5390060690965983,-12.198349914120287,-17.225541601171038,-0.5282113859560233
560.7,-2.5212864425945583,-12.113342514961664,-17.172577078641044,-0.5245249803620863
560.77,-2.5036904762070473,-12.028925673537495,-17.11906099161368,-0.5208643023172927
560.84,-2.4862173070842704,-11.945095304466784,-17.06499938106263,-0.5172291722683173
560.91,-2.468866078392834,-11.861847351697515,-17.010398523754205,-0.5136194119149399
560.98,-2.451635939273925,-11.77917778819896,-16.955264926913088,-0.5100348442012989
561.0500000000001,-2.4345260448017716,-11.697082615662417,-16.899605322638024,-0.5064752933072079
561.12,-2.4175355559423926,-11.615557864210007,-16.8434266620824,-0.5029405846395315
561.19,-2.400663639512626,-11.534599592111178,-16.786736109414566,-0.4994305448236223
561.26,-2.383909468139447,-11.454203885506553,-16.72954103557264,-0.4959450016948164
561.33,-2.367272220219554,-11.374366858138835,-16.671849011828595,-0.49248378428998973
561.4,-2.350751079879244,-11.295084651090411,-16.61366780317625,-0.4890467228391721
561.47,-2.334345236934555,-11.21635343252739,-16.555005361557676,-0.48563364875722054
561.54,-2.31805388685169,-11.138169397449763,-16.4958698189426,-0.48224439463555036
561.61,-2.3018762307077063,-11.06052876744745,-16.436269480275037,-0.47887879423392393
561.6800000000001,-2.2858114751514815,-10.983427790461946,-16.376212816301404,-0.475536682472297
561.75,-2.269858832364945,-10.906862740553334,-16.315708456294235,-0.47221789542272175
561.82,-2.2540175200245747,-10.830829917672425,-16.254765180685297,-0.4689222703013062
561.89,-2.238286761263165,-10.755325647437811,-16.193391913621838,-0.4656496454602299
561.96,-2.222665784631852,-10.680346280917613,-16.131597715459428,-0.46239986037981573
562.03,-2.207153824062406,-10.605888194415702,-16.069391775204625,-0.45917275566065624
562.1,-2.191750118829779,-10.531947789262249,-16.006783402920433,-0.45596817301579534
562.17,-2.176453913514915,-10.458521491608359,-15.943782022107264,-0.4527859552629647
562.24,-2.1612644579678104,-10.385605752224665,-15.880397162071754,-0.4496259463168742
562.3100000000001,-2.1461810072708403,-10.313197046303682,-15.816638450295548,-0.44648799118155597
562.38,-2.131202821702326,-10.241291873265773,-15.752515604815779,-0.44337193594276214
562.45,-2.1163291667003605,-10.169886756568598,-15.688038426628612,-0.44027762776041585
562.52,-2.1015593128268866,-10.098978243519845,-15.623216792126907,-0.437204914861114
562.59,-2.0868925357320127,-10.02856290509317,-15.55806064558261,-0.43415364653068356
562.66,-2.0723281161185887,-9.95863733574716,-15.492579991684158,-0.43112367310678884
562.73,-2.0578653397070132,-9.889198153247257,-15.426784888138702,-0.42811484597159105
562.8000000000001,-2.0435034972002972,-9.82024199849045,-15.360685438348629,-0.42512701754445853
562.87,-2.0292418842493576,-9.75176553533268,-15.294291784171355,-0.4221600412747281
562.94,-2.0150798014185582,-9.683765450418834,-15.22761409877101,-0.41921377163451734
563.01,-2.0010165541514877,-9.61623845301521,-15.160662579570158,-0.41628806411158603
563.08,-1.987051452736972,-9.549181274844376,-15.093447441309246,-0.4133827752022485
563.15,-1.9731838122753234,-9.482590669922317,-15.025978909221122,-0.4104977624043345
563.22,-1.9594129526448232,-9.416463414397812,-14.95826721232739,-0.40763288421020016
563.29,-1.9457381984684383,-9.3507963063939,-14.89032257686306,-0.4047880000997866
563.36,-1.9321588790807633,-9.285586165851395,-14.822155219835416,-0.4019629705337282
563.4300000000001,-1.9186743284951977,-9.22082983437441,-14.75377534272264,-0.39915765694650795
563.5,-1.9052838853713454,-9.156524175077715,-14.685193125317301,-0.39637192173966107
563.57,-1.8919868929826429,-9.092666072435966,-14.61641871971932,-0.393605628275026
563.64,-1.8787826991842103,-9.02925243213468,-14.547462244482713,-0.3908586408680422
563.71,-1.8656706563809267,-8.966280180922904,-14.478333778919877,-0.3881308247810956
563.78,-1.8526501214957252,-8.90374626646755,-14.409043357566885,-0.3854220462169093
563.85,-1.8397204559381084,-8.84164765720928,-14.33960096481274,-0.38273217231198087
563.92,-1.826881025572883,-8.779981342219962,-14.270016529695274,-0.38006107113006615
563.99,-1.8141312006891086,-8.718744331061577,-14.200299920865863,-0.3774086116557073
564.0600000000001,-1.8014703559692664,-8.657933653646579,-14.130460941724866,-0.3747746637878074
564.13,-1.788897870458637,-8.597546360099628,-14.060509325729278,-0.3721590983332479
564.2,-1.7764131275348927,-8.53757952062069,-13.990454731873712,-0.369561787000553
564.27,-1.7640155148779024,-8.47803022534943,-13.920306740345595,-0.36698260239359665
564.34,-1.7517044244397435,-8.41889558423086,-13.85007484835496,-0.36442141800535377
564.41,-1.739479252414922,-8.360172726882224,-13.779768466139105,-0.3618781082116955
564.48,-1.727339399210801,-8.301858802461094,-13.709396913141886,-0.3593525482652271
564.5500000000001,-1.7152842694182344,-8.243950979534596,-13.638969414367303,-0.35684461428916975
564.62,-1.703313271782401,-8.186446445949775,-13.568495096906618,-0.35435418327128393
564.69,-1.6914258191738487,-8.129342408705076,-13.497982986638071,-0.35188113305783597
564.76,-1.67962132855973,-8.07263609382286,-13.427442005097953,-0.34942534234760686
564.83,-1.6678992209752446,-8.016324746222994,-13.356880966521624,-0.3469866906859423
564.9,-1.656258921495278,-7.960405629597432,-13.286308575052727,-0.34456505845884444
564.97,-1.644699859206237,-7.904876026285812,-13.2157334221188,-0.342160326887105
565.04,-1.6332214671780803,-7.849733237152002,-13.145163983971102,-0.3397723780204795
565.11,-1.6218231824365457,-7.7949745814616,-13.074608619386456,-0.33740109473190144
565.1800000000001,-1.6105044459355669,-7.74059739676036,-13.00407556752862,-0.33504636071173766
565.25,-1.5992647025298852,-7.686599038753522,-12.933572945966601,-0.3327080604620835
565.32,-1.5881034009478496,-7.632976881186032,-12.863108748847129,-0.33038607929109753
565.39,-1.5770199937644074,-7.57972831572362,-12.792690845218434,-0.32808030330737603
565.46,-1.5660139373742807,-7.526850751834749,-12.722326977502293,-0.3257906194143672
565.53,-1.5550846919653312,-7.474341616673377,-12.652024760111216,-0.3235169153048232
565.6,-1.5442317214921084,-7.422198354962556,-12.581791678207551,-0.3212590794552918
565.67,-1.533454493649585,-7.370418428878829,-12.51163508660118,-0.3190170011206467
565.74,-1.5227524798470704,-7.318999317937423,-12.441562208782408,-0.3167905703286548
565.8100000000001,-1.5121251551823096,-7.26793851887821,-12.37158013608657,-0.3145796778745829
565.88,-1.50157199841576,-7.21723354555245,-12.301695826986842,-0.31238421531584104
565.95,-1.4910924919450477,-7.166881928810272,-12.231916106511642,-0.3102040749666633
566.02,-1.480686121779602,-7.1168812163889115,-12.162247665783042,-0.30803914989282605
566.09,-1.470352377515465,-7.067228972801666,-12.09269706167248,-0.3058893339064031
566.16,-1.4600907523102788,-7.017922779227586,-12.023270716570146,-0.30375452156055693
566.23,-1.4499007428584445,-6.968960233401867,-11.953974918264302,-0.30163460814436693
566.3000000000001,-1.4397818493664554,-6.9203389495069505,-11.884815819926857,-0.2995294896776932
566.37,-1.4297335755284002,-6.872056558064316,-11.815799440201477,-0.29743906290607663
566.44,-1.4197554285016396,-6.824110705826956,-11.74693166339051,-0.2953632252956741
566.51,-1.4098469188826497,-6.776499055672536,-11.678218239737093,-0.2933018750282297
566.58,-1.4000075606830338,-6.729219286497217,-11.60966478579869,-0.29125491099608
566.65,-1.3902368713057023,-6.682269093110138,-11.541276784908451,-0.28922223279719544
566.72,-1.380534371521218,-6.635646186128569,-11.473059587720792,-0.2872037407302554
566.79,-1.3708995854443056,-6.589348291873691,-11.405018412837565,-0.28519933578975787
566.86,-1.3613320405105245,-6.543373152267034,-11.337158347511295,-0.2832089196611634
566.9300000000001,-1.3518312674531052,-6.49771852472755,-11.269484348421962,-0.2812323947160731
567.0,-1.342396800279947,-6.452382182069307,-11.202001242523892,-0.2792696640074394
567.07,-1.3330281762507732,-6.407361912399819,-11.134713727959335,-0.2773206312648118
567.14,-1.3237249358544498,-6.362655519018985,-11.067626375035365,-0.2753852008896141
567.21,-1.3144866227864582,-6.318260820318659,-11.00074362726083,-0.27346327795045566
567.28,-1.305312783926527,-6.274175649682799,-10.934069802440103,-0.2715547681784752
567.35,-1.2962029693164192,-6.2303978553882615,-10.86760909382046,-0.26965957796271695
567.42,-1.2871567321378719,-6.186925300506161,-10.801365571289976,-0.26777761434553876
567.49,-1.2781736286906948,-6.143755862803844,-10.735343182622907,-0.26590878501805315
567.5600000000001,-1.2692532183710161,-6.100887434647449,-10.669545754769583,-0.26405299831559953
567.63,-1.2603950636496817,-6.058317922905054,-10.603976995187885,-0.26221016321324775
567.7,-1.2515987300508065,-6.0160452488504115,-10.538640493213522,-0.2603801893213335
567.77,-1.2428637861304723,-5.974067348067255,-10.473539721466317,-0.2585629868810252
567.84,-1.2341898034555767,-5.932382170354191,-10.408678037289826,-0.256758466759921
567.91,-1.2255763565828277,-5.890987679630158,-10.344058684221679,-0.254966540447677
567.98,-1.217023023037885,-5.849881853840459,-10.279684793492125,-0.25318712005166605
568.0500000000001,-1.2085293832946469,-5.809062684863347,-10.21555938554829,-0.25142011829266625
568.12,-1.2000950207546826,-5.768528178417196,-10.151685371601802,-0.24966544850058062
568.19,-1.1917195217268048,-5.728276353968207,-10.088065555197451,-0.24792302461018548
568.26,-1.183402475406788,-5.68830524463869,-10.024702633800645,-0.24619276115690925
568.33,-1.1751434738572255,-5.648612897115883,-9.948614068091002,-0.24447457327264047
568.4,-1.166942111987529,-5.609197371561333,-9.731926048320451,-0.24276837668156498
568.47,-1.158797987534066,-5.570056741520821,-9.066555505424109,-0.24107408769603245
568.54,-1.1507107010404363,-5.531189093834824,-7.069317361667461,-0.23939162321245136
568.61,-1.142679855837886,-5.492592528549534,-1.3896806895113898,-0.23772090070721302
568.6800000000001,-1.1347050580258577,-5.4542651588284015,8.838652336439665,-0.23606183823264362
568.75,-1.126785916452677,-5.416205110864222,62.73998894918501,-0.234414569277972
568.82,-1.118922042696371,-5.37841052379176,99.55060265003704,-1.497985021049357
568.89,-1.1111130510456257,-5.340879549600892,99.78483055193972,-3.855943220802859
568.96,-1.1033585584808707,-5.303610353050289,99.78568392747646,-6.369201286886036
569.03,-1.0956581846554991,-5.266601111581627,99.78497344692461,-8.657891652392294
569.1,-1.088011551877217,-5.229850015234308,99.78428392013878,-10.61432791814516
569.17,-1.080418285089523,-5.193355266560712,99.784667004137,-12.240170265433624
569.24,-1.0728780118533174,-5.157115080541969,99.78517102502714,-13.57361767406646
569.3100000000001,-1.0653903623286405,-5.1211276845042395,99.78565989267527,-14.660435056138223
569.38,-1.0579549692565349,-5.085391318035517,99.78613307580977,-15.543580036161465
569.45,-1.0505714679410378,-5.049904232902933,99.78659106994454,-16.26017892134327
569.52,-1.043239496231298,-5.014664692970583,99.78703436247069,-16.841228699168624
569.59,-1.0359586945038153,-4.979670974117849,99.78746342520473,-17.312206712412795
569.66,-1.0287287056448073,-4.94492136415823,99.78787871482825,-17.693899833554106
569.73,-1.0215491750326968,-4.910414162758678,99.78828067337257,-18.003208228300092
569.8000000000001,-1.014419750520721,-4.876147681359426,99.7886697286884,-18.253848607530653
569.87,-1.007340082419664,-4.8421202430943255,99.78579226798277,-18.456944596695124
569.94,-1.0003098234807086,-4.808330182711664,99.63734331342172,-18.621513246277072
570.01,-0.993328628878407,-4.7747758464954915,99.45068449419958,-18.754862488000313
570.08,-0.986396156193771,-4.7414555921874255,99.24127224712572,-18.862914487448066
570.15,-0.9795120653974803,-4.708367788908955,99.00514862965632,-18.950468176327508
570.22,-0.9726760188332074,-4.675510817084218,98.73713843919462,-19.021412191936477
570.29,-0.9658876812010597,-4.642883068363274,98.43069961753147,-19.07889750673169
570.36,-0.9591467195411353,-4.610482945545853,98.07746837385534,-19.12547734423627
570.4300000000001,-0.9524528032171955,-4.578308862505595,97.66661492636574,-19.16322056650714
570.5,-0.9458056039004497,-4.54635924411474,97.18392252511505,-19.193803557226882
570.57,-0.9392047955534546,-4.5146325261693265,96.61045072847823,-19.218584676397136
570.64,-0.9326500544141242,-4.483127155314842,95.92056486366076,-19.23866459144173
570.71,-0.9261410589798528,-4.451841588972348,95.07898613137165,-19.254935163446337
570.78,-0.9196774899917477,-4.420774295265074,94.03631118698881,-19.268119059450804
570.85,-0.9132590304189727,-4.389923752945484,92.72212234393908,-19.27880185002488
570.92,-0.9068853654432003,-4.359288451322793,91.03430555235498,-19.287458017684347
570.99,-0.9005561824431724,-4.328866890190964,88.822483523279,-19.2944720312927
571.0600000000001,-0.8942711709793681,-4.298657579757145,85.86269372810095,-19.300155422465384
571.13,-0.8880300227787802,-4.268659040570579,81.82037012425137,-19.304760622428304
571.2,-0.881832431719796,-4.238869803451959,76.20208160360133,-19.30849217389983
571.27,-0.8756780938171844,-4.209288409423244,69.2328354849759,-19.31151581597724
571.34,-0.8695667072071881,-4.179913409637916,62.70587360923393,-19.313965845537695
571.41,-0.8634979721327186,-4.150743365311693,56.6666564778071,-19.315951082114363
571.48,-0.8574715909286559,-4.121776847653691,51.07869361179721,-19.31755970118118
571.5500000000001,-0.8514872680072499,-4.093012437798013,45.90822901261811,-19.318863150519423
571.62,-0.8455447098436233,-4.064448726735801,41.1240357831707,-19.319919323613718
571.69,-0.8396436249613768,-4.0360843152477175,36.697226222981215,-19.320775131025925
571.76,-0.8337837239182934,-4.007917813836858,32.601076226380535,-19.321468583955884
571.83,-0.8279647192921439,-3.9799478426621158,28.810862901933028,-19.3219554860778
571.9,-0.8221863256665899,-3.9521730314719568,25.303714413614948,-19.3196011526896
571.97,-0.8164482596171859,-3.924592019538648,22.058471120224716,-19.313748274101624
572.04,-0.8107502396974797,-3.8972034555928965,19.055557159670073,-19.305092922483265
572.11,-0.8050919864252081,-3.8700059977589225,16.276861689569657,-19.294158675158425
572.1800000000001,-0.7994732222685903,-3.8429983134899595,13.705629055444502,-19.281341580774388
572.25,-0.7938936716327165,-3.8161790795041677,11.326357213040763,-19.26694278049225
572.32,-0.7883530608460316,-3.7895469817209704,9.124703782371189,-19.251192333393053
572.39,-0.7828511181469127,-3.763100715197811,7.087399158214567,-19.234266732395287
572.46,-0.777387573670341,-3.7368389840673184,5.2021661453695325,-19.216301864089715
572.53,-0.7719621594346657,-3.7107605014748932,3.4581804374942458,-19.197402657373413
572.6,-0.7665746093284618,-3.6848639895166957,1.8637273082675505,-19.177650310511748
572.67,-0.7612246590974772,-3.65914817917805,0.41459043526286443,-19.157107736431428
572.74,-0.7559120463316739,-3.6336118102722463,-0.9025680290689375,-19.1358236892274
572.8100000000001,-0.7506365104523566,-3.608253631379755,-2.0999302394094466,-19.113835908931083
572.88,-0.7453977926993937,-3.583072399787835,-3.188589706966991,-19.091173531344918
572.95,-0.7401956361185249,-3.55806688143055,-4.178623810679376,-19.06785894469753
573.02,-0.73502978554876,-3.53323585082917,-5.07916845528399,-19.04390922771039
573.09,-0.7298999876098636,-3.508578091032981,-5.898492461975202,-19.019337269279678
573.16,-0.7248059906899282,-3.484092393560477,-6.644069985259468,-18.994152644766743
573.23,-0.7197475449330337,-3.4597775583409485,-7.322649798331128,-18.968362305309707
573.3000000000001,-0.7147244022269924,-3.4356323936564572,-7.9403207085626795,-18.94197112280209
573.37,-0.7097363161911807,-3.4116557160841965,-8.50257268012126,-18.914982322933117
573.44,-0.7047830421644549,-3.3878463504392347,-9.014353473833607,-18.887397831012994
573.51,-0.6998643371931513,-3.3642031297176462,-9.480120783051884,-18.8592185495377
573.58,-0.6949799600191706,-3.3407248950400135,-9.903889962959756,-18.830444582089935
573.65,-0.6901296710681448,-3.3174104955953116,-10.289277531210079,-18.801075414865164
573.72,-0.6853132324376869,-3.294258788585169,-10.639540669327936,-18.771110064590417
573.79,-0.6805304078857227,-3.2712686391684955,-10.957612984298606,-18.74054719967277
573.86,-0.675780962818904,-3.248438920406488,-11.246136803932185,-18.709385239930064
573.9300000000001,-0.6710646642811022,-3.2257685132079996,-11.507492282397326,-18.677622439110536
574.0,-0.6663812809419835,-3.2032563062752777,-11.743823587150816,-18.64525695351934
574.07,-0.6617305830856616,-3.1809011960500664,-11.957062427939277,-18.612286899378965
574.14,-0.6571123425994322,-3.1587020866600706,-12.148949174551602,-18.57871040101016
574.21,-0.6525263329625833,-3.136657889865778,-12.321051793989623,-18.544525631496874
574.28,-0.6479723292352869,-3.1147675250076445,-12.474782820746357,-18.509730847165386
574.35,-0.6434501080475642,-3.093029918953629,-12.611414556683664,-18.474324416944835
574.42,-0.6389594475883321,-3.0714440060470856,-12.732092680106602,-18.43830484746806
574.49,-0.6345001275945226,-3.0500087280550066,-12.837848427390975,-18.40167080460597
574.5600000000001,-0.6300719293402797,-3.0287230341166143,-12.929609495158282,-18.36442113199665
574.63,-0.625674635626232,-3.0075858806922993,-13.008209796638834,-18.326554867025077
574.7,-0.6213080307688394,-2.986596231512908,-13.074398192582345,-18.28807125462444
574.77,-0.6169719005898144,-2.9657530575293687,-13.128846304880032,-18.248969759202254
574.84,-0.612666032405617,-2.945055336862657,-13.172155509934566,-18.20925007493959
574.91,-0.6083902150170235,-2.924502054754106,-13.204863198712411,-18.168912134667448
574.98,-0.6041442386987678,-2.9040922035160524,-13.227448381281675,-18.127956117488615
575.0500000000001,-0.5999278951892542,-2.8838247824828103,-13.240336705413677,-18.086382455284145
575.12,-0.5957409776803432,-2.8636987979619866,-13.24390495144041,-18.04419183822019
575.19,-0.5915832808072083,-2.843713263186122,-13.238485058944423,-18.00138521935163
575.26,-0.5874546006382627,-2.8238671982646606,-13.224367734945199,-17.957963818403442
575.33,-0.5833547346651573,-2.8041596301362475,-13.201805687972705,-17.913929124797953
575.4,-0.5792834817928484,-2.7845895925213515,-13.171016527723616,-17.869282899985826
575.47,-0.5752406423297335,-2.765156125875207,-13.132185365822215,-17.824027179130276
575.54,-0.5712260179778581,-2.7458582773410796,-13.085467149504272,-17.77816427218694
575.61,-0.5672394118231888,-2.726695100703849,-13.030988756760337,-17.731696764416505
575.6800000000001,-0.5632806283259555,-2.707665656343908,-12.968850878571672,-17.684627516362447
575.75,-0.5593494733110599,-2.6887690111913733,-12.899129711308186,-17.63695966332271
575.82,-0.5554457539585527,-2.670004238680618,-12.821878480098087,-17.588696614341128
575.89,-0.5515692787941747,-2.6513704187051,-12.737128811991544,-17.53984205074193
575.96,-0.5477198576799673,-2.6328666375725147,-12.648378740940585,-17.490399924228957
576.03,-0.5438973018049452,-2.61449198796024,-12.560245150079666,-17.44037445456945
576.1,-0.5401014236758357,-2.5962455688710944,-12.472723765346299,-17.389770126881235
576.17,-0.5363320371078828,-2.578126485589398,-12.385810344121465,-17.338591688541086
576.24,-0.5325889572157152,-2.5601338496373276,-12.299500674860232,-17.286844145731333
576.3100000000001,-0.528872000404278,-2.542266778731577,-12.213790576733587,-17.234532759641205
576.38,-0.5251809843598275,-2.5245243967403117,-12.128675899280955,-17.18166304233895
576.45,-0.5215157280409897,-2.506905833640419,-12.044152522072965,-17.12824075233043
576.52,-0.5178760516698797,-2.4894102254750488,-11.960216354383954,-17.07427188981971
576.59,-0.5142617767232844,-2.4720367143114492,-11.876863334873788,-17.01976269168679
576.66,-0.5106727259239057,-2.454784448199088,-11.794089431278627,-16.964719626197766
576.73,-0.507108723231666,-2.4376525811280656,-11.711890640110164,-16.909149387462293
576.8000000000001,-0.5035695938350737,-2.4206402729878076,-11.630262986362997,-16.853058889653433
576.87,-0.5000551641426486,-2.4037466895260473,-11.549202523229768,-16.79645526100462
576.94,-0.49656526177440774,-2.3869710023080852,-11.468705331823745,-16.739345837598684
577.01,-0.4930997155534103,-2.3703123886763313,-11.388767520908452,-16.681738156963533
577.08,-0.48965835549736186,-2.353770031710124,-11.309385226634099,-16.62363995148929
577.15,-0.48624101281027676,-2.337343120185828,-11.230554612280475,-16.56505914168135
577.22,-0.4828475198741992,-2.3210308485372004,-11.152271868006038,-16.50600382926393
577.29,-0.4794777102409818,-2.3048324168160383,-11.074533210602926,-16.446482290148428
577.36,-0.47613141862412106,-2.288747030653089,-10.997334883257592,-16.386502967280872
577.4300000000001,-0.4728084808906511,-2.2727739012192334,-10.920673155316889,-16.3260744633825
577.5,-0.4695087340530929,-2.25691224518694,-10.8445443220593,-16.26520553359742
577.57,-0.4662320162614595,-2.241161284691977,-10.768944704471105,-16.203905078061094
577.64,-0.46297816679531817,-2.225520247295394,-10.693870649027318,-16.14218213440307
577.71,-0.459747026055907,-2.2099883659457635,-10.619318527477109,-16.080045870197363
577.78,-0.45653843555830675,-2.194564878941684,-10.545284736633592,-16.017505575373377
577.85,-0.4533522379236675,-2.179249029894539,-10.47176569816772,-15.954570654600191
577.92,-0.4501882768714895,-2.164040067691516,-10.398757858406205,-15.891250619656615
577.99,-0.4470463972119575,-2.148937246458883,-10.326257688133177,-15.827555081799163
578.0600000000001,-0.4439264448383293,-2.133939825525508,-10.254261682395533,-15.763493744139735
578.13,-0.44082826671937686,-2.119047069386642,-10.182766360311753,-15.699076394044466
578.2,-0.43775171089188014,-2.1042582476679486,-10.11176826488405,-15.634312895564795
578.27,-0.4346966264531737,-2.0895726350897794,-10.041263962813751,-15.56921318191152
578.34,-0.4316628635537451,-2.0749895114316974,-9.971250044319719,-15.503787247982084
578.41,-0.4286502733898852,-2.060508161497247,-9.901723122959742,-15.438045142951083
578.48,-0.42565870819638896,-2.0461278750789664,-9.832679835454746,-15.371996962933446
578.5500000000001,-0.42268802123930804,-2.0318479469236426,-9.764116841515712,-15.305652843729414
578.62,-0.4197380668087539,-2.0176676766978066,-9.696030823673208,-15.239022953659935
578.69,-0.41680870021175065,-2.003586368953465,-9.628418487109421,-15.172117486500747
578.76,-0.41389977776513803,-1.9896033330940732,-9.561276559492581,-15.104946654522921
578.83,-0.41101115678852407,-1.9757178833407394,-9.494601790813716,-15.037520681647221
578.9,-0.4081426955972865,-1.9619293386986667,-9.428390953225612,-14.969849796719203
578.97,-0.4052942534956238,-1.9482370229238235,-9.362640840883913,-14.901944226911514
579.04,-0.40246569076965366,-1.9346402644898475,-9.297348269790294,-14.833814191259442
579.11,-0.39965686868056055,-1.9211383965551787,-9.23251007763759,-14.765469894335315
579.1800000000001,-0.3968676494577907,-1.9077307569304174,-9.168123123656851,-14.696921520066875
579.25,-0.3940978962922944,-1.8944166880459126,-9.10418428846623,-14.628179225704443
579.32,-0.39134747332981584,-1.881195536919571,-9.040690473921638,-14.559253135941095
579.39,-0.3886162456642297,-1.8680666551248915,-8.977638602969131,-14.490153337189797
579.46,-0.38590407933092385,-1.85502939875922,-8.915025619498932,-14.420889872020979
579.53,-0.3832108413002288,-1.8420831284122248,-8.852848488201044,-14.351472733763584
579.6,-0.3805363994708928,-1.8292272091345914,-8.791104194422413,-14.28191186127235
579.67,-0.37788062266360195,-1.816461010406933,-8.729789744025595,-14.212217133863538
579.74,-0.37524338061454665,-1.8037839061089165,-8.668902163248843,-14.142398366421096
579.8100000000001,-0.3726245439690318,-1.7911952744886042,-8.6084384985676,-14.072465304674825
579.88,-0.3700239842751324,-1.7786944981320072,-8.548395816557353,-14.002427620651677
579.95,-0.3674415739773927,-1.7662809639328496,-8.488771203757782,-13.932294908301147
580.02,-0.36487718641057026,-1.753954063062543,-8.4295617665382,-13.862076679295244
580.09,-0.36233069579342286,-1.7417131909403702,-8.370764630964212,-13.791782359003266
580.16,-0.359801977222539,-1.7295577472038746,-8.31237694266559,-13.721421282641295
580.23,-0.35729090666621177,-1.7174871356794552,-8.254395866705291,-13.651002691596059
580.3000000000001,-0.35479736095835507,-1.7055007643531674,-8.196818587449632,-13.580535729922472
580.37,-0.3523212177924623,-1.6935980453417243,-8.139642308439546,-13.51002944101394
580.44,-0.3498623557156075,-1.681778394863701,-8.082864252262944,-13.43949276444428
580.51,-0.3474206541224883,-1.670041233210938,-8.026481660428082,-13.368934532979804
580.58,-0.34499599324951025,-1.6583859847201434,-7.970491793237989,-13.298363469759948
580.65,-0.3425882541689124,-1.6468120777446933,-7.914891929665858,-13.2277881856446
580.72,-0.3401973187829343,-1.6353189446266267,-7.859679367231433,-13.157217176726029
580.79,-0.3378230698180231,-1.6239060216688355,-7.804851421878336,-13.086658822003233
580.86,-0.3354653908190816,-1.6125727491074489,-7.750405427852327,-13.016121381216239
580.9300000000001,-0.33312416614375634,-1.6013185710844078,-7.696338737580466,-12.945612992837791
581.0,-0.33079928095676503,-1.5901429356202312,-7.642648721551178,-12.87514167221971
581.07,-0.3284906212242645,-1.5790452945869708,-7.589332768195172,-12.804715309891037
581.14,-0.3261980737082571,-1.5680251036813557,-7.536388283767232,-12.734341670004959
581.21,-0.3239215259610366,-1.5570818223981209,-7.483812692228837,-12.66402838893144
581.28,-0.3216608663196727,-1.5462149140035233,-7.431603435131605,-12.593782973992326
581.35,-0.31941598390053433,-1.5354238455090417,-7.379757971501548,-12.52361280233559
581.42,-0.31718676859385037,-1.5247080876452586,-7.328273777724115,-12.45352511994538
581.49,-0.3149731110583092,-1.514067114835925,-7.277148347430023,-12.383527040784394
581.5600000000001,-0.3127749027156959,-1.503500405172204,-7.2263791913818505,-12.313625546065012
581.63,-0.3105920357455661,-1.4930074403870959,-7.175963837361394,-12.243827483645704
581.7,-0.30842440307995733,-1.4825877058300383,-7.1258998300577545,-12.174139567549005
581.77,-0.3062718983981383,-1.4722406904416852,-7.076184730956177,-12.104568377597477
581.84,-0.3041344161213931,-1.4619658867288612,-7.026816118227604,-12.035120359163914
581.91,-0.302011851407843,-1.4517627907396888,-6.977791586618934,-11.965801823032166
581.98,-0.29990410014730423,-1.4416309020388902,-6.929108747344002,-11.896618945364821
582.0500000000001,-0.29781105895618104,-1.4315697236832594,-6.880765227975244,-11.827577767774057
582.12,-0.2957326251723953,-1.4215787621973066,-6.832758672336047,-11.75868419749197
582.19,-0.2936686968503506,-1.4116575275490717,-6.785086740393784,-11.689944007636667
582.26,-0.29161917275593197,-1.4018055331261052,-6.737747108153518,-11.621362837570437
582.33,-0.2895839523615409,-1.3920222957116175,-6.690737467552365,-11.552946193346397
582.4,-0.287562935841164,-1.382307335460793,-6.644055526354524,-11.48469944823992
582.47,-0.2855560240654767,-1.3726601758772712,-6.597699008046946,-11.416627843361299
582.54,-0.2835631185969815,-1.3630803437897892,-6.551665651735648,-11.348736488346061
582.61,-0.281584121685179,-1.3535673693289867,-6.505953212042677,-11.281030362119447
582.6800000000001,-0.279618936261774,-1.3441207859043762,-6.460559459003685,-11.213514313731562
582.75,-0.2776674659359138,-1.334740130181469,-6.415482177966146,-11.146193063259807
582.82,-0.2757296149894608,-1.325424942059062,-6.370719169488187,-11.079071202775182
582.89,-0.2738052883722972,-1.3161747646466861,-6.326268249238038,-11.01215319736924
582.96,-0.27189439169766305,-1.3069891442422055,-6.282127247894084,-10.945443386238333
583.03,-0.269996831237527,-1.297867630309577,-6.238294011045537,-10.87894598382207
583.1,-0.2681125139179881,-1.2888097754567647,-6.194766399093689,-10.812665080992796
583.17,-0.2662413473147119,-1.2798151354138056,-6.1515422871537835,-10.74660464629307
583.24,-0.2643832396483959,-1.2708832690110312,-6.108619564957462,-10.680768527218172
583.3100000000001,-0.26253809978026843,-1.2620137381574374,-6.065996136755809,-10.615160451540671
583.38,-0.2607058372076185,-1.2532061078192083,-6.023669921222977,-10.54978402867428
583.45,-0.2588863620593564,-1.2444599459983876,-5.981638851360395,-10.484642751074176
583.52,-0.2570795850916057,-1.2357748237117003,-5.939900874401547,-10.419739995671126
583.59,-0.25528541768332597,-1.2271503149695193,-5.898453951717334,-10.355079025336742
583.66,-0.25350377183196576,-1.218585996754981,-5.857296058721995,-10.290662990377397
583.73,-0.25173456014914664,-1.2100814490032463,-5.816425184779604,-10.22649493005426
583.8000000000001,-0.24997769585637628,-1.2016362545809034,-5.775839333111122,-10.162577774127103
583.87,-0.2482330927807927,-1.1932499992655186,-5.735536520702016,-10.098914344419509
583.94,-0.24650066535093684,-1.184922271725324,-5.6955147782104305,-10.035507356403293
584.01,-0.2447803285925558,-1.1766526634990537,-5.655772149875911,-9.966880308720512
584.08,-0.24307199812443492,-1.1684407689759133,-5.61630669342868,-9.78858674109521
584.15,-0.24137559015425877,-1.1602861853756938,-5.577116479999471,-9.239779153514558
584.22,-0.23969102147450125,-1.152188512729024,-5.538199594029885,-7.5840616790412945
584.29,-0.23801820945834445,-1.144147353857756,-5.499554133183314,-2.81334913366827
584.36,-0.2363570720556257,-1.1361623143554935,-5.461178208256384,7.117846569121925
584.4300000000001,-0.2347075277888133,-1.1282330025682514,-5.42306994309095,38.86424516672383
584.5,-1.2189855706694508,-1.1203590295752535,-5.385227474486612,99.20121054338392
584.57,-3.495378671692094,-1.1125400091698596,-5.347648952113778,99.78265956905851
584.64,-6.019098276052849,-1.1047755578406309,-5.310332538427239,99.78579855072682
584.71,-8.350482474761364,-1.0970652947525235,-5.27327640858028,99.78510522197779
584.78,-10.355743985002457,-1.0894088417282142,-5.236478750339319,99.78437690233636
584.85,-12.026880051001148,-1.0818058232295575,-5.19993776399906,99.78458048459318
584.92,-13.399304362123235,-1.0742558663391693,-5.163651662298166,99.78508592411215
584.99,-14.51860326282447,-1.0667586007421428,-5.12761867033545,99.78557751298762
585.0600000000001,-15.428422408345401,-1.0593136587078875,-5.091837025486583,99.78605334039705
585.13,-16.166775276754997,-1.0519206750720989,-5.056304977321308,99.78651389402624
585.2,-16.765507648119943,-1.0445792872188508,-5.021020787521173,99.78695966390663
585.27,-17.250835803367757,-1.0372891350628146,-4.98598272979776,99.78739112448898
585.34,-17.64416554961799,-1.0300498610316005,-4.951189089811427,99.78780873500537
585.41,-17.962906549513264,-1.0228611100482248,-4.916638165090548,99.78821293995591
585.48,-18.221191521871095,-1.0157225295136956,-4.882328264951258,99.78860416958088
585.5500000000001,-18.430482442440905,-1.0086337692897234,-4.84825771041769,99.78898284031787
585.62,-18.600071030168728,-1.001594481681551,-4.8144248341427165,99.66814037030575
585.69,-18.737487982405675,-0.9946043214209018,-4.780827980329173,99.48532303550459
585.76,-18.84883605271109,-0.9876629456490497,-4.747465504651585,99.28018747935958
585.83,-18.93906053559814,-0.9807700139000043,-4.714335774178371,99.049139345876
585.9,-19.01216867887465,-0.9739251880838155,-4.681437167294546,98.78721043469815
585.97,-19.071407569882673,-0.9671281324699931,-4.6487680736249,98.4881294485643
586.04,-19.119408315636488,-0.9603785136710428,-4.616326893957659,98.14389595782545
586.11,-19.15830288753112,-0.9536760006261172,-4.584112040168632,97.74417475766481
586.1800000000001,-19.18981880662502,-0.9470202645847801,-4.5521219351458315,97.27543232273004
586.25,-19.21535586926703,-0.9404109790908842,-4.5203550127145675,96.71968686354656
586.32,-19.236048318462206,-0.9338478199665619,-4.48880971756302,96.05267078680889
586.39,-19.25281522132202,-0.9273304652963269,-4.457484505168284,95.24108727494428
586.46,-19.266401289698035,-0.9208585954112871,-4.4263778417228705,94.23845368851532
586.53,-19.277409956877573,-0.914431892873468,-4.39548820406169,92.97872225923885
586.6,-19.286330179376918,-0.9080500424602449,-4.364814079589491,91.36639955218448
586.67,-19.293558154211674,-0.9017127311488832,-4.334353966208768,89.26121091969509
586.74,-19.29941491621259,-0.8954196481011877,-4.304106372248115,86.45456269025809
586.8100000000001,-19.304160596974512,-0.8891704846482585,-4.274069816391056,82.63474272767019
586.88,-19.30800597875458,-0.8829649342753535,-4.244242827605314,77.34020928629116
586.95,-19.311121856491443,-0.8768026926068548,-4.21462394507255,70.4453213556032
587.02,-19.31364662376438,-0.870683457391343,-4.1852117181185315,63.82775128045887
587.09,-19.315692419626906,-0.8646069284867723,-4.156004706143774,57.7047049857796
587.16,-19.317350109329976,-0.8585728078457521,-4.127001478554608,52.03918397103743
587.23,-19.318693320156605,-0.8525807995009289,-4.098200614694708,46.79696237436818
587.3000000000001,-19.319781711621797,-0.8466306095504715,-4.069600703777043,41.94637871851814
587.37,-19.32066362528569,-0.840721946143657,-4.041200344816294,37.45814334834939
587.44,-19.321378231872966,-0.834854519466557,-4.012998146561681,33.305160372415564
587.51,-19.321956819412957,-0.8290280417278246,-3.9849927274302446,29.4623630115219
587.58,-19.32034001456373,-0.82324222714458,-3.957182715440558,25.906561340647677
587.65,-19.315073450932918,-0.8174967919283935,-3.9295667481468595,22.616301487673667
587.72,-19.306890729059404,-0.8117914542713693,-3.9021434725736257,19.57173542351792
587.79,-19.296343398256443,-0.8061259343323229,-3.874911545150565,16.75450054399663
587.86,-19.283848244768507,-0.8004999542230566,-3.847869631648036,14.147608304414915
587.9300000000001,-19.26972188411662,-0.7949132379947312,-3.82101640711289,11.735341223942283
588.0,-19.254205994960877,-0.7893655116243322,-3.7943505558047335,9.50315762859773
588.07,-19.23748584820376,-0.7838565030012297,-3.7678707711326034,7.437603549489274
588.14,-19.219704000451305,-0.7783859419138333,-3.7415757555920632,5.526231237126546
588.21,-19.200970477237174,-0.7729535600363396,-3.7154642207027098,3.75752379343322
588.28,-19.181370392051964,-0.7675590909155722,-3.689534886946091,2.135774168776341
588.35,-19.160969680762225,-0.7622022699579133,-3.6637864837040315,0.6618359784549552
588.42,-19.139819442633957,-0.7568828344163265,-3.6382177491973686,-0.6778403979687464
588.49,-19.117959245167906,-0.7516005233774705,-3.612827430425088,-1.8956378415067856
588.5600000000001,-19.095419654034405,-0.7463550777489026,-3.5876142831038598,-3.0028381481032835
588.63,-19.07222418032734,-0.7411462402463712,-3.5625770716079836,-4.00969384422363
588.7,-19.048390787334093,-0.735973755381197,-3.537714568909722,-4.925502665866232
588.77,-19.023933062583485,-0.7308373694477426,-3.5130255565200295,-5.758682141858685
588.84,-18.99886113424932,-0.7257368305109693,-3.488508824429684,-6.516842461883369
588.91,-18.973182391338852,-0.7206718883940808,-3.4641631710507985,-7.206856384377266
588.98,-18.946902052551998,-0.7156422946662525,-3.4399874031587263,-7.8349253797256715
589.0500000000001,-18.920023617877444,-0.7106478026304476,-3.415980335834354,-8.406641536346731
589.12,-18.892549228902066,-0.7056881673113171,-3.392140792406775,-8.927045003588516
589.19,-18.864479957732694,-0.7007631454431855,-3.368467604396346,-9.400676924290986
589.26,-18.83581603984143,-0.6958724954581181,-3.3449596114581315,-9.831627936490229
589.33,-18.80655706266707,-0.6910159774740744,-3.3216156613257097,-10.22358241023918
589.4,-18.776702119155225,-0.6861933532831418,-3.2984346097553696,-10.579858641605046
589.47,-18.746249933392438,-0.6814043863398528,-3.275415320470674,-10.903445259254823
589.54,-18.71519896393211,-0.6766488417495831,-3.2525566651073934,-11.197034115660836
589.61,-18.68354748920838,-0.6719264862570306,-3.2298575231588122,-11.463049939501445
589.6800000000001,-18.651293678503315,-0.6672370882347756,-3.2073167819213997,-11.703677021869897
589.75,-18.618435651208973,-0.6625804176719199,-3.1849333364408463,-11.920883199150747
589.82,-18.584971526560906,-0.6579562461628051,-3.1627060894584615,-12.116441381919039
589.89,-18.550899465576933,-0.6533643468958106,-3.140633951357933,-12.291948863476486
589.96,-18.516217706587007,-0.6488044946422288,-3.118715840112444,-12.448844624769388
590.03,-18.48092459546522,-0.6442764657452187,-3.096950681232148,-12.58842483522978
590.1,-18.445018611457666,-0.6397800381088357,-3.075337407711995,-12.711856732102264
590.17,-18.40849838932716,-0.6353149911871387,-3.053874959979909,-12.820191044441955
590.24,-18.371362738398133,-0.6308811059733733,-3.0325622858453216,-12.91437311243815
590.3100000000001,-18.333610658975157,-0.6264781649892296,-3.011398340448043,-12.99525283817913
590.38,-18.29524135652045,-0.6221059522741751,-2.9903820862074886,-13.063593590498881
590.45,-18.2562542539049,-0.6177642533748637,-2.969512492772243,-13.120080174158709
590.52,-18.216649001990152,-0.6134528553346164,-2.9487885369699676,-13.165325962301548
590.59,-18.176425488753257,-0.6091715466829761,-2.928209202757644,-13.199879280836335
590.66,-18.135583847128235,-0.6049201174253368,-2.907773481172162,-13.224229124110229
590.73,-18.094124461708567,-0.600698359032642,-2.8874803702812324,-13.238810272845404
590.8000000000001,-18.052047974430415,-0.5965060644311588,-2.8673288751346435,-13.244007877786878
590.87,-18.009355289336114,-0.5923430279923197,-2.8473180077158404,-13.240161565760188
590.94,-17.966047576501584,-0.5882090455226385,-2.827446786893837,-13.22756911880519
591.01,-17.922126275197964,-0.5841039142536941,-2.8077142383754548,-13.206489771669688
591.08,-17.877593096347024,-0.5800274328321856,-2.7881193946578837,-13.177147168152947
591.15,-17.83245002432126,-0.5759794013100562,-2.768661294981572,-13.139732012526938
591.22,-17.786699318132346,-0.5719596211346863,-2.749338985283427,-13.094404448479487
591.29,-17.740343512045825,-0.5679678951391549,-2.730151518150346,-13.041296194669957
591.36,-17.69338541565534,-0.5640040275325688,-2.711097952773054,-12.980512463020663
591.4300000000001,-17.645828113445685,-0.5600678238904598,-2.692177354900263,-12.912133683245651
591.5,-17.597674963871086,-0.5561590911452484,-2.673388796793141,-12.836217054807245
591.57,-17.54892959797243,-0.5522776375767743,-2.6547313571800935,-12.752797945457088
591.64,-17.49959591755531,-0.5484232728028928,-2.6362041212118483,-12.66417982785496
591.71,-17.44967809294917,-0.5445958077701373,-2.6178061804168578,-12.5759364426857
591.78,-17.39918056036633,-0.5407950547444456,-2.5995366326569944,-12.488306025442839
591.85,-17.348108018879117,-0.5370208273019531,-2.581394582083559,-12.401284327906128
591.92,-17.296465427032032,-0.5332729403198487,-2.563379139093581,-12.314867132994255
591.99,-17.2442579991057,-0.5295512099672944,-2.5454894202864278,-12.22905025440474
592.0600000000001,-17.191491201048667,-0.5258554536964093,-2.527724548420703,-12.143829536264628
592.13,-17.1381707460928,-0.5221854902333155,-2.5100836523714416,-12.059200852791479
592.2,-17.084302590067768,-0.5185411395692473,-2.492565867087601,-11.975160107964205
592.27,-17.029892926429977,-0.5149222229517224,-2.4751703335498454,-11.891703235203293
592.34,-16.974948181021052,-0.511328562875773,-2.4578961987286116,-11.808826197060025
592.41,-16.919475006570917,-0.5077599830752414,-2.4407426155424696,-11.726524984914247
592.48,-16.86348027696043,-0.5042163085141327,-2.423708742816769,-11.644795618680359
592.5500000000001,-16.806971081258496,-0.5006973653780307,-2.4067937452425645,-11.563634146521107
592.62,-16.74995471754841,-0.4972029810655725,-2.389996793335827,-11.48303664456888
592.69,-16.692438686558166,-0.4937329841799821,-2.373317063396936,-11.402999216654116
592.76,-16.634430685109574,-0.49028720452066427,-2.356753737470447,-11.323517994040571
592.83,-16.5759385994005,-0.4868654730748558,-2.3403060033051384,-11.244589135167093
592.9,-16.516970498135045,-0.4834676220093364,-2.323973054314333,-11.166208825395639
592.97,-16.457534625515795,-0.48009348466219637,-2.3077540895364907,-11.08837327676526
593.04,-16.397639394112563,-0.476742895534662,-2.2916483135960726,-11.01107872775177
593.11,-16.337293377621705,-0.47341569028297836,-2.275654936664677,-10.934321443032873
593.1800000000001,-16.276505303529916,-0.47011170571034844,-2.2597731744224423,-10.858097713258518
593.25,-16.215284045696308,-0.46683077975892834,-2.2440022480197106,-10.782403854826216
593.32,-16.15363861686632,-0.4635727515018789,-2.2283413840389685,-10.707236209661119
593.39,-16.09157816113079,-0.46033746113547225,-2.2127898144570324,-10.632591145000696
593.46,-16.029111946343175,-0.45712474997125363,-2.1973467766075085,-10.558465053183744
593.53,-15.966249356507829,-0.45393446042825836,-2.1820115131435074,-10.484854351443582
593.6,-15.902999884151768,-0.45076643602528194,-2.166783272000616,-10.411755481705258
593.67,-15.839373122692113,-0.44762052137320546,-2.1516613063601215,-10.339164910386566
593.74,-15.775378758811092,-0.44449656216737393,-2.136644874612495,-10.267079128202758
593.8100000000001,-15.711026564850117,-0.44139440518002754,-2.1217332403211233,-10.195494649974737
593.88,-15.646326391234078,-0.43831389825278644,-2.106925672186293,-10.124408014440649
593.95,-15.581288158936617,-0.4352548902891871,-2.092221444009422,-10.053815784070679
594.02,-15.51592185199683,-0.4322172312472719,-2.0776198346575416,-9.983714544884961
594.09,-15.450237510097322,-0.4292007721322289,-2.0631201280280167,-9.914100906274442
594.16,-15.384245221213238,-0.42620536498908446,-2.048721613013519,-9.844971500824586
594.23,-15.317955114341414,-0.42323086289544604,-2.0344235834672357,-9.776322984141844
594.3000000000001,-15.251377352318425,-0.4202771199542958,-2.0202253381683213,-9.708152034682701
594.37,-15.184522124735784,-0.4173439912868347,-2.006126180787588,-9.640455353585297
594.44,-15.117399640960208,-0.41443133302537616,-1.9921254198534346,-9.573229664503403
594.51,-15.050020123266377,-0.4115390023062896,-1.9782223687180085,-9.506471713442794
594.58,-14.982393800089175,-0.4086668572629932,-1.9644163455236048,-9.440178268599801
594.65,-14.914530899401981,-0.4058147570189954,-1.9507066731692964,-9.374346120202047
594.72,-14.846441642227111,-0.40298256168098534,-1.9370926792777952,-9.308972080351246
594.79,-14.778136236284109,-0.40017013233197074,-1.9235736961625436,-9.244052982867993
594.86,-14.70962486978111,-0.3973773310244648,-1.9101490607950324,-9.179585683138473
594.9300000000001,-14.640917705354111,-0.39460402077371964,-1.896818114772347,-9.115567057963037
595.0,-14.572024874158531,-0.3918500655510073,-1.8835802042849379,-9.051994005406538
595.07,-14.502956470117006,-0.389115330276948,-1.8704346800846126,-8.988863444650411
595.14,-14.43372254432702,-0.3863996808148844,-1.8573808974527526,-8.926172315846395
595.21,-14.364333099631494,-0.3837029839643025,-1.844418216168748,-8.863917579971881
595.28,-14.294798085355087,-0.3810251074542982,-1.831546000478653,-8.802096218686806
595.35,-14.2251273922086,-0.37836591993708946,-1.818763619064056,-8.740705234192028
595.42,-14.155330847363482,-0.37572529098157414,-1.8060704450111695,-8.67974164908917
595.49,-14.085418209698016,-0.37310309106693207,-1.7934658557801308,-8.619202506241882
595.5600000000001,-14.015399165216527,-0.37049919157627265,-1.7809492331745178,-8.559084868638427
595.63,-13.94528332264249,-0.367913464790326,-1.7685199633110753,-8.499385819255613
595.7,-13.875080209186146,-0.36534578388117855,-1.7561774365896516,-8.440102460923992
595.77,-13.804799266486928,-0.3627960229060523,-1.7439210476633442,-8.381231916194325
595.84,-13.734449846730637,-0.36026405680112744,-1.7317501954088517,-8.322771327205208
595.91,-13.66404120894107,-0.35774976137540804,-1.7196642828970332,-8.26471785555191
595.98,-13.593582515445455,-0.35525301330463077,-1.7076627173636705,-8.207068682156326
596.0500000000001,-13.523082828512884,-0.3527736901252157,-1.6957449101804334,-8.149821007138057
596.12,-13.452551107164549,-0.35031167022826004,-1.6839102768260483,-8.09297204968655
596.19,-13.381996204154449,-0.34786683285357267,-1.6721582368576646,-8.036519047934306
596.26,-13.311426863118959,-0.3454390580837515,-1.660488213882422,-7.980459258831102
596.33,-13.240851715893438,-0.34302822683830175,-1.6488996355292136,-7.924789958019223
596.4,-13.17027927999387,-0.34063422086779455,-1.6373919334206486,-7.869508439709661
596.47,-13.099717956261314,-0.33825692274806735,-1.6259645431452039,-7.814612016559273
596.54,-13.029176026666786,-0.3358962158744645,-1.6146169042295753,-7.7600980195488765
596.61,-12.958661652274024,-0.3335519844561175,-1.6033484601112167,-7.705963797862248
596.6800000000001,-12.888182871357424,-0.3312241135102659,-1.592158658111073,-7.652206718766024
596.75,-12.817747597672305,-0.3289124888566173,-1.5810469494065,-7.598824167490468
596.82,-12.747363618874536,-0.3266169971117471,-1.5700127890043742,-7.545813547111103
596.89,-12.677038595086435,-0.32433752568353696,-1.5590556357143888,-7.493172278431182
596.96,-12.606780057605734,-0.32207396276565253,-1.5481749521225368,-7.4408977998649855
597.03,-12.536595407754342,-0.31982619733205897,-1.537370204564776,-7.388987567321925
597.1,-12.466491915863507,-0.31759411913157587,-1.5266408631008794,-7.337439054091447
597.17,-12.396476720391943,-0.31537761868246894,-1.5159864014884668,-7.286249750728723
597.24,-12.32655682717343,-0.3131765872670804,-1.5054062971572149,-7.235417164941103
597.3100000000001,-12.256739108790285,-0.31099091692649633,-1.494900031183251,-7.184938821475332
597.38,-12.187030304069104,-0.3088205004552515,-1.4844670882637214,-7.134812262005509
597.45,-12.11743701769517,-0.3066652313960709,-1.4741069566915381,-7.0850350450217885
597.52,-12.047965719941798,-0.30452500403464805,-1.4638191283303008,-7.035604745719802
597.59,-11.978622746510938,-0.30239971339446015,-1.453603098589393,-6.98651895589079
597.66,-11.90941429848138,-0.30028925523161876,-1.4434583663992537,-6.937775283812458
597.73,-11.840346442360778,-0.2981935260297568,-1.4333844341868176,-6.889371354140508
597.8000000000001,-11.771425110237848,-0.2961124229949512,-1.4233808078511283,-6.841304807800867
597.87,-11.702656100030998,-0.294045844050681,-1.4134469967391217,-6.793573301882601
597.94,-11.634045075829762,-0.2919936878328203,-1.4035825136215767,-6.746174509531495
598.01,-11.56559756832532,-0.2899558536846668,-1.3937868746692341,-6.6991061198443
598.08,-11.4973189753265,-0.28793224165200465,-1.3840595994290816,-6.652365837763638
598.15,-11.429214562357688,-0.28592275247820154,-1.3744002108008029,-6.6059513839735535
598.22,-11.361289463335043,-0.2839272875993403,-1.3648082350133928,-6.559860494795721
598.29,-11.293548681317484,-0.2819457491393847,-1.3552832016019334,-6.514090922086277
598.36,-11.225997089329045,-0.2799780399053784,-1.345824643384532,-6.468640433133294
598.4300000000001,-11.158639431249092,-0.27802406338267793,-1.3364320964394212,-6.423506810554882
598.5,-11.091480322767064,-0.27608372373021856,-1.3271051000822165,-6.378687852197898
598.57,-11.024524252398432,-0.27415692577581346,-1.3178431968433342,-6.334181371037297
598.64,-10.957775582558607,-0.2722435750114856,-1.308645932445564,-6.289985195076065
598.71,-10.891238550691577,-0.2703435775888321,-1.2995128557818008,-6.246097167245782
598.78,-10.824917270450186,-0.2684568403144214,-1.29044351889293,-6.202515145307771
598.85,-10.758815732924951,-0.26658327064522175,-1.2814374769458663,-6.159237001754858
598.92,-10.692937807918458,-0.26472277668406224,-1.272494288211746,-6.116260623713709
598.99,-10.627287245262355,-0.26287526717512527,-1.2636135140442724,-6.0735839128477735
599.0600000000001,-10.561867676174161,-0.26104065149947075,-1.254794718858211,-6.031204785260804
599.13,-10.496682614651025,-0.2592188396705911,-1.2460374701080328,-5.989121171400949
599.2,-10.431735458897794,-0.2574097423299976,-1.2373413382667102,-5.947331015965442
599.27,-10.367029492786717,-0.2556132707428372,-1.228705896804658,-5.905832277805849
599.34,-10.302567887346225,-0.25382933679354047,-1.2201307221688213,-5.8646229298338906
599.41,-10.238353702276337,-0.25205785298149935,-1.2116153937619096,-5.823700958927838
599.48,-10.174389887488216,-0.25029873241677547,-1.2031594939217758,-5.783064365839458
599.5500000000001,-10.110679284665615,-0.2485518888158383,-1.1947626079009381,-5.742711165101535
599.62,-10.047224628845884,-0.24681723649733273,-1.186424323846246,-5.702639384935941
599.69,-9.98278968726618,-0.24509469037787687,-1.1781442327786857,-5.662847067162259
599.76,-9.838000355291204,-0.24338416596788856,-1.1699219285733298,-5.623332267106962
599.83,-9.391117131586066,-0.2416855793674412,-1.1617570079394222,-5.58409305351314
599.9,-8.036260646537906,-0.2399988472621486,-1.1536490704006066,-5.545127508450767
599.97,-4.085209544597707,-0.23832388691907844,-1.1455977182752877,-5.5064337272275194
600.04,5.255964026039749,-0.23666061618269432,-1.137602556657134,-5.468009818300128
600.11,23.716861577488977,-0.23500895347082607,-1.1296631933957137,-5.429853903186272
600.1800000000001,98.32055409614598,-0.9648861128542998,-1.1217792390772676,-5.391964116377003
600.25,99.77703381611187,-3.1388611257020393,-1.113950307005612,-5.354338605249703
600.32,99.78588504004499,-5.6646033014329245,-1.1061760131831804,-5.316975529981574
600.39,99.78523231252193,-8.03623718318063,-1.0984559762921933,-5.2798730634636515
600.46,99.78450586249178,-10.090285124209938,-1.0907898176759603,-5.243029391215342
600.53,99.78448801620898,-11.807486061287538,-1.0831771613203125,-5.20644271129949
600.6,99.78499318046298,-13.219834301912098,-1.0756176338351644,-5.1701112342379565
600.67,99.78548772138116,-14.37250978080308,-1.0681108644362058,-5.134033182927711
600.74,99.7859664308695,-15.309778721229087,-1.0606564849267195,-5.098206792557454
600.8100000000001,99.78642977427651,-16.07053391280262,-1.053254129679525,-5.062630310524736
600.88,99.7868782444052,-16.687482058777984,-1.0459034356190509,-5.027301996353595
600.95,99.78731231857682,-17.187595490035722,-1.0386040422035292,-4.992220121612701
601.02,99.78773245880338,-17.592915679249963,-1.0313555914073171,-4.957382969834004
601.09,99.78813911227581,-17.921376471875224,-1.0241577277033398,-4.92278883643188
601.16,99.78853271183901,-18.187538940478362,-1.0170100980456558,-4.888436028622791
601.23,99.78891367645167,-18.403213591611124,-1.009912351852144,-4.854322865345435
601.3000000000001,99.69849151760282,-18.577975132251765,-1.0028641409873122,-4.820447677181386
601.37,99.51980117131303,-18.719583794831323,-0.9958651197452257,-4.786808806276242
601.44,99.31888643406604,-18.834328417460956,-0.9889149448325525,-4.753404606261255
601.51,99.0928353386246,-18.927305115888448,-0.9820132753517298,-4.720233442175456
601.58,98.8368837684679,-19.00264336293763,-0.9751597727842461,-4.687293690388255
601.65,98.5450218354073,-19.06368929041329,-0.9683541009740412,-4.654583738522549
601.72,98.2095989940732,-19.113154262953945,-0.9615959261110192,-4.622101985378287
601.79,97.82075505557523,-19.153235285167035,-0.9548849167146809,-4.5898468408565325
601.86,97.365610925934,-19.185712574442444,-0.9482207436178663,-4.557816725883997
601.9300000000001,96.82710047071475,-19.212028626708587,-0.9416030799506122,-4.526010072338058
602.0,96.18225804705465,-19.233352284148186,-0.9350316011241229,-4.49442532297223
602.07,95.39966883390187,-19.250630649314093,-0.9285059848148514,-4.463060931342136
602.14,94.43561563428061,-19.264631150939593,-0.9220259109486924,-4.431915361731926
602.21,93.22817767321379,-19.275975629602666,-0.9155910616852858,-4.4009870890811715
602.28,91.68810197482154,-19.285167957083182,-0.9092011214024291,-4.370274598912219
602.35,89.68462969695724,-19.29261641610045,-0.9028557766805989,-4.339776387258018
602.42,87.0236668882848,-19.29865183442143,-0.8965547162875792,-4.309490960590396
602.49,83.41519698173121,-19.303542278768127,-0.8902976311631996,-4.279416835748799
602.5600000000001,78.42844232599548,-19.307504961158955,-0.8840842144041771,-4.249552539869491
602.63,71.69057384119294,-19.310715886509474,-0.8779141612490649,-4.2198966103151925
602.7,64.97993960175204,-19.31331766999572,-0.8717871690633067,-4.190447594605187
602.77,58.77079268436348,-19.315425871392506,-0.865702937324394,-4.161204050345872
602.84,53.02561266133055,-19.31713412773004,-0.8596611676071277,-4.1321645451617455
602.91,47.70969095462677,-19.318518312238748,-0.853661563568983,-4.103327656626862
602.98,42.79091962644529,-19.319639904304314,-0.847703830935575,-4.074691972196702
603.0500000000001,38.239596085057904,-19.32054872011147,-0.8417876774862272,-4.046256089140502
603.12,34.0282425014517,-19.32128512525973,-0.8359128130396394,-4.018018614474012
603.19,30.131438823922178,-19.321881827140654,-0.8300789494396561,-3.9899781648927024
603.26,26.525668362473873,-19.320973825411674,-0.8242858005411349,-3.9621333667053866
603.33,23.189174993057303,-19.31632969171634,-0.8185330821959121,-3.9344828557682847
603.4,20.101831103859364,-19.30864733200043,-0.8128205122388672,-3.907025277419518
603.47,17.24501547252594,-19.298508433598293,-0.8071478104740845,-3.879759286414026
603.54,14.601500324757879,-19.28635209749707,-0.8015146986611106,-3.8526835468589087
603.61,12.15534688157899,-19.272511569733066,-0.7959209005013089,-3.825796732149197
603.6800000000001,9.891808755089386,-19.25724100166728,-0.7903661416243084,-3.7990975249040315
603.75,7.797242601025265,-19.240735075722252,-0.7848501495745464,-3.7725846169032713
603.82,5.859025481254358,-19.22314349190358,-0.7793726537979074,-3.746256709024513
603.89,4.0654784307303515,-19.204581728223168,-0.7739333856284533,-3.720112511180523
603.96,2.4160326107776497,-19.185139082438045,-0.7685320782752458,-3.6941507422570834
604.03,0.9165592072809762,-19.164884717913687,-0.763168466809263,-3.668370130051242
604.1,-0.446304954219539,-19.143872235464734,-0.757842288150405,-3.642769411209977
604.17,-1.685147812267761,-19.122143150232915,-0.7525532810545911,-3.6173473311692605
604.24,-2.8114438570780296,-19.099729550570377,-0.7473011861009476,-3.592102644093525
604.3100000000001,-3.835625125757403,-19.076656142466632,-0.7420857456790835,-3.567034112815531
604.38,-4.767155414293179,-19.05294182993266,-0.7369067039764565,-3.5421405087766344
604.45,-5.614604994157296,-19.028600943102727,-0.7317638069658261,-3.517420611967445
604.52,-6.385723894125734,-19.00364419753451,-0.7266568023927946,-3.4928732108688845
604.59,-7.087512409883689,-18.97807944738597,-0.7215854397634357,-3.4684971023936297
604.66,-7.726287966361847,-18.951912279764702,-0.7165494703320081,-3.4442910918279503
604.73,-8.307747807601128,-18.92514648611248,-0.7115486470887556,-3.4202539927739286
604.8000000000001,-8.837027249234902,-18.897784437947383,-0.7065827247477928,-3.396384627092068
604.87,-9.318753418518941,-18.86982738787552,-0.7016514597350738,-3.3726818248442823
604.94,-9.757094541891265,-18.841275711949915,-0.6967546101764468,-3.3491444242372643
605.01,-10.155804932972933,-18.812129105790966,-0.6918919358857907,-3.3257712715662353
605.08,-10.51826589485438,-18.782386744095323,-0.687063198353234,-3.3025612211590682
605.15,-10.847522787464031,-18.75204741102878,-0.6822681607334582,-3.2795131353207845
605.22,-11.14631853006638,-18.721109607363022,-0.67750658783408,-3.2566258842784235
605.29,-11.4171238153603,-18.68957163895469,-0.672778246104117,-3.2338983461262827
605.36,-11.66216430899341,-18.6574316901892,-0.6680829036225319,-3.2113294067715223
605.4300000000001,-11.88344509942874,-18.624687885253202,-0.6634203300868582,-3.1889179598801336
605.5,-12.082772650145294,-18.591338339507782,-0.6587902968019046,-3.1666629068232792
605.57,-12.26177449072373,-18.55738120277131,-0.6541925766685375,-3.1445631566239807
605.64,-12.421916866635547,-18.52281469595678,-0.6496269441725431,-3.122617625904178
605.71,-12.564520550364275,-18.487637142221423,-0.6450931753735666,-3.1008252388321345
605.78,-12.690774999435659,-18.451846993559254,-0.6405910478941278,-3.079184927070205
605.85,-12.801751030427589,-18.415442853586907,-0.6361203409087156,-3.057695629722949
605.92,-12.898412162334731,-18.37842349712969,-0.6316808351329559,-3.0363562932856
605.99,-12.981624767938289,-18.340787887099943,-0.6272723128128569,-3.0151658715928775
606.0600000000001,-13.052167158162781,-18.30253518906818,-0.6228945577141285,-2.99412332576815
606.13,-13.110737711818775,-18.26366478385363,-0.6185473551115768,-2.9732276241729374
606.2,-13.157962151624972,-18.224176278401476,-0.6142304917785723,-2.9524777423567596
606.27,-13.194400056940323,-18.184069515166193,-0.6099437559765918,-2.931872663007317
606.34,-13.22055069416543,-18.143344580181722,-0.6056869374448334,-2.9114113759010185
606.41,-13.236858237231358,-18.102001809967636,-0.601459827389903,-2.89109287785384
606.48,-13.243716442915847,-18.06004179739532,-0.5972622184755744,-2.8709161726725116
606.5500000000001,-13.241472838843718,-18.01746539661715,-0.5930939048126194,-2.850880271106048
606.62,-13.230432475872083,-17.974273727145032,-0.5889546819487091,-2.8309841907975937
606.69,-13.21086129106626,-17.93046817715093,-0.5848443468583873,-2.8112269562366086
606.76,-13.182989122577153,-17.88605040605079,-0.5807626979331109,-2.7916075987113698
606.83,-13.1470124133772,-17.841022346424182,-0.5767095349713626,-2.7721251562618012
606.9,-13.103096636945994,-17.79538620531464,-0.5726846591688309,-2.752778673632622
606.97,-13.051378474569269,-17.749144464949552,-0.5686878731086601,-2.7335672022268156
607.04,-12.991967770881116,-17.702299882913685,-0.5647189807517659,-2.7144898000594146
607.11,-12.92494929159844,-17.654855491806277,-0.5607777874272214,-2.6955455317116024
607.1800000000001,-12.85038430503202,-17.60681459840869,-0.5568640998227083,-2.6767334682851263
607.25,-12.768312006877329,-17.55818078238666,-0.5529777259750358,-2.658052687357023
607.32,-12.680080185702748,-17.50895789454947,-0.5491184752607239,-2.639502272934652
607.39,-12.591726378235004,-17.45915005468648,-0.5452861583866557,-2.621081315411037
607.46,-12.503986303639758,-17.408761649000137,-0.5414805873807914,-2.602788911520513
607.53,-12.416855708080421,-17.357797327153722,-0.5377015755829491,-2.584624164294677
607.6,-12.330330368925337,-17.306261998950976,-0.5339489376356499,-2.566586183018635
607.67,-12.244406094385667,-17.254160830664475,-0.5302224894750255,-2.548674083187559
607.74,-12.159078723164159,-17.20149924102878,-0.5265220483217913,-2.530886986463533
607.8100000000001,-12.074344124114303,-17.148282896914314,-0.5228474326722804,-2.5132240206326917
607.88,-11.9901981959094,-17.0945177086974,-0.519198462289542,-2.495684319562667
607.95,-11.906636866721128,-17.04020982534188,-0.5155749581945005,-2.4782670231603094
608.02,-11.823656093907136,-16.985365629207415,-0.5119767426571774,-2.4609712773297123
608.09,-11.741251863707305,-16.92999173059962,-0.5084036391879736,-2.443796233930516
608.16,-11.65942019094827,-16.874094962076903,-0.5048554725290127,-2.426741050736504
608.23,-11.578157118755813,-16.817682372528957,-0.5013320686455457,-2.409804891394478
608.3000000000001,-11.49745871827484,-16.76076122104173,-0.4978332547174135,-2.39298692538342
608.37,-11.417321088396495,-16.703338970563617,-0.4943588591305719,-2.376286327973934
608.44,-11.337740355492237,-16.645423281387615,-0.4909087114686735,-2.359702280187962
608.51,-11.258712673154434,-16.587022004463925,-0.4874826425047085,-2.3432339687587844
608.58,-11.180234221943286,-16.528143174557734,-0.48408048419270544,-2.3268805860912902
608.65,-11.102301209139723,-16.46879500326636,-0.48070206965948803,-2.3106413302225217
608.72,-11.02490986850409,-16.408985871910232,-0.4773472331964907,-2.2945154047824916
608.79,-10.948056460040297,-16.348724324311753,-0.4740158102516305,-2.2785020189552703
608.86,-10.871737269765235,-16.288019059476067,-0.4707076374212363,-2.262600387440339
608.9300000000001,-10.795948609483212,-16.226878924187513,-0.46742255244203396,-2.246809730414212
609.0,-10.720686816565198,-16.16531290553536,-0.46416039418318783,-2.23112927349232
609.07,-10.645948253732683,-16.103330123382193,-0.460921002638397,-2.2155582476911593
609.14,-10.571729308845901,-16.040939822788058,-0.45770421891804786,-2.2000958893907003
609.21,-10.498026394696305,-15.97815136640323,-0.45450988524142,-2.184741440297056
609.28,-10.424835948803043,-15.914974226842105,-0.45133784492894796,-2.169494147405407
609.35,-10.352154433213318,-15.851417979050568,-0.4481879423945361,-2.1543532629631823
609.42,-10.279978334306422,-15.787492292678651,-0.4450600231379271,-2.139318044433499
609.49,-10.208304162601339,-15.723206924470126,-0.44195393373712444,-2.1243877544588456
609.5600000000001,-10.137128452567708,-15.658571710680253,-0.4388695218408665,-2.1095616608250234
609.63,-10.066447762440076,-15.593596559532509,-0.4358066361611547,-2.094839036425333
609.7,-9.99625867403523,-15.528291443724772,-0.4327651264658326,-2.08021915922501
609.77,-9.926557792572563,-15.462666392995056,-0.42974484357121706,-2.0657013122259107
609.84,-9.85734174649727,-15.396731486756398,-0.42674563933478143,-2.051284783431429
609.91,-9.788607187306312,-15.33049684681021,-0.42376736664788883,-2.0369688658116707
609.98,-9.720350789377033,-15.263972630146874,-0.4208098794285773,-2.0227528572688596
610.0500000000001,-9.652569249798304,-15.197169021841969,-0.4178730326143939,-2.008636060602987
610.12,-9.585259288204096,-15.13009622805611,-0.41495668215528025,-1.9946177834776955
610.19,-9.518417646609425,-15.06276446914591,-0.4120606850065065,-1.980697338386401
610.26,-9.452041089248516,-14.995183972893141,-0.4091848991216556,-1.9668740426186502
610.33,-9.386126402415163,-14.927364967858725,-0.4063291834456559,-1.9531472182267076
610.4,-9.320670394305155,-14.859317676867771,-0.4034933979078624,-1.9395161919923773
610.47,-9.25566989486072,-14.791052310631422,-0.40067740341518676,-1.9259802953940532
610.54,-9.19112175561689,-14.722579061510796,-0.3978810618452747,-1.9125388645739958
610.61,-9.127022849549753,-14.653908097427992,-0.39510423603973144,-1.8991912403058384
610.6800000000001,-9.063370070926482,-14.585049555928563,-0.3923467897973941,-1.8859367679623165
610.75,-9.000160335157092,-14.516013538399504,-0.3896085878676513,-1.8727747974832227
610.82,-8.937390578647895,-14.446810104446467,-0.386889495943809,-1.8597046833435815
610.89,-8.87505775865655,-14.377449266433329,-0.3841893806565033,-1.8467257845220457
610.96,-8.813158853148677,-14.307940984187006,-0.3815081095671587,-1.8338374644695117
611.03,-8.751690860655982,-14.238295159869958,-0.3788455511614917,-1.8210390910779535
611.1,-8.690650800135856,-14.168521633022415,-0.37620157484306094,-1.8083300366494726
611.17,-8.63003571083235,-14.098630175776034,-0.37357605092686086,-1.7957096778655595
611.24,-8.569842652138554,-14.028630488240362,-0.37096885063296126,-1.783177395756573
611.3100000000001,-8.510068703460298,-13.958532194063022,-0.3683798460801905,-1.770732575671429
611.38,-8.450710964081118,-13.888344836164357,-0.3658089102798633,-1.758374607247498
611.45,-8.391766553028486,-13.818077872646835,-0.36325591712955196,-1.746102884380716
611.52,-8.333232608941255,-13.747740672879226,-0.3607207414069009,-1.7339168051958984
611.59,-8.275106289938273,-13.677342513755326,-0.3582032587634853,-1.7218157720172613
611.66,-8.217384773488142,-13.60689257612663,-0.3557033457187112,-1.7097991913391495
611.73,-8.160065256280097,-13.536399941408165,-0.3532208796537593,-1.6978664737969646
611.8000000000001,-8.103144954095958,-13.465873588356375,-0.3507557388055707,-1.6860170341382976
611.87,-8.046621101683158,-13.39532239001776,-0.3483078022608743,-1.67425029119426
611.94,-7.990490952628788,-13.324755110846665,-0.3458769499502563,-1.6625656678510166
612.01,-7.934751779234636,-13.25418040399052,-0.3434630626422708,-1.6509625910215115
612.08,-7.8794008723932345,-13.18360680874045,-0.3410660219375915,-1.6394404916173966
612.15,-7.824435541464841,-13.113042748145162,-0.33868571026320476,-1.6279988045211493
612.22,-7.76985311415537,-13.042496526785726,-0.3363220108666423,-1.616636968558388
612.29,-7.7156509363952335,-12.971976328708719,-0.3339748078102549,-1.605354426470378
612.36,-7.661826372219082,-12.901490215515064,-0.3316439859655254,-1.5941506248867303
612.4300000000001,-7.60837680364642,-12.831046124601757,-0.32932943100742246,-1.5830250142982871
612.5,-7.555299630563093,-12.760651867553523,-0.32703102940879214,-1.5719770490301996
612.57,-7.502592270603597,-12.690315128681318,-0.3247486684347903,-1.561006187215189
612.64,-7.450252159034242,-12.62004346370454,-0.3224822361373524,-1.5501118907669968
612.71,-7.39827674863711,-12.549844298573632,-0.320231621349703,-1.5392936253540181
612.78,-7.346663509594822,-12.479724928429745,-0.31799671368090304,-1.5285508603731182
612.85,-7.295409929376084,-12.409692516698042,-0.315777403510435,-1.517883068923632
612.92,-7.244513512622007,-12.339754094311091,-0.31357358198282664,-1.5072897277815431
612.99,-7.193971781033193,-12.269916559058853,-0.3113851410023112,-1.4967703173738445
613.0600000000001,-7.143782273257567,-12.20018667506161,-0.3092119732275257,-1.4863243217530746
613.13,-7.093942544778936,-12.130571072362239,-0.3070539720662458,-1.4759512285720342
613.2,-7.044450167806291,-12.06107624663413,-0.3049110316701577,-1.4656505290586763
613.27,-6.995302731163819,-11.99170855900107,-0.30278304692966634,-1.4554217179911708
613.34,-6.946497840181622,-11.922474235965401,-0.3006699134687396,-1.445264293673145
613.41,-6.898033116587133,-11.853379369440727,-0.2985715276397893,-1.4351777579090945
613.48,-6.849906198397226,-11.784429916885466,-0.2964877865185867,-1.4251616159799658
613.5500000000001,-6.802114739811006,-11.715631701533573,-0.2944185878992148,-1.4152153766189084
613.62,-6.75465641110327,-11.6469904127187,-0.292363830289055,-1.4053385519871957
613.69,-6.70752889851864,-11.57851160628819,-0.2903234129038085,-1.395530657650315
613.76,-6.660729904166349,-11.510200705103205,-0.28829723566255366,-1.3857912125542218
613.83,-6.614257145915681,-11.442062999621454,-0.2862851991828367,-1.3761197390017608
613.9,-6.568108357292059,-11.37410364855885,-0.2842872047757972,-1.3665157626292506
613.97,-6.522281287373773,-11.306327679626696,-0.28230315444132753,-1.3569788123832311
614.04,-6.476773700689339,-11.238739990340793,-0.2803329508632657,-1.3475084204973735
614.11,-6.4315833771154844,-11.171345348899111,-0.2783764974046227,-1.33810412246955
614.1800000000001,-6.386708111775755,-11.104148395124597,-0.27643369810284196,-1.3287654570390661
614.25,-6.342145714939756,-11.037153641469825,-0.27450445766509285,-1.3194919661640467
614.32,-6.297894011922971,-10.970365474080205,-0.2725886814635964,-1.3102831949989837
614.39,-6.253950842987228,-10.90378815391253,-0.2706862755309839,-1.3011386918724375
614.46,-6.210314063241735,-10.837425817905727,-0.26879714655568826,-1.2920580082648965
614.53,-6.1669815425447325,-10.77128248020076,-0.26692120187736657,-1.283040698786787
614.6,-6.123951165405739,-10.705362033406624,-0.2650583494823555,-1.2740863211566413
614.67,-6.0812208308883715,-10.639668249909528,-0.26320849799915835,-1.265194436179412
614.74,-6.0387884525137725,-10.574204783222385,-0.2613715566939629,-1.2563646077249415
614.8100000000001,-5.996651958164602,-10.50897516937182,-0.25954743546619125,-1.2475964027065813
614.88,-5.954809289989618,-10.443982828319944,-0.2577360448440803,-1.238889391059959
614.95,-5.913258404308827,-10.379231065418304,-0.2559372959802934,-1.2302431457218925
615.02,-5.871997271519204,-10.314723072891349,-0.2541511006475624,-1.2216572426094534
615.09,-5.831023876000987,-10.250461931346987,-0.2523773712343603,-1.213131260599174
615.16,-5.7903362160245235,-10.186450611311782,-0.2506160207406036,-1.2046647815064013
615.23,-5.749932303657694,-10.12269197478843,-0.24886696277338535,-1.1962573900647935
615.3000000000001,-5.709810164673878,-10.059188776833237,-0.24713011154273776,-1.1879086739059592
615.37,-5.669967838460486,-9.995943667151446,-0.24540538185742378,-1.1796182235392396
615.44,-5.630403377928038,-9.878959080638865,-0.243692689120759,-1.1713856323316305
615.51,-5.591114849419792,-9.51694316342511,-0.2419919493264622,-1.1632104964878456
615.58,-5.552100332621919,-8.41459803837473,-0.2403030790545346,-1.155092415030517
615.65,-5.513357920474219,-5.166585123593211,-0.23862599546716845,-1.1470309897805344
615.72,-5.47488571908138,3.3202089615087473,-0.23696061630468382,-1.1390258253375225
615.79,-5.436681847624778,15.426510165601076,-0.23530685988149394,-1.1310765290604528
615.86,-5.398744438274804,96.0619504376755,-0.7400767572686558,-1.1231827110483912
615.9300000000001,-5.361071636103729,99.76253979347464,-2.7884186098984767,-1.11534398412138
616.0,-5.323661598999097,99.78591740997183,-5.3064251714843875,-1.107559963801453
616.07,-5.2865124975776485,99.78536461236163,-7.715292423415767,-1.0998302682937833
616.14,-5.249622515099766,99.78464047758818,-9.817876627744722,-1.0921545184679615
616.21,-5.212989847384441,99.78439892305097,-11.581852521162505,-1.0845323378394056
616.28,-5.176612702724765,99.78489802092577,-13.03506751980005,-1.076963352550899
616.35,-5.140489301803935,99.78539554769205,-14.222029356282098,-1.06944719135426
616.42,-5.104617877611774,99.78587721538203,-15.187542818434766,-1.061983485592135
616.49,-5.068996675361766,99.78634342258104,-15.971366972583192,-1.054571869179924
616.5600000000001,-5.0336239524086,99.78679466459973,-16.607080014558417,-1.047211978587825
616.63,-4.998497978166226,99.78723142170338,-17.122427210800012,-1.0399034528230118
616.7,-4.963617034026408,99.78765415875765,-17.540102655699975,-1.032645933411929
616.77,-4.9289794132777915,99.78806332571568,-17.878579406519073,-1.0254390643827145
616.84,-4.894583421025466,99.78845935809605,-18.152859576630977,-1.018282492247743
616.91,-4.8604273741110235,99.7888426774454,-18.375112685350235,-1.011175865986293
616.98,-4.826509601033119,99.72853437823063,-18.55520500140599,-1.0041188370273308
617.0500000000001,-4.792828441868525,99.55475360517713,-18.701133271625352,-0.99711105923242
617.12,-4.759382248193676,99.35808499368434,-18.81937808686796,-0.9901521888787455
617.19,-4.726169383006702,99.13704375296547,-18.915190982239128,-0.9832418846422567
617.26,-4.6931882206499544,98.8870747247087,-18.992827383533296,-0.976379807580932
617.33,-4.660437146733011,98.60242497710719,-19.055735488626073,-0.9695656211181551
617.4,-4.627914558056164,98.27578689074576,-19.10670936852771,-0.9627989910262096
617.47,-4.5956188625343986,97.89776463626833,-19.14801304540959,-0.9560795854098892
617.54,-4.563548479121838,97.45611711516513,-19.181481040960286,-0.9494070746902211
617.61,-4.531701837736673,96.93466828155046,-19.208599853636954,-0.9427811315883028
617.6800000000001,-4.50007737918656,96.31171431564489,-19.230573980579976,-0.9362014311092529
617.75,-4.4686735550944965,95.55765887061945,-19.24837941527781,-0.9296676505262724
617.82,-4.437488827825161,94.63144894393747,-19.26280699654698,-0.9231794693648184
617.89,-4.406521670411725,93.47512888855326,-19.27449753395206,-0.916736569386887
617.96,-4.375770566483124,92.00542859293155,-19.283970269674043,-0.9103386345754068
618.03,-4.345234010191799,90.10070291736156,-19.29164594092997,-0.9039853511187408
618.1,-4.3149105061418975,87.58076036663667,-19.297865467253544,-0.8976764073952963
618.17,-4.284798569317925,84.17649557910785,-19.302905092633623,-0.8914114939582426
618.24,-4.254896725013857,79.48719933898556,-19.306988655053484,-0.8851903035203353
618.3100000000001,-4.225203508762718,72.99291609151034,-19.310297528387608,-0.8790125309388453
618.38,-4.195717466266588,66.18495023822933,-19.312978678230436,-0.8728778732005944
618.45,-4.166437153327078,59.88575465100989,-19.315151189461112,-0.8667860294070948
618.52,-4.137361135776247,54.05726302587182,-19.316911555469716,-0.8607367007597918
618.59,-4.1084879894079585,48.664261919735125,-19.31833796396898,-0.85472959054541
618.66,-4.079816299909691,43.674176449782955,-19.319493769748455,-0.8487644041214017
618.73,-4.0513446627947785,39.05687214217652,-19.320430308615514,-0.8428408489014962
618.8000000000001,-4.023071683335098,34.78447170776077,-19.321189177506017,-0.8369586343413508
618.87,-3.9949959764941845,30.831185615480734,-19.32180408203681,-0.8311174719243007
618.94,-3.9671161668607926,27.173155420162903,-19.321436656655656,-0.8253170751472103
619.01,-3.9394308885828724,23.78830888065939,-19.31739405267999,-0.8195571595064204
619.08,-3.9119387853019907,20.6562259776158,-19.310193955726003,-0.8138374424837966
619.15,-3.8846385100881733,17.75801500777683,-19.30044758931545,-0.8081576435328719
619.22,-3.8575287253751696,15.076197994221259,-19.288615897887247,-0.8025174840650886
619.29,-3.8306081028961465,12.594604709619562,-19.275048388297527,-0.796916687436135
619.36,-3.803875323619796,10.298274662901774,-19.260011394011244,-0.7913549789323766
619.4300000000001,-3.7773290776868667,8.173366448949595,-19.243708780028342,-0.7858320857573836
619.5,-3.7509680643471084,6.207073906399189,-19.226297208951735,-0.7803477370185519
619.57,-3.724790991896631,4.387548570647716,-19.20789746813984,-0.7749016637138163
619.64,-3.6987965776156786,2.7100705767692252,-19.18860292603682,-0.7694935987184583
619.71,-3.672983547706806,1.1838285080085473,-19.16848588317687,-0.7641232767720039
619.78,-3.6473506372334668,-0.20334789754143348,-19.147602369939083,-0.7587904344652148
619.85,-3.6218965900590088,-1.464259675866528,-19.125995791645764,-0.7534948102271689
619.92,-3.5966201587860693,-2.6105819592936204,-19.10369971340758,-0.7482361443124317
619.99,-3.571520104696367,-3.652933995694783,-19.08073999938348,-0.7430141787883162
620.0600000000001,-3.5465951976909023,-4.600952988156345,-19.057136464940513,-0.7378286575222338
620.13,-3.5218442162305443,-5.463368878387958,-19.03290415936099,-0.732679326169131
620.2,-3.497265947277016,-6.248078005212517,-19.008054366894402,-0.7275659321590153
620.27,-3.4728591862342717,-6.962214200586837,-18.982595392015153,-0.7224882246845674
620.34,-3.4486227368902593,-7.612216371651791,-18.956533178540262,-0.7174459546888404
620.41,-3.4245554113590795,-8.203891986143528,-18.929871800226515,-0.7124388748530444
620.48,-3.4006560300235167,-8.742476153822505,-18.90261385148427,-0.7074667395844167
620.5500000000001,-3.376923421477966,-9.232686198189027,-18.874760760108934,-0.7025293050041761
620.62,-3.353356422471732,-9.678771756917524,-18.846313038854852,-0.6976263289355616
620.69,-3.32995387785271,-10.084560549342505,-18.817270488833376,-0.6927575708919548
620.76,-3.3067146405114416,-10.453500015530862,-18.78763236479442,-0.6879227920650848
620.83,-3.2836375713255475,-10.788695072352967,-18.75739751011834,-0.683121755313315
620.9,-3.2607215391045288,-11.092942254093035,-18.72656446763267,-0.6783542251500128
620.97,-3.2379654205349384,-11.36876051362998,-18.695131571048837,-0.6736199677319997
621.04,-3.2153681001259247,-11.618418959011427,-18.66309702079385,-0.6689187508480815
621.11,-3.192928470155135,-11.843961792339758,-18.630458947219445,-0.6642503439076597
621.1800000000001,-3.1706454306149836,-12.047230705557247,-18.597215463553542,-0.6596145179294215
621.25,-3.148517889159284,-12.229884972648854,-18.563364710475675,-0.655011045530109
621.32,-3.126544761050238,-12.393419461219855,-18.528904893818343,-0.6504397009133669
621.39,-3.104724969105781,-12.53918076925107,-18.493834316597294,-0.6459002598586674
621.46,-3.0830574436472835,-12.668381675723833,-18.45815140633721,-0.6413924997103136
621.53,-3.0615411224476032,-12.7821140771776,-18.421854738471566,-0.6369161993665186
621.6,-3.0401749506794915,-12.881360566403915,-18.384943056446232,-0.6324711392685605
621.67,-3.0189578808643427,-12.96700479456901,-18.34741528903715,-0.628057101390014
621.74,-2.9978888728212962,-13.039840744190634,-18.309270565296973,-0.6236738692260577
621.8100000000001,-2.976966893616677,-13.100581027611403,-18.270508227469,-0.619321227782854
621.88,-2.956190917513781,-13.14986431390853,-18.231127842145177,-0.6149989635670046
621.95,-2.9355599259229996,-13.188261976528201,-18.191129209895127,-0.6107068645750788
622.02,-2.9150729073522843,-13.2162840442828,-18.150512373553052,-0.6064447202832164
622.09,-2.894728857357943,-13.234384529641163,-18.109277625316796,-0.6022123216368007
622.16,-2.874526778495773,-13.2429662004097,-18.067425512786908,-0.5980094610402059
622.23,-2.8544656802725275,-13.242384853877246,-18.024956844052237,-0.5938359323466144
622.3000000000001,-2.8345445790977046,-13.232953146211067,-17.981872691910926,-0.5896915308479057
622.37,-2.8147624982356727,-13.214944024279207,-17.938174397301683,-0.585576053264617
622.44,-2.7951184677581162,-13.18859380207301,-17.89386357200847,-0.5814892977359719
622.51,-2.7756115244968047,-13.154104919453886,-17.848942100692433,-0.5774310638099793
622.58,-2.7562407119966865,-13.111648416996296,-17.8034121422972,-0.5734011524336023
622.65,-2.7370050804692996,-13.061366157193758,-17.75727613086737,-0.5693993659429955
622.72,-2.7179036867465003,-13.00337281919138,-17.710536775814987,-0.5654255080538088
622.79,-2.698935594234506,-12.937757691465077,-17.663197061664714,-0.561479383851561
622.86,-2.680099872868255,-12.864586284447164,-17.615260247305013,-0.5575607997820794
622.9300000000001,-2.661395599066076,-12.783901782966684,-17.566729864769954,-0.5536695636420059
623.0,-2.642821855684666,-12.696329032489267,-17.51760971757418,-0.5498054845693712
623.07,-2.624377731974376,-12.607862382723697,-17.467903878621776,-0.5459683730342314
623.14,-2.6060623235348066,-12.520010247607809,-17.41761668770838,-0.5421580408293738
623.21,-2.5878747322706963,-12.432768367560216,-17.36675274863494,-0.5383743010610842
623.28,-2.5698140663481275,-12.346132514272224,-17.31531692595038,-0.5346169681399813
623.35,-2.5518794401510183,-12.260098490343626,-17.263314341340145,-0.530885857771913
623.42,-2.534069974237919,-12.17466212892951,-17.210750369676745,-0.5271807869489181
623.49,-2.516384795299103,-12.089819293397493,-17.15763063474825,-0.523501573940249
623.5600000000001,-2.498823036113952,-12.005565876995005,-17.10396100468034,-0.5198480382834587
623.63,-2.481383835508632,-11.921897802526113,-17.049747587067156,-0.5162200007755494
623.7,-2.4640663383140624,-11.838811022037484,-16.994996723826297,-0.5126172834641829
623.77,-2.4468696953241706,-11.756301516513068,-16.93971498579297,-0.5090397096389522
623.84,-2.4297930632544347,-11.674365295577099,-16.88390916706827,-0.5054871038227144
623.91,-2.41283560470071,-11.592998397205092,-16.827586279136487,-0.5019592917629835
623.98,-2.395996488098339,-11.512196887442391,-16.770753544766325,-0.4984561004233842
624.0500000000001,-2.3792748876815426,-11.431956860130043,-16.713418391710796,-0.4949773579751641
624.12,-2.3626699834430895,-11.352274436637563,-16.65558844622042,-0.49152289378876607
624.19,-2.346180961094243,-11.27314576560237,-16.59727152638447,-0.488092538425459
624.26,-2.329807012024983,-11.19456702267554,-16.53847563531473,-0.48468612362902747
624.33,-2.313547333264504,-11.11653441027365,-16.479208954186195,-0.48130348231751835
624.4,-2.2974011274419817,-11.039044157336384,-16.419479835149065,-0.4779444485750465
624.47,-2.2813676027476113,-10.962092519089698,-16.359296794126223,-0.4746088576436561
624.54,-2.265445972893915,-10.88567577681429,-16.29866850351008,-0.4712965459152403
624.61,-2.2496354570773147,-10.809790237619119,-16.237603784772833,-0.4680073509235157
624.6800000000001,-2.2339352799399683,-10.734432234219781,-16.176111601003562,-0.464741111336054
624.75,-2.218344671531874,-10.65959812472152,-16.11420104938568,-0.46149766694636885
624.82,-2.2028628672732293,-10.58528429240668,-16.051881353627877,-0.45827685866605816
624.89,-2.1874891079170538,-10.511487145526397,-15.989161856361447,-0.45507852851700037
624.96,-2.1722226395120687,-10.43820311709635,-15.926052011516594,-0.45190251962360684
625.03,-2.157062713365834,-10.365428664696426,-15.862561376690042,-0.44874867620512615
625.1,-2.1420085860081377,-10.293160270274084,-15.798699605515923,-0.44561684356800446
625.17,-2.127059519154637,-10.221394439951306,-15.734476440051596,-0.44250686809829703
625.24,-2.1122147796707558,-10.15012770383497,-15.669901703189652,-0.439418597254134
625.3100000000001,-2.097473639535825,-10.079356615830493,-15.604985291107063,-0.43635187955823884
625.38,-2.0828353758074756,-10.00907775345861,-15.539737165761974,-0.4333065645904979
625.45,-2.068299270586275,-9.9392877176752,-15.474167347448292,-0.43028250298058274
625.52,-2.0538646109806087,-9.869983132693951,-15.408285907417826,-0.427279546400624
625.59,-2.039530689071806,-9.801160645811851,-15.342102960579236,-0.42429754755793564
625.66,-2.025296801879502,-9.732816927237307,-15.275628658282752,-0.4213363601877907
625.73,-2.011162251327248,-9.664948669920838,-15.208873181199097,-0.4183958390462472
625.8000000000001,-1.9971263442083502,-9.597552589388211,-15.141846732300632,-0.415475839903024
625.87,-1.9831883921519504,-9.53062542357596,-15.074559529952367,-0.4125762195344265
625.94,-1.9693477115893416,-9.464163932669148,-15.007021801119937,-0.4096968357163217
626.01,-1.9556036237205132,-9.39816489894133,-14.939243774701316,-0.4068375472171623
626.08,-1.9419554544809314,-9.332625126596609,-14.871235674988496,-0.4039982137910595
626.15,-1.9284025345085478,-9.267541441613714,-14.803007715264998,-0.4011786961709038
626.22,-1.914944199111036,-9.20291069159203,-14.73457009154461,-0.39837885606153456
626.29,-1.9015797882332577,-9.138729745599491,-14.66593297645632,-0.3955985561329565
626.36,-1.888308646424951,-9.074995494022302,-14.597106513279991,-0.392837660013604
626.4300000000001,-1.8751301228086446,-9.011704848416386,-14.528100810136884,-0.3900960322836518
626.5,-1.862043571047794,-8.948854741360536,-14.458925934338767,-0.3873735384683736
626.57,-1.849048349315139,-8.886442126311163,-14.389591906898866,-0.3846700450315452
626.64,-1.8361438202612788,-8.824463977458642,-14.320108697207607,-0.38198541936889574
626.71,-1.8233293509834674,-8.762917289585168,-14.250486217875613,-0.3793195298016027
626.78,-1.810604312994623,-8.701799077924079,-14.18073431974611,-0.37667224556983386
626.85,-1.7979680821925546,-8.641106378020588,-14.110862787078506,-0.37404343682633334
626.92,-1.785420038829401,-8.580836245593922,-14.040881332904537,-0.3714329746300528
626.99,-1.772959567481281,-8.520985756400767,-13.970799594558008,-0.36884073093982706
627.0600000000001,-1.7605860570181562,-8.46155200610002,-13.900627129378897,-0.36626657860809364
627.13,-1.7482989005739011,-8.40253211011878,-13.830373410592175,-0.3637103913746565
627.2,-1.736097495516581,-8.343923203519592,-13.760047823361424,-0.3611720438604931
627.27,-1.7239812434189388,-8.285722440868836,-13.689659661017073,-0.35865141156160474
627.34,-1.7119495500290827,-8.227926996106289,-13.619218121458685,-0.3561483708429094
627.41,-1.7000018252413804,-8.170534062415799,-13.54873230373058,-0.3536627989321779
627.48,-1.6881374830675548,-8.113540852097051,-13.478211204769718,-0.35119457391401215
627.5500000000001,-1.6763559416079787,-8.056944596438393,-13.407663716324569,-0.34874357472386486
627.62,-1.6646566230231732,-8.000742545590702,-13.337098622043445,-0.3463096811421019
627.69,-1.6530389535054977,-7.944931968442246,-13.266524594730585,-0.34389277378810557
627.76,-1.6415023632510417,-7.8895101524945535,-13.19595019376799,-0.34149273411441877
627.83,-1.6300462864317111,-7.834474403739223,-13.125383862700929,-0.3391094444009307
627.9,-1.6186701611675063,-7.779822046535684,-13.054833926984736,-0.33674278774910266
627.97,-1.6073734294989945,-7.725550423489877,-12.98430859189046,-0.3343926480762345
628.04,-1.5961555373599734,-7.671656895333831,-12.913815940566659,-0.3320589101097704
628.11,-1.5850159345503252,-7.618138840806123,-12.84336393225461,-0.32974145938164534
628.1800000000001,-1.573954074709057,-7.5649936565332085,-12.772960400653936,-0.32744018222267046
628.25,-1.562969415287532,-7.512218756911584,-12.702613052435677,-0.3251549657569574
628.32,-1.552061417522884,-7.459811573990799,-12.632329465899574,-0.3228856978963822
628.39,-1.541229546411619,-7.40776955735727,-12.56211708977237,-0.3206322673350872
628.46,-1.5304732706833983,-7.356090174018896,-12.491983242143752,-0.3183945635440218
628.53,-1.519792062775006,-7.304770908290477,-12.42193510953651,-0.3161724767655212
628.6,-1.509185398804494,-7.253809261679889,-12.35197974610745,-0.3139658980079223
628.67,-1.4986527585455138,-7.203202752775029,-12.282124072975488,-0.3117747190402186
628.74,-1.4881936254018178,-7.1529489171315195,-12.212374877673337,-0.30959883238675096
628.8100000000001,-1.4778074863819444,-7.10304530716113,-12.142738813719179,-0.30743813132193626
628.88,-1.4674938320740787,-7.053489492020955,-12.073222400304612,-0.3052925098650324
628.95,-1.4572521566210836,-7.004279057503293,-12.003832022095223,-0.3031618627749405
629.02,-1.447081957695712,-6.955411605926236,-11.934573929140074,-0.3010460855450423
629.09,-1.4369827364759828,-6.9068847560249615,-11.865454236886386,-0.2989450743980748
629.16,-1.4269539976207373,-6.8586961428437245,-11.796478926295723,-0.2968587262810395
629.23,-1.4169952492453572,-6.810843417628515,-11.727653844057988,-0.29478693886014823
629.3000000000001,-1.4071060028976583,-6.7633242477204085,-11.658984702899502,-0.29272961051580354
629.37,-1.3972857735339481,-6.716136316449572,-11.590477081981543,-0.29068664033761427
629.44,-1.3875340794952515,-6.66927732302993,-11.522136427385687,-0.28865792811944635
629.51,-1.377850442483703,-6.6227449824544955,-11.45396805268232,-0.28664337435450726
629.58,-1.3682343875390994,-6.576537025391336,-11.385977139578781,-0.2846428802304658
629.65,-1.358685443015621,-6.530651198080186,-11.318168738643559,-0.28265634762460506
629.72,-1.3492031405587106,-6.485085262229689,-11.250547770103083,-0.2806836790990097
629.79,-1.3397870150821167,-6.439836994915282,-11.18311902470764,-0.2787247778957868
629.86,-1.3304366047450937,-6.394904188477682,-11.115887164663047,-0.27677954793231996
629.9300000000001,-1.3211514509297626,-6.350284650422006,-11.04885672462471,-0.2748478937965563
630.0,-1.311931098218629,-6.305976203317504,-10.982032112750826,-0.27292972074232685
630.07,-1.3027750943722578,-6.261976684697893,-10.91541761181147,-0.27102493468469935
630.14,-1.2936829903071037,-6.218283946962293,-10.849017380350464,-0.2691334421953631
630.21,-1.284654340073494,-6.174895857276774,-10.78283545389688,-0.26725515049804693
630.28,-1.275688700833769,-6.13181029747649,-10.716875746223188,-0.26538996746396804
630.35,-1.2667856328405693,-6.0890251639683965,-10.651142050647108,-0.26353780160731355
630.42,-1.2579446994152799,-6.046538367634567,-10.585638041374242,-0.26169856208075293
630.49,-1.249165466926619,-6.004347833736087,-10.520367274878717,-0.25987215867098235
630.5600000000001,-1.2404475047693813,-5.962451501817524,-10.455333191319083,-0.25805850179429957
630.63,-1.2317903853433252,-5.920847325611973,-10.39053911598681,-0.25625750249220985
630.7,-1.2231936840322088,-5.879533272946683,-10.325988260784785,-0.25446907242706274
630.77,-1.2146569791829724,-5.838507325649239,-10.2616837257333,-0.2526931238777193
630.84,-1.206179852085065,-5.797767479454312,-10.197628500501116,-0.25092956973524916
630.91,-1.197761886949916,-5.757311743910976,-10.133825465959196,-0.24917832349865812
630.98,-1.1894026708905494,-5.717138142290581,-10.070277395754866,-0.2474392992706454
631.0500000000001,-1.1811017939013386,-5.677244711495179,-10.006986957904163,-0.24571241175339018
631.12,-1.1728588488379055,-5.637629501966501,-9.91013210812615,-0.24399757624436805
631.19,-1.1646734313971565,-5.598290577595494,-9.612981079434592,-0.24229470863219638
631.26,-1.15654514009746,-5.559226015632385,-8.704931552253466,-0.24060372539250854
631.33,-1.1484735762589608,-5.520433906597313,-6.007591296856078,-0.23892454358385742
631.4,-1.1404583439840317,-5.481912354191481,1.4594815934061363,-0.23725708084364694
631.47,-1.1324990501378613,-5.443659475208859,11.634450392375566,-0.23560125538409235
631.54,-1.124595304329179,-5.405673399448416,90.82004161616098,-0.3975567759653579
631.61,-1.1167467188911104,-5.36795226962689,99.72899716442602,-2.1150681246701533
631.6800000000001,-1.108952908862171,-5.330494241292086,99.785819357981,-4.58235877097923
631.75,-1.1012134919673884,-5.293297482736693,99.78549249447823,-7.053980968094958
631.82,-1.0935280885995582,-5.256360174912651,99.78477141412723,-9.251888343160598
631.89,-1.0858963218006301,-5.219680511346011,99.78432795744236,-11.111250405910816
631.96,-1.0783178172432233,-5.183256698052337,99.78480945853235,-12.649002601582865
632.03,-1.070792203212271,-5.1470869534526145,99.78530967511261,-13.907332086676218
632.1,-1.0633191105867943,-5.111169508289679,99.78579409808913,-14.93180587601183
632.17,-1.0558981728217998,-5.075502605545163,99.78626297332077,-15.763851835095243
632.24,-1.0485290259303086,-5.040084500356938,99.7867167977577,-16.4388153357059
632.3100000000001,-1.0412113084655037,-5.004913459937086,99.78715605440259,-16.986037002176232
632.38,-1.0339446615030086,-4.969987763490359,99.78758121077959,-17.4295680286813
632.45,-1.0267287286232858,-4.935305702133148,99.78799271941527,-17.789006544482763
632.52,-1.0195631558941582,-4.9008655788129625,99.78839101831906,-18.080276370372797
632.59,-1.012447591853454,-4.8666657082284015,99.7887765314487,-18.316297882986795
632.66,-1.0053816874917698,-4.832704416749614,99.7550543167969,-18.507547365440708
632.73,-0.9983650962353576,-4.798980042339271,99.58741189964667,-18.662516497692533
632.8000000000001,-0.9913974739291294,-4.765490934474015,99.39468990011441,-18.78808717116019
632.87,-0.9844784788197779,-4.732235454066412,99.17827994964217,-18.889836197521866
632.94,-0.9776077715390195,-4.6992119733873805,98.93383211755315,-18.97228261499401
633.01,-0.9707850150869504,-4.666418875989112,98.65582653033479,-19.03908824237993
633.08,-0.9640098748155207,-4.633854556628475,98.33726556700498,-19.093220253409758
633.15,-0.9572820184121236,-4.6015174211909,97.96917209471746,-19.137082937045275
633.22,-0.9506011158832978,-4.5694058866147405,97.53987871897006,-19.172624473262424
633.29,-0.9439668395385454,-4.537518380816117,97.03400751358265,-19.201423457392462
633.36,-0.9373788639742615,-4.505853342614226,96.43098276379159,-19.224759012095507
633.4300000000001,-0.9308368660577756,-4.474409221657133,95.7028289998684,-19.243667599353945
633.5,-0.9243405249115053,-4.443184478348023,94.81086087575935,-19.25898905510494
633.57,-0.91788952189722,-4.41217758377193,93.70063681515255,-19.271403890856025
633.64,-0.911483540600414,-4.381387019622927,92.29417697784498,-19.281463518920706
633.71,-0.9051222668147899,-4.350811278131777,90.47788462932573,-19.28961474368555
633.78,-0.8988053885268485,-4.320448861994048,88.08385320576463,-19.296219606675884
633.85,-0.892532595900587,-4.290298284298691,84.86153412175298,-19.301571466838563
633.92,-0.8863035812623046,-4.260358068457064,80.4372159336666,-19.305908030251494
633.99,-0.880118039085513,-4.230626748132422,74.26420617521848,-19.309421907979807
634.0600000000001,-0.8739756659759528,-4.201102867169854,67.3612310854119,-19.312269171011017
634.13,-0.8678761606567139,-4.171784979526666,60.9741352635526,-19.314576282241166
634.2,-0.8618192239534606,-4.142671649203221,55.064319584065366,-19.316445713400046
634.27,-0.8558045587797579,-4.113761450174219,49.596077810929856,-19.31796049639448
634.34,-0.8498318701225035,-4.085052966320412,44.53637928010308,-19.319187911220272
634.41,-0.8439008650274572,-4.056544791360784,39.85466795969561,-19.320182474243552
634.48,-0.838011252584875,-4.02823552878514,35.52267664814322,-19.320988359577903
634.5500000000001,-0.8321627439152408,-4.000123791787159,31.51425516503227,-19.321641361104124
634.62,-0.8263550521550992,-3.9722082031978596,27.805211476404963,-19.321701995690074
634.69,-0.8205878924429868,-3.944487395419512,24.373164776849958,-19.318289904885596
634.76,-0.8148609819054606,-3.916960010359971,21.197409624996148,-19.311593933192924
634.83,-0.8091740396432258,-3.8896246993674453,18.258790297647984,-19.302256639443634
634.9,-0.8035267867173579,-3.862480123165684,15.53958459117117,-19.29076212626547
634.97,-0.7979189461356239,-3.8355249517895897,13.023396357263035,-19.277477129111855
635.04,-0.7923502428388962,-3.8087578645212568,10.69505611429646,-19.26268088099838
635.11,-0.7868204036876628,-3.7821775498264194,8.540529125354684,-19.246586965057887
635.1800000000001,-0.7813291574486313,-3.7557827052913257,6.546830380194181,-19.229359408973608
635.25,-0.7758762347814261,-3.7295720375600183,4.701945960977556,-19.211124613925143
635.32,-0.7704613682253787,-3.703544262272032,2.9980761091678336,-19.191980250864823
635.39,-0.7650842921864102,-3.677698104000499,1.4455565918424909,-19.1720019351172
635.46,-0.7597447429240052,-3.6520322961906637,0.03451437495537649,-19.15124826356564
635.53,-0.754442458538276,-3.6265455810988,-1.2480598899924933,-19.129764637934308
635.6,-0.7491771789571186,-3.601236709731534,-2.414037766504155,-19.107586182983162
635.67,-0.7439486459234562,-3.576104441785568,-3.474222000516433,-19.084739986111572
635.74,-0.7387566029825741,-3.551147545587802,-4.4384199220153695,-19.061246825428032
635.8100000000001,-0.7336007954695404,-3.5263647980358495,-5.315518238510874,-19.037122510181423
635.88,-0.7284809704967169,-3.5017549845389544,-6.1135570213800055,-19.012378925930378
635.95,-0.7233968769413552,-3.4773168989592933,-6.83980134636856,-18.987024853685742
636.02,-0.7183482654332807,-3.453049343553671,-7.500809559344046,-18.961066615179313
636.09,-0.7133348883426618,-3.428951128915603,-8.102497526308023,-18.93450858373864
636.16,-0.7083564997678642,-3.405021073917783,-8.6501985171412,-18.907353590797058
636.23,-0.7034128555233911,-3.381258005654933,-9.148718586040337,-18.879603250986094
636.3000000000001,-0.6985037131279059,-3.357660759387039,-9.602387464976147,-18.851258223425464
636.37,-0.6936288317923409,-3.334228178482959,-10.015105093458255,-18.822318422791994
636.44,-0.6887879724080859,-3.3109591143644135,-10.390383979436598,-18.79278319068381
636.51,-0.6839808975352616,-3.2878524264503466,-10.731387631034975,-18.76265143545656
636.58,-0.6792073713910736,-3.2649069821016603,-11.040965323871268,-18.73192174691511
636.65,-0.6744671598382481,-3.2421216565663213,-11.32168347932156,-18.700592490863496
636.72,-0.6697600303735489,-3.2194953329248337,-11.575853929360527,-18.668661887449037
636.79,-0.6650857521163729,-3.1970269020360766,-11.805559336713547,-18.63612807640824
636.86,-0.6604440957974266,-3.1747152624835104,-12.01267602737306,-18.60298917167732
636.9300000000001,-0.6558348337474816,-3.1525593205217364,-12.198894477846302,-18.569243307325376
637.0,-0.6512577398862076,-3.1305579900234237,-12.36573768312972,-18.53488867637278
637.07,-0.6467125897110836,-3.1087101924265905,-12.514577614301173,-18.499923563745238
637.14,-0.6421991602863872,-3.087014856682239,-12.646649957463742,-18.46434637436771
637.21,-0.6377172302322603,-3.0654709192023444,-12.763067309033124,-18.42815565720706
637.28,-0.6332665797138509,-3.044077323808195,-12.864830986346757,-18.39135012591677
637.35,-0.6288469904305306,-3.0228330216790824,-12.952841597481813,-18.353928676613158
637.42,-0.6244582456051876,-3.001736971301335,-13.027908500110666,-18.31589040321343
637.49,-0.6201001299735949,-2.9807881384177013,-13.090758266243954,-18.277234610686097
637.5600000000001,-0.6157724297738519,-2.9599854959770675,-13.142042257816748,-18.237960826500448
637.63,-0.6114749327358994,-2.939328024084525,-13.182343407236605,-18.198068810510136
637.7,-0.6072074280711085,-2.9188147099517687,-13.212182287186934,-18.157558563464132
637.77,-0.6029697064619427,-2.8984445478478356,-13.232022545107258,-18.116430334304596
637.84,-0.5987615600516911,-2.8782165390501757,-13.242275769787604,-18.074684626383895
637.91,-0.5945827824342726,-2.858129691796057,-13.243305850350078,-18.032322202710557
637.98,-0.5904331686441132,-2.8381830212342956,-13.235432881477566,-17.989344090316077
638.0500000000001,-0.5863125151460925,-2.8183755493773215,-13.218936663021683,-17.945751583819636
638.12,-0.5822206198255613,-2.798706305053563,-13.19405983701578,-17.901546248255766
638.19,-0.5781572819784274,-2.7791743238601603,-13.161010700574609,-17.85672992122037
638.26,-0.5741223023013122,-2.7597786481159963,-13.119965729124814,-17.811304714382388
638.33,-0.5701154828817752,-2.74051832681505,-13.071071840828893,-17.765273014402016
638.4,-0.5661366271886068,-2.72139241558007,-13.014448429893232,-17.718637483291097
638.47,-0.5621855400621886,-2.7023999766165594,-12.950189193645928,-17.671401058247046
638.54,-0.5582620277049216,-2.683540078667076,-12.87836377579454,-17.623566950988106
638.61,-0.5543658976717208,-2.664811796965844,-12.799019246093144,-17.57513864661514
638.6800000000001,-0.5504969588605757,-2.64621421319368,-12.71234071638087,-17.526119902022707
638.75,-0.5466550215031779,-2.62774641543322,-12.62376282094839,-17.476514743880493
638.82,-0.5428398971556125,-2.609407498124456,-12.53580021198341,-17.426327466204697
638.89,-0.539051398689116,-2.5911965620205772,-12.44844862421826,-17.375562627537864
638.96,-0.5352893402808977,-2.573112714144112,-12.36170382372461,-17.324225047754688
639.03,-0.531553537405025,-2.555155067743369,-12.275561607547267,-17.27231980451076
639.1,-0.5278438068233736,-2.537322742249181,-12.19001780334905,-17.21985222935054
639.17,-0.5241599665766394,-2.519614863231937,-12.105068269066212,-17.16682790349048
639.24,-0.5205018359754141,-2.5020305623589194,-12.020708892573968,-17.113252653293024
639.3100000000001,-0.5168692355913223,-2.4845689773519237,-11.936935591361653,-17.059132545446797
639.38,-0.5132619872482211,-2.4672292519451737,-11.853744312217087,-17.004473881868286
639.45,-0.509679914013461,-2.4500105358435245,-11.771131030919728,-16.949283194339984
639.52,-0.5061228401892072,-2.4329119846809535,-11.689091751942234,-16.89356723890016
639.59,-0.5025905913038222,-2.4159327599793348,-11.60762250816004,-16.837332989999084
639.66,-0.4990829941033087,-2.3990720291074967,-11.526719360568602,-16.78058763443653
639.73,-0.4955998765428109,-2.3823289652405624,-11.446378398007983,-16.723338565095418
639.8000000000001,-0.49214106777817646,-2.365702747319567,-11.366595736894407,-16.665593374486278
639.87,-0.4887063981575768,-2.349192560011355,-11.287367520958535,-16.607359848117174
639.94,-0.4852956992131862,-2.332797593668755,-11.208689920990109,-16.548645957703638
640.01,-0.4819088036529182,-2.3165170442910195,-11.13055913458872,-16.489459854233097
640.08,-0.4785455453522205,-2.3003501134845505,-11.052971385920415,-16.429809860898093
640.15,-0.4752057593459266,-2.284296008423885,-10.975922925479884,-16.369704465912545
640.22,-0.47188928182016504,-2.268353941812951,-10.899410029857998,-16.30915231522503
640.29,-0.46859595010432387,-2.2525231318465955,-10.823429001514432,-16.248162205143014
640.36,-0.46532560266307227,-2.2368028021723716,-10.747976168555207,-16.18674307488163
640.4300000000001,-0.46207807908843745,-2.221192181852593,-10.673047884514876,-16.124903999050527
640.5,-0.45885322009193674,-2.205690505326646,-10.598640528143195,-16.062654180091926
640.57,-0.45565086749676476,-2.1902970123735663,-10.524750503196064,-16.00000294068286
640.64,-0.4524708642300353,-2.175010948074871,-10.451374238230576,-15.936959716114265
640.71,-0.4493130543150768,-2.159831562777647,-10.378508186403986,-15.873534046659227
640.78,-0.44617728286378194,-2.1447581120578962,-10.306148825276429,-15.809735569942509
640.85,-0.44306339606901074,-2.1297898566841296,-10.23429265661723,-15.745574013322983
640.92,-0.4399712411970464,-2.114926062581217,-10.16293620621468,-15.681059186300367
640.99,-0.436900666580104,-2.1001660007944873,-10.092076023689096,-15.616200972957214
641.0600000000001,-0.4338515216088913,-2.0855089474540693,-10.021708682309058,-15.551009324446778
641.13,-0.4308236567252216,-2.0709541837394885,-9.951830778810683,-15.485494251536947
641.2,-0.42781692341467825,-2.056500995844502,-9.882438933219802,-15.419665817220077
641.27,-0.42483117419932986,-2.042148674942178,-9.813529788676938,-15.353534129398058
641.34,-0.421866262630497,-2.02789651715022,-9.745100011264972,-15.287109333651653
641.41,-0.4189220432815688,-2.013743823496525,-9.677146289839369,-15.22040160610259
641.48,-0.4159983717408702,-1.9996898998849852,-9.609665335860894,-15.153421146376548
641.5500000000001,-0.41309510460457877,-1.9857340570615238,-9.5426538832307,-15.086178170674712
641.62,-0.4102120994696905,-1.971875610580366,-9.476108688127692,-15.018682904961114
641.69,-0.4073492149270357,-1.9581138807705443,-9.4100265288481,-14.950945578272531
641.76,-0.40450631055434244,-1.944448192702634,-9.344404205647164,-14.882976416157364
641.83,-0.40168324690934964,-1.9308778761557217,-9.27923854058286,-14.81478563424933
641.9,-0.398879885522967,-1.9174022655845997,-9.214526377361565,-14.746383431981489
641.97,-0.39609608889248354,-1.9040207000871903,-9.150264581185645,-14.67777998644565
642.04,-0.39333172047482323,-1.8907325233721923,-9.08645003860282,-14.608985446401746
642.11,-0.3905866446798477,-1.8775370837269567,-9.023079657357332,-14.5400099264414
642.1800000000001,-0.38786072686370576,-1.8644337339855799,-8.960150366242772,-14.470863501309445
642.25,-0.38515383332222897,-1.8514218314972217,-8.897659114956554,-14.40155620038677
642.32,-0.38246583128437395,-1.8385007380946403,-8.835602873955976,-14.332098002337442
642.39,-0.37979658890570994,-1.8256698200629484,-8.773978634315805,-14.262498829922736
642.46,-0.37714597526195204,-1.8129284481085823,-8.712783407587327,-14.192768544984185
642.53,-0.3745138603425393,-1.80027599732849,-8.652014225658846,-14.12291694359755
642.6,-0.37190011504425846,-1.7877118471795301,-8.591668140617553,-14.052953751399125
642.67,-0.36930461116491053,-1.7752353814480846,-8.531742224612751,-13.982888619085491
642.74,-0.3667272213970237,-1.7628459882198828,-8.472233569720354,-13.912731118087542
642.8100000000001,-0.3641678193216083,-1.750543059850032,-8.41313928780869,-13.842490736419153
642.88,-0.3616262794019564,-1.7383259929332597,-8.354456510405488,-13.772176874700685
642.95,-0.3591024769774842,-1.7261941882743608,-8.296182388566061,-13.70179884235713
643.02,-0.3565962882576178,-1.714147050858849,-8.238314092742682,-13.631365853990454
643.09,-0.3541075903157211,-1.7021839898238136,-8.180848812655036,-13.560887025925409
643.16,-0.3516362610830666,-1.6903044184289773,-8.123783757161798,-13.490371372927786
643.23,-0.349182179342848,-1.6785077540279565,-8.067116154133272,-13.419827805093927
643.3000000000001,-0.34674522472423447,-1.66679341803972,-8.010843250325058,-13.349265124909957
643.37,-0.3443252776964668,-1.6551608359202465,-7.9549623112527446,-13.27869202447908
643.44,-0.3419222195629945,-1.6436094371343783,-7.899470621067595,-13.208117082914983
643.51,-0.3395359324556537,-1.6321386551278716,-7.844365482433178,-13.137548763899291
643.58,-0.33716629932888603,-1.6207479272996406,-7.7896442164029684,-13.06699541340074
643.65,-0.33481320395399733,-1.6094366949741932,-7.7353041622988545,-12.996465257553602
643.72,-0.3324765309134573,-1.5982044033742615,-7.681342677590559,-12.925966400692785
643.79,-0.3301561655952377,-1.587050501593619,-7.627757137775932,-12.855506823542779
643.86,-0.32785199418719124,-1.5759744425700886,-7.574544936262125,-12.785094381557576
643.9300000000001,-0.32556390367146915,-1.5649756830587387,-7.5217034842476105,-12.714736803408535
644.0,-0.32329178181897755,-1.5540536836052627,-7.469230210605031,-12.644441689617038
644.07,-0.3210355171838728,-1.5432079085195485,-7.417122561764869,-12.574216511328727
644.14,-0.3187949990980951,-1.5324378258494271,-7.365378001599924,-12.504068609225941
644.21,-0.31657011766594073,-1.5217429073546063,-7.313994011310578,-12.434005192574997
644.28,-0.3143607637586711,-1.5111226284807857,-7.262968089310832,-12.3640333384048
644.35,-0.31216682900916093,-1.50057646833395,-7.2122977511151225,-12.294159990813284
644.42,-0.30998820580658193,-1.4901039096548434,-7.161980529225875,-12.224391960398039
644.49,-0.30782478729112545,-1.4797044387936196,-7.112013973021804,-12.154735923807552
644.5600000000001,-0.30567646734876075,-1.4693775456846694,-7.06239564864695,-12.085198423409379
644.63,-0.30354314060603016,-1.4591227238216231,-7.013123138900431,-12.015785867071564
644.7,-0.30142470242488073,-1.4489394702325271,-6.964194043126903,-11.946504528053616
644.77,-0.29932104889753164,-1.438827285455192,-6.915605977107728,-11.877360545003315
644.84,-0.29723207684137787,-1.4287856735127145,-6.8673565729528345,-11.80835992205567
644.91,-0.2951576837939292,-1.4188141418891662,-6.819443478993255,-11.739508529030308
644.98,-0.29309776800778414,-1.4089122015054567,-6.7718643596743515,-11.670812101723598
645.0500000000001,-0.2910522284456395,-1.3990793666953598,-6.7246168954496985,-11.602276242291854
645.12,-0.28902096477533495,-1.3893151551817082,-6.6776987826756375,-11.533906419721971
645.19,-0.2870038773649312,-1.3796190880527561,-6.631107733506479,-11.465707970385857
645.26,-0.2850008672778237,-1.369990689738703,-6.584841475790355,-11.397686098675099
645.33,-0.2830118362678896,-1.3604294879883831,-6.538897752965714,-11.329845877712298
645.4,-0.28103668677466875,-1.3509350138461165,-6.493274323958455,-11.262192250135593
645.47,-0.2790753219185787,-1.3415068016287202,-6.447968963079681,-11.194730028952906
645.54,-0.2771276454961627,-1.3321443889026832,-6.402979459924089,-11.127463898462507
645.61,-0.27519356197537115,-1.3228473164614944,-6.3583036192689715,-11.060398415236573
645.6800000000001,-0.27327297649087556,-1.313615128303135,-6.313939260973832,-10.993538009164403
645.75,-0.27136579483941586,-1.3044473716077216,-6.269884219880619,-10.926886984552121
645.82,-0.26947192347517923,-1.2953435967153109,-6.226136345714546,-10.860449521275648
645.89,-0.2675912695052125,-1.2863033571038518,-6.182693502985531,-10.794229675983864
645.96,-0.26572374068486543,-1.2773262093673,-6.139553570890216,-10.728231383348946
646.03,-0.26386924541326595,-1.268411713193877,-6.096714443214592,-10.66245845736088
646.1,-0.2620276927288277,-1.259559431344485,-6.054174028237193,-10.59691459266327
646.17,-0.2601989923047881,-1.2507689296312707,-6.011930248632894,-10.531603365927618
646.24,-0.25838305444477816,-1.242039776896339,-5.969981041377273,-10.466528237263345
646.3100000000001,-0.2565797900784227,-1.2333715449906146,-5.928324357651553,-10.401692551660846
646.38,-0.25478911075697164,-1.2247638087528512,-5.886958162748119,-10.337099540465001
646.45,-0.2530109286489616,-1.2162161459887868,-5.845880435976606,-10.272752322876606
646.52,-0.251245156535908,-1.2077281374504436,-5.805089170570537,-10.208653907479274
646.59,-0.24949170780802699,-1.199299366815574,-5.764582373594549,-10.144807193789427
646.66,-0.24775049645998715,-1.1909294206672476,-5.724358065852153,-10.0812149738271
646.73,-0.24602143708669114,-1.1826178884735814,-5.684414281794061,-10.017879933705304
646.8000000000001,-0.24430444487908665,-1.1743643625676121,-5.644749069427074,-9.935497031804292
646.87,-0.24259943562000666,-1.1661684381273074,-5.605360490223504,-9.691384839259895
646.94,-0.24090632568003847,-1.1580297131557171,-5.566246619031154,-8.943252100843683
647.01,-0.23922503201342185,-1.149947788461263,-5.527405543983835,-6.706170472292966
647.08,-0.23755547215397577,-1.1419222676381648,-5.48883536641243,-0.4044015417421103
647.15,-0.23589756421105335,-1.1339527570470043,-5.450534200756499,9.830096545344212
647.22,-0.29078979098996843,-1.1260388657954234,-5.4125001744764125,77.28388865567523
647.29,-1.7979727030464716,-1.118180205718958,-5.374731427966023,99.64278640529189
647.36,-4.218857538740411,-1.1103763913620042,-5.337226114465864,99.78537252491753
647.4300000000001,-6.714385108702275,-1.1026270399589186,-5.2999823999768845,99.78561837586787
647.5,-8.958426652659378,-1.0949317714152496,-5.2629984631747035,99.78490272894996
647.57,-10.866169528527065,-1.087290208289098,-5.226272495324387,99.78428389481556
647.64,-12.447530221122598,-1.079701975772612,-5.18980270019575,99.78472186999193
647.71,-13.74294109793288,-1.072166701673605,-5.1535872939791725,99.78522455220353
647.78,-14.798150734374888,-1.064684016397307,-5.117624505201941,99.7857117049139
647.85,-15.655373647808657,-1.0572535529282414,-5.081912574645086,99.78618322491921
647.92,-16.350845348653202,-1.0498749468122262,-5.046449755260752,99.7866396092734
647.99,-16.914727285029997,-1.042547836138503,-5.011234312090058,99.78708134368095
648.0600000000001,-17.3717749730619,-1.035271861521991,-4.976264522181477,99.7875088983013
648.13,-17.742172723494427,-1.028046666085662,-4.941538674509717,99.7879227282119
648.2,-18.042325460237038,-1.0208718954430418,-4.907055069895099,99.78832327389141
648.27,-18.28554582763634,-1.0137471976808303,-4.872812020923435,99.78871096168754
648.34,-18.482628931790984,-1.0066722233416445,-4.838807851866417,99.77748526079175
648.41,-18.64232518238936,-0.9996466254068826,-4.80504089860248,99.61930658815328
648.48,-18.771726275007495,-0.9926700592797061,-4.771509508538174,99.43043910215172
648.5500000000001,-18.876579088001385,-0.9857421827681401,-4.738212040530022,99.21850854002312
648.62,-18.961540489469332,-0.9788626560682944,-4.70514686480686,98.97939195403691
648.69,-19.03038399145657,-0.9720311417476983,-4.6723123628926775,98.7077909815276
648.76,-19.086167276291118,-0.9652473047287536,-4.639706927529923,98.39700140316388
648.83,-19.131367973164835,-0.9585108122723022,-4.607328962603313,98.03844138261543
648.9,-19.167993689802156,-0.9518213339613082,-4.575176883064097,97.62098375503494
648.97,-19.19767117565513,-0.9451785416846548,-4.5432491148548175,97.13000008272846
649.04,-19.221718572385146,-0.9385821096210526,-4.511544094834538,96.54597098906096
649.11,-19.241203958784332,-0.9320317142230621,-4.480060270704544,95.8424343251473
649.1800000000001,-19.256992789633003,-0.9255270342012258,-4.448796100934515,94.98290886602608
649.25,-19.26978633516729,-0.9190677505083121,-4.417750054689164,93.91621542439394
649.32,-19.280152828315224,-0.9126535463236686,-4.386920611755346,92.56927413892447
649.39,-19.288552703056606,-0.9062841070376852,-4.356306262469626,90.83593198600859
649.46,-19.295359044853026,-0.8999591202363642,-4.325905507646309,88.55964631012235
649.53,-19.30087416145264,-0.8936782756859992,-4.29571685850593,85.50709091073155
649.6,-19.30534301006561,-0.8874412653179612,-4.265738836604213,81.32985371295226
649.67,-19.30896407728346,-0.8812477832135894,-4.235969973761458,75.51545993856621
649.74,-19.311898194979122,-0.8750975255891885,-4.2064088119924055,68.54666482963964
649.8100000000001,-19.314275683750648,-0.8689901907811304,-4.1770539034365415,62.070983982648045
649.88,-19.31620214118855,-0.8629254792310594,-4.1479038102888515,56.079210777872774
649.95,-19.317763132056065,-0.8569030934712015,-4.118957104731018,50.535142331468016
650.02,-19.319027988699393,-0.8509227381097751,-4.090212368863068,45.4052886337668
650.09,-19.32005289048547,-0.8449841198165043,-4.061668194635456,40.658668798932176
650.16,-19.320883359042227,-0.8390869473082327,-4.0333231837815875,36.26662266528244
650.23,-19.32155628012904,-0.8332309313346383,-4.005175947750783,32.20263658475924
650.3000000000001,-19.321930263933673,-0.8274157846640473,-3.977225107641675,28.442182328416973
650.37,-19.319217492398764,-0.821641222069347,-3.9494692941360325,24.962568116438206
650.44,-19.31307931103857,-0.8159069603139973,-3.9219071474330263,21.742800856548378
650.51,-19.30419354838892,-0.8102127181381394,-3.8945373171839113,18.76345874429962
650.58,-19.29307032881824,-0.8045582162448023,-3.867358462427143,16.0065734429638
650.65,-19.280095714530173,-0.798943177286204,-3.840369251523912,13.455521120130802
650.72,-19.265563385413948,-0.7933673258501491,-3.8135683620941054,11.094921672929233
650.79,-19.249697790998933,-0.7878303884465222,-3.7869544809526823,8.910545524422368
650.86,-19.23267118133051,-0.7823320934938741,-3.760526304046469,6.889227420505194
650.9300000000001,-19.214616215177976,-0.7768721713061016,-3.734282536391366,5.018786699835761
651.0,-19.195635352139874,-0.7714503540792219,-3.7082218920099725,3.289271684266454
651.07,-19.175807891400083,-0.7660663758782371,-3.6823430938696187,1.7102014377010373
651.14,-19.155195277964374,-0.7607199726240919,-3.6566448738208033,0.275040849120149
651.21,-19.133845125879926,-0.7554108820807217,-3.631125972536042,-1.029428050378845
651.28,-19.111794285848845,-0.7501388438421913,-3.6057851394491145,-2.2152739450742414
651.35,-19.08907119711043,-0.7449035993199227,-3.5806211326947164,-3.2934840232954987
651.42,-19.06569770033312,-0.7397048917300127,-3.55563271904851,-4.274036843911672
651.49,-19.041690442459927,-0.734542466080639,-3.5308186738675698,-5.165977066881524
651.5600000000001,-19.017061971042807,-0.7294160691595538,-3.5061777810312256,-5.9774897136065865
651.63,-18.99182159109701,-0.7243254495216644,-3.4817088328822945,-6.715972313108151
651.7,-18.965976039436796,-0.7192703574767016,-3.4574106301687078,-7.388103824348607
651.77,-18.939530018060072,-0.7142505450769727,-3.433281981985522,-7.999909632658089
651.84,-18.912486618171172,-0.709265766105201,-3.4093217057173195,-8.556822224379149
651.91,-18.88484765896041,-0.7043157760624499,-3.3855286269809857,-9.063737369656565
651.98,-18.856613959639127,-0.6994003321561306,-3.3619015795688796,-9.525065806249753
652.0500000000001,-18.827785558981418,-0.6945191932880947,-3.338439405392371,-9.944780531561012
652.12,-18.798361893398674,-0.6896721200428089,-3.3151409544257633,-10.326459887200928
652.19,-18.76834194211357,-0.6848588746756122,-3.292005084650589,-10.673326669459955
652.26,-18.737724346116245,-0.6800792211010561,-3.2690306620002754,-10.98828352719703
652.33,-18.706507506136358,-0.6753329248813242,-3.246216560305185,-11.273944921489203
652.4,-18.674689663745543,-0.6706197532147358,-3.223561661238023,-11.532665923237374
652.47,-18.642268968836884,-0.6659394749243255,-3.201064854259609,-11.766568119103626
652.54,-18.609243536052432,-0.6612918604465061,-3.1787250365650124,-11.977562885175406
652.61,-18.575611492201947,-0.6566766818198093,-3.1565411130300562,-12.16737227349029
652.6800000000001,-18.5413710163018,-0.6520937126737035,-3.1345119961581727,-12.33754774040281
652.75,-18.506520373537327,-0.6475427282174929,-3.112636606027622,-12.489486928743444
652.82,-18.471057944194392,-0.6430235052292906,-3.0909138702390613,-12.624448698531895
652.89,-18.434982248401965,-0.6385358220450716,-3.0693427238634743,-12.74356658416396
652.96,-18.398291967365534,-0.6340794585477997,-3.0479221093904463,-12.847860839830815
653.03,-18.360985961641735,-0.6296541961566315,-3.026650976676789,-12.938249219664264
653.1,-18.323063286901267,-0.6252598178161967,-3.0055282828955163,-13.01555662485443
653.17,-18.284523207544353,-0.6208961079859506,-2.98455299248516,-13.080523736814765
653.24,-18.24536520846614,-0.6165628526296035,-2.9637240770994313,-13.133814743383201
653.3100000000001,-18.20558900521597,-0.6122598392046226,-2.9430405155572235,-13.176024254026576
653.38,-18.165194552750858,-0.6079868566518065,-2.922501293792951,-13.207683490014558
653.45,-18.124182052948505,-0.6037436953849349,-2.902105404807226,-13.229265826492655
653.52,-18.082551961016662,-0.5995301472804873,-2.8818518486178717,-13.241191755247028
653.59,-18.040304990912578,-0.5953460056674356,-2.8617396322112625,-13.24383332964889
653.66,-17.997442119867394,-0.591191065317108,-2.8417677694940022,-13.237518146724886
653.73,-17.95396459209509,-0.5870651224331224,-2.821935281244925,-13.222532915455005
653.8000000000001,-17.90987392175316,-0.5829679746413907,-2.8022411950674213,-13.199126655187415
653.87,-17.865171895211954,-0.5788994209801926,-2.7826845453420965,-13.167513563419792
653.94,-17.819860572681428,-0.5748592618903199,-2.7632643731797413,-13.127875588073186
654.01,-17.773942289237272,-0.570847299205287,-2.7439797263746306,-13.080364735725492
654.08,-17.727419655282972,-0.5668633361416128,-2.7248296593581336,-13.025105144030094
654.15,-17.6802955564798,-0.5629071772891677,-2.7058132331526474,-12.962194943678092
654.22,-17.632573153173237,-0.5589786286015903,-2.6869295153258395,-12.891707932731093
654.29,-17.58425587934148,-0.5550774973867683,-2.668177579945204,-12.813695083920814
654.36,-17.535347441089026,-0.5512035922973886,-2.6495565075329277,-12.728185903550353
654.4300000000001,-17.485851814706923,-0.5473567233215518,-2.6310653850210675,-12.639497917127475
654.5,-17.435773244319346,-0.5435367017734526,-2.6127033057070266,-12.551425981085822
654.57,-17.3851162391353,-0.5397433402841244,-2.5944693692093463,-12.46396582452476
654.64,-17.333885570323055,-0.5359764527922499,-2.576362681423789,-12.377113207949204
654.71,-17.282086267524416,-0.5322358545350353,-2.55838235447973,-12.290863922901433
654.78,-17.229723615025197,-0.5285213620391472,-2.540527506696841,-12.205213791604054
654.85,-17.176803147597937,-0.5248327931117146,-2.522797262542077,-12.120158666613595
654.92,-17.12333064603255,-0.5211699668313918,-2.505190752586952,-12.035694430484298
654.99,-17.06931213237031,-0.517532703539485,-2.487707113465114,-11.951816995441625
655.0600000000001,-17.01475386485649,-0.5139208248311405,-2.470345487830202,-11.868522303065014
655.13,-16.95966233262669,-0.5103341535465936,-2.4531050243140013,-11.78580632397953
655.2,-16.904044250141943,-0.5067725137624796,-2.4359848774848816,-11.703665057555979
655.27,-16.847906551387513,-0.5032357307832049,-2.4189842078065156,-11.622094531619087
655.34,-16.79125638385021,-0.4997236311323796,-2.4021021815968937,-11.541090802163431
655.41,-16.734101102289067,-0.49623604254430664,-2.385337970987608,-11.460649953076754
655.48,-16.676448262314082,-0.49277279395553397,-2.3686907538834223,-11.380768095870309
655.5500000000001,-16.618305613787694,-0.48933371549646404,-2.3521597139221178,-11.30144136941598
655.62,-16.559681094063585,-0.4859186384830214,-2.335744040434617,-11.22266593968982
655.69,-16.500582821077234,-0.48252739540837947,-2.319442928405379,-11.144437999521765
655.76,-16.44101908630261,-0.4791598199347445,-2.303255578433071,-11.066753768351216
655.83,-16.38099834758925,-0.4758157468851967,-2.287181196691507,-10.989609491988277
655.9,-16.320529221893757,-0.4724950122355888,-2.2712189948908583,-10.913001442380352
655.97,-16.25962047791963,-0.46919745310650096,-2.2553681902391287,-10.83692591738389
656.04,-16.198281028679173,-0.46592290775525147,-2.239628005403896,-10.761379240541089
656.11,-16.136519923990896,-0.46267121556796387,-2.2239976684743197,-10.686357760861247
656.1800000000001,-16.074346342925708,-0.4594422170516889,-2.208476412923409,-10.611857852606677
656.25,-16.011769586214875,-0.45623575382658144,-2.1930634775705444,-10.537875915082903
656.32,-15.948799068632505,-0.4530516686181324,-2.177758106544271,-10.46440837243299
656.39,-15.885444311364887,-0.44988980524945477,-2.162559549245338,-10.391451673435833
656.46,-15.821714934378857,-0.44675000863362274,-2.1474670603099963,-10.319002291308216
656.53,-15.757620648800945,-0.4436321247660656,-2.132479899573551,-10.247056723510513
656.6,-15.6931712493187,-0.44053600071701376,-2.1175973320341654,-10.175611491555848
656.67,-15.62837660661525,-0.43746148462399753,-2.1028186278169096,-10.104663140822588
656.74,-15.56324665984778,-0.4344084256843988,-2.088143062138068,-10.03420824037002
656.8100000000001,-15.497791409180198,-0.43137667414805414,-2.0735699152696823,-9.964243382757104
656.88,-15.432020908379892,-0.4283660813099098,-2.059098472504345,-9.894765183864132
656.95,-15.365945257488004,-0.42537649950272793,-2.0447280241202397,-9.825770282717228
657.02,-15.299574595572308,-0.4224077820898439,-2.0304578653464156,-9.757255341315533
657.09,-15.232919093571299,-0.41945978345797347,-2.016287296328306,-9.689217044461001
657.16,-15.165988947237688,-0.4165323590100709,-2.002215622093486,-9.621652099590655
657.23,-15.098794370189037,-0.4136253651582367,-1.988242152517668,-9.554557236611277
657.3000000000001,-15.031345587072872,-0.41073865931667497,-1.9743662022909254,-9.487929207736364
657.37,-14.963652826853144,-0.40787209989469914,-1.9605870908841616,-9.421764787325325
657.44,-14.895726316224458,-0.40502554628978793,-1.946904142515801,-9.356060771724787
657.51,-14.827576273160092,-0.40219885888068824,-1.9333166861187148,-9.290813979111954
657.58,-14.759212900599337,-0.3993918990205672,-1.9198240553073784,-9.226021249339954
657.65,-14.690646380279295,-0.39660452903021176,-1.90642558834525,-9.161679443785063
657.72,-14.621886866715826,-0.39383661219127564,-1.8931206281123814,-9.09778544519578
657.79,-14.552944481337935,-0.39108801273957344,-1.8799085220732485,-9.034336157543661
657.86,-14.483829306779432,-0.3883585958584213,-1.866788622244808,-8.971328505875858
657.9300000000001,-14.414551381331304,-0.38564822767202467,-1.8537602851647739,-8.90875943616931
658.0,-14.345120693557877,-0.38295677523891175,-1.840822871860114,-8.846625915186515
658.07,-14.275547177079378,-0.3802841065454128,-1.8279757478157663,-8.784924930332842
658.14,-14.20584070552318,-0.37763009049918483,-1.8152182829435697,-8.723653489515343
658.21,-14.136011087645631,-0.37499459692278214,-1.8025498515514118,-8.662808621002966
658.28,-14.066068062625977,-0.37237749654727076,-1.7899698323125914,-8.60238737328821
658.35,-13.996021295533568,-0.36977866100588824,-1.7774776082353922,-8.542386814950083
658.42,-13.925880372969168,-0.36719796282774725,-1.7650725666328684,-8.482804034518402
658.49,-13.8556547988809,-0.36463527543158336,-1.752754099092838,-8.423636140339346
658.5600000000001,-13.785353990555008,-0.3620904731195464,-1.7405216014480898,-8.364880260442227
658.63,-13.714987274781297,-0.3595634310710348,-1.728374473746788,-8.306533542407488
658.7,-13.644563884192905,-0.35705402533657377,-1.7163121202230927,-8.248593153235838
658.77,-13.574092953779674,-0.3545621328317354,-1.7043339492679772,-8.191056279218529
658.84,-13.5035835175742,-0.35208763133110116,-1.6924393734002494,-8.133920125808732
658.91,-13.43304450550935,-0.3496303994622677,-1.6806278092377767,-8.07718191749398
658.98,-13.362484740445849,-0.34719031669989303,-1.6688986774689079,-8.020838897669657
659.0500000000001,-13.291912935368194,-0.344767263359785,-1.6572514028240957,-7.964888328513507
659.12,-13.221337690747132,-0.3423611205930309,-1.645685414047715,-7.9093274908611395
659.19,-13.150767492066535,-0.33997177038016807,-1.6342001438700784,-7.8541536840825
659.26,-13.08021070751245,-0.3375990955253952,-1.6227950289796444,-7.799364225959287
659.33,-13.009675585821913,-0.335242979650824,-1.61146950999542,-7.744956452563302
659.4,-12.939170254288888,-0.33290330719077094,-1.6002230314395545,-7.690927718135707
659.47,-12.868702716924599,-0.3305799633860888,-1.5890550417101241,-7.637275394967165
659.54,-12.798280852769418,-0.3282728342785378,-1.5779649930541064,-7.5839968732788465
659.61,-12.727912414353238,-0.32598180670519644,-1.56695234154054,-7.5310895611043085
659.6800000000001,-12.65760502630126,-0.3237067682929103,-1.5560165470338752,-7.478550884172184
659.75,-12.587366184081933,-0.32144760745278084,-1.545157073167505,-7.426378285789716
659.82,-12.517203252893788,-0.31920421337469185,-1.534373387317485,-7.374569226727085
659.89,-12.447123466687703,-0.3169764760218744,-1.5236649605764316,-7.323121185102528
659.96,-12.377133927321186,-0.3147642861255093,-1.513031267727605,-7.272031656268245
660.03,-12.307241603841138,-0.312567535179368,-1.5024717872191706,-7.221298152697071
660.1,-12.237453331891487,-0.31038611543449024,-1.4919860011386414,-7.170918203869892
660.17,-12.167775813242125,-0.30821991989389924,-1.4815733951874956,-7.1208893561638265
660.24,-12.098215615435437,-0.30606884230735326,-1.4712334586559725,-7.0712091727411135
660.3100000000001,-12.028779171546807,-0.30393277716613426,-1.4609656843980436,-7.021875233438741
660.38,-11.95947278005533,-0.301811619697873,-1.4507695688065576,-6.972885134658785
660.45,-11.8903026048211,-0.29970526586140994,-1.4406446117885583,-6.924236489259443
660.52,-11.821274675165286,-0.2976136123416919,-1.4305903167407739,-6.875926926446772
660.59,-11.752394886049391,-0.29553655654470484,-1.420606190525278,-6.827954091667108
660.66,-11.683668998349885,-0.2934739965924418,-1.4106917434453197,-6.780315646500158
660.73,-11.615102639224649,-0.2914258313179052,-1.4008464892213204,-6.733009268552778
660.8000000000001,-11.54670130256748,-0.2893919602601455,-1.3910699449670396,-6.686032651353394
660.87,-11.478470349547125,-0.28737228365933315,-1.3813616311659058,-6.639383504247098
660.94,-11.410415009227181,-0.28536670245186574,-1.3717210716475128,-6.593059552291375
661.01,-11.342540379263312,-0.283375118265509,-1.3621477935642772,-6.547058536152491
661.08,-11.274851426674362,-0.28139743341457146,-1.3526413273682623,-6.5013782120025025
661.15,-11.207352988683779,-0.27943355089511346,-1.3432012067881611,-6.4560163514169036
661.22,-11.140049773628022,-0.2774833743801886,-1.3338269688064393,-6.410970741272904
661.29,-11.072946361928556,-0.2755468082151199,-1.3245181536366377,-6.366239183648316
661.36,-11.006047207124157,-0.27362375741280703,-1.315274304700834,-6.32181949572106
661.4300000000001,-10.93935663696027,-0.2717141276490679,-1.3060949686072598,-6.277709509669287
661.5,-10.872878854532228,-0.26981782525801173,-1.2969796951280759,-6.2339070725721
661.57,-10.806617939479272,-0.2679347572274456,-1.2879280371772974,-6.190410046310867
661.64,-10.740577849226256,-0.2660648311943111,-1.27893955078888,-6.1472163074711546
661.71,-10.674762420270111,-0.264207955440155,-1.270013795094952,-6.104323747245229
661.78,-10.609175369508133,-0.26236403888663,-1.2611503323042008,-6.061730271335158
661.85,-10.543820295605276,-0.26053299109102757,-1.2523487276804126,-6.0194337998564915
661.92,-10.478700680397683,-0.25871472224184183,-1.2436085495211562,-5.977432267242532
661.99,-10.41381989032974,-0.25690914315436464,-1.23492936913662,-5.9357236221491645
662.0600000000001,-10.349181177922098,-0.2551161652663105,-1.226310760828593,-5.89430582736027
662.13,-10.284787683268034,-0.25333570063347305,-1.2177523018695953,-5.853176859693714
662.2,-10.220642435555785,-0.2515676619254118,-1.2092535724821514,-5.812334709907887
662.27,-10.156748354614393,-0.24981196242116802,-1.2008141558182093,-5.77177738260882
662.34,-10.09310825248077,-0.24806851600501145,-1.1924336379387033,-5.731502896157854
662.41,-10.029724834985748,-0.24633723716221645,-1.184111607793258,-5.691509282579862
662.48,-9.957471603116952,-0.2446180409748674,-1.1758476572000354,-5.651794587472036
662.5500000000001,-9.759391095390265,-0.24291084311769373,-1.1676413808257204,-5.612356869913214
662.62,-9.150468907066617,-0.2412155598539337,-1.1594923761656473,-5.573194202373756
662.69,-7.31824846592067,-0.2395321080312273,-1.1514002435240642,-5.534304670625972
662.76,-2.074868301620814,-0.2378604050775375,-1.1433645859945358,-5.495686373655086
662.83,8.035365199252242,-0.2362003689971004,-1.1353850094404814,-5.457337423570737
662.9,51.45647474097555,-0.23455191836640318,-1.1274611224758493,-5.419255945519022
662.97,99.42508656302587,-1.4981117052148798,-1.1195925364459263,-5.381440077595073
663.04,99.78405832938415,-3.8560524615151666,-1.1117788654082807,-5.343887970756159
663.11,99.7857354603323,-6.369292482110662,-1.1040197261138376,-5.306597788735328
663.1800000000001,99.78503134351071,-8.65796660870902,-1.0963147379880862,-5.269567707955558
663.25,99.78430222205509,-10.614389070281723,-1.0886635231124195,-5.232795917444455
663.32,99.78462664956105,-12.240219978272188,-1.0810657062056022,-5.196280618749449
663.39,99.78513151886612,-13.573658018728477,-1.0735209146053681,-5.160020025853525
663.46,99.78562165119682,-14.660467771384784,-1.0660287782501483,-5.124012365091462
663.53,99.78609606184163,-15.543606554447617,-1.0585889296609232,-5.088255875066594
663.6,99.78655524411955,-16.260200412512667,-1.051201003923203,-5.052748806568074
663.67,99.78699968665845,-16.841246114675776,-1.0438646386691328,-5.01748942248865
663.74,99.78742986249776,-17.312220824583463,-1.0365794740597252,-4.982475997742954
663.8100000000001,99.78784622950302,-17.69391126872721,-1.0293451527672126,-4.947706819186289
663.88,99.78824923085163,-18.003217494197443,-1.0221613199575263,-4.913180185533915
663.95,99.78863929550353,-18.253856115633855,-1.0150276232728948,-4.878894407280851
664.02,99.78901683865705,-18.456950680454575,-1.0079437128145656,-4.844847806622157
664.09,99.65128007221863,-18.621518175896394,-1.0009092411256468,-4.811038717373722
664.16,99.46634936357293,-18.754866482427595,-0.9939238631740681,-4.777465484893544
664.23,99.25887622721791,-18.862917724096683,-0.9869872363356605,-4.744126466003498
664.3000000000001,99.02505502012355,-18.95047079895458,-0.980099020377355,-4.711020028911585
664.37,98.75980475175422,-19.021414317027336,-0.9732588774404969,-4.6781445531346915
664.44,98.45670685165605,-19.078899228673443,-0.9664664720242777,-4.645498429421815
664.51,98.10756336043572,-19.125478739509962,-0.9597214709692823,-4.613080059677766
664.58,97.70177036878883,-19.163221697084673,-0.9530235434411506,-4.580887856887369
664.65,97.22542338281421,-19.19380447332353,-0.9463723609143533,-4.548920245040126
664.72,96.66002043196784,-19.218585418701885,-0.9397675971560807,-4.517175659055362
664.79,95.98055261571679,-19.238665192924486,-0.9332089282102447,-4.48565254470784
664.86,95.15264909472245,-19.25493565082233,-0.9266960323815904,-4.45434935855385
664.9300000000001,94.12824554381862,-19.268119454367117,-0.9202285902199205,-4.42326456785777
665.0,92.8389290617569,-19.278802170021965,-0.9138062845044296,-4.3923966505190775
665.07,91.1856244526501,-19.287458276975066,-0.9074288002281456,-4.36174409499985
665.14,89.02259222177483,-19.294472241393603,-0.9010958245824827,-4.331305400252702
665.21,86.13292155537772,-19.300155592708226,-0.8948070469419002,-4.301079075649203
665.28,82.19251340910158,-19.304760760374524,-0.8885621588486682,-4.271063640908739
665.35,76.72247331249827,-19.30849228567639,-0.8823608539977407,-4.241257626027836
665.42,69.77553582334356,-19.311515906548767,-0.8762028282217333,-4.211659571209933
665.49,63.20801728567653,-19.313965918926975,-0.8700877794760068,-4.182268026795608
665.5600000000001,57.13127792914242,-19.31595114158102,-0.8640154078238528,-4.153081553193256
665.63,51.508599862675275,-19.317559749366474,-0.8579854154217844,-4.124098720810199
665.7,46.30601675798958,-19.318863189563526,-0.85199750650493,-4.095318109984262
665.77,41.4921071834722,-19.319919355250796,-0.8460513873725267,-4.066738310915777
665.84,37.03780350947071,-19.320775156661163,-0.8401467663735165,-4.038357923600021
665.91,32.91621520663711,-19.321468604727887,-0.8342833538922434,-4.0101755577601095
665.98,29.102465448685543,-19.322015450310477,-0.8284608623342489,-3.98218983278031
666.0500000000001,25.573540013739866,-19.32003161398955,-0.8226790061121669,-3.9543993776397963
666.12,22.30814755491401,-19.314473319262305,-0.8169375016317186,-3.9268028308468295
666.19,19.28659038137744,-19.30605565886792,-0.8112360672778028,-3.89939884037337
666.26,16.490644956363376,-19.295316224272252,-0.8055744234006847,-3.8721860635901133
666.33,13.9034513787961,-19.282661452104122,-0.7999522923022804,-3.8451631672019526
666.4,11.509411170830527,-19.268400233614674,-0.7943693982225378,-3.818328827183863
666.47,9.294092744967807,-19.25276844619969,-0.7888254673259116,-3.7916817287172004
666.54,7.244143971861741,-19.235946977235898,-0.7833202276879335,-3.765220566126428
666.61,5.347211313763941,-19.218075051660787,-0.7778534092818752,-3.7389440428162457
666.6800000000001,3.59205503469718,-19.199260148556565,-0.7724247439655055,-3.712850871209141
666.75,1.9853970579159392,-19.179585424655844,-0.7670339654679389,-3.686939772683347
666.82,0.5251712709610086,-19.159115304520324,-0.7616808093765766,-3.661209477511211
666.89,-0.8020550457423347,-19.137899714531752,-0.7563650131241376,-3.635658724797966
666.96,-2.0085539229507052,-19.115977307850976,-0.7510863159757823,-3.6102862624209093
667.03,-3.1055031421523585,-19.093377934411624,-0.7458444590163233,-3.585090846968984
667.1,-4.103058446724082,-19.070124542949536,-0.7406391851375276,-3.560071243682752
667.17,-5.010428128513306,-19.046234653471966,-0.7354702390255059,-3.5352262263947765
667.24,-5.835947511252059,-19.021721503156463,-0.7303373671481916,-3.51055457747039
667.3100000000001,-6.5871515742022355,-18.996594942720094,-0.7252403177429049,-3.4860550877488587
667.38,-7.270844519699605,-18.970862141183453,-0.7201788408040056,-3.4617265564849378
667.45,-7.893165516868568,-18.944528142797942,-0.7151526880706311,-3.437567791290816
667.52,-8.4596501766409,-18.917596309368463,-0.7101616130145205,-3.4135776080784432
667.59,-8.975287552188114,-18.890068673322666,-0.7052053708279228,-3.3897548310022456
667.66,-9.444572632077094,-18.861946220954472,-0.7002837184115903,-3.3660982924022225
667.73,-9.871554415665816,-18.83322912079637,-0.6953964143628555,-3.342606832747418
667.8000000000001,-10.259879743386918,-18.80391690868176,-0.6905432189637911,-3.3192793005797787
667.87,-10.612833108121762,-18.77400863847261,-0.6857238941694531,-3.296114552458378
667.94,-10.933372705343038,-18.743503005448936,-0.6809382035962045,-3.2731114529040215
668.01,-11.224162994958746,-18.712398447835266,-0.6761859125101227,-3.250268874344215
668.08,-11.487604051360968,-18.680693230765662,-0.6714667878154859,-3.2275856970585104
668.15,-11.72585797354774,-18.64838551607904,-0.6667805980433407,-3.20506080912421
668.22,-11.940872616986713,-18.615473420628987,-0.6621271133401488,-3.1826931063624393
668.29,-12.134402895107796,-18.581955065239853,-0.6575061054565149,-3.160481492284586
668.36,-12.308029882418372,-18.547828616007617,-0.6529173477359898,-3.138424878039089
668.4300000000001,-12.463177934302573,-18.513092319303627,-0.6483606151039547,-3.116522182358595
668.5,-12.601130021364188,-18.477744531570327,-0.6438356840565824,-3.0947723315074676
668.57,-12.723041459238987,-18.441783744785205,-0.6393423326498738,-3.073174259229647
668.64,-12.829952198499562,-18.405208608300132,-0.6348803404887734,-3.0517269066968695
668.71,-12.92279782383737,-18.36801794762832,-0.6304494887163585,-3.0304292224572253
668.78,-13.002419397269604,-18.33021078064353,-0.6260495600031061,-3.0092801623840746
668.85,-13.069572266750374,-18.291786331569682,-0.6216803385362321,-2.988278689625302
668.92,-13.124933949284022,-18.25274404306978,-0.6173416100091074,-2.967423774552916
668.99,-13.169111186426704,-18.21308358668698,-0.6130331616107465,-2.9467143947129926
669.0600000000001,-13.202646259880613,-18.17280487184566,-0.6087547820153688,-2.926149534775953
669.13,-13.226022645678555,-18.131908053583704,-0.6045062613720349,-2.9057281864871802
669.2,-13.23967007716184,-18.090393539157706,-0.6002873912943529,-2.8854493486179713
669.27,-13.243969079503902,-18.048261993638707,-0.596097964850258,-2.8653120269168246
669.34,-13.239255031857427,-18.005514344596552,-0.5919377765518631,-2.8453152340610504
669.41,-13.22582180723666,-17.962151785955143,-0.5878066223453796,-2.8254579896087195
669.48,-13.20392503492436,-17.918175781087726,-0.5837042996011099,-2.80573931995093
669.5500000000001,-13.173785025453707,-17.873588065211027,-0.5796306071035083,-2.786158258264407
669.62,-13.135589394002315,-17.8283906471283,-0.5755853450413114,-2.766713844464417
669.69,-13.08949541429612,-17.782585810364456,-0.5715683149977386,-2.747405125158006
669.76,-13.035632131807013,-17.736176113730703,-0.5675793199407599,-2.7282311535975614
669.83,-12.974102262096112,-17.689164391351444,-0.563618164213432,-2.7091909896346817
669.9,-12.904983897565112,-17.64155375218265,-0.5596846535243013,-2.690283699674364
669.97,-12.828332043595234,-17.593347579047652,-0.555778594937875,-2.6715083566295084
670.04,-12.744180003045415,-17.544549527213984,-0.5518997968651573,-2.6528640398757264
670.11,-12.65547093219108,-17.495163522532955,-0.548048069054253,-2.634349835206461
670.1800000000001,-12.56728807345211,-17.445193759162038,-0.5442232225810355,-2.6159648347884166
670.25,-12.479717762418034,-17.3946446968889,-0.5404250698398806,-2.5977081371172868
670.32,-12.392755753961412,-17.343521058075044,-0.536653424534465,-2.5795788469737904
670.39,-12.306397834058059,-17.29182782423606,-0.5329081016686287,-2.561576075380005
670.46,-12.220639819427992,-17.23957023227511,-0.5291889175373014,-2.5436989395560032
670.53,-12.135477557187132,-17.186753770385735,-0.5254956897174913,-2.5259465628767814
670.6,-12.050906924509245,-17.133384173639605,-0.5218282370593389,-2.5083180748294867
670.67,-11.966923828297702,-17.07946741927482,-0.518186379677231,-2.4908126109709356
670.74,-11.883524204866573,-17.025009721699966,-0.5145699389409779,-2.4734293128854246
670.8100000000001,-11.80070401963068,-16.970017527229103,-0.5109787374670518,-2.456167328142831
670.88,-11.718459266804178,-16.9144975085627,-0.5074125991098867,-2.439025810256997
670.95,-11.636785969107297,-16.858456559029506,-0.5038713489532385,-2.4220039186444082
671.02,-11.555680177480882,-16.801901786604102,-0.5003548133016058,-2.4051008185831435
671.09,-11.475137970808358,-16.744840507715143,-0.49686281967171025,-2.38831568117212
671.16,-11.395155455644838,-16.68728024085887,-0.49339519678403676,-2.371647683290608
671.23,-11.315728765953017,-16.629228700032623,-0.48995177455443223,-2.355096007558029
671.3000000000001,-11.236854062845556,-16.57069378800296,-0.4865323840857634,-2.3386598422940303
671.37,-11.158527534333684,-16.511683589422834,-0.48313685765963255,-2.322338381478833
671.44,-11.080745395081745,-16.452206363812238,-0.4797650287281514,-2.306130824713852
671.51,-11.003503886167408,-16.392270538416582,-0.47641673190577205,-2.290036377182588
671.58,-10.9267992748473,-16.33188470095687,-0.47309180296117503,-2.274054249611791
671.65,-10.850627854327843,-16.271057592285636,-0.4697900788092139,-2.2581836582328862
671.72,-10.774985943541056,-16.209798098962377,-0.46651139750291665,-2.242423824743672
671.79,-10.699869886925084,-16.148115245762003,-0.46325559822554163,-2.2267739762702763
671.86,-10.62527605420929,-16.086018188129596,-0.4600225212826906,-2.211233345329379
671.9300000000001,-10.551200840203686,-16.023516204594554,-0.45681200809447525,-2.1958011697906903
672.0,-10.477640664592526,-15.96061868915686,-0.4536239011877393,-2.180476692839695
672.07,-10.404591971731884,-15.897335143657964,-0.45045804418833496,-2.1652591629406466
672.14,-10.332051230451054,-15.833675170148398,-0.44731428181345256,-2.150147833799823
672.21,-10.260014933857574,-15.769648463264025,-0.44419245986400424,-2.135141964329028
672.28,-10.188479599145792,-15.705264802622336,-0.4410924252170609,-2.1202408186093553
672.35,-10.117441767408748,-15.640534045249966,-0.4380140258183415,-2.105443665855194
672.42,-10.046898003453297,-15.575466118052146,-0.434957110674755,-2.0907497803784842
672.49,-9.976844895618303,-15.510071010334459,-0.4319215298469946,-2.0761584415532237
672.5600000000001,-9.907279055595788,-15.444358766386841,-0.4289071344421831,-2.061668933780217
672.63,-9.83819711825492,-15.378339478139404,-0.42591377660657015,-2.047280546452069
672.7,-9.76959574146872,-15.312023277899158,-0.4229413095182798,-2.032992573918417
672.77,-9.701471605943391,-15.245420331176389,-0.4199895873801096,-2.0188043154514106
672.84,-9.633821415050154,-15.178540829608934,-0.41705846541237906,-2.004715075211424
672.91,-9.566641894659476,-15.111394983992172,-0.4141477998458286,-1.9907241622130054
672.98,-9.49992979297765,-15.043993017422181,-0.4112574479145675,-1.9768308902910696
673.0500000000001,-9.433681880385576,-14.97634515855896,-0.4083872678490719,-1.9630345780673146
673.12,-9.3678949492797,-14.908461635016273,-0.4055371188692307,-1.9493345489168767
673.19,-9.302565813915011,-14.840352666884165,-0.4027068611774409,-1.9357301309352164
673.26,-9.23769131025003,-14.772028460389818,-0.39989635595175027,-1.922220656905229
673.33,-9.173268295793697,-14.703499201701929,-0.39710546533904845,-1.9088054642645904
673.4,-9.10929364945413,-14.634775050883398,-0.39433405244830555,-1.8954838950733224
673.47,-9.045764271389135,-14.565866135996675,-0.39158198134385747,-1.8822552959815857
673.54,-8.982677082858455,-14.496782547365685,-0.3888491170387391,-1.8691190181976967
673.61,-8.920029026077655,-14.427534331997881,-0.38613532548806245,-1.8560744174563635
673.6800000000001,-8.857817064073622,-14.358131488169512,-0.38344047358244243,-1.8431208539871453
673.75,-8.796038180541608,-14.288583960176853,-0.38076442914146796,-1.8302576924831273
673.82,-8.734689379703763,-14.218901633255713,-0.37810706090721863,-1.8174843020698153
673.89,-8.67376768616912,-14.14909432867118,-0.3754682385378265,-1.8048000562742448
673.96,-8.613270144794974,-14.079171798979246,-0.372847832601083,-1.7922043329943045
674.03,-8.553193820549629,-14.009143723461465,-0.37024571456809074,-1.7796965144682724
674.1,-8.493535798376438,-13.939019703733639,-0.36766175680695873,-1.767275987244564
674.17,-8.434293183059161,-13.868809259529037,-0.3650958325765426,-1.7549421421516902
674.24,-8.375463099088496,-13.798521824656412,-0.36254781602022823,-1.7426943742684227
674.3100000000001,-8.31704269052988,-13.72816674313277,-0.36001758215975804,-1.7305320828941686
674.38,-8.259029120892418,-13.657753265490538,-0.35750500688910125,-1.718454671519548
674.45,-8.20141957299895,-13.587290545258503,-0.35500996696836673,-1.7064615477971774
674.52,-8.144211248857237,-13.516787635615602,-0.35253234001775796,-1.6945521235126575
674.59,-8.087401369532222,-13.446253486216444,-0.3500720045115707,-1.682725814555758
674.66,-8.030987175019327,-13.375696940187167,-0.347628839772232,-1.670982040891808
674.73,-7.974965924118789,-13.305126731289985,-0.3452027259643813,-1.65932022653328
674.8000000000001,-7.919334894310981,-13.234551481254618,-0.34279354408899215,-1.647739799511576
674.87,-7.864091381632718,-13.163979697274558,-0.3404011759775363,-1.6362401918490053
674.94,-7.8092327005545075,-13.093419769665935,-0.33802550428618694,-1.6248208395309605
675.01,-7.754756183858733,-13.022879969686615,-0.3356664124900633,-1.6134811824782853
675.08,-7.700659182518751,-12.952368447512898,-0.33332378487751513,-1.602220664519833
675.15,-7.646939065578875,-12.881893230371201,-0.3309975065444474,-1.591038733365219
675.22,-7.5935932200352365,-12.811462220821763,-0.32868746338868404,-1.5799348405777596
675.29,-7.540619050717499,-12.741083195191457,-0.3263935421043718,-1.5689084415476011
675.36,-7.488013980171414,-12.6707638021526,-0.3241156301764221,-1.5579589954650346
675.4300000000001,-7.4357754485421985,-12.600511561444515,-0.3218536158749927,-1.5470859652939954
675.5,-7.383900913458727,-12.530333862734627,-0.3196073882500075,-1.5362888177457499
675.57,-7.332387849918511,-12.460237964615633,-0.31737683712571413,-1.5255670232527618
675.64,-7.281233750173467,-12.390230993735317,-0.31516185309528016,-1.5149200559427418
675.71,-7.230436123616449,-12.320319944055546,-0.3129623275154271,-1.5043473936128784
675.78,-7.179992496668539,-12.25051167623679,-0.3107781525011009,-1.4938485177042475
675.85,-7.129900412667089,-12.180812917144626,-0.3086092209201811,-1.483422913276398
675.92,-7.080157431754485,-12.111230259474532,-0.3064554263882252,-1.4730700689821175
675.99,-7.030761130767647,-12.041770161491323,-0.3043166632632514,-1.462789477042372
676.0600000000001,-6.9817091031282414,-11.972438946879524,-0.30219282664055624,-1.452580633221419
676.13,-6.93299895873359,-11.903242804700975,-0.3000838123475698,-1.4424430368020955
676.2,-6.884628323848287,-11.834187789455957,-0.2979895169387457,-1.4323761905612773
676.27,-6.836594840996493,-11.765279821244139,-0.2959098376904872,-1.422379600745509
676.34,-6.788896168854917,-11.696524686021663,-0.2938446725961089,-1.4124527770468027
676.41,-6.741529982146461,-11.62792803595065,-0.29179392036083335,-1.4025952325786073
676.48,-6.694493971534537,-11.559495389837519,-0.28975748039682253,-1.3928064838519438
676.5500000000001,-6.64778584351804,-11.491232133656446,-0.287735252818244,-1.383086050751706
676.62,-6.601403320326965,-11.4231435211544,-0.285727138436372,-1.3734334565131274
676.69,-6.555344139818673,-11.355234674534168,-0.2837330387547218,-1.3638482276984119
676.76,-6.509606055374796,-11.287510585211882,-0.28175285596421906,-1.3543298941735258
676.83,-6.464186835798773,-11.219976114645533,-0.27978649293840196,-1.3448779890851537
676.9,-6.419084265214008,-11.152635995231117,-0.27783385322865745,-1.3354920488378135
676.97,-6.3742961429626535,-11.085494831262954,-0.27589484105949036,-1.3261716130711294
677.04,-6.32982028350501,-11.018557099954968,-0.27396936132382593,-1.3169162246372657
677.11,-6.285654516319535,-10.951827152519591,-0.27205731957834484,-1.3077254295785172
677.1800000000001,-6.241796685803456,-10.885309215301145,-0.2701586220388506,-1.298598777105055
677.25,-6.198244651173986,-10.819007390960584,-0.26827317557566976,-1.289535819572826
677.32,-6.154996286370138,-10.752925659708497,-0.2664008877090838,-1.2805361124616097
677.39,-6.112049479955134,-10.687067880583413,-0.26454166660479345,-1.2715992143532253
677.46,-6.069402135019394,-10.621437792772486,-0.26269542106941374,-1.2627246869098903
677.53,-6.027052169084116,-10.556039016971681,-0.26086206054600136,-1.253912094852732
677.6,-5.984997514005439,-10.49087505678274,-0.25904149510961305,-1.245161005940448
677.67,-5.9432361158791815,-10.425949300144163,-0.2572336354628947,-1.2364709909481133
677.74,-5.901765934946142,-10.36126502079361,-0.2554383929317011,-1.2278416236461376
677.8100000000001,-5.860584945497993,-10.296825379759166,-0.25365567946074713,-1.2192724807793687
677.88,-5.819691135783719,-10.232633426876989,-0.25188540760928824,-1.21076314204634
677.95,-5.779082507916627,-10.168692102332914,-0.2501274905468318,-1.202313190078665
678.02,-5.738757077781923,-10.105004238225751,-0.2483818420488781,-1.1939222104205733
678.09,-5.698712874944832,-10.041572560149923,-0.24664837649269103,-1.1855897915085898
678.16,-5.658947942559289,-9.975409451507597,-0.2449270088530984,-1.1773155246513558
678.23,-5.619460337277164,-9.815044435358047,-0.24321765469832154,-1.1690990040095917
678.3000000000001,-5.580248129158044,-9.320664352923876,-0.24152023018583405,-1.1609398265761963
678.37,-5.541309401579566,-7.825079704976504,-0.23983465205824916,-1.152837592156489
678.44,-5.502642251148271,-3.4876418417195096,-0.23816083763923634,-1.144791903348586
678.51,-5.46424478761103,6.192402446166718,-0.23649870482946586,-1.1368023655239152
678.58,-5.426115133766973,30.565856296778307,-0.23484817210258196,-1.1288685868078663
678.65,-5.388251425379984,98.87581170209948,-1.2182390693091925,-1.120990178060576
678.72,-5.350651811091697,99.78058783241464,-3.494266521841719,-1.1131667528578477
678.79,-5.313314452335051,99.78584271533391,-6.017977101632463,-1.1053979274722028
678.86,-5.27623752324835,99.78516473003224,-8.349483627255324,-1.0976833208540655
678.9300000000001,-5.239419210589852,99.78443736651802,-10.354898409830046,-1.0900225546130773
679.0,-5.202857713652892,99.78453236899024,-12.026180524476539,-1.0824152529995443
679.07,-5.166551244181507,99.78503797624163,-13.398731864608568,-1.0748610428860104
679.14,-5.130498026286588,99.78553109361447,-14.51813712893148,-1.0673595537489606
679.21,-5.0946962963625495,99.78600841098431,-15.42804381509841,-1.0599104176506549
679.28,-5.059144303004494,99.78647040683897,-16.16646815252883,-1.0525132692210826
679.35,-5.023840306925912,99.78691757266077,-16.76525864690984,-1.0451677456400474
679.42,-4.988782580876866,99.78735038438458,-17.250633983208303,-1.0378734866193755
679.49,-4.953969409562695,99.7877693026796,-17.64400199363236,-1.030630134385248
679.5600000000001,-4.919399089563212,99.78817477343704,-17.962774012237947,-1.0234373336606566
679.63,-4.885069929252411,99.78856722824365,-18.221084124283188,-1.016294731647982
679.7,-4.850980248718663,99.78894708484037,-18.430395417561712,-1.0092019780116923
679.77,-4.817128379685412,99.6831218351614,-18.600000514035838,-1.0021587248611645
679.84,-4.783512665432371,99.5022998829289,-18.73743084354435,-0.9951646267336232
679.91,-4.750131460717202,99.29924744726725,-18.84878975349252,-0.9882193405772001
679.98,-4.7169831316976785,99.07066697161852,-18.93902301971178,-0.9813225257341108
680.0500000000001,-4.684066055854352,98.81169106137706,-19.012138280071635,-0.9744738439239494
680.12,-4.651378621913696,98.51617815643571,-19.07138293800008,-0.967672959227099
680.19,-4.61891922977172,98.17630158829606,-19.119388356642457,-0.9609195380682585
680.26,-4.586686290418084,97.78196220940139,-19.158286714938505,-0.9542132492000839
680.33,-4.554678225860676,97.3199519337304,-19.189805702119997,-0.9475537636869437
680.4,-4.522893469050681,96.77274464011475,-19.215345250805864,-0.9409407548887883
680.47,-4.491330463808097,96.11672112011753,-19.236039714419906,-0.9343738984451302
680.54,-4.459987664747752,95.31952251163385,-19.25280824954503,-0.9278528722591384
680.61,-4.428863537205766,94.33604542952311,-19.266395640530774,-0.9213773564818412
680.6800000000001,-4.3979565571664985,93.10230178829438,-19.277405379408915,-0.9149470334964411
680.75,-4.367265211189951,91.52591420687901,-19.286326470295865,-0.9085615879027381
680.82,-4.336787996339628,89.47136060857024,-19.29355514877717,-0.9022207065016618
680.89,-4.306523420110872,86.73728661124903,-19.29941248093646,-0.8959240782799118
680.96,-4.27647000035964,83.02279667064983,-19.304158623692505,-0.889671394394705
681.03,-4.246626265231746,77.88162959322278,-19.30800437982219,-0.8834623481586287
681.1,-4.2169907530925546,71.04814239397791,-19.311120560891137,-0.8772966350246002
681.17,-4.187562012457127,64.3855177952947,-19.313645573951288,-0.8711739525709313
681.24,-4.15833860192081,58.220788454547716,-19.315691568972948,-0.8650940004864963
681.3100000000001,-4.129319090090283,52.51670314677445,-19.317349420052842,-0.859056480556004
681.38,-4.100502055515042,47.238802275050546,-19.318692761641643,-0.8530610966453722
681.45,-4.071886086619317,42.35520818487965,-19.31978125906222,-0.8471075546872046
681.52,-4.043469781634452,37.83643127855477,-19.320663258580797,-0.8411955626663682
681.59,-4.015251748531705,33.6551907337417,-19.321377934735338,-0.8353248306056723
681.66,-3.9872306049554855,29.786248721571738,-19.321957013754705,-0.829495070551647
681.73,-3.9594049781570337,26.20625710358091,-19.320666310405915,-0.8237059965604201
681.8000000000001,-3.9317735049285223,22.89361566443738,-19.315665952049624,-0.8179573246836943
681.87,-3.9043348315375925,19.82834100905751,-19.307697451570338,-0.8122487729548208
681.94,-3.8770876136623147,16.991945318884415,-19.29732520573715,-0.8065800613749698
682.01,-3.8500305163265724,14.367324223214702,-19.28497551218485,-0.8009509118993996
682.08,-3.8231622138358703,11.938653097900502,-19.270972074021863,-0.7953610484238186
682.15,-3.796481389713564,9.691291155885212,-19.255561884677732,-0.7898101967708446
682.22,-3.769986736637502,7.611692742184356,-19.238934224691718,-0.7842980846765578
682.29,-3.7436769563770853,5.68732529040462,-19.221234693383117,-0.7788244417771476
682.36,-3.7175507597307473,3.906593438986009,-19.202575638217052,-0.7733889995956524
682.4300000000001,-3.6916068664638337,2.2712859342643896,-19.183043954083953,-0.7679914915287924
682.5,-3.6658440052468984,0.7850255829650763,-19.1627069505137,-0.7626316528338942
682.57,-3.6402609135944037,-0.5658412887156129,-19.141616791107527,-0.7573092206159059
682.64,-3.614856337803826,-1.7937963922068214,-19.11981387171593,-0.7520239338145036
682.71,-3.5896290328951608,-2.9102143834998397,-19.097329405338662,-0.746775533191288
682.78,-3.5645777625508313,-3.925434288817907,-19.074187410794085,-0.741563761317069
682.85,-3.5397012990559933,-4.84883385880077,-19.050406250859407,-0.7363883625592408
682.92,-3.5149984232392355,-5.688904218688562,-19.02599982820206,-0.7312490830692434
682.99,-3.4904679244136734,-6.453322937489432,-19.00097852005779,-0.7261456707701134
683.0600000000001,-3.4661086003184316,-7.149024226899965,-18.975349912470154,-0.7210778753441199
683.13,-3.441919257060521,-7.782265431622298,-18.949119380005133,-0.7160454482204875
683.2,-3.4178987090570967,-8.358689313374711,-18.922290545772807,-0.711048142563205
683.27,-3.3940457789781036,-8.883381883913755,-18.89486564830655,-0.7060857132589196
683.34,-3.3703592976893044,-9.3609257265469,-18.866845835630517,-0.7011579169049134
683.41,-3.3468381041956836,-9.795448876279035,-18.838231402153287,-0.6962645117971675
683.48,-3.3234810455852366,-10.190669418315558,-18.80902198046829,-0.691405257918506
683.5500000000001,-3.3002869769731276,-10.549936023054059,-18.77921669743283,-0.6865799169268241
683.62,-3.277254761446227,-10.876264670773153,-18.748814301826062,-0.6817882521433987
683.69,-3.2543832700080126,-11.172371837107672,-18.717813269295352,-0.6770300285412799
683.76,-3.23167138152385,-11.440704415843445,-18.68621188907329,-0.6723050127337635
683.83,-3.2091179826666294,-11.683466652228818,-18.65400833599777,-0.6676129729629445
683.9,-3.186721967862777,-11.902644350664971,-18.621200730628523,-0.6629536790883501
683.97,-3.1644822392386214,-12.10002660739586,-18.587787189677638,-0.6583269025756515
684.04,-3.1423977065671265,-12.277225303226123,-18.553765868519598,-0.6537324164854559
684.11,-3.1204672872149777,-12.43569257449088,-18.519134997191955,-0.649169995462175
684.1800000000001,-3.0986899060900277,-12.576736463304133,-18.483892911017474,-0.6446394157229728
684.25,-3.0770644955890964,-12.701534931098388,-18.448038076757186,-0.6401404550467887
684.32,-3.0555899955461205,-12.811148403028664,-18.411569115027902,-0.6356728927634392
684.39,-3.0342653531806567,-12.90653099520401,-18.374484819577436,-0.631236509742794
684.46,-3.013089523046727,-12.988540562081154,-18.336784173899037,-0.6268310883840285
684.53,-2.992061466982018,-13.057947687787061,-18.298466365576655,-0.6224564126049508
684.6,-2.971180154057416,-13.115443732655564,-18.259530798680853,-0.6181122678314043
684.67,-2.9504445605268845,-13.161648034856514,-18.219977104476964,-0.6137984409867424
684.74,-2.929853669777689,-13.197114356627786,-18.179805150660396,-0.6095147204813779
684.8100000000001,-2.9094064722809474,-13.222336655238369,-18.139015049296045,-0.6052608962024056
684.88,-2.889101965542526,-13.23775425035263,-18.097607163608235,-0.6010367595032967
684.95,-2.8689391540542624,-13.243756451864597,-18.05558211374242,-0.5968421031936643
685.02,-2.848917049245521,-13.2406867054582,-18.012940781600033,-0.5926767215291014
685.09,-2.8290346694350794,-13.228846307057433,-17.96968431483098,-0.5885404102010916
685.16,-2.809291039783337,-13.208497731893935,-17.92581413005527,-0.5844329663269853
685.23,-2.7896851922448564,-13.17986761907701,-17.881331915373927,-0.5803541884400505
685.3000000000001,-2.7702161655212207,-13.143149448244857,-17.836239632220895,-0.5763038764795917
685.37,-2.7508830050142152,-13.098505941052588,-17.790539516599964,-0.5722818317811358
685.44,-2.7316847627793264,-13.0460712168635,-17.744234079745173,-0.5682878570666892
685.51,-2.7126204974795596,-12.985952729010657,-17.69732610823819,-0.5643217564350612
685.58,-2.6936892743395706,-12.918233005345815,-17.649818663612326,-0.5603833353522564
685.65,-2.6748901651001105,-12.84297121445567,-17.601715081469695,-0.5564724006419319
685.72,-2.656222247972777,-12.760204576868986,-17.553018970135618,-0.5525887604759231
685.79,-2.6376846075950873,-12.671735017349953,-17.503734208872014,-0.5487322243648348
685.86,-2.6192763349858414,-12.583439200068835,-17.453864945670368,-0.5449026031486985
685.9300000000001,-2.6009965275008033,-12.495756713185687,-17.403415594643146,-0.5410997089876936
686.0,-2.5828442887886793,-12.408683305826804,-17.352390833031762,-0.5373233553529345
686.07,-2.5648187287473982,-12.322214758289006,-17.3007955978483,-0.5335733570173226
686.14,-2.5469189634806946,-12.236346881678562,-17.248635082167667,-0.5298495300464598
686.21,-2.529144115254981,-12.151075517560933,-17.195914731086294,-0.5261516917896285
686.28,-2.5114933124565253,-12.066396537620841,-17.1426402373631,-0.522479660870831
686.35,-2.493965689548914,-11.982305843332256,-17.088817536758377,-0.518833257179895
686.42,-2.476560387030814,-11.898799365637789,-17.03445280308581,-0.5152123018636389
686.49,-2.459276551394016,-11.815873064637113,-16.97955244299278,-0.5116166173170991
686.5600000000001,-2.4421133350817716,-11.733522929284009,-16.92412309048409,-0.5080460271748188
686.63,-2.4250698964474173,-11.651744977091615,-16.868171601204004,-0.5045003563021985
686.7,-2.408145399713277,-11.570535253845552,-16.81170504649145,-0.5009794307869044
686.77,-2.391339014929851,-11.489889833324538,-16.754730707223352,-0.49748307793033986
686.84,-2.3746499179352845,-11.40980481702821,-16.697256067460646,-0.4940111262391735
686.91,-2.358077290315114,-11.330276333911772,-16.639288807911864,-0.4905634054169284
686.98,-2.3416203193622933,-11.251300540127213,-16.5808367992287,-0.48713974635562934
687.0500000000001,-2.325278198037489,-11.172873618770776,-16.52190809514825,-0.4837399811275082
687.12,-2.3090501249296547,-11.094991779636421,-16.462510925496197,-0.4803639429767672
687.19,-2.2929353042168743,-11.017651258975022,-16.402653689065243,-0.47701146631140007
687.26,-2.276932945627474,-10.940848319259002,-16.34234494638298,-0.4736823866950699
687.33,-2.2610422644014045,-10.86457924895224,-16.281593412383113,-0.47037654083904357
687.4,-2.2452624812518835,-10.788840362284953,-16.220407948993774,-0.46709376659418306
687.47,-2.229592822327314,-10.713627999033388,-16.1587975576566,-0.4638339029429918
687.54,-2.2140325191734527,-10.63893852430408,-16.096771371789817,-0.46059678999171766
687.61,-2.1985808086958456,-10.564768328322497,-16.034338649208472,-0.45738226896250966
687.6800000000001,-2.1832369331225228,-10.491113826225877,-15.971508764514583,-0.4541901821856306
687.75,-2.168000139966947,-10.417971457860089,-15.908291201469817,-0.45102037309172344
687.82,-2.1528696819912243,-10.345337687580328,-15.844695545362809,-0.4478726862041317
687.89,-2.1378448171695594,-10.2732090040555,-15.780731475383066,-0.44474696713127365
687.96,-2.122924808651973,-10.201581920076139,-15.716408757013005,-0.4416430625590697
688.03,-2.108108924728264,-10.130452972365688,-15.651737234449294,-0.43856082024342236
688.1,-2.09339643879222,-10.05981872139503,-15.586726823064307,-0.43550008900274895
688.17,-2.07878662930608,-9.989675751200144,-15.52138750191811,-0.43246071871056624
688.24,-2.064278779765237,-9.920020669202692,-15.455729306331035,-0.4294425602881271
688.3100000000001,-2.0498721786631897,-9.850850106033521,-15.38976232052641,-0.42644546569710834
688.38,-2.0355661194567327,-9.782160715358863,-15.323496670352686,-0.42346928793234945
688.45,-2.021359900531387,-9.713949173709194,-15.256942516093726,-0.42051388101464243
688.52,-2.007252825167076,-9.646212180310608,-15.190110045375594,-0.4175790999835715
688.59,-1.9932442015040295,-9.578946456918631,-15.12300946617775,-0.4146648008904031
688.66,-1.9793333425089323,-9.51214874765436,-15.055650999956152,-0.4117708407910251
688.73,-1.9655195659413012,-9.44581581884285,-14.988044874885254,-0.40889707773893613
688.8000000000001,-1.9518021943200967,-9.379944458853668,-14.920201319225544,-0.4060433707782825
688.87,-1.9381805548905682,-9.314531477943513,-14.852130554822732,-0.40320957993694523
688.94,-1.9246539795913233,-9.249573708100842,-14.783842790744329,-0.40039556621967415
689.01,-1.9112218050216319,-9.185068002892427,-14.715348217058878,-0.39760119160127017
689.08,-1.8978833724089503,-9.121011237311757,-14.646656998762706,-0.39482631901981596
689.15,-1.8846380275766759,-9.057400307629246,-14.57777926985862,-0.3920708123699526
689.22,-1.8714851209121215,-8.994232131244173,-14.508725127590521,-0.38933453649620403
689.29,-1.858424007334713,-8.931503646538246,-14.439504626837579,-0.3866173571863478
689.36,-1.845454046264407,-8.869211812730844,-14.370127774671094,-0.3839191411648321
689.4300000000001,-1.8325746015903297,-8.80735360973575,-14.30060452507689,-0.3812397560862386
689.5,-1.8197850416396302,-8.745926038019437,-14.230944773845616,-0.37857907052879136
689.57,-1.8070847391465497,-8.684926118460782,-14.16115835363297,-0.3759369539879105
689.64,-1.7944730712217085,-8.624350892212192,-14.091255029191522,-0.3733132768698111
689.71,-1.7819494193216032,-8.564197420562104,-14.021244492775434,-0.3707079104851468
689.78,-1.7695131692183168,-8.504462784798811,-13.95113635971904,-0.36812072704269777
689.85,-1.7571637109694385,-8.445144086075535,-13.880940164189889,-0.36555159964310274
689.92,-1.7449004388881915,-8.386238445276808,-13.810665355116575,-0.3630004022726344
689.99,-1.73272275151377,-8.327743002885992,-13.74032129229134,-0.360467009797019
690.0600000000001,-1.7206300515818813,-8.26965491885403,-13.669917242647168,-0.3579512979552982
690.13,-1.7086217459954915,-8.211971372469302,-13.599462376708754,-0.3554531433537346
690.2,-1.6966972457957752,-8.154689562228606,-13.528965765216537,-0.35297242345975927
690.27,-1.684855966133267,-8.097806705709237,-13.458436375922645,-0.3505090165959613
690.34,-1.6730973262392133,-8.04132003944208,-13.38788307055745,-0.34806280193412026
690.41,-1.6614207493971227,-7.9852268187857645,-13.31731460196511,-0.3456336594892792
690.48,-1.6498256629145145,-7.929524317801816,-13.246739611406307,-0.3432214701138598
690.5500000000001,-1.6383114980948619,-7.874209829130772,-13.17616662602621,-0.340826115491818
690.62,-1.6268776902097342,-7.81928066386927,-13.105604056485431,-0.3384474781328412
690.69,-1.6155236784711275,-7.76473415144806,-13.035060194751608,-0.33608544136658497
690.76,-1.6042489060039906,-7.710567639510934,-12.96454321204911,-0.3337398893369506
690.83,-1.5930528198189422,-7.656778493794554,-12.894061156964117,-0.3314107069964028
690.9,-1.581934870785176,-7.603364098009153,-12.82362195370232,-0.3290977801003262
690.97,-1.5708945136035546,-7.550321853720094,-12.753233400496164,-0.3268009952014224
691.04,-1.5599312067798934,-7.497649180230272,-12.682903168158687,-0.3245202396441447
691.11,-1.549044412598424,-7.445343514463348,-12.612638798780669,-0.32225540155917326
691.1800000000001,-1.5382335970954486,-7.393402310847788,-12.542447704567861,-0.3200063698579274
691.25,-1.5274982300331734,-7.3418230412017085,-12.472337166814896,-0.31777303422711706
691.32,-1.516837784873727,-7.290603194618489,-12.402314335012463,-0.3155552851233322
691.39,-1.506251738753356,-7.239740277353179,-12.332386226084221,-0.31335301376766955
691.46,-1.4957395724568041,-7.189231812709646,-12.26255972374993,-0.31116611214039697
691.53,-1.4853007703918655,-7.139075340928475,-12.192841578011112,-0.3089944729756555
691.6,-1.4749348205641177,-7.089268419075617,-12.123238404755714,-0.30683798975619814
691.67,-1.464641214551831,-7.039808620931741,-12.053756685477987,-0.30469655670816476
691.74,-1.4544194474810495,-6.9906935368823255,-11.98440276710997,-0.3025700687958945
691.8100000000001,-1.4442690180008473,-6.941920773808442,-11.915182861960842,-0.30045842171677367
691.88,-1.4341894282587586,-6.893487954978235,-11.846103047760437,-0.2983615118961198
691.95,-1.4241801838763744,-6.845392719939104,-11.777169267803215,-0.2962792364821014
692.02,-1.4142407939251136,-6.7976327244105565,-11.708387331189,-0.2942114933406931
692.09,-1.4043707709021598,-6.75020564017773,-11.6397629131568,-0.29215818105066604
692.16,-1.3945696307065665,-6.703109154985589,-11.571301555508043,-0.2901191988986137
692.23,-1.3848368926155286,-6.656340972433782,-11.503008667115587,-0.2880944468740115
692.3000000000001,-1.3751720792608202,-6.609898811872136,-11.434889524514926,-0.28608382566431123
692.37,-1.3655747166053946,-6.563780408296811,-11.366949272573999,-0.28408723665007035
692.44,-1.3560443339201478,-6.517983512247085,-11.2991929252381,-0.28210458190011467
692.51,-1.3465804637608445,-6.472505889702774,-11.231625366346377,-0.28013576416673475
692.58,-1.3371826419452044,-6.427345321982282,-11.164251350516544,-0.278180686880916
692.65,-1.3278504075301478,-6.382499605641269,-11.097075504094352,-0.27623925414760203
692.72,-1.3185833027891996,-6.337966552371936,-11.030102326164576,-0.2743113707409913
692.79,-1.3093808731900507,-6.293743988902928,-10.963336189620197,-0.27239694209986626
692.86,-1.3002426673722771,-6.249829756899829,-10.896781342286603,-0.27049587432295513
692.9300000000001,-1.291168237125211,-6.206221712866283,-10.830441908097681,-0.2686080741643259
693.0,-1.2821571373659701,-6.162917728045683,-10.764321888320696,-0.2667334490288134
693.07,-1.2732089261176363,-6.119915688323482,-10.698425162826991,-0.26487190696747703
693.14,-1.2643231644875885,-6.077213494130076,-10.63275549140555,-0.26302335667309057
693.21,-1.255499416645986,-6.03480906034427,-10.567316515116577,-0.26118770747566417
693.28,-1.2467372498044016,-5.992700316197344,-10.50211175768229,-0.2593648693379969
693.35,-1.2380362341946023,-5.950885205177677,-10.43714462691222,-0.25755475285126017
693.42,-1.2293959430474808,-5.909361684935957,-10.37241841616038,-0.2557572692306128
693.49,-1.2208159525721312,-5.8681277271909575,-10.307936305811715,-0.2539723303108458
693.5600000000001,-1.2122958419350718,-5.827181317635876,-10.243701364795372,-0.2521998485420582
693.63,-1.2038351932396107,-5.78652045584525,-10.179716552122343,-0.2504397369853624
693.7,-1.19543359150536,-5.746143155182421,-10.11598471844516,-0.24869190930862065
693.77,-1.187090624647886,-5.706047442707561,-10.052508607637368,-0.2469562797822097
693.84,-1.1788058834585071,-5.666231359086257,-9.988989120163552,-0.24523276327481625
693.91,-1.1705789615842286,-5.626692958498635,-9.857280763558473,-0.2435212752492614
693.98,-1.1624094555078197,-5.587430308549053,-9.450247122031742,-0.24182173175835395
694.0500000000001,-1.1542969645280279,-5.548441490176317,-8.21359546095475,-0.2401340494407729
694.12,-1.146241090739933,-5.509724597564456,-4.589529057766383,-0.23845814551697886
694.19,-1.1382414390154352,-5.471277738054028,4.418157788013586,-0.23679393778515342
694.26,-1.1302976169838828,-5.433099032053975,19.05277939936108,-0.23514134461716757
694.33,-1.1224092350128316,-5.395186612953996,97.61052097496803,-0.7399172783878277
694.4,-1.1145759061889404,-5.35753862703747,99.77248791456425,-2.7882777806425114
694.47,-1.106797246299,-5.320153233394891,99.78591533386914,-5.306306253565222
694.54,-1.0990728738110918,-5.283028603837854,99.78529434423784,-7.715194143403543
694.61,-1.0914024098558808,-5.246162922813535,99.78456881196762,-9.817796236432862
694.6800000000001,-1.0837854782080383,-5.209554387319718,99.78444795346071,-11.581787085906623
694.75,-1.076221705267792,-5.173201206820334,99.78495121062686,-13.035014383612257
694.82,-1.068710720042607,-5.137101603161514,99.78544707416997,-14.221986256073842
694.89,-1.0612521541289943,-5.101253810488158,99.78592708822535,-15.187507877515081
694.96,-1.0538456416944455,-5.065656075161023,99.786391694521,-15.97133865361167
695.03,-1.0464908194594928,-5.03030665567431,99.78684138701057,-16.607057065376654
695.1,-1.0391873266798966,-4.9952038225737745,99.78727664431396,-17.122408614290975
695.17,-1.031934805128953,-4.96034585837532,99.78769792970157,-17.540087586733446
695.24,-1.0247328990799296,-4.925731057484119,99.78810569158243,-17.878567196124436
695.3100000000001,-1.017581255288621,-4.89135772611422,99.7885003639805,-18.15284968260237
695.38,-1.0104795229760257,-4.857224182208657,99.78888236699574,-18.37510466828712
695.45,-1.0034273538111442,-4.823328755360053,99.71245061676946,-18.55519850524446
695.52,-0.9964244018938988,-4.789669786731727,99.53584440357368,-18.701128007841728
695.59,-0.9894703237381697,-4.75624562897928,99.33688167829521,-18.819373821670915
695.66,-0.9825647782549513,-4.723054646172674,99.11313683979209,-18.915187526188443
695.73,-0.975707426735625,-4.690095213718809,98.85994057952074,-18.99282458312681
695.8000000000001,-0.9688979328353504,-4.657365718284572,98.57140192222312,-19.055733219482203
695.87,-0.962135962556569,-4.624864557720371,98.24002916305555,-19.106707529861126
695.94,-0.9554211842326262,-4.592590140984156,97.85617735280931,-19.14801155555484
696.01,-0.9487532685115061,-4.560540888065916,97.40726334102263,-19.18147983374458
696.08,-0.9421318883396798,-4.528715229912646,96.876634196672,-19.20859887544109
696.15,-0.9355567189460661,-4.4971116083538,96.24191052453524,-19.230573187956804
696.22,-0.9290274378261051,-4.465728476027197,95.47252306918236,-19.248378773022498
696.29,-0.9225437247259416,-4.434564296305421,94.52599444899799,-19.26280647613337
696.36,-0.9161052616267201,-4.403617543222665,93.34225048458642,-19.274497112265667
696.4300000000001,-0.9097117327289879,-4.3728867014020505,91.83482614526753,-19.283969927985407
696.5,-0.9033628244372081,-4.34237026598342,89.8772107947132,-19.291645664062795
696.57,-0.8970582253443802,-4.312066742551563,87.28178937316302,-19.297865242910596
696.64,-0.8907976262167685,-4.281974647064932,83.76827791453955,-19.302904910850582
696.71,-0.8845807199787358,-4.252092505784787,78.91984457863454,-19.30698850775634
696.78,-0.8784072016976844,-4.222418855204815,72.2853903146515,-19.31029740903407
696.85,-0.8722767685691003,-4.1929522419811835,65.53030373747977,-19.31297858151935
696.92,-0.8661891199017047,-4.163691222863064,59.28003049582196,-19.31515111109701
696.99,-0.8601439571027051,-4.134634364623576,53.49680088710929,-19.316911491971997
697.0600000000001,-0.8541409836631527,-4.105780243991202,48.145675784301126,-19.318337912517357
697.13,-0.8481799051434007,-4.0771274475816295,43.19433401519213,-19.319493728057676
697.2,-0.8422604291586633,-4.048674571830039,38.61287576385698,-19.32043027483386
697.27,-0.8363822653646763,-4.020420222923826,34.37364078156482,-19.321189150133044
697.34,-0.830545125443458,-3.992363016735767,30.45104028683145,-19.321804059838644
697.41,-0.8247487230891685,-3.9645015787576097,26.821401519525093,-19.321130808827224
697.48,-0.818992773994068,-3.936834544034102,23.462823992651558,-19.316730083184897
697.5500000000001,-0.8132769958345737,-3.909360557097447,20.355046558122762,-19.309242957774256
697.62,-0.8076011082574135,-3.882078271902185,17.479324469926883,-19.299263005257675
697.69,-0.8019648328658757,-3.8549863517605036,14.818315690098405,-19.28723812565729
697.76,-0.7963678932061556,-3.828083469277966,12.355975740128631,-19.273508122135723
697.83,-0.7908100147537969,-3.8013683062896604,10.077460453328005,-19.258332063633635
697.9,-0.7852909249002274,-3.774839553796771,7.969036032487108,-19.24190834324756
697.97,-0.7798103529393896,-3.7484959119035626,6.01799586229443,-19.224389477551238
698.04,-0.7743680300544633,-3.7223360897547777,4.212583567642658,-19.20589309462988
698.11,-0.7689636893046818,-3.696358805473447,2.5502092434298405,-19.186510142478394
698.1800000000001,-0.7635970656122398,-3.6705627860991092,1.038506930251021,-19.16631105763715
698.25,-0.7582678957492928,-3.6449467675264358,-0.3354627419628708,-19.14535042801009
698.32,-0.7529759183250461,-3.619509494444264,-1.5843854374306774,-19.12367053754703
698.39,-0.7477208737729356,-3.5942497202750285,-2.71982759564935,-19.101304075943666
698.46,-0.7425025043378979,-3.5691662071145958,-3.7523069985366657,-19.078276221361023
698.53,-0.7373205540637263,-3.5442577256724963,-4.691366826803403,-19.054606249817656
698.6,-0.7321747687805195,-3.519523055212552,-5.54565041875968,-19.03030878537979
698.67,-0.7270648960922146,-3.4949609834938986,-6.32297473358175,-19.005394776365435
698.74,-0.7219906853642081,-3.470570306712399,-7.030401136285252,-18.97987226152123
698.8100000000001,-0.7169518877110637,-3.4463498294424446,-7.674302594779128,-18.953746974417548
698.88,-0.7119482559843049,-3.4222983645791456,-8.260426737840934,-18.92702282263223
698.95,-0.7069795447602941,-3.3984147332809065,-8.793954489963177,-18.899702269575766
699.02,-0.702045510328195,-3.374697764912381,-9.279554194195182,-18.871786640268922
699.09,-0.6971459106780192,-3.3511462969878085,-9.721431273282034,-18.843276367452248
699.16,-0.6922805054887573,-3.327759175114737,-10.123373575484786,-18.814171190671196
699.23,-0.6874490561165911,-3.304535252938107,-10.488792614780408,-18.784470318138556
699.3000000000001,-0.6826513255831899,-3.2814733920847208,-10.820760953864129,-18.75417255900405
699.37,-0.6778870785640866,-3.258572462108083,-11.122045998924508,-18.723276431993938
699.44,-0.6731560813771367,-3.2358313404336023,-11.395140482515405,-18.691780255098948
699.51,-0.6684581019710563,-3.213248912304172,-11.642289908843557,-18.659682219994863
699.58,-0.663792909914041,-3.1908240707261064,-11.865517227347476,-18.62698045410774
699.65,-0.6591602763824642,-3.1685557164154448,-12.066644987766173,-18.593673072633614
699.72,-0.6545599741496535,-3.1464427577446172,-12.247315214625228,-18.559758222351178
699.79,-0.6499917775747467,-3.1244841106894645,-12.409007222408755,-18.525234118695522
699.86,-0.6454554625916232,-3.102678698776621,-12.553053575508478,-18.49009907726911
699.9300000000001,-0.6409508066979168,-3.0810254530312484,-12.680654379959776,-18.45435154073526
700.0,-0.6364775889441,-3.059523311925119,-12.79289007740989,-18.417990101856137


==> plotdata/plotdata_metrics_sweep_edf_neuron_g_a.csv <==
param_val,t_min,t_r,delta_inf
0.0100,13.9000,36.0000,11.222858
0.6368,15.8000,92.0000,14.071168
1.0202,32.8000,106.0000,18.830864
1.2510,43.2000,118.0000,24.908130
1.3899,54.5000,130.0000,32.193196
1.4735,67.0000,142.0000,40.478884
1.5239,79.2000,154.0000,49.185523
1.5542,89.9000,164.0000,57.482729
1.5724,99.7000,174.0000,64.609921
1.5834,106.8000,180.0000,70.167319
1.6000,120.4000,192.0000,81.497865


==> plotdata/plotdata_metrics_sweep_edf_synapse_tau_decay.csv <==
param_val,t_min,t_r,delta_inf
1.0000,14.6000,44.0000,7.453772
2.0000,13.9000,34.0000,11.197980
3.0000,14.8000,32.0000,14.194801
4.0000,17.4000,32.0000,17.140496
5.0000,20.3000,34.0000,20.094585
6.0000,23.2000,38.0000,23.055495
7.0000,26.2000,42.0000,26.019093
8.0000,29.1000,47.0000,28.983085
9.0000,32.1000,54.0000,31.946390
10.0000,35.1000,60.0000,34.908548


==> plotdata/plotdata_oscillatory_delay.csv <==
time,neuron,delay_ms
1579.9250000000002,0,20.75
1663.775,0,20.77500000000009
1747.4750000000001,0,20.75
1831.3000000000002,0,20.77500000000009
1915.075,0,20.799999999999955
1998.875,0,20.799999999999955
2086.525,0,16.425000000000182
2179.975,0,14.274999999999636
2276.875,0,13.349999999999909
2375.125,0,13.125
2473.7000000000003,0,13.0
2572.7000000000003,0,12.950000000000273
2671.6000000000004,0,12.825000000000273
2770.6000000000004,0,12.900000000000091
2869.5750000000003,0,13.0
2968.3500000000004,0,12.925000000000182
1517.275,1,21.049999999999955
1601.1000000000001,1,21.174999999999955
1684.875,1,21.09999999999991
1768.625,1,21.149999999999864
1852.4,1,21.09999999999991
1936.15,1,21.075000000000045
2027.7250000000001,1,28.850000000000136
2122.15,1,35.625
2219.25,1,39.27500000000009
2317.725,1,40.84999999999991
2416.425,1,41.30000000000018
2515.3500000000004,1,41.65000000000009
2614.2250000000004,1,41.52500000000009
2713.375,1,41.774999999999636
2812.25,1,41.649999999999636
2911.05,1,41.47499999999991
1538.125,2,20.84999999999991
1621.875,2,20.774999999999864
1705.6000000000001,2,20.725000000000136
1789.4,2,20.77500000000009
1873.2250000000001,2,20.825000000000045
1956.95,2,20.799999999999955
2042.8500000000001,2,15.125
2134.425,2,12.275000000000091
2230.25,2,11.0
2328.3,2,10.575000000000273
2426.85,2,10.424999999999727
2525.65,2,10.299999999999727
2624.55,2,10.324999999999818
2723.65,2,10.275000000000091
2822.6000000000004,2,10.350000000000364
2921.425,2,10.375
1559.1750000000002,3,21.050000000000182
1643.0,3,21.125
1726.7250000000001,3,21.125
1810.525,3,21.125
1894.275,3,21.049999999999955
1978.075,3,21.125
2070.1,3,27.249999999999773
2165.7000000000003,3,31.27500000000009
2263.525,3,33.27500000000009
2362.0,3,33.69999999999982
2460.7000000000003,3,33.850000000000364
2559.75,3,34.09999999999991
2658.775,3,34.22499999999991
2757.7000000000003,3,34.05000000000018
2856.5750000000003,3,33.97499999999991
2955.425,3,34.0


==> plotdata/plotdata_oscillatory_raster.csv <==
time,neuron
1579.9250000000002,0
1663.775,0
1747.4750000000001,0
1831.3000000000002,0
1915.075,0
1998.875,0
2086.525,0
2179.975,0
2276.875,0
2375.125,0
2473.7000000000003,0
2572.7000000000003,0
2671.6000000000004,0
2770.6000000000004,0
2869.5750000000003,0
2968.3500000000004,0
1517.275,1
1601.1000000000001,1
1684.875,1
1768.625,1
1852.4,1
1936.15,1
2027.7250000000001,1
2122.15,1
2219.25,1
2317.725,1
2416.425,1
2515.3500000000004,1
2614.2250000000004,1
2713.375,1
2812.25,1
2911.05,1
1538.125,2
1621.875,2
1705.6000000000001,2
1789.4,2
1873.2250000000001,2
1956.95,2
2042.8500000000001,2
2134.425,2
2230.25,2
2328.3,2
2426.85,2
2525.65,2
2624.55,2
2723.65,2
2822.6000000000004,2
2921.425,2
1559.1750000000002,3
1643.0,3
1726.7250000000001,3
1810.525,3
1894.275,3
1978.075,3
2070.1,3
2165.7000000000003,3
2263.525,3
2362.0,3
2460.7000000000003,3
2559.75,3
2658.775,3
2757.7000000000003,3
2856.5750000000003,3
2955.425,3


==> plotdata/plotdata_oscillatory_robustness.csv <==
heterogeneity,mean,ci_lower,ci_upper
0.0,100.0,100.0,100.0
10.0,85.5,82.04941178927419,88.95058821072581
20.0,50.74999999999999,45.85055128101129,55.649448718988694
30.0,29.5,25.030780940701163,33.96921905929884
40.0,23.0,18.875841419149843,27.124158580850157
50.0,17.5,13.776322382375188,21.223677617624812
60.0,12.75,9.48138412321056,16.01861587678944
70.0,5.0,2.86413951766507,7.13586048233493
80.0,5.75,3.4686039909739472,8.031396009026054
90.0,4.25,2.2730761901378194,6.22692380986218
100.0,3.5000000000000004,1.698958356950068,5.301041643049933


==> plotdata/ring_network_delay.csv <==
time,neuron,delay_ms
72.13,0,14.969999999999992
132.04,0,14.97999999999999
191.95000000000002,0,14.980000000000018
251.86,0,14.980000000000018
311.77,0,14.979999999999961
371.68,0,14.980000000000018
431.58,0,14.96999999999997
491.49,0,14.970000000000027
551.4,0,14.980000000000018
611.3100000000001,0,14.980000000000018
671.22,0,14.980000000000018
754.72,0,26.75
861.72,0,26.75
968.73,0,26.75
1075.74,0,26.75
1182.74,0,26.75
1289.75,0,26.75
1396.76,0,26.75
27.2,1,14.93
87.11,1,14.980000000000004
147.02,1,14.980000000000018
206.93,1,14.97999999999999
266.83,1,14.96999999999997
326.74,1,14.970000000000027
386.65000000000003,1,14.970000000000027
446.56,1,14.980000000000018
506.47,1,14.980000000000018
566.38,1,14.980000000000018
626.29,1,14.979999999999905
686.2,1,14.980000000000018
781.47,1,26.75
888.48,1,26.75999999999999
995.48,1,26.75
1102.49,1,26.75
1209.5,1,26.75999999999999
1316.5,1,26.75
42.18,2,14.98
102.09,2,14.980000000000004
161.99,2,14.969999999999999
221.9,2,14.969999999999999
281.81,2,14.980000000000018
341.72,2,14.980000000000018
401.63,2,14.979999999999961
461.54,2,14.980000000000018
521.45,2,14.980000000000018
581.36,2,14.980000000000018
641.26,2,14.970000000000027
701.1800000000001,2,14.980000000000018
808.22,2,26.75
915.23,2,26.75
1022.23,2,26.75
1129.24,2,26.75
1236.25,2,26.75
1343.26,2,26.75999999999999
57.160000000000004,3,14.980000000000004
117.06,3,14.969999999999999
176.97,3,14.97999999999999
236.88,3,14.97999999999999
296.79,3,14.980000000000018
356.7,3,14.979999999999961
416.61,3,14.980000000000018
476.52,3,14.979999999999961
536.42,3,14.969999999999914
596.33,3,14.970000000000027
656.24,3,14.980000000000018
727.97,3,26.789999999999964
834.97,3,26.75
941.98,3,26.75
1048.99,3,26.75999999999999
1155.99,3,26.75
1263.0,3,26.75
1370.01,3,26.75


==> plotdata/ring_network_delay_n0.csv <==
time,neuron,delay_ms
72.13,0,14.969999999999992
132.04,0,14.97999999999999
191.95000000000002,0,14.980000000000018
251.86,0,14.980000000000018
311.77,0,14.979999999999961
371.68,0,14.980000000000018
431.58,0,14.96999999999997
491.49,0,14.970000000000027
551.4,0,14.980000000000018
611.3100000000001,0,14.980000000000018
671.22,0,14.980000000000018
742.9300000000001,0,26.780000000000086
814.62,0,26.789999999999964
886.3000000000001,0,26.780000000000086
957.98,0,26.779999999999973
1029.67,0,26.790000000000077
1101.3500000000001,0,26.7800000000002
1173.03,0,26.779999999999973
1244.72,0,26.789999999999964
1316.4,0,26.779999999999973
1388.08,0,26.779999999999973
27.2,1,14.93
87.11,1,14.980000000000004
147.02,1,14.980000000000018
206.93,1,14.97999999999999
266.83,1,14.96999999999997
326.74,1,14.970000000000027
386.65000000000003,1,14.970000000000027
446.56,1,14.980000000000018
506.47,1,14.980000000000018
566.38,1,14.980000000000018
626.29,1,14.979999999999905
686.2,1,14.980000000000018
757.88,1,14.949999999999932
829.5600000000001,1,14.940000000000055
901.25,1,14.949999999999932
972.9300000000001,1,14.950000000000045
1044.6100000000001,1,14.940000000000055
1116.3,1,14.949999999999818
1187.98,1,14.950000000000045
1259.66,1,14.940000000000055
1331.34,1,14.939999999999827
42.18,2,14.98
102.09,2,14.980000000000004
161.99,2,14.969999999999999
221.9,2,14.969999999999999
281.81,2,14.980000000000018
341.72,2,14.980000000000018
401.63,2,14.979999999999961
461.54,2,14.980000000000018
521.45,2,14.980000000000018
581.36,2,14.980000000000018
641.26,2,14.970000000000027
701.17,2,14.969999999999914
772.86,2,14.980000000000018
844.54,2,14.979999999999905
916.22,2,14.970000000000027
987.91,2,14.979999999999905
1059.59,2,14.97999999999979
1131.27,2,14.970000000000027
1202.96,2,14.980000000000018
1274.64,2,14.980000000000018
1346.32,2,14.980000000000018
57.160000000000004,3,14.980000000000004
117.06,3,14.969999999999999
176.97,3,14.97999999999999
236.88,3,14.97999999999999
296.79,3,14.980000000000018
356.7,3,14.979999999999961
416.61,3,14.980000000000018
476.52,3,14.979999999999961
536.42,3,14.969999999999914
596.33,3,14.970000000000027
656.24,3,14.980000000000018
716.15,3,14.980000000000018
787.83,3,14.970000000000027
859.52,3,14.980000000000018
931.2,3,14.980000000000018
1002.88,3,14.970000000000027
1074.57,3,14.980000000000018
1146.25,3,14.980000000000018
1217.93,3,14.970000000000027
1289.6200000000001,3,14.980000000000018
1361.3,3,14.980000000000018


==> plotdata/ring_network_voltage.csv <==
time,n0,n1,n2,n3
0.0,0.0,0.0,0.0,0.0
0.14,-0.6954681500499501,-5.967650068822884e-131,-1.8779457548732144e-130,-1.8779457548732144e-130
0.28,-1.381262781145222,-1.275507425179528e-130,-7.599442004480077e-130,-7.599442004480077e-130
0.42,-2.0575184457724536,-1.9015237638817697e-130,-1.686652682353954e-129,-1.686652682353954e-129
0.56,-2.7243678248789034,-2.4781576761108787e-130,-2.940083122567683e-129,-2.940083122567683e-129
0.7000000000000001,-3.3819417539043704,-3.0086659035847754e-130,-4.494233054442083e-129,-4.494233054442083e-129
0.84,-4.030369248451029,-3.4960976487757267e-130,-6.32481748550146e-129,-6.32481748550146e-129
0.98,-4.66977752959621,-3.943307579021709e-130,-8.409159344087624e-129,-8.409159344087624e-129
1.12,-5.300292048853099,-4.352968143918138e-130,-1.0726086862425307e-128,-1.0726086862425307e-128
1.26,-5.922036512784242,-4.727581114246935e-130,-1.3255837457636937e-128,-1.3255837457636937e-128
1.4000000000000001,-6.535132907272708,-5.069488391474571e-130,-1.5979967699943727e-128,-1.5979967699943727e-128
1.54,-7.139701521455628,-5.380882133912114e-130,-1.8881268983246537e-128,-1.8881268983246537e-128
1.68,-7.7358609713248665,-5.6638142427180646e-130,-2.1943688537595905e-128,-2.1943688537595905e-128
1.82,-8.323728222999398,-5.920205248196402e-130,-2.5152255445840883e-128,-2.5152255445840883e-128
1.96,-8.903418615673989,-6.15185263428624e-130,-2.8493011348086463e-128,-2.8493011348086463e-128
2.1,-9.475045884248674,-6.3604386367449865e-130,-3.1952945537581586e-128,-3.1952945537581586e-128
2.24,-10.038722181643484,-6.547537548283699e-130,-3.5519934170388597e-128,-3.5519934170388597e-128
2.38,-10.594558100802777,-6.714622561811856e-130,-3.918268332873043e-128,-3.918268332873043e-128
2.52,-11.142662696393486,-6.86307218098005e-130,-4.2930675694348587e-128,-4.2930675694348587e-128
2.66,-11.683143506201604,-6.994176225364819e-130,-4.67541206036035e-128,-4.67541206036035e-128
2.8000000000000003,-12.21610657223103,-7.10914145591206e-130,-5.064390727047369e-128,-5.064390727047369e-128
2.94,-12.74165646150893,-7.2090968446368595e-130,-5.459156097712448e-128,-5.459156097712448e-128
3.08,-13.259896286601727,-7.295098511061234e-130,-5.858920204437665e-128,-5.858920204437665e-128
3.22,-13.770927725845734,-7.368134346450774e-130,-6.262950740626541e-128,-6.262950740626541e-128
3.36,-14.274851043296371,-7.429128345580336e-130,-6.670567462399093e-128,-6.670567462399093e-128
3.5,-14.77176510839992,-7.478944664512411e-130,-7.081138818496994e-128,-7.081138818496994e-128
3.64,-15.261767415391644,-7.518391421703638e-130,-7.494078794244892e-128,-7.494078794244892e-128
3.7800000000000002,-15.744954102424096,-7.54822425866103e-130,-7.908843956027428e-128,-7.908843956027428e-128
3.92,-16.22141997042936,-7.569149675344372e-130,-8.324930683597218e-128,-8.324930683597218e-128
4.0600000000000005,-16.69125850171895,-7.58182815455105e-130,-8.741872578330784e-128,-8.741872578330784e-128
4.2,-17.154561878324976,-7.586877088620029e-130,-9.159238036300411e-128,-9.159238036300411e-128
4.34,-17.611421000086207,-7.584873520948945e-130,-9.576627975733499e-128,-9.576627975733499e-128
4.48,-18.06192550248254,-7.576356714028862e-130,-9.993673709090076e-128,-9.993673709090076e-128
4.62,-18.506163774221456,-7.561830554961613e-130,-1.041003495060663e-127,-1.041003495060663e-127
4.76,-18.944222974579823,-7.541765808731796e-130,-1.0825397950732847e-127,-1.0825397950732847e-127
4.9,-19.376189050504482,-7.516602228856407e-130,-1.123947374942973e-127,-1.123947374942973e-127
5.04,-19.602446553524985,-7.486750534427086e-130,-1.1651996540805228e-127,-1.1651996540805228e-127
5.18,-19.32978900870433,-7.452594261990188e-130,-1.2062722142039151e-127,-1.2062722142039151e-127
5.32,-19.06092395664954,-7.41449150017639e-130,-1.2471426559994548e-127,-1.2471426559994548e-127
5.46,-18.795798646202062,-7.372776514491455e-130,-1.2877904649330224e-127,-1.2877904649330224e-127
5.6000000000000005,-18.53436105993835,-7.327761269211548e-130,-1.328196885631996e-127,-1.328196885631996e-127
5.74,-18.276559903964092,-7.279736852887682e-130,-1.36834480429504e-127,-1.36834480429504e-127
5.88,-18.02234459785035,-7.22897481355286e-130,-1.4082186386212602e-127,-1.4082186386212602e-127
6.0200000000000005,-17.77166526470976,-7.175728409340432e-130,-1.4478042347823837e-127,-1.4478042347823837e-127
6.16,-17.524472721410667,-7.120233779861427e-130,-1.4870887709917235e-127,-1.4870887709917235e-127
6.3,-17.280718468927464,-7.0627110433506955e-130,-1.5260606672519108e-127,-1.5260606672519108e-127
6.44,-17.040354682825082,-7.0033653242751465e-130,-1.5647095008898006e-127,-1.5647095008898006e-127
6.58,-16.803334203875895,-6.94238771580073e-130,-1.603025927511716e-127,-1.603025927511716e-127
6.72,-16.569610528807083,-6.879956181237003e-130,-1.6410016070353949e-127,-1.6410016070353949e-127
6.86,-16.339137801176726,-6.816236398317842e-130,-1.6786291344767248e-127,-1.6786291344767248e-127
7.0,-16.111870802376824,-6.751382549933003e-130,-1.715901975189713e-127,-1.715901975189713e-127
7.140000000000001,-15.887764942761368,-6.685538064696818e-130,-1.7528144042772056e-127,-1.7528144042772056e-127
7.28,-15.666776252897957,-6.618836310526293e-130,-1.7893614499077307e-127,-1.7893614499077307e-127
7.42,-15.44886137494097,-6.55140124420044e-130,-1.8255388402905827e-127,-1.8255388402905827e-127
7.5600000000000005,-15.233977554124806,-6.483348019684831e-130,-1.8613429540769368e-127,-1.8613429540769368e-127
7.7,-15.022082630375417,-6.4147835578294064e-130,-1.896770773969468e-127,-1.896770773969468e-127
7.84,-14.81313503003852,-6.345807079882828e-130,-1.9318198433367184e-127,-1.9318198433367184e-127
7.98,-14.6070937577229,-6.276510607112137e-130,-1.9664882256413236e-127,-1.9664882256413236e-127
8.120000000000001,-14.403918388257107,-6.206979428671923e-130,-2.000774466503316e-127,-2.000774466503316e-127
8.26,-14.203569058758074,-6.137292539731666e-130,-2.034677558230996e-127,-2.034677558230996e-127
8.4,-14.00600646081005,-6.067523051742918e-130,-2.0681969066624973e-127,-2.0681969066624973e-127
8.540000000000001,-13.811191832752307,-5.997738576609161e-130,-2.101332300171064e-127,-2.101332300171064e-127
8.68,-13.619086952074122,-5.928001586409667e-130,-2.1340838806963875e-127,-2.1340838806963875e-127
8.82,-13.429654127915551,-5.858369750224357e-130,-2.166452116673028e-127,-2.166452116673028e-127
8.96,-13.24285619367251,-5.788896249508889e-130,-2.198437777735151e-127,-2.198437777735151e-127
9.1,-13.058656499704693,-5.7196300733775735e-130,-2.230041911084411e-127,-2.230041911084411e-127
9.24,-12.877018906144944,-5.650616295065933e-130,-2.2612658194150032e-127,-2.2612658194150032e-127
9.38,-12.697907775808646,-5.581896330764296e-130,-2.292111040296604e-127,-2.292111040296604e-127
9.52,-12.521287967201717,-5.513508181938564e-130,-2.322579326922205e-127,-2.322579326922205e-127
9.66,-12.347124827625867,-5.445486662183667e-130,-2.3526726301337416e-127,-2.3526726301337416e-127
9.8,-12.17538418637977,-5.377863609589195e-130,-2.382393081643922e-127,-2.382393081643922e-127
9.94,-12.00603234805479,-5.310668085534732e-130,-2.411742978377832e-127,-2.411742978377832e-127
10.08,-11.839036085923963,-5.243926560774452e-130,-2.4407247678627445e-127,-2.4407247678627445e-127
10.22,-11.674362635422924,-5.177663089616143e-130,-2.469341034599072e-127,-2.469341034599072e-127
10.36,-11.511979687721528,-5.1118994729490054e-130,-2.4975944873496715e-127,-2.4975944873496715e-127
10.5,-11.351855383384883,-5.0466554108267884e-130,-2.52548794728868e-127,-2.52548794728868e-127
10.64,-11.193958306122536,-4.981948645268219e-130,-2.5530243369547856e-127,-2.5530243369547856e-127
10.78,-11.03825747662463,-4.917795093894818e-130,-2.5802066699573354e-127,-2.5802066699573354e-127
10.92,-10.884722346483766,-4.854208974986946e-130,-2.6070380413869423e-127,-2.6070380413869423e-127
11.06,-10.733322792201436,-4.7912029245022616e-130,-2.6335216188853413e-127,-2.6335216188853413e-127
11.200000000000001,-10.584029109277811,-4.728788105566316e-130,-2.6596606343320767e-127,-2.6596606343320767e-127
11.34,-10.436812006383725,-4.666974310912774e-130,-2.6854583761083425e-127,-2.6854583761083425e-127
11.48,-10.291642599613745,-4.605770058720609e-130,-2.7109181819007578e-127,-2.7109181819007578e-127
11.620000000000001,-10.148492406819173,-4.545182682267242e-130,-2.7360434320102764e-127,-2.7360434320102764e-127
11.76,-10.007333342019844,-4.485218413790202e-130,-2.760837543133599e-127,-2.760837543133599e-127
11.9,-9.643472659725441,-4.425882462924958e-130,-2.7853039625865413e-127,-2.7853039625865413e-127
12.040000000000001,-7.201890328124921,-4.367179090063359e-130,-2.80944616294076e-127,-2.80944616294076e-127
12.18,5.487493001300701,-2.0058204916012277e-119,-2.8332676370470355e-127,-2.8332676370470355e-127
12.32,97.29576839192578,-0.3681864822253972,-2.856743067558731e-127,-2.856771893420033e-127
12.46,99.80233014811901,-3.823121267379174,-2.8775161838976296e-127,-2.879962451961046e-127
12.6,99.800425436617,-7.558239963333727,-2.894177934371886e-127,-2.9028428399967183e-127
12.74,99.80039920315382,-10.531938604347202,-2.9070262825261674e-127,-2.925416588613146e-127
12.88,99.8003992015969,-12.763747296626747,-2.916340572519555e-127,-2.9476872292660713e-127
13.02,99.80039920159682,-14.416702377347956,-2.922381964379256e-127,-2.9696582906491033e-127
13.16,99.80039920159682,-15.637172999034508,-2.925394590372364e-127,-2.991333295803049e-127
13.3,99.80039920159682,-16.537661635739735,-2.9256066382103082e-127,-3.0127157594505315e-127
13.44,99.59015477997372,-17.201945880889948,-2.9232313657104313e-127,-3.0338091855410453e-127
13.58,99.17942155785353,-17.691963294538493,-2.9184680512469006e-127,-3.0546170649925966e-127
13.72,98.6545913117801,-18.053426941428512,-2.9115028840494346e-127,-3.075142873616903e-127
13.86,97.96423684655451,-18.32006161716061,-2.9025097981518496e-127,-3.0953900702160053e-127
14.0,97.02303206364392,-18.51674530775231,-2.891651253552235e-127,-3.115362094838894e-127
14.14,95.68143090428993,-18.661829466437233,-2.879078967921433e-127,-3.1350623671874836e-127
14.280000000000001,93.66005467603902,-18.76885111165411,-2.864934601985717e-127,-3.1544942851619585e-127
14.42,90.39934072748846,-18.847795860057214,-2.8493504015119973e-127,-3.173661223536145e-127
14.56,84.70230007627677,-18.906029624512595,-2.832449798638865e-127,-3.1925665327541604e-127
14.700000000000001,73.93497423564395,-18.94898588680945,-2.8143479751234217e-127,-3.2112135378401637e-127
14.84,60.71997790653074,-18.98067266658845,-2.7951523899114512e-127,-3.2296055374135294e-127
14.98,49.40079365896556,-19.00404648821524,-2.77496327328635e-127,-3.247745802802294e-127
15.120000000000001,39.70544991164532,-19.021288238283823,-2.753874089709721e-127,-3.265637577248151e-127
15.26,31.40099189392891,-19.034006652506882,-2.731971971332997e-127,-3.2832840751967166e-127
15.4,24.28788432751842,-19.038774546851815,-2.7093381240343963e-127,-3.300688481667207e-127
15.540000000000001,18.195217094643507,-19.027708897127212,-2.6860482077183416e-127,-3.317853951696001e-127
15.68,12.976598696991463,-19.00489621653391,-2.66217269250466e-127,-3.3347836098489716e-127
15.82,8.506638835510303,-18.97335584914747,-2.6377771923320943e-127,-3.3514805497977634e-127
15.96,4.677935596307702,-18.93506217910046,-2.61292277740429e-127,-3.3679478339555093e-127
16.1,1.429009265501563,-18.89132522659901,-2.587666266816162e-127,-3.3841884931677885e-127
16.240000000000002,-1.25897748571879,-18.84302553693593,-2.56206050261401e-127,-3.4002055264548746e-127
16.38,-3.4808921296288644,-18.790761781077784,-2.5361546064635536e-127,-3.4160019008016063e-127
16.52,-5.318991069277103,-18.734945109069315,-2.509994220025817e-127,-3.431580550991418e-127
16.66,-6.8408714438926514,-18.67586045854629,-2.4836217300713272e-127,-3.4469443794813244e-127
16.8,-8.101764232817077,-18.613707017522533,-2.457076479297929e-127,-3.4620962563148455e-127
16.94,-9.146632904248095,-18.54862533024635,-2.43039496375654e-127,-3.477039019070045e-127
17.080000000000002,-10.012005679573475,-18.48071571580432,-2.4036110177319925e-127,-3.4917754728400773e-127
17.22,-10.727528214090523,-18.410050954880735,-2.376755986872602e-127,-3.5063083902437466e-127
17.36,-11.31725364194143,-18.336685141758853,-2.3498588903119063e-127,-3.520640511463817e-127
17.5,-11.8007002136509,-18.260659935805954,-2.3229465724790476e-127,-3.5347745443109027e-127
17.64,-12.193710593590094,-18.18200902580592,-2.2960438452502755e-127,-3.548713164310938e-127
17.78,-12.50914580248835,-18.10076134975699,-2.2691736210527594e-127,-3.5624590148143548e-127
17.92,-12.757443433321553,-18.016943436413428,-2.2423570374933117e-127,-3.5760147071252216e-127
18.06,-12.947065619168443,-17.930581118640916,-2.215613574048412e-127,-3.589382820648696e-127
18.2,-13.08485806981291,-17.841700791214425,-2.188961161318022e-127,-3.6025659030552784e-127
18.34,-13.176337693025996,-17.750330333534386,-2.1624162833139177e-127,-3.6155664704604384e-127
18.48,-13.225923021286807,-17.656499782263737,-2.135994073223517e-127,-3.628387007618277e-127
18.62,-13.237118898569909,-17.560241814533146,-2.1097084030622942e-127,-3.641029968127997e-127
18.76,-13.212664608799097,-17.46159208549229,-2.083571967601781e-127,-3.6534977746520142e-127
18.900000000000002,-13.154652787143277,-17.36058945220342,-2.0575963629356604e-127,-3.6657928191446393e-127
19.04,-13.064624981044451,-17.257276107580207,-2.0317921600235703e-127,-3.677917463090306e-127
19.18,-12.943648556552517,-17.15169764219379,-2.0061689735307567e-127,-3.6898740377504407e-127
19.32,-12.792378721351678,-17.043903047566392,-1.9807355262615842e-127,-3.701664844418057e-127
19.46,-12.616968264024544,-16.933944671549312,-1.9554997094661086e-127,-3.713292154679303e-127
19.6,-12.441474272468142,-16.82187813418913,-1.9304686392812293e-127,-3.72475821068117e-127
19.740000000000002,-12.268421290544794,-16.707762210881963,-1.9056487095514238e-127,-3.736065225404676e-127
19.88,-12.097775365365424,-16.59165868843024,-1.8810456412585684e-127,-3.747215382942859e-127
20.02,-11.929503016304013,-16.473632198730048,-1.856664528775842e-127,-3.758210838782977e-127
20.16,-11.76357122842873,-16.3537500341443,-1.8325098831471145e-127,-3.769053720092324e-127
20.3,-11.599947446024409,-16.232081948096717,-1.8085856725804802e-127,-3.7797461260071795e-127
20.44,-11.438599566205147,-16.10869994401051,-1.7848953603326754e-127,-3.79029012792434e-127
20.580000000000002,-11.27949593261573,-15.983678055382487,-1.7614419401499335e-127,-3.800687769794837e-127
20.72,-11.122605329220685,-15.857092119505388,-1.7382279694203667e-127,-3.810941068419369e-127
20.86,-10.96789697417971,-15.729019547113007,-1.715255600183157e-127,-3.821052013745093e-127
21.0,-10.815340513808287,-15.599539090012245,-1.6925266081306365e-127,-3.831022569163389e-127
21.14,-10.66490601662232,-15.468730608576102,-1.6700424197307493e-127,-3.8408546718082726e-127
21.28,-10.516563967465581,-15.33667484079587,-1.6478041375893057e-127,-3.850550232855131e-127
21.42,-10.37028526171888,-15.203453174425858,-1.625812564163894e-127,-3.8601111378195246e-127
21.56,-10.226041199589721,-15.069147423597459,-1.6040682239342405e-127,-3.869539246855748e-127
21.7,-10.083803480481459,-14.933839611129537,-1.582571384127164e-127,-3.878836395054935e-127
21.84,-9.943544197440705,-14.797611757618368,-1.5613220740880836e-127,-3.888004392742456e-127
21.98,-9.805235831682026,-14.660545678252058,-1.5403201033851988e-127,-3.897045025774442e-127
22.12,-9.66885124718876,-14.522722788161783,-1.5195650787270206e-127,-3.9059600558331845e-127
22.26,-9.534363685388952,-14.384223916994998,-1.4990564197688315e-127,-3.91475122072129e-127
22.400000000000002,-9.401746759905333,-14.245129133274572,-1.4787933738788524e-127,-3.923420234654384e-127
22.54,-9.270974451378345,-14.105517578992778,-1.4587750299304346e-127,-3.931968788552252e-127
22.68,-9.142021102361134,-13.965467314780406,-1.4390003311823784e-127,-3.9403985503282486e-127
22.82,-9.014861412285597,-13.825055175889464,-1.4194680873055616e-127,-3.948711165176882e-127
22.96,-8.88947043249842,-13.684356639133012,-1.40017698561037e-127,-3.956908255859445e-127
23.1,-8.765823561366151,-13.543445700837923,-1.3811256015259722e-127,-3.964991422987586e-127
23.240000000000002,-8.643896539448399,-13.402394765785898,-1.3623124083792509e-127,-3.972962245304737e-127
23.38,-8.52366544473813,-13.261274547044858,-1.3437357865181693e-127,-3.980822279965307e-127
23.52,-8.405106687968198,-13.120153976526959,-1.3253940318215243e-127,-3.988573062811588e-127
23.66,-8.288197007983122,-12.979100126050678,-1.3072853636343672e-127,-3.996216108648262e-127
23.8,-8.17291346717529,-12.838178138632736,-1.289407932165893e-127,-4.0037529115144926e-127
23.94,-8.059233446984594,-12.69745116969074,-1.2717598253842673e-127,-4.011184944953521e-127
24.080000000000002,-7.947134643460694,-12.556980337799029,-1.2543390754406656e-127,-4.0185136622797365e-127
24.22,-7.836595062886985,-12.416824684608146,-1.237143664652765e-127,-4.025740496843155e-127
24.36,-7.727593017465452,-12.277041143512195,-1.2201715310760031e-127,-4.032866862291303e-127
24.5,-7.620107121061539,-12.137684516627708,-1.2034205736891282e-127,-4.039894152828451e-127
24.64,-7.514116285008198,-11.9988074596323,-1.1868886572188784e-127,-4.046823743472168e-127
24.78,-7.4095997139683005,-11.860460474000671,-1.170573616627053e-127,-4.0536569903072065e-127
24.92,-7.306536901854619,-11.722691906169429,-1.1544732612817615e-127,-4.06039523073665e-127
25.060000000000002,-7.204907627806528,-11.585547953159887,-1.1385853788332622e-127,-4.0670397837303624e-127
25.2,-7.1046919522227014,-11.449072674189436,-1.1229077388134867e-127,-4.073591950070687e-127
25.34,-7.00587021284896,-11.313308007806747,-1.1074380959771552e-127,-4.080053012595407e-127
25.48,-6.908423020920558,-11.178293794093436,-1.0921741934012393e-127,-4.086424236437963e-127
25.62,-6.8123312573581165,-11.04406780148487,-1.0771137653584623e-127,-4.092706869264917e-127
25.76,-6.717576069016471,-10.910665757774785,-1.0622545399795336e-127,-4.098902141510674e-127
25.900000000000002,-6.624138864985696,-10.77812138488238,-1.047594241717886e-127,-4.105011266609456e-127
26.04,-6.532001312943585,-10.64646643697587,-1.03313059362979e-127,-4.111035441224531e-127
26.18,-6.441145335558852,-10.515730741563178,-1.0188613194819237e-127,-4.11697584547473e-127
26.32,-6.351553106944373,-10.385942243178024,-1.0047841456976872e-127,-4.1228336431582094e-127
26.46,-6.263207049159761,-10.257127049307874,-9.9089680315285e-128,-4.128609981973534e-127
26.6,-6.176089828762582,-10.129309478229175,-9.771970288304273e-128,-4.13430599373804e-127
26.740000000000002,-6.090184353407546,-10.00251210843425,-9.636825673440635e-128,-4.13992279460352e-127
26.88,-6.005473768492995,-9.592026445815879,-9.503511723386107e-128,-4.145461485269233e-127
27.02,-5.921941453854048,-6.048537741640361,-9.372006077760197e-128,-4.150923151192265e-127
27.16,-5.839571020501728,10.85733515449024,-8.612879410861597e-97,-4.156308862795249e-127
27.3,-5.7583463074074555,99.70133015368336,-1.3819799241606818,-4.161182822826852e-127
27.44,-5.678251378332261,99.78542747131993,-5.223814771731844,-4.162610113677285e-127
27.580000000000002,-5.5992705187001155,99.7843479457088,-8.713938728648689,-4.16027032906934e-127
27.72,-5.521388232514725,99.78533966474276,-11.405955611327013,-4.154452630406177e-127
27.86,-5.4445892393192326,99.7862910692101,-13.412209515974151,-4.145427197425653e-127
28.0,-5.368858471198208,99.7871823754824,-14.895695522564138,-4.133446437405355e-127
28.14,-5.294181069821325,99.78801737777637,-15.990618563677273,-4.118746117851404e-127
28.28,-5.220542383528163,99.78879963210547,-16.79840209216992,-4.10154642748396e-127
28.42,-5.14792796445357,99.57342229140691,-17.394285371074496,-4.082052970051791e-127
28.560000000000002,-5.0763235656929915,99.1606241525851,-17.83384362345126,-4.060457695221889e-127
28.7,-5.005715138507241,98.6329800268863,-18.158085402432008,-4.036939770521793e-127
28.84,-4.936088829566148,97.93865131579115,-18.39726318218522,-4.01166639806098e-127
28.98,-4.867430978230537,96.99159768726122,-18.57369321405311,-3.98479357952212e-127
29.12,-4.799728113872019,95.64094210100909,-18.703837213658993,-3.95646683269252e-127
29.26,-4.732966953230074,93.60467047527614,-18.7998382174371,-3.926821862599332e-127
29.400000000000002,-4.667134397805864,90.3177042474987,-18.870653565689857,-3.8959851901185585e-127
29.54,-4.602217531292334,84.57123176869146,-18.922890660510987,-3.8640747407464955e-127
29.68,-4.538203617040027,73.71735063773632,-18.96142346647729,-3.831200396052395e-127
29.82,-4.4750800955581695,60.505947464896266,-18.98984727412687,-3.797464510171895e-127
29.96,-4.412834582050505,49.19522948733096,-19.010814157305955,-3.762962393551718e-127
30.1,-4.351454863985401,39.511464426854474,-19.026280424023554,-3.7277827660164135e-127
30.240000000000002,-4.2909288986997645,31.220399295492058,-19.037689149113294,-3.6920081810970785e-127
30.38,-4.231244811036271,24.121555168142987,-19.041293462377478,-3.655715423439355e-127
30.52,-4.172390891013474,18.043348660529904,-19.029352992198227,-3.618975880993236e-127
30.66,-4.114355591528307,12.8389198794914,-19.00591137523017,-3.581855893579525e-127
30.8,-4.057127526090551,8.382564185841689,-18.97390810891729,-3.544417079327075e-127
30.94,-4.000695466588812,4.566680097587106,-18.935265596568286,-3.5067166403804802e-127
31.080000000000002,-3.9450483410875776,1.3328546401793786,-18.891259415433463,-3.4688076491894265e-127
31.220000000000002,-3.890175231654902,-1.3411811578736537,-18.84274690756612,-3.4307393166080685e-127
31.36,-3.836065372220318,-3.5512175639316763,-18.790310868643047,-3.392557242955135e-127
31.5,-3.7827081464625434,-5.379236644576674,-18.73435142923501,-3.354303653112771e-127
31.64,-3.7300930857265593,-6.892574823584326,-18.675145775073972,-3.316017616673971e-127
31.78,-3.678209866969672,-8.146226989965585,-18.612887573399455,-3.2777352540846333e-127
31.92,-3.627048310736134,-9.184949206354945,-18.54771339235824,-3.2394899296664885e-127
32.06,-3.5765983791599445,-10.045091074487877,-18.479720658492433,-3.2013124323511246e-127
32.2,-3.526850173995424,-10.75614644215841,-18.408980029559462,-3.1632311449028644e-127
32.34,-3.4777939346751845,-11.342040541880207,-18.335544030033912,-3.125272202359086e-127
32.480000000000004,-3.4294200363951153,-11.822184451815822,-18.259453151444404,-3.087459640370532e-127
32.62,-3.381718988225996,-12.212331307228565,-18.180740209931475,-3.0498155340809906e-127
32.76,-3.3346814312513886,-12.525267425461042,-18.099433489756372,-3.012360128145352e-127
32.9,-3.2882981367314223,-12.771368043380667,-18.015559029734924,-2.97511195844714e-127
33.04,-3.242560004292116,-12.959043156544134,-17.929142296360656,-2.9380879660411674e-127
33.18,-3.1974580601398963,-13.095094756361064,-17.84020941192584,-2.9013036038137513e-127
33.32,-3.152983455300941,-13.185002946545843,-17.74878805512588,-2.864772936321746e-127
33.46,-3.109127463885016,-13.233155120509277,-17.65490811705871,-2.8285087332425556e-127
33.6,-3.065881481373464,-13.243029615968455,-17.55860217179108,-2.79252255683991e-127
33.74,-3.0232370229309997,-13.217342993354467,-17.45990580421861,-2.756824843824627e-127
33.88,-2.9811857217409936,-13.158168248545522,-17.35885782646105,-2.7214249819656004e-127
34.02,-2.9397193273639033,-13.06702980073984,-17.25550040594915,-2.6863313817837974e-127
34.160000000000004,-2.8988297041185462,-12.944979929307694,-17.14987912262577,-2.6515515436409874e-127
34.300000000000004,-2.858508829485883,-12.792660413184922,-17.042042968588117,-2.617092120515247e-127
34.44,-2.818748792535004,-12.617049571309156,-16.932044300550178,-2.5829589767367894e-127
34.58,-2.779541792371006,-12.441828451235454,-16.819938753366774,-2.549157242940383e-127
34.72,-2.7408801366044706,-12.269033220449876,-16.7057851212968,-2.515691367474416e-127
34.86,-2.702756239842211,-12.098630395943688,-16.58964521252742,-2.482565164491472e-127
35.0,-2.66516262219903,-11.930586978756626,-16.471583681616714,-2.449781858931086e-127
35.14,-2.628091907830169,-11.764870443442202,-16.351667843855292,-2.4173441285919902e-127
35.28,-2.591536823484171,-11.601448728121316,-16.229967475039842,-2.385254143478707e-127
35.42,-2.5554901970758737,-11.440290225072614,-16.10655459974922,-2.3535136025956414e-127
35.56,-2.5199449562792506,-11.281363771812824,-15.981503270887696,-2.322123768350874e-127
35.7,-2.484894127139826,-11.124638642624385,-15.854889342987118,-2.29108549872159e-127
35.84,-2.4503308327063875,-10.970084540491653,-15.7267902415257,-2.2603992773234783e-127
35.980000000000004,-2.4162482916817343,-10.817671589410407,-15.597284730313614,-2.2300652415174185e-127
36.12,-2.382639817092189,-10.667370327038672,-15.466452678808034,-2.2000832086783342e-127
36.26,-2.34949881497562,-10.519151697659703,-15.334374831046134,-2.1704527007432104e-127
36.4,-2.3168187830877067,-10.372987045430797,-15.201132577721348,-2.1411729671478364e-127
36.54,-2.2845933096262074,-10.228848107893846,-15.06680773277252,-2.112243006254935e-127
36.68,-2.2528160719729624,-10.08670700972596,-14.931482315706944,-2.0836615853698107e-127
36.82,-2.2214808354534057,-9.946536256710326,-14.79523834073509,-2.0554272594335846e-127
36.96,-2.1905814521133227,-9.808308729909498,-14.658157613657282,-2.0275383884783736e-127
37.1,-2.1601118595126225,-9.671997680024774,-14.520321537310407,-1.999993153923426e-127
37.24,-2.130066079535898,-9.537576721927065,-14.381810926256017,-1.972789573786237e-127
37.38,-2.1004382172195184,-9.405019829345859,-14.24270583127044,-1.9459255168779604e-127
37.52,-2.0712224595950417,-9.274301329704288,-14.103085374082697,-1.9193987160480563e-127
37.660000000000004,-2.042413074548712,-9.145395899089348,-13.963027592697788,-1.893206780538998e-127
37.800000000000004,-2.0140044096968275,-9.018278557347395,-13.822609297541302,-1.867347207508006e-127
37.94,-1.9859908912767419,-8.892924663296066,-13.681905938566612,-1.8418173927691607e-127
38.08,-1.9583670230532961,-8.769309910044463,-13.540991483378532,-1.8166146408058852e-127
38.22,-1.9311273852404625,-8.647410320414393,-13.399938306346845,-1.7917361741005918e-127
38.36,-1.904266633437983,-8.527202242456054,-13.258817088610314,-1.7671791418253477e-127
38.5,-1.8777794975828033,-8.408662345052216,-13.117696728805935,-1.742940627934613e-127
38.64,-1.8516607809150907,-8.291767613605552,-12.976644264299695,-1.7190176586985128e-127
38.78,-1.8259053589586294,-8.176495345804291,-12.835724802643462,-1.6954072097126625e-127
38.92,-1.8005081785154047,-8.062823147461803,-12.695001462938011,-1.672106212418279e-127
39.06,-1.775464256674166,-7.950728928426212,-12.554535326743839,-1.6491115601641696e-127
39.2,-1.7507686798327862,-7.840190898556466,-12.414385398149552,-1.6264201138401898e-127
39.34,-1.726416602734212,-7.731187563761671,-12.274608572581545,-1.6040287071098768e-127
39.480000000000004,-1.7024032475158306,-7.623697722100825,-12.13525961391819,-1.5819341512682075e-127
39.62,-1.6787239027720533,-7.5177004599403325,-11.996391139456442,-1.5601332397487865e-127
39.76,-1.6553739226299433,-7.413175148166957,-11.85805361226826,-1.5386227523032186e-127
39.9,-1.6323487258376959,-7.310101438454114,-11.720295340478101,-1.517399458873977e-127
40.04,-1.6096437948658011,-7.208459259579586,-11.583162482990645,-1.4964601231807227e-127
40.18,-1.587254675020707,-7.108228813792941,-11.446699061199293,-1.47580150603877e-127
40.32,-1.5651769735708112,-7.009390573231096,-11.310946976210783,-1.4554203684271805e-127
40.46,-1.5434063588846099,-6.911925276380638,-11.175946031128664,-1.4353134743228896e-127
40.6,-1.5219385595808335,-6.815813924585602,-11.041733957948436,-1.4154775933161913e-127
40.74,-1.500769363690406,-6.721037778599579,-10.908346448629306,-1.3959095030219542e-127
40.88,-1.479894617830058,-6.627578355181098,-10.775817189921318,-1.3766059913000165e-127
41.02,-1.4593102263874351,-6.535417423731321,-10.64417790154226,-1.3575638582973508e-127
41.160000000000004,-1.4390121507175422,-6.44453700297321,-10.513458377315184,-1.3387799183237876e-127
41.300000000000004,-1.418996408350364,-6.354919357671335,-10.3836865288951,-1.3202510015723364e-127
41.44,-1.3992590722095046,-6.266546995391646,-10.25488843173172,-1.3019739556944325e-127
41.58,-1.3797962698417017,-6.179402663300499,-10.127088372933862,-1.2839456472397867e-127
41.72,-1.360604182657049,-6.093469345002346,-10.00030890072031,-1.2661629629698873e-127
41.86,-1.3416790451797946,-6.008730257415516,-9.574236484513055,-1.2486228110536324e-127
42.0,-1.3230171443095549,-5.925168847685551,-5.889789879355893,-1.2313221221530225e-127
42.14,-1.3046148185928081,-5.842768790135622,11.235798393515857,-4.296160387614937e-95
42.28,-1.2864684575045184,-5.761513983253541,99.7163196572801,-1.3819799241606818
42.42,-1.268574500739753,-5.681388546714948,99.78540985619527,-5.223814771731844
42.56,-1.2509294375151527,-5.602376818442273,99.7843632783721,-8.713938728648689
42.7,-1.2335298058801192,-5.524463351699041,99.7853569009329,-11.405955611327013
42.84,-1.2163721920375805,-5.447632912219215,99.78630721678098,-13.412209515974151
42.980000000000004,-1.1994532296742089,-5.371870475371143,99.78719750301538,-14.895695522564138
43.12,-1.1827695992999496,-5.297161223355825,99.78803154969351,-15.990618563677273
43.26,-1.1663180275967404,-5.223490542439139,99.78881290876184,-16.79840209216992
43.4,-1.1500952867762877,-5.150844020217696,99.56797443782739,-17.394285371074496
43.54,-1.1340981939467782,-5.079207442918033,99.15374288433841,-17.83384362345126
43.68,-1.1183236104883951,-5.008566792728814,98.62406788057878,-18.158085402432008
43.82,-1.102768441437524,-4.938908245165735,97.9267331161241,-18.39726318218522
43.96,-1.0874296348795238,-4.87021816646885,96.97501604885367,-18.57369321405311
44.1,-1.0723041813499403,-4.802483111032,95.61670810151428,-18.703837213658993
44.24,-1.057389113244055,-4.735689818864081,93.56702151627893,-18.7998382174371
44.38,-1.042681504234639,-4.66982521308182,90.2547265174743,-18.870653565689857
44.52,-1.0281784686978117,-4.604876397433816,84.45683961039472,-18.922890660510987
44.660000000000004,-1.013877161146883,-4.540830653855518,73.50758366586726,-18.96142346647729
44.800000000000004,-0.999774775674069,-4.477675440054885,60.32636677994519,-18.98984727412687
44.94,-0.985868545399976,-4.415398387128421,49.04148621206522,-19.010814157305955
45.08,-0.972155741930741,-4.353987297207305,39.37983720408579,-19.026280424023554
45.22,-0.9586336748227207,-4.293430141133347,31.107703544923808,-19.037689149113277
45.36,-0.94529969105463,-4.233715056164455,24.025065503829364,-19.041077026196053
45.5,-0.9321511745070189,-4.174830343709353,17.960732552621717,-19.02893348692107
45.64,-0.9191855454489931,-4.116764467091248,12.768180924483715,-19.00534300210846
45.78,-0.906400260032072,-4.05950604934018,8.321993588713115,-18.97322574572907
45.92,-0.8937928097910861,-4.003043871013758,4.514815173187235,-18.934492009799612
46.06,-0.8813607211520188,-3.9473668680459806,1.2896710887727776,-18.890409651593515
46.2,-0.869101554946693,-3.892464129623891,-1.3768723004541046,-18.84183101625834
46.34,-0.8570129059342066,-3.8383248960917524,-3.5807375275227407,-18.789335620750016
46.480000000000004,-0.8450924023290267,-3.784938556882466,-5.4036747168502455,-18.733321419149966
46.62,-0.833337705335646,-3.7322946484759543,-6.912822878231912,-18.67406413906669
46.76,-0.8217465086897129,-3.680382852384212,-8.16301201602371,-18.61175646494396
46.9,-0.8103165382055443,-3.6291929931627473,-9.19886220577902,-18.54653430124119
47.04,-0.7990455513299306,-3.578715036448123,-10.056611823915688,-18.478494628037865
47.18,-0.7879313367021492,-3.52893908702132,-10.765664218275944,-18.407707806466156
47.32,-0.7769717137200964,-3.4798553868966353,-11.349871197227507,-18.334226169026604
47.46,-0.7661645321124554,-3.4314543134358253,-11.828584334261153,-18.258090089213496
47.6,-0.7555076715168125,-3.3837263774872244,-12.217508525190757,-18.17933231791596
47.74,-0.7449990410636457,-3.3366622215495454,-12.529390921948204,-18.097981112152237
47.88,-0.7346365789660954,-3.2902526179600886,-12.774574883394891,-18.014062511041185
48.02,-0.724418252115444,-3.2444884671070744,-12.961444369742228,-17.927602001409028
48.160000000000004,-0.7143420556822211,-3.1993607956658217,-13.09678001776212,-17.83862574042894
48.300000000000004,-0.7044060127228572,-3.154860754858494,-13.186044325875274,-17.747161452164974
48.44,-0.6946081737918085,-3.110979618737144,-13.233610086429168,-17.6532390805147
48.58,-0.6849466165590773,-3.067708782489766,-13.242943444720046,-17.556891257435964
48.72,-0.6754194454330509,-3.0250397607690984,-13.216750701439691,-17.458153628986693
48.86,-0.666024791188589,-2.9829641860438936,-13.157096145026705,-17.357065070281163
49.0,-0.6567608106002824,-2.9414738069723856,-13.065496735569797,-17.25366781242215
49.14,-0.6476256860808127,-2.9005604867976977,-12.942998298936885,-17.148007498763217
49.28,-0.6386176253243437,-2.860216201764904,-12.7902369727711,-17.040133183779204
49.42,-0.6297348609548712,-2.8204330395594956,-12.614491999726747,-16.930097284889104
49.56,-0.6209756501794663,-2.7812031977669807,-12.43930623338155,-16.817955495447396
49.7,-0.6123382744463387,-2.742518982353349,-12.266545870445533,-16.703766665563066
49.84,-0.6038210391076593,-2.7043728061661656,-12.096177434911157,-16.587592656254415
49.980000000000004,-0.5954222730870704,-2.666757187456007,-11.928167934659879,-16.469498171586906
50.120000000000005,-0.5871403285518222,-2.6296647484180036,-11.762484850937176,-16.349550572786843
50.26,-0.5789735805894692,-2.5930882137532216,-11.599096128414962,-16.227819677817536
50.4,-0.5709204268890621,-2.5570204092496462,-11.437970165789979,-16.104377549503884
50.54,-0.5629792874267767,-2.521454260382511,-11.279075806871433,-15.979298274965513
50.68,-0.5551486041559138,-2.486382790933717,-11.122382332115254,-15.85265773884697
50.82,-0.5474268407012114,-2.451799121630117,-10.96785945056634,-15.724533392599229
50.96,-0.5398124820574083,-2.4176964688004006,-10.815477292173567,-15.59500402186005
51.1,-0.5323040342920016,-2.384068143050358,-10.665206400445578,-15.464149513792822
51.24,-0.5249000242521378,-2.3509075479562713,-10.51701772541838,-15.332050626070023
51.38,-0.5175989992755817,-2.3182081787762074,-10.370882616908245,-15.198788759023877
51.52,-0.5103995269057038,-2.285963621178972,-10.226772818026097,-15.064445732331578
51.660000000000004,-0.5033001946104342,-2.254167549990501,-10.084660458931548,-14.929103567453575
51.800000000000004,-0.49629960950512414,-2.2228137279574534,-9.944518050806929,-14.792844276900471
51.94,-0.48939639807926333,-2.191896004527786,-9.806318480033443,-14.655749661266533
52.08,-0.48258920592699744,-2.1614083146480794,-9.670035002553195,-14.517901114835734
52.22,-0.47587669748139505,-2.131344677577406,-9.535641238402455,-14.379379440439587
52.36,-0.46925755575240974,-2.101699195717508,-9.403111166402851,-14.240264674125385
52.5,-0.46273048206848805,-2.0724660534590713,-9.27241911899845,-14.100635920078814
52.64,-0.45629419582177017,-2.043639516043898,-9.14353977722785,-13.96057119613662
52.78,-0.4499474342168363,-2.0152139284427344,-9.016448165821421,-13.82014729012364
52.92,-0.4436889520229461,-1.9871837142485802,-8.89111964841478,-13.679439627153954
53.06,-0.43751752132972616,-1.9595433745852455,-8.767529922870471,-13.538522147948472
53.2,-0.4314319313062538,-1.9322874870309645,-8.645655016700568,-13.397467198141166
53.34,-0.42543098796349305,-1.9054107045568618,-8.52547128258362,-13.2563454284733
53.480000000000004,-0.4195135139200352,-1.8789077544800694,-8.406955393970012,-13.115225705709388
53.620000000000005,-0.4136783481710967,-1.8527734374312985,-8.290084340770425,-12.97417503405012
53.76,-0.4079243458607313,-1.8270026263366732,-8.174835425122499,-12.833258486766166
53.9,-0.4022503780572093,-1.801590265413632,-8.061186257231407,-12.692539147732031
54.04,-0.39665533153152255,-1.7765313691807012,-7.949114751280381,-12.552078062501106
54.18,-0.391138108538969,-1.7518210214809673,-7.838599121407648,-12.411934198531124
54.32,-0.3856976266037764,-1.7274543745190472,-7.7296178777466,-12.272164414143427
54.46,-0.3803328183067206,-1.7034266479113813,-7.6221498225263025,-12.13282343577885
54.6,-0.3750426310756994,-1.6797331277496668,-7.516174046229761,-11.993963843097985
54.74,-0.36982602697921774,-1.6563691656772523,-7.41166992380759,-11.855636061463095
54.88,-0.36468198252274653,-1.6333301779783191,-7.308617110945002,-11.717888361332799
55.02,-0.3596094884479137,-1.6106116446796712,-7.206995540380179,-11.580766864098733
55.160000000000004,-0.3546075495344881,-1.5882091086649652,-7.106785418272337,-11.444315553894786
55.300000000000004,-0.3496751844051182,-1.5661181748012112,-7.007967220617915,-11.308576294914356
55.44,-0.3448114253327862,-1.5443345090773715,-6.91052168971349,-11.173588853778528
55.58,-0.3400153180509406,-1.5228538377548992,-6.8144298306641575,-11.039390926508169
55.72,-0.3352859215662699,-1.501671946530048,-6.719672907936201,-10.90601816966513
55.86,-0.33062230797408015,-1.480784679707794,-6.626232441953039,-10.773504235241584
56.0,-0.3260235622762406,-1.4601879393872086,-6.534090205733477,-10.641880808892148
56.14,-0.32148878220166166,-1.4398776846581312,-6.4432282215714,-10.51117765111997
56.28,-0.31701707802926965,-1.4198499308089771,-6.353628757756133,-10.381422641045642
56.42,-0.3126075724134445,-1.400100748545535,-6.265274325332714,-10.252641822406124
56.56,-0.3082594002118848,-1.3806262632206034,-6.1781476749014494,-10.12485945144965
56.7,-0.30397170831586734,-1.3614226540743113,-6.092231793456107,-9.998098046411727
56.84,-0.2997436554828682,-1.3424861534849812,-6.007509901260197,-9.5546216835076
56.980000000000004,-0.2955744121715105,-1.3238130462303879,-5.923965448760816,-5.727295327613746
57.120000000000005,-0.2914631603788101,-1.3053996687592688,-5.841582113539538,11.772707301822393
57.26,-1.6494532402800755,-1.2872424084729464,-5.760343797299928,99.72988660600977
57.4,-5.432524313881896,-1.269337703016923,-5.680234622891212,99.78537874256155
57.54,-8.869889797708938,-1.251682039582307,-5.601238931367698,99.78437846294777
57.68,-11.521332901928353,-1.2342719542169425,-5.523341279083585,99.7853740761406
57.82,-13.497375249156265,-1.2171040311460994,-5.4465264348227524,99.78632330722596
57.96,-14.95852790463136,-1.200174902102601,-5.370779376963188,99.7872125770308
58.1,-16.036968642359405,-1.1834812456662496,-5.296085290675715,99.78804567147361
58.24,-16.832592604054273,-1.1670197866124306,-5.222429565156672,99.7888261384482
58.38,-17.419506122697037,-1.1507872952697609,-5.149797790894238,99.56056097419918
58.52,-17.85244777328793,-1.13478058688666,-5.078175756968076,99.14438131494617
58.660000000000004,-18.171808795117002,-1.1189965210067232,-5.007549448381972,98.61193841574733
58.800000000000004,-18.407386272699767,-1.1034320008527696,-4.937905043429206,97.91050368938183
58.94,-18.581160533699926,-1.0880839727194447,-4.869228911090311,96.95242056883355
59.08,-18.709345498150768,-1.072949425374268,-4.801507608462952,95.58365545364535
59.22,-18.803901415405083,-1.058025389466999,-4.734727878223622,93.51561463457463
59.36,-18.8736507924577,-1.0433089369472122,-4.668876646120864,90.16861971266282
59.5,-18.92510157131775,-1.0287971804899596,-4.603941018499735,84.30021953122964
59.64,-18.963054349614946,-1.0144872729294232,-4.539908279857218,73.2201617618726
59.78,-18.991050298600115,-1.000376406700432,-4.476765890428308,60.08029402690944
59.92,-19.01170157091015,-0.9864618132877413,-4.414501483802471,48.83080785541347
60.06,-19.026935026587704,-0.9727407626829683,-4.353102864570188,39.19945727025012
60.2,-19.038172018110195,-0.9592105628490729,-4.292558005999322,30.95326074682677
60.34,-19.04111554296606,-0.9458685591922847,-4.232855047741013,23.892827126177885
60.480000000000004,-19.028586042655338,-0.9327121340413669,-4.173982293564788,17.84750370246158
60.620000000000005,-19.004713993405563,-0.9197387061341213,-4.115928209122652,12.671226914533577
60.76,-18.972383421422684,-0.9069457301110296,-4.058681419741826,8.238973546865466
60.9,-18.933481694073958,-0.8943306960159337,-4.002230708245881,4.44372524956971
61.04,-18.889261875119974,-0.8818911288036583,-3.9465650128039593,1.2305109968471264
61.18,-18.84056660920717,-0.8696245878544769,-3.891673424807822,-1.4257339853225661
61.32,-18.787968959208754,-0.8575286664953292,-3.837545186776408,-3.6211205054029603
61.46,-18.73186252925801,-0.8456009915276944,-3.784169690287637,-5.437078252905038
61.6,-18.67252008263362,-0.8338392227620278,-3.731536473937177,-6.9404738262296695
61.74,-18.610132265855015,-0.8222410525586706,-3.679635221323865,-8.185909912162321
61.88,-18.544833573876907,-0.8108042053751433,-3.628455759061527,-9.217819244274642
62.02,-18.476720009489867,-0.7995264373197317,-3.5779880548168883,-10.072287061415444
62.160000000000004,-18.405861257739687,-0.7884055357112826,-3.5282222153732983,-10.778592171615808
62.300000000000004,-18.332309187562412,-0.7774393186451173,-3.4791484847199956,-11.3604853854475
62.440000000000005,-18.256103860581266,-0.7666256345649827,-3.4307572421666075,-11.837236455915798
62.58,-18.177277825235244,-0.7559623618409539,-3.3830390004826216,-12.224483969930183
62.72,-18.095859215752252,-0.7454474083532051,-3.3359844040615387,-12.534921258828726
62.86,-18.01187400689324,-0.7350787110815706,-3.2895842271094273,-12.77884788597775
63.0,-17.925347664217533,-0.7248542357008103,-3.2438293718576,-12.964612050584872
63.14,-17.836306355485135,-0.7147719761815053,-3.1987108667991313,-13.098965062780191
63.28,-17.744777838856315,-0.7048299543965026,-3.15421986494894,-13.187345246703504
63.42,-17.650792109551084,-0.6950262197328326,-3.1103476421271647,-13.234105347563256
63.56,-17.554381863277996,-0.6853588487090231,-3.067085595265544,-13.242694771477955
63.7,-17.45558281855855,-0.6758259445977356,-3.0244252407365426,-13.215805733508375
63.84,-17.354433928766966,-0.6664256370536487,-2.982358212704944,-13.155490567191512
63.980000000000004,-17.250977506743357,-0.6571560817465173,-2.940876261501635,-13.063255990804983
64.12,-17.14525927919053,-0.6480154599993336,-2.8999712520193235,-12.940138968144602
64.26,-17.03732838402846,-0.6390019784315214,-2.8596351621299125,-12.786767889043945
64.4,-16.92723732097542,-0.6301138686070908,-2.819860081123271,-12.610838885464881
64.54,-16.815041863516452,-0.6213493866876881,-2.7806382081671313,-12.435703751914357
64.68,-16.700800938877716,-0.6127068130904691,-2.741961850787865,-12.262993320302439
64.82000000000001,-16.584576481484213,-0.6041844521507309,-2.7038234233718574,-12.092674124853195
64.96000000000001,-16.466433264525282,-0.5957806317892368,-2.6662154456872433,-11.924713183457772
65.1,-16.346438713602847,-0.5874937031841649,-2.629130541425732,-11.759077987161305
65.24,-16.224662705935405,-0.5793220404476238,-2.5925614367642797,-11.595736490236227
65.38,-16.101177358192384,-0.5712640403066624,-2.556500958946347,-11.434657100790645
65.52,-15.976056805710346,-0.5633181217887191,-2.5209420348825087,-11.275808671865066
65.66,-15.849376975571696,-0.5554827259114441,-2.4858776897701476,-11.119160492975055
65.8,-15.721215355793817,-0.5477563153768377,-2.4513010457320044,-10.964682282061121
65.94,-15.591650762670264,-0.5401373742696397,-2.4172053204733333,-10.812344177810767
66.08,-15.460763108118591,-0.5326244077599164,-2.3835838259574293,-10.662116732320742
66.22,-15.328633168716053,-0.5252159418097816,-2.3504299670992785,-10.51397090407055
66.36,-15.195342357941417,-0.5179105228841983,-2.317737240477106,-10.36787805118082
66.5,-15.060972502985969,-0.5107067176658021,-2.285499233061589,-10.223809924932695
66.64,-14.925605627348217,-0.5036031127736911,-2.2537096209624905,-10.081738663526501
66.78,-14.78932374028409,-0.4965983144861261,-2.2223621681925056,-9.941636786060052
66.92,-14.652208634046946,-0.48969094846708866,-2.1914507254480764,-9.803477186708713
67.06,-14.514341689719856,-0.48287965949664197,-2.16096922890696,-9.667233129091093
67.2,-14.375803692316168,-0.47616311120504123,-2.1309116990423353,-9.53287824080567
67.34,-14.236674655703808,-0.4695399858105438,-2.101272239453209,-9.400386508125115
67.48,-14.097033657794329,-0.4630089838608644,-2.072045035710932,-9.269732270836288
67.62,-13.956958686329655,-0.45656882397822746,-2.0432243542215867,-9.14089021721502
67.76,-13.81652649549827,-0.45021824260796434,-2.01480454110405,-9.013835379125894
67.9,-13.675812473518153,-0.4439559937706083,-1.9867800210835223,-8.888543127238059
68.04,-13.534890521236687,-0.43778084881743706,-1.9591452964003013,-8.764989166349133
68.18,-13.393832941717621,-0.43169159618941544,-1.9318949457336156,-8.643149530809863
68.32000000000001,-13.25271034071276,-0.42568704117949063,-1.9050236231403008,-8.523000580043021
68.46000000000001,-13.111591537850396,-0.4197660056981939,-1.8785260570081288,-8.404518994150623
68.60000000000001,-12.97054348831437,-0.4139273280425028,-1.8523970490235906,-8.28768176960408
68.74,-12.829631214736334,-0.40816986266791744,-1.8266314731539288,-8.172466215012541
68.88,-12.688917748979408,-0.40249247996370763,-1.8012242746432443,-8.058849946965012
69.02,-12.548464083453384,-0.3968940660312858,-1.7761704690224722,-7.94681088594235
69.16,-12.408329131569992,-0.3913735224656625,-1.751465141133046,-7.836327252295646
69.3,-12.268569696920988,-0.38592976613994173,-1.7271034441640656,-7.72737756228772
69.44,-12.129240450741454,-0.38056172899281376,-1.7030805987027802,-7.619940624194936
69.58,-11.990393917205706,-0.37526835781900325,-1.6793918917982102,-7.513995534466712
69.72,-11.852080466092834,-0.37004861406263295,-1.6560326760377315,-7.409521673940383
69.86,-11.714348312353016,-0.36490147361346026,-1.6329983686364358,-7.306498704109353
70.0,-11.5772435221036,-0.3598259266059494,-1.610284450539106,-7.20490656344258
70.14,-11.44081002458585,-0.354820977221137,-1.5878864655346245,-7.1047254637537165
70.28,-11.30508962961779,-0.3498856434912542,-1.5658000193826467,-7.005935886618358
70.42,-11.170122050086352,-0.34501895710706626,-1.5440207789523794,-6.908518579837982
70.56,-11.035944929032127,-0.3402199632278917,-1.522544471373288,-6.812454553949301
70.7,-10.902593870892161,-0.3354877202942644,-1.5013668831975766,-6.7177250787779235
70.84,-10.770102476480318,-0.3308212998432001,-1.4804838595742762,-6.624311680035243
70.98,-10.63850238130016,-0.3262197863260342,-1.4598913034347842,-6.532196135957609
71.12,-10.507823296802039,-0.32168227692879237,-1.4395851746896957,-6.441360473986936
71.26,-10.378093054213704,-0.31720788139505884,-1.4195614894367754,-6.351786967491949
71.4,-10.249337650592079,-0.3127957218513104,-1.3998163191799133,-6.2634581325293315
71.54,-10.121581296762692,-0.3084449326346775,-1.3803457900589136,-6.1763567246441315
71.68,-9.994846466832323,-0.30415466012310355,-1.3611460820899743,-6.090465735708816
71.82000000000001,-9.5225226273056,-0.2999240625678642,-1.342213428416697,-6.005768390800366
71.96000000000001,-5.427240443632289,-0.29575230992841817,-1.3235441145714995,-5.922248145114947
72.10000000000001,12.992927755573646,-0.2916385837095535,-1.305134477747269,-5.839888680919608
72.24,99.74610373421856,-1.8932440862914846,-1.2869809060791355,-5.758673904540586
72.38,99.7853425081308,-5.702231456942835,-1.2690798379362045,-5.678587943387763
72.52,99.78440137511865,-9.085267804611966,-1.2514277612231302,-5.599615143014865
72.66,99.78539931915682,-11.683079286091093,-1.2340212126913808,-5.52174006421503
72.8,99.78634695589409,-13.617187699394567,-1.216856777260069,-5.4449474801513595
72.94,99.78723473181779,-15.046995335430013,-1.1999310873462121,-5.36922237352209
73.08,99.78806642672794,-16.102242313901495,-1.1832408222042965,-5.2945499337600666
73.22,99.78884558256203,-16.880744643472955,-1.1667827072750085,-5.220915554266144
73.36,99.55101678140336,-17.45502608398044,-1.150553513543016,-5.148304829676243
73.5,99.13232231123946,-17.878649243289463,-1.134550056903669,-5.076703553161699
73.64,98.59630298043479,-18.191136383884807,-1.118769197538496,-5.0060977137626175
73.78,97.88956537281423,-18.42164331379101,-1.1032078392993778,-4.9364734937539385
73.92,96.92323860853045,-18.591677271573694,-1.0878629291012771,-4.867817266043887
74.06,95.54091293524587,-18.717103192723943,-1.0727314563234052,-4.800115591604546
74.2,93.44903185388533,-18.8096238956115,-1.0578104522187053,-4.733355216934216
74.34,90.0568862332,-18.87787199236276,-1.0430969893315483,-4.667523071551322
74.48,84.09660283297393,-18.92821534855728,-1.028588180923513,-4.602606265519532
74.62,72.85426577459525,-18.96535123412945,-1.0142811804071503,-4.538592087003829
74.76,59.767042507334935,-18.992744600429273,-1.0001731807876153,-4.4754679998572415
74.9,48.56261825246973,-19.01295137631834,-0.9862614141120587,-4.413221641237949
75.04,38.96984079510286,-19.027856948249738,-0.9725431509266723,-4.351840819256466
75.18,30.756664279218963,-19.038852075617115,-0.9590156997412784,-4.291313510652642
75.32000000000001,23.724498035356042,-19.04137362008527,-0.945676406501363,-4.2316278585021605
75.46000000000001,17.70337424882921,-19.028497272836045,-0.9325226540674475,-4.172772169952281
75.60000000000001,12.547815385692733,-19.00437280304536,-0.9195518617016958,-4.114734913986535
75.74,8.133299697448868,-18.971852082089434,-0.9067614845616595,-4.05750471921807
75.88,4.353237968892419,-18.93280194476549,-0.8941490132010598,-4.001070371711371
76.02,1.1553120747822374,-18.888462111699194,-0.8817119730775088,-3.945420812832089
76.16,-1.4878507682774955,-18.839666414467956,-0.869447924067076,-3.8905451371246467
76.3,-3.672466209653999,-18.786982007660203,-0.8573544599856016,-3.836432590217392
76.44,-5.479556779464508,-18.7307984809846,-0.8454292081166648,-3.7830725667549694
76.58,-6.975643071907058,-18.67138583776293,-0.833669828746117,-3.7304546083576455
76.72,-8.215039114848393,-18.608932808135442,-0.8220740147030833,-3.6785684016072944
76.86,-9.241939778988018,-18.543572546168914,-0.8106394909073487,-3.6274037760597606
77.0,-10.092235881851934,-18.47540011178484,-0.7993640139230345,-3.5769507022833205
77.14,-10.795048119862068,-18.404484526042417,-0.7882453715184821,-3.527199289922947
77.28,-11.373999076978803,-18.330877191713633,-0.7772813822322573,-3.4781397857900958
77.42,-11.848254621276425,-18.25461784620171,-0.7664698949451856,-3.4297625719777445
77.56,-12.233369142493007,-18.175738816654167,-0.7558087884583424,-3.3820581640003744
77.7,-12.541967625130996,-18.09426809134918,-0.7452959710769075,-3.3350172089586443
77.84,-12.784294009915897,-18.010231554688247,-0.7349293801998096,-3.288630483728447
77.98,-12.96865107143116,-17.92365462314178,-0.7247069819150742,-3.2428888931740887
78.12,-13.101752862598778,-17.83456344613804,-0.7146267706008003,-3.197783468385303
78.26,-13.189006990858367,-17.742985786445175,-0.7046867685316845,-3.153305364937822
78.4,-13.234740724138808,-17.648951660942885,-0.694885025491018,-3.1094458611772366
78.54,-13.242382191039434,-17.5524937995594,-0.6852196183880779,-3.06619635652585
78.68,-13.214605698265222,-17.453647964125306,-0.6756886508808397,-3.0235483698122816
78.82000000000001,-13.15344837654957,-17.352453157698307,-0.6662902530039377,-2.9814935376235194
78.96000000000001,-13.060403916782116,-17.248951747027363,-0.6570225808017977,-2.9400236126791723
79.10000000000001,-12.936498007626804,-17.143189515229878,-0.647883815966871,-2.899130462227632
79.24,-12.782349179043544,-17.03521565775715,-0.6388721654829018,-2.8588060664639032
79.38,-12.606242727380954,-16.925082731844572,-0.6299858612731539,-2.8190425169688154
79.52,-12.43117123072088,-16.812846567554157,-0.6212231598535305,-2.779832015169356
79.66,-12.258523557148264,-16.698566146988156,-0.6125823419905165,-2.741166870819879
79.8,-12.08826625364246,-16.582303457121906,-0.6040617123638797,-2.7030395005039094
79.94,-11.920366350568186,-16.46412332085738,-0.5956595992340626,-2.665442426156293
80.08,-11.754791351178325,-16.344093210255394,-0.5873743541141989,-2.6283682736054415
80.22,-11.591509221701767,-16.222283045405838,-0.579204351446693,-2.5918097711354107
80.36,-11.430488381964999,-16.098764981999864,-0.5711479882842954,-2.5557597480675707
80.5,-11.271697696500956,-15.973613190346814,-0.5632036839756163,-2.5202111333616077
80.64,-11.115106466102699,-15.846903628309297,-0.5553698798550106,-2.4851569542356153
80.78,-10.960684419783421,-15.718713810398288,-0.5476450389367783,-2.450590334805032
80.92,-10.8084017071077,-15.589122575064607,-0.5400276456136146,-2.4165044947401837
81.06,-10.658228890862217,-15.458209852036646,-0.5325162053592584,-2.382892747942186
81.2,-10.510136940036958,-15.326056431381389,-0.5251092444352722,-2.349748501236973
81.34,-10.36409722309071,-15.192743735803123,-0.5178053096019027,-2.317065253087212
81.48,-10.220081501476898,-15.058353597539288,-0.5106029678329619,-2.2848365923218803
81.62,-10.078061923408226,-14.922968041064745,-0.5035008060346743,-2.253056196883261
81.76,-9.938011017840452,-14.78666907267304,-0.4964974307684331,-2.221717832591142
81.9,-9.799901688657473,-14.649538477866052,-0.48959146797741476,-2.1908153519239786
82.04,-9.663707209041647,-14.511657627351683,-0.48278156271699374,-2.1603426928168137
82.18,-9.5294012160147,-14.373107292323024,-0.4760663788889074,-2.1302938774757187
82.32000000000001,-9.396957705136003,-14.233967469571876,-0.4694445989791187,-2.1006630112085394
82.46000000000001,-9.26635102534618,-14.094317216875426,-0.46291492379932486,-2.0714442812717397
82.60000000000001,-9.137555873945303,-13.954234498986793,-0.45647607223206055,-2.042631955733124
82.74,-9.010547291695783,-13.813796044459195,-0.45012678097934716,-2.0142203823502176
82.88,-8.885300658041128,-13.673077213439209,-0.44386580431483746,-1.986203987464114
83.02,-8.761791686432554,-13.53215187647757,-0.4376919138394079,-1.9585772749085628
83.16,-8.639996419756189,-13.391092304326202,-0.4316038982401503,-1.9313348249341158
83.3,-8.519891225854344,-13.249969068617563,-0.42560056305271543,-1.9044712931471077
83.44,-8.401452793134961,-13.108850953257196,-0.41968073042696247,-1.877981409463288
83.58,-8.284658126263892,-12.967804876302248,-0.4138432388958678,-1.8518599770758968
83.72,-8.169484541935203,-12.826895822047565,-0.40808694314764804,-1.8261018714379975
83.86,-8.055909664715161,-12.686186782996701,-0.40241071380105237,-1.8007020392588693
84.0,-7.943911422956041,-12.545738711357314,-0.39681343718378087,-1.7756554975142684
84.14,-7.83346804477616,-12.405610479668907,-0.3912940151139841,-1.7509573324703764
84.28,-7.724558054103023,-12.265858850145177,-0.3858513646848024,-1.7266026987212435
84.42,-7.617160266776657,-12.12653845229301,-0.380484418051902,-1.7025868182395458
84.56,-7.511253786710607,-11.987701768355283,-0.37519212222396525,-1.6789049794404816
84.7,-7.406818002108225,-11.849399126114296,-0.3699734388560968,-1.6555525362586159
84.84,-7.3038325817321805,-11.71167869858691,-0.36482734404610134,-1.6325249072375094
84.98,-7.2022774712252735,-11.574586510140403,-0.35975282813359666,-1.60981757463195
85.12,-7.102132889480857,-11.438166448559905,-0.354748895501919,-1.5874260835226182
85.26,-7.003379325061322,-11.302460282603077,-0.34981456438278596,-1.5653460409430136
85.4,-6.9059975326632355,-11.167507684585324,-0.3449488666636739,-1.5435731150184802
85.54,-6.809968529627885,-11.033346257549095,-0.34015084769787673,-1.5221030341171615
85.68,-6.715273592496074,-10.900011566582943,-0.33541956611720525,-1.500931586012721
85.82000000000001,-6.621894253606131,-10.76753717387016,-0.3307540936472921,-1.4800546170586697
85.96000000000001,-6.529812297734178,-10.635954677062266,-0.32615351492546596,-1.4594680313741408
86.10000000000001,-6.439009758775818,-10.505293750589331,-0.32161692732115815,-1.4391677900409554
86.24,-6.349468916468423,-10.375582189536821,-0.3171434407588084,-1.419149910311821
86.38,-6.261172293153333,-10.24684595573699,-0.31273217754323257,-1.3994104648295138
86.52,-6.174102650577276,-10.119109225741612,-0.30838227218742037,-1.3799455808568915
86.66,-6.0882429867324195,-9.99239444036205,-0.30409287124272766,-1.3607514395175904
86.8,-6.003576532734465,-9.49998872900206,-0.29986313313143115,-1.3418242750472547
86.94,-5.920086749738291,-5.238296190321578,-0.2956922279816115,-1.3231603740551603
87.08,-5.8377573258906175,13.677547671913192,-0.29157933746433373,-1.3047560747960818
87.22,-5.756572173319252,99.75299492554632,-1.8931904433084692,-1.2866077664522702
87.36,-5.676515425158501,99.78532093225266,-5.702189833450085,-1.2687118884253943
87.5,-5.597571432610295,99.78441912580782,-9.08523674290565,-1.2510649296383123
87.64,-5.5197247620406795,99.78541833966602,-11.683056312480987,-1.233663427846539
87.78,-5.442960192111258,99.78636477504112,-13.617170742570979,-1.2165039689592738
87.92,-5.367262710945294,99.78725142533287,-15.046982825455226,-1.1995831863698527
88.06,-5.292617513328054,99.78808206570221,-16.102233085598364,-1.1828977602955035
88.2,-5.219009997941102,99.78886023359861,-16.88073783614572,-1.166444417126267
88.34,-5.14642576463023,99.54466609695746,-17.45502106253244,-1.1502199287829646
88.48,-5.0748506117066725,99.12429351184367,-17.878645539206087,-1.1342211120840804
88.62,-5.004270533281319,98.58588609909282,-18.191133651559454,-1.1184448281214414
88.76,-4.934671716631629,97.87560430942865,-18.421641298285262,-1.102887981644568
88.9,-4.866040539600938,96.90376175458644,-18.591675784831516,-1.0875475204535787
89.04,-4.798363568029838,95.51235072904204,-18.717102096025357,-1.0724204348005302
89.18,-4.731627553219396,93.4044725677007,-18.80962308662942,-1.0575037567990744
89.32000000000001,-4.665819429425853,89.98198075046186,-18.877871395615383,-1.0427945598423196
89.46000000000001,-4.600926311386574,83.95985912666518,-18.92821490836529,-1.0282899580287805
89.60000000000001,-4.536935491876918,72.61745158020362,-18.965350909420874,-1.0139871055963035
89.74,-4.473834439297764,59.56430539183265,-18.992744360907285,-0.999883196363861
89.88,-4.411610795293405,48.389049076219834,-19.012951199634426,-0.9859754631811051
90.02,-4.350252372399521,38.82123872703585,-19.02785681791846,-0.9722611773855658
90.16,-4.289747151720942,30.629434381901195,-19.038851979475762,-0.9587376482673996
90.3,-4.230083280638922,23.615563701330927,-19.04117148614309,-0.945402222541574
90.44,-4.171249070547649,17.6101023261441,-19.02812193316916,-0.9322522838273899
90.58,-4.113232994619668,12.467952146961249,-19.003870129295965,-0.9192852521352376
90.72,-4.056023685599988,8.064916076592413,-18.971251621071502,-0.9064985833604895
90.86,-3.9996099336285442,4.294682719796862,-18.93212299988825,-0.8938897687844255
91.0,-3.9439806840907385,1.106665479074606,-18.88771745023177,-0.881456334582098
91.14,-3.8891250354957836,-1.528075340639105,-18.838864569055776,-0.8691958413370384
91.28,-3.835032237382562,-3.7057526050019747,-18.78612873010657,-0.8571058835627088
91.42,-3.781691688252707,-5.507128103521106,-18.72989767584141,-0.8451840892306088
91.56,-3.729092933530626,-6.998500710225066,-18.670440171398944,-0.8334281193049418
91.7,-3.677225663550179,-8.233999368546522,-18.6079441121342,-0.8218356672837499
91.84,-3.626079711567727,-9.257666346937688,-18.542542088400058,-0.8104044587464319
91.98,-3.575645051801269,-10.105267661515708,-18.474328781094172,-0.7991322509075489
92.12,-3.5259117974953744,-10.805822459915328,-18.40337295975652,-0.7880168321768358
92.26,-3.476870199011638,-11.382870927503795,-18.329725864765038,-0.77705602172533
92.4,-3.4285106419443676,-11.855512140925061,-18.253427134145713,-0.7662476690575328
92.54,-3.3808236452612146,-12.23924632869867,-18.174509040683798,-0.7555896535895206
92.68,-3.3337998594684883,-12.546654487932845,-18.09299955072742,-0.7450798842329209
92.82000000000001,-3.287430064800844,-12.787944743424545,-18.008924550261465,-0.7347162989846743
92.96000000000001,-3.2417051694350896,-12.971390606267516,-17.922309474439444,-0.7244968645225016
93.10000000000001,-3.1966162077278164,-13.103682116193799,-17.83318050379025,-0.7144195758059945
93.24,-3.152154338476584,-13.19020707392545,-17.74156544112814,-0.704482455683255
93.38,-3.1083108432043765,-13.235276311932502,-17.647494349707618,-0.6946835545030035
93.52,-3.0650771244670603,-13.242304226880421,-17.551000010155416,-0.6850209497320826
93.66,-3.022444704183574,-13.213953563336567,-17.452118237762615,-0.6754927455782788
93.8,-2.9804052219885633,-13.152251633052225,-17.35088809057347,-0.6660970726183886
93.94,-2.9389504336072068,-13.058683710087463,-17.247351990856806,-0.6568320874314604
94.08,-2.8980722092519486,-12.934268196093718,-17.14155577697541,-0.6476959722371316
94.22,-2.85776253204089,-12.779617246829773,-17.033548698686978,-0.638686934539
94.36,-2.8180134964375507,-12.603396343547061,-16.923383366043325,-0.6298032067729527
94.5,-2.7788173067117565,-12.428364194943061,-16.811115659973897,-0.6210430459603851
94.64,-2.7401662754213847,-12.255755328599937,-16.69680461111662,-0.6124047333662445
94.78,-2.7020528219146995,-12.085536299287408,-16.580512252332465,-0.6038865741618273
94.92,-2.664469470853032,-11.917674144983712,-16.46230344949664,-0.5954868970922688
95.06,-2.6274088507535467,-11.752136376389132,-16.34224571451755,-0.5872040541486528
95.2,-2.5908636925518347,-11.588890967023543,-16.22040900403754,-0.5790364202446864
95.34,-2.554826828184085,-11.427906343856911,-16.096865506875385,-0.5709823928978678
95.48,-2.519291189188595,-11.269151378426182,-15.971689422949321,-0.5630403919150901
95.62,-2.484249805326347,-11.112595378396316,-15.844956736151373,-0.5552088590826179
95.76,-2.4496958032204454,-10.95820807952693,-15.716744983411754,-0.5474862578603731
95.9,-2.4156224050141306,-10.805959638009654,-15.587133021987373,-0.5398710730804772
96.04,-2.382022927047164,-10.65582062314437,-15.456200796821847,-0.5323618106499814
96.18,-2.3488907785503215,-10.507762010325461,-15.324029109651818,-0.5249569972577341
96.32000000000001,-2.316219460357774,-10.361755174311861,-15.190699391371787,-0.517655180085325
96.46000000000001,-2.2840025636371197,-10.217771882757125,-15.056293479014782,-0.5104549265220482
96.60000000000001,-2.252233768636833,-10.07578428997785,-14.920893398558073,-0.5033548238838313
96.74000000000001,-2.2209068434509054,-9.93576493094094,-14.784581154620495,-0.4963534791360727
96.88,-2.1900156428004554,-9.797686715451906,-14.647438527980833,-0.4894495186203337
97.02,-2.1595541068320734,-9.661522922528087,-14.509546881715018,-0.48264158778483257
97.16,-2.129516259932693,-9.52724719494222,-14.37098697662375,-0.4759283509186867
97.3,-2.0998962095607627,-9.394833533923169,-14.23183879650175,-0.4693084908898509
97.44,-2.0706881450935053,-9.264256294001799,-14.092181383685709,-0.4627807088867007
97.58,-2.0418863366900464,-9.135490177991226,-13.952092685210147,-0.45634372416320995
97.72,-2.013485134170205,-9.008510232091634,-13.811649409799465,-0.4499962737876729
97.86,-1.9854789659087386,-8.883291841110784,-13.670926895830295,-0.4437371123949204
98.0,-1.957862337744831,-8.759810723792258,-13.529998990311379,-0.43756501194198333
98.14,-1.9306298319066202,-8.638042928244179,-13.388937938848445,-0.4314787614671542
98.28,-1.9037761059505696,-8.517964827461906,-13.247814286489254,-0.42547716685239945
98.42,-1.877295891715476,-8.399553114938776,-13.106696789278676,-0.41955905058907694
98.56,-1.8511839942909212,-8.282784800359613,-12.965652336295777,-0.4137232515469118
98.7,-1.825435290999972,-8.167637205372188,-12.824745881893824,-0.4079686247461853
98.84,-1.8000447303959366,-8.0540879594323,-12.684040387819879,-0.40229404113309253
98.98,-1.7750073312729864,-7.942114995718595,-12.543596774853016,-0.39669838735822505
99.12,-1.7503181816904583,-7.831696547113568,-12.403473883568603,-0.3911805655581336
99.26,-1.7259724380106447,-7.722811142247621,-12.26372844381061,-0.38573949313993017
99.4,-1.7019653239499015,-7.615437601603282,-12.124415052433735,-0.38037410256888526
99.54,-1.6782921296428768,-7.509555033677031,-11.985586158862299,-0.3750833411589795
99.68,-1.6549482107196962,-7.405142831196388,-11.847292058002633,-0.3698661708663686
99.82000000000001,-1.6319289873959204,-7.302180667390191,-11.709580890039906,-0.364721568085722
99.96000000000001,-1.609229943575103,-7.200648492310154,-11.572498646648542,-0.3596485234493917
100.10000000000001,-1.5868466259637777,-7.100526529202005,-11.436089183147041,-0.35464604162937774
100.24000000000001,-1.564774643198704,-7.00179527092466,-11.300394236132973,-0.34971314114204544
100.38,-1.5430096649862037,-6.904435476416039,-11.165453446141624,-0.34484885415556016
100.52,-1.5215474212534246,-6.808428167204269,-11.031304384881972,-0.34005222630000037
100.66,-1.5003837013113657,-6.713754623963115,-10.897982586615901,-0.3353223164801117
100.8,-1.4795143530295065,-6.620396383110613,-10.76552158326068,-0.3306581966906653
100.94,-1.4589352820218784,-6.52833523344997,-10.633952942810211,-0.32605895183438455
101.08,-1.4386424508444184,-6.43755321285183,-10.50330631068736,-0.32152367954240435
101.22,-1.418631878203461,-6.348032604977171,-10.373609453657291,-0.31705148999722754
101.36,-1.3988996381752015,-6.259755936040084,-10.244888305950036,-0.31264150575814387
101.5,-1.3794418594359898,-6.172705971609767,-10.117167017259574,-0.30829286158907737
101.64,-1.360254724503305,-6.086865713451138,-9.990378174109628,-0.30400470428882786
101.78,-1.3413344689872562,-6.002218396403507,-9.481638039924185,-0.2997761925236742
101.92,-1.3226773808524757,-5.918747485296758,-5.086997856850198,-0.2956064966623052
102.06,-1.3042797996902515,-5.836436671904564,14.513195041178204,-0.29149479861304756
102.2,-1.2861381160007654,-5.755269871934191,99.75858017004589,-1.8931139454129513
102.34,-1.2682487704852934,-5.675231222052426,99.785295166561,-5.702130488801302
102.48,-1.2506082533482321,-5.5963050769472575,99.7844337266337,-9.085192458943649
102.62,-1.2332131036088165,-5.518476006424875,99.78543325304392,-11.683023559919603
102.76,-1.216059908422394,-5.441728792541665,99.7863787464309,-13.617146567970233
102.9,-1.1991453024111216,-5.366048426770806,99.7872645141525,-15.046964990543968
103.04,-1.1824659670039617,-5.291420107203146,99.78809432769194,-16.10221992922165
103.18,-1.1660186297858413,-5.217829235782006,99.7888717209797,-16.88072813124584
103.32000000000001,-1.1498000638558519,-5.1452614155716185,99.53836108191325,-17.45501390368023
103.46000000000001,-1.1338070871943646,-5.0737024480588495,99.11632069053795,-17.87864025846127
103.60000000000001,-1.1180365620389359,-5.003138330487923,98.57553742903193,-18.19112975620628
103.74000000000001,-1.1024853942688824,-4.9335552532278255,97.86172707101844,-18.421638424869514
103.88,-1.0871505327984101,-4.864939597172105,96.88438827356329,-18.59167366525017
104.02,-1.0720289689781688,-4.797277931170755,95.48391475741701,-18.717100532511594
104.16,-1.057117736005128,-4.730557009493911,93.36006071033856,-18.809621933300107
104.3,-1.0424139083406474,-4.664763769327046,89.90722433576241,-18.877870544859523
104.44,-1.0279146011366365,-4.599885328297393,83.82320443338699,-18.928214280803388
104.58,-1.013616969669689,-4.535908982031295,72.38063167101971,-18.96535044649848
104.72,-0.9995182087830787,-4.472822201742206,59.361555779794934,-18.992744019431576
104.86,-0.9856155523365124,-4.4106126318490615,48.2154630794897,-19.01295094774413
105.0,-0.9719062726635304,-4.349268087624706,38.67261732669584,-19.027856632111043
105.14,-0.9583876800364461,-4.2887765528741335,30.502183957711672,-19.03885184240642
105.28,-0.9450571221387254,-4.229126177642214,23.50660858561357,-19.040873683167483
105.42,-0.9319119835446981,-4.170305275950654,17.516810020752914,-19.02757170116685
105.56,-0.9189496852065022,-4.112302323563886,12.388069363270576,-19.003134197310715
105.7,-0.9061676839481593,-4.055105955783604,7.996514027059936,-18.970372990344796
105.84,-0.8935634719666834,-3.9987049652716893,4.236110318825307,-18.93112977639326
105.98,-0.8811345763401258,-3.9430882999011754,1.0580320421963205,-18.88662823143921
106.12,-0.8688785585424574,-3.888245060635038,-1.5682611027840883,-18.837691789553286
106.26,-0.8567930139651964,-3.834164499432481,-3.7389820376119314,-18.784880775786764
106.4,-0.8448755714456856,-3.780836017182449,-5.534629696514639,-18.728580242145114
106.54,-0.8331238928019297,-3.7282491616640727,-7.02127969282414,-18.669057149773664
106.68,-0.8215356723738985,-3.6763936255337635,-8.252874765576879,-18.60649817737826
106.82000000000001,-0.8101086365712072,-3.6252592443386855,-9.27330376724911,-18.541035093487015
106.96000000000001,-0.7988405434270873,-3.574835994556296,-10.118207321047034,-18.47276202627688
107.10000000000001,-0.7877291821585578,-3.525113991659692,-10.816502595308075,-18.40174737841307
107.24000000000001,-0.7767723727327122,-3.4760834882084617,-11.39164706285399,-18.328042153347184
107.38,-0.7659679654390357,-3.4277348719647724,-11.862672779329904,-18.2516858440888
107.52,-0.7553138404676711,-3.3800586640344026,-12.245025643567262,-18.172710644080098
107.66,-0.7448079074935461,-3.333045517032439,-12.55124254104791,-18.09114448765454
107.8,-0.7344481052662855,-3.286686213273353,-12.791495688419774,-18.007013263103524
107.94,-0.7242324012058243,-3.240971662985193,-12.974029264199453,-17.92034243285131
108.08,-0.7141587910036473,-3.195892902547587,-13.105509242516254,-17.831158222828922
108.22,-0.7042252982295683,-3.1514410927533048,-13.191303576933342,-17.739488494315648
108.36,-0.694429973943982,-3.1076075170930815,-13.235706632565998,-17.645363378272986
108.5,-0.684770896315507,-3.064383580063446,-13.242119048303717,-17.548815729348345
108.64,-0.6752461702439444,-3.0217608054972662,-13.21319198498447,-17.449881440885754
108.78,-0.6658539269884811,-2.979730834916743,-13.150942916744174,-17.348599651208875
108.92,-0.6565923238010637,-2.9382854259085853,-13.056848684232197,-17.24501286364191
109.06,-0.6474595435648695,-2.8974164505211,-12.931920386947994,-17.13916699719848
109.2,-0.6384537944378065,-2.85711589368292,-12.776763792373709,-17.03111138091157
109.34,-0.6295733095009713,-2.8173758516431064,-12.600428644145458,-16.920898701927662
109.48,-0.6208163464119952,-2.7781885304323795,-12.425437610056322,-16.808584915419573
109.62,-0.6121811870632113,-2.739546244345188,-12.252869289411887,-16.694229122858125
109.76,-0.603666137244577,-2.701441414442377,-12.082690245257815,-16.577893424061937
109.9,-0.5952695263112815,-2.663866567074194,-11.9148675236677,-16.45964274760547
110.04,-0.586989706855979,-2.62681433242337,-11.74936864326649,-16.339544663526716
110.18,-0.5788250543855786,-2.5902774430680355,-11.586161585337079,-16.217669181780803
110.32000000000001,-0.5707739670025307,-2.5542487325642,-11.425214784459056,-16.094088539493193
110.46000000000001,-0.5628348650905438,-2.5187211340475675,-11.266497119633138,-15.968876979746181
110.60000000000001,-0.5550061910046743,-2.4836876788544306,-11.109977905849117,-15.842110524364733
110.74000000000001,-0.5472864087657265,-2.4491414951613932,-10.955626886058857,-15.713866742936625
110.88,-0.5396740037589014,-2.4150758066436953,-10.803414223519418,-15.584224520097017
111.02,-0.5321674824366368,-2.3814839311518745,-10.653310494474612,-15.453263822921473
111.16,-0.5247653720255826,-2.3483592794065644,-10.505286681146123,-15.321065470098963
111.3,-0.5174662202376493,-2.3156953537111558,-10.359314165008051,-15.187710904393661
111.44,-0.5102685949850755,-2.2834857466821084,-10.215364720321048,-15.053281969750007
111.58,-0.5031710840994598,-2.2517241399966808,-10.073410507904567,-14.917860694246974
111.72,-0.49617229505469884,-2.220404303157847,-9.933424069127582,-14.781529079965342
111.86,-0.48927085469377946,-2.1895200922761737,-9.795378320100092,-14.644368900694447
112.0,-0.482465408959371,-2.1590654488684367,-9.659246546049317,-14.50646150827352
112.14,-0.47575462262816454,-2.1290343986727565,-9.525002395866006,-14.367887648236485
112.28,-0.46913717904890667,-2.0994210504800273,-9.392619876807691,-14.228727285308892
112.42,-0.4626117798840776,-2.0702195949814364,-9.262073349346926,-14.089059439191713
112.56,-0.45617714485516125,-2.0414243036318482,-9.133337522153706,-13.948962030958894
112.7,-0.4498320114914592,-2.013029527528843,-9.006387447202327,-13.80851174029478
112.84,-0.4435751348823974,-1.9850296963072078,-8.881198514993786,-13.667783873703614
112.98,-0.4374052874332789,-1.9574193170486711,-8.757746449885811,-13.526852243736476
113.12,-0.4313212586244328,-1.9301929732066734,-8.636007305523227,-13.385789059201493
113.26,-0.4253218547737145,-1.9033453235459707,-8.515957460362213,-13.244664826250908
113.4,-0.4194058988023072,-1.8768711010968802,-8.397573613282512,-13.10354826017363
113.54,-0.41357223000378324,-1.8507651121239628,-8.280832779282326,-12.96250620766395
113.68,-0.40781970381637556,-1.8250222351089502,-8.165712285251086,-12.821603579286336
113.82000000000001,-0.4021471915984176,-1.7996374197477278,-8.052189765815768,-12.680903291812077
113.96000000000001,-0.3965535804069066,-1.7746056859611792,-7.940243159256887,-12.54046622006603
114.10000000000001,-0.3910377727791463,-1.7499221229197044,-7.829850703490641,-12.400351157890313
114.24000000000001,-0.3855986865174276,-1.7255818880812304,-7.720990932114015,-12.260614787806377
114.38,-0.3802352544767029,-1.701580206242527,-7.613642670510048,-12.121311658936905
114.52,-0.3749464243552147,-1.6779123686036508,-7.507785032010637,-11.98249417273417
114.66,-0.369731158488036,-1.6545737318453362,-7.403397414114573,-11.844212576051461
114.8,-0.3645884336434825,-1.6315597172191567,-7.300459494758739,-11.706514961088383
114.94,-0.3595172408223562,-1.608865809650287,-7.198951228640543,-11.569447271739278
115.08,-0.35451658505998135,-1.5864875568526857,-7.098852843589917,-11.433053315875537
115.22,-0.34958548523099436,-1.5644205684565409,-7.000144836989317,-11.297374783097814
115.36,-0.34472297385684836,-1.5426605151477988,-6.902807972240352,-11.162451267501812
115.5,-0.33992809691599557,-1.5212031278196196,-6.806823275275768,-11.028320295011524
115.64,-0.33519991365670954,-1.5000441967355904,-6.712172031115651,-10.895017354846194
115.78,-0.3305374964125112,-1.47917957070454,-6.6188357804668065,-10.762575934701308
115.92,-0.32593993042016206,-1.4586051562667948,-6.526796316364385,-10.63102755923952
116.06,-0.32140631364018896,-1.4383169168917136,-6.436035680854886,-10.500401831504213
116.2,-0.3169357565799048,-1.418310872186355,-6.3465361617197384,-10.370726476885947
116.34,-0.31252738211889186,-1.3985830971151219,-6.258280289238786,-10.242027389290596
116.48,-0.30818032533691103,-1.379129721230225,-6.171250832992955,-10.114328679176673
116.62,-0.3038937333442065,-1.3599469279128282,-6.085430798705541,-9.987073106949044
116.76,-0.29966676511416923,-1.3410309536247222,-6.000803425121541,-9.451581806580986
116.9,-0.29549859131832856,-1.322378087170379,-5.917352180924473,-4.839945591839324
117.04,-0.2913883941636394,-1.303984668969253,-5.835060761690253,15.943978678718295
117.18,-2.146093455688011,-1.2858470903381791,-5.753913086877615,99.7639319247999
117.32000000000001,-5.9686201505145,-1.267961792783733,-5.6738932968546765,99.78525966212415
117.46000000000001,-9.296281114423598,-1.250325267304416,-5.594985749961224,99.78445511033533
117.60000000000001,-11.841268251171652,-1.2329340537025262,-5.517175019606331,99.78545502410188
117.74000000000001,-13.734317319587344,-1.215784739905587,-5.440445891400956,99.78639914233823
117.88,-15.133473543370442,-1.1988739612971968,-5.364783360325131,99.78728362165376
118.02,-16.166046833611606,-1.1821984000571724,-5.290172627929431,99.78811222815864
118.16,-16.92781264034034,-1.1657547845108538,-5.21659909957037,99.78888849064629
118.3,-17.48974634130238,-1.149539888487453,-5.144048381679394,99.52944362204832
118.44,-17.90426079936114,-1.1335505306873075,-5.072506279065201,99.10504105867491
118.58,-18.210028819388253,-1.11778357405793,-5.001958792249016,98.5608876592095
118.72,-18.435579362757544,-1.102235925178722,-4.93239211483256,97.84206759836772
118.86,-18.601957228838554,-1.0869045336542384,-4.8637926308983985,96.85691720619606
119.0,-18.72468622555412,-1.07178639151588,-4.796146912442391,95.44354728653542
119.14,-18.81521753620246,-1.056878532631899,-4.729441716837911,93.29692560258768
119.28,-18.881998153446236,-1.0421780321256044,-4.663663984331591,89.80077756113197
119.42,-18.931259020204404,-1.0276820058016496,-4.59880083557027,83.62829908973572
119.56,-18.967596405102082,-1.013387609580295,-4.534839569158883,72.04259030044248
119.7,-18.994400755652425,-0.9992920389395309,-4.471767659248984,59.07214764955749
119.84,-19.01417304280011,-0.9853925283649535,-4.409572753157616,47.96768408267164
119.98,-19.028758113171843,-0.971686350807288,-4.348242669016268,38.46047354302389
120.12,-19.039516821800223,-0.9581708171474507,-4.287765393449611,30.320545666942827
120.26,-19.041036448289272,-0.9448432756690458,-4.228129079283732,23.35108543536367
120.4,-19.02733558588492,-0.9317011115381956,-4.169322043283592,17.383644272040605
120.54,-19.00260678081974,-0.9187417462906005,-4.111332763919401,12.274044586760926
120.68,-18.96962505148674,-0.9059626373257288,-4.054149879161651,7.8988770065337315
120.82000000000001,-18.930208630909032,-0.893361277408039,-3.997762184304502,4.1525042455926
120.96000000000001,-18.885565973020828,-0.8809351941751342,-3.942158629817241,0.988668582877022
121.10000000000001,-18.836510476401767,-0.8686819496527557,-3.8873283192235357,-1.6255281562339576
121.24000000000001,-18.783595752270752,-0.8565991397765176,-3.833260507008187,-3.786293281479012
121.38,-18.727202301719807,-0.8446843939202924,-3.779944596551101,-5.5737470697277525
121.52,-18.667593965828132,-0.8329353744311525,-3.727370138088188,-7.053643958027749
121.66,-18.604955264174716,-0.8213497761707768,-3.675526826698915,-8.279659102516058
121.8,-18.53941646086773,-0.8099253260632341,-3.624404500320214,-9.295461079362529
121.94,-18.471070631887144,-0.7986597826490544,-3.573993137786467,-10.136510598256566
122.08,-18.39998544415823,-0.7875509356454993,-3.5242828568952866,-10.831578594921282
122.22,-18.32621138958127,-0.776596605512948,-3.475263912498802,-11.404003997622922
122.36,-18.249787610267003,-0.7657946430273106,-3.426926694620167,-11.872722849420756
122.5,-18.170746065092473,-0.755142928858389,-3.3792617265950162,-12.253103248077034
122.64,-18.08911453884901,-0.7446393731540992,-3.3322596632375707,-12.557618931981633
122.78,-18.004918832904945,-0.7342819151304761,-3.2859112890311395,-12.796390729479779
122.92,-17.918184369143326,-0.7240685226673783,-3.2402075163426995,-12.97762085181386
123.06,-17.82893736741464,-0.7139971919098149,-3.195139383661315,-13.107940848820173
123.2,-17.737205708510515,-0.7040659468748188,-3.1506980538600846,-13.192690288752122
123.34,-17.6430195618131,-0.6942728390637829,-3.1068748124813674,-13.236139988043085
123.48,-17.546411834192273,-0.6846159470801897,-3.0636610660449883,-13.24167091305197
123.62,-17.44741848106369,-0.6750933762526561,-3.0210483403791666,-13.211917661107464
123.76,-17.34607870957266,-0.6657032582632214,-2.9790282789738933,-13.14888363911696
123.9,-17.24243509615536,-0.6564437507808021,-2.937592641356475,-13.054033627431583
124.04,-17.136533635253972,-0.647313037099747,-2.896733301488991,-12.928368281729682
124.18,-17.028423732047315,-0.6383093257834158,-2.856442246187385,-12.772484231367022
124.32000000000001,-16.91815814923902,-0.6294308503127183,-2.8167115735619324,-12.596012384628297
124.46000000000001,-16.805792915898206,-0.6206758687395371,-2.777533491478816,-12.421082540707182
124.60000000000001,-16.691387204848347,-0.612042663344974,-2.738900316042549,-12.248574563380144
124.74000000000001,-16.575003183990557,-0.6035295403023466,-2.7008044700989955,-12.078455028018892
124.88000000000001,-16.4567058461162,-0.5951348293448735,-2.6632384817587065,-11.910690992754885
125.02,-16.33656282113094,-0.5868568834379796,-2.626194982940348,-11.745249988017335
125.16,-16.21464417412136,-0.57869407845616,-2.589666707933939,-11.582100006653121
125.3,-16.09102219230569,-0.5706448128643384,-2.55364649198367,-11.421209494577745
125.44,-15.965771163592665,-0.5627075074036549,-2.5181272698900377,-11.262547341910915
125.58,-15.83896714920631,-0.5548806047816265,-2.4831020746310566,-11.1060828745547
125.72,-15.710687752604574,-0.5471625693666148,-2.4485640360023013,-10.951785846175872
125.86,-15.581011886715926,-0.5395518868865441,-2.41450637927554,-10.799626430557614
126.0,-15.450019541332406,-0.5320470641318095,-2.38092242387571,-10.649575214288927
126.14,-15.317791552325692,-0.5246466286623164,-2.3478055820760115,-10.501603189762958
126.28,-15.18440937419049,-0.5173491285185959,-2.3151493577108706,-10.35568174845816
126.42,-15.049954857265297,-0.5101531319369372,-2.2829473449065505,-10.211782674478533
126.56,-14.9145100308326,-0.5030572270684809,-2.251193226829169,-10.069878138331454
126.7,-14.77815689315834,-0.4960600217022221,-2.2198807744499054,-9.929940690923567
126.84,-14.640977209393661,-0.4891601429918626,-2.1890038453271607,-9.791943257757055
126.98,-14.503052318130479,-0.4823562371864655,-2.1585563824054548,-9.655859133310214
127.12,-14.36446294727659,-0.47564696936485373,-2.1285324128308383,-9.521661975587834
127.26,-14.225289039795936,-0.4690310231737036,-2.098926046782595,-9.389325800828232
127.4,-14.085609589745797,-0.4625071005692806,-2.069731476321032,-9.258824978354964
127.54,-13.945502488935208,-0.456073921562768,-2.0409429742511236,-9.13013422556252
127.68,-13.80504438442817,-0.44973022396913714,-2.012554893001818,-9.003228603026184
127.82000000000001,-13.664310547021563,-0.44347476315951023,-1.984561663520789,-8.878083509727276
127.96000000000001,-13.52337475074099,-0.43730631181696855,-1.956957794184418,-8.75467467838581
128.1,-13.382309163318443,-0.43122365969575577,-1.92973786972282,-8.632978170893349
128.24,-13.241184247543693,-0.4252256133838316,-1.9028965501596962,-8.51297037383957
128.38,-13.100068673316422,-0.419310996068727,-1.8764285697668242,-8.394627994126688
128.52,-12.959029240168405,-0.4134786473066572,-1.8503287360329812,-8.277928054666397
128.66,-12.818130809974507,-0.40772742279484464,-1.8245919286471122,-8.162847890154586
128.8,-12.677436249527169,-0.4020561941470103,-1.799213098495545,-8.049365142919537
128.94,-12.5370063826118,-0.39646384867198675,-1.7741872666730674,-7.937457758839666
129.08,-12.396899951189233,-0.39094928915541,-1.7495095235076732,-7.827103983327333
129.22,-12.257173585266036,-0.38551143364444884,-1.725175027598803,-7.718282357375579
129.36,-12.117881781013732,-0.38014921523552786,-1.7011790048688773,-7.610971713664915
129.5,-11.979076886683247,-0.374861581865003,-1.6775167476279633,-7.50515117272759
129.64000000000001,-11.840809095850952,-0.369647496102749,-1.6541836136513803,-7.4008001391670755
129.78,-11.703126447527067,-0.3645059349486168,-1.6311750252700772,-7.297898297930603
129.92000000000002,-11.5660748326556,-0.35943588963172335,-1.608486468473602,-7.196425610632942
130.06,-11.429698006536725,-0.35443636541253226,-1.5861134920254967,-7.096362311929669
130.2,-11.294037606707755,-0.3495063813876878,-1.5640517065909436,-6.997688905938417
130.34,-11.15913317582657,-0.34464497029756286,-1.5422967838764992,-6.900386162706712
130.48,-11.025022189111672,-0.33985117833648426,-1.5208444557817462,-6.804435114725136
130.62,-10.891740085905488,-0.33512406496559793,-1.4996905135627079,-6.709817053484675
130.76,-10.759320304941552,-0.33046270272833594,-1.4788308070068534,-6.616513526077226
130.9,-10.627794322911877,-0.32586617706845145,-1.4582612436195441,-6.524506331838319
131.04,-10.49719169594766,-0.32133358615058344,-1.4379777878217608,-6.433777519031194
131.18,-10.36754010364399,-0.3168640406833182,-1.4179764601589553,-6.34430938157145
131.32,-10.238865395277847,-0.3124566637447117,-1.398253336520876,-6.256084455791545
131.46,-10.111191637887336,-0.30811059061023827,-1.3788045473722166,-6.16908551724451
131.6,-9.983420284349217,-0.30382496858313285,-1.3596262769939393,-6.083295577546215
131.74,-9.418173361164111,-0.2995989568270927,-1.3407147627351208,-5.998697881255696
131.88,-4.563949747375033,-0.29543172620130687,-1.3220662942751844,-5.915275902792962
132.02,17.52860590163912,-0.2913224590977795,-1.303677212896371,-5.833013343393814
132.16,99.76869868566071,-2.146034597107918,-1.2855439107663063,-5.751894128101219
132.3,99.78522849766256,-5.968574710112046,-1.2676628302305262,-5.671902402792812
132.44,99.78447898113963,-9.296247243607485,-1.2500304631148278,-5.593022531244095
132.58,99.78547907362729,-11.841243206555625,-1.2326433500373024,-5.515239092226991
132.72,99.78642167278113,-13.734298835276197,-1.2154980797299233,-5.438536876643316
132.86,99.78730472885185,-15.133459906674043,-1.1985912883695515,-5.362900884692883
133.0,99.78813200199947,-16.166036774185393,-1.1819196589182375,-5.288316323075836
133.14000000000001,99.7889070153427,-16.9278052199343,-1.1654799204726776,-5.214768602228926
133.28,99.52074465194922,-17.48974086761562,-1.1492688476227124,-5.142243333595375
133.42000000000002,99.09403083942598,-17.904256761682877,-1.133283259818733,-5.07072632692804
133.56,98.54657737874341,-18.210025840985917,-1.1175200207478735,-5.000203587625535
133.7,97.82284673375148,-18.435577165732585,-1.1019760377188732,-4.930661314101041
133.84,96.83002986700589,-18.601955608198338,-1.086648261055482,-4.862085895183487
133.98,95.40398460549943,-18.724685030085357,-1.0715336834982938,-4.794463907550803
134.12,93.23494779107762,-18.81521665436235,-1.0566293396148922,-4.7277821131949676
134.26,89.69608249775878,-18.881997502954974,-1.0419323052181921,-4.662027456918555
134.4,83.43623608585902,-18.931258540368127,-1.0274396967928627,-4.597187063862476
134.54,71.72499475446257,-18.967596051149815,-1.0131486709297224,-4.533248237064649
134.68,58.80025004300861,-18.994400494558768,-0.9990564237679951,-4.470198455049307
134.82,47.73490184252966,-19.014172850203806,-0.9851601904453139,-4.408025369446644
134.96,38.261173722809275,-19.028757971102767,-0.9714572445553732,-4.34671680264253
135.1,30.149907665258866,-19.03951671666602,-0.9579448976131163,-4.286260745458006
135.24,23.204983616639474,-19.04080833706829,-0.9446204985273574,-4.226645354858264
135.38,17.258547593066297,-19.0269252760117,-0.9314814330807333,-4.1678589516908415
135.52,12.166930756315743,-19.00206217135247,-0.918525123416884,-4.109890018452737
135.66,7.807159066705227,-18.968977030404492,-0.9057490275347635,-4.052727197086163
135.8,4.0739677715454,-18.929477398960024,-0.8931506387899769,-3.9963592868026496
135.94,0.9235925326097594,-18.884764903740145,-0.8807274854030539,-3.9407752419352122
136.08,-1.6793333941060824,-18.835648515415784,-0.8684771299745544,-3.88596416981831
136.22,-3.8308146026657,-18.78267893464184,-0.8563971690069166,-3.831915328695289
136.36,-5.610621285102445,-18.726234727465307,-0.844485232432954,-3.7786181256530407
136.5,-7.084210623302825,-18.666578437040254,-0.832738983150905,-3.72606211458358
136.64000000000001,-8.305009884709769,-18.603893707443977,-0.8211561165659498,-3.674236994172273
136.78,-9.316483402112105,-18.53831021142841,-0.8097343601380994,-3.623132605912401
136.92000000000002,-10.15392492826582,-18.469920627405152,-0.7984714729363713,-3.5727389321458123
137.06,-10.845969589581516,-18.39879235864208,-0.7873652451991648,-3.5230460941293407
137.20000000000002,-11.415846135235574,-18.324975727068107,-0.7764134979007482,-3.4740443501267393
137.34,-11.882401304941402,-18.248509771118606,-0.7656140823237737,-3.4257240935258206
137.48,-12.260930779872231,-18.169426393387457,-0.7549648796377367,-3.378075850980539
137.62,-12.563849480418272,-18.087753356548923,-0.7444638004832975,-3.331090280577718
137.76,-12.801230336968588,-18.00351646463631,-0.7341087845623812,-3.284758170028158
137.9,-12.981236418121554,-17.91674116022465,-0.7238978002339782,-3.2390704348818287
138.04,-13.110467145913843,-17.82745369694693,-0.7138288441155669,-3.1940181167668777
138.18,-13.194235580743024,-17.735681998803344,-0.7038999406900764,-3.1495923816521763
138.32,-13.236790535161745,-17.64145628504603,-0.694109141918317,-3.105784518133117
138.46,-13.241494583509883,-17.544809516955876,-0.6844545268567976,-3.0625859357404077
138.6,-13.21096682992209,-17.445777707247334,-0.6749342012808621,-3.019988163271562
138.74,-13.14719751699632,-17.344400121942716,-0.665546297313061,-2.9779828471448395
138.88,-13.051640134158195,-17.240719396880817,-0.6562889730566966,-2.9365617497753447
139.02,-12.925285555823292,-17.134781585574913,-0.6471604122344614,-2.8957167479730344
139.16,-12.768721850003836,-17.026636151238016,-0.6381588238321011,-2.8554398313623484
139.3,-12.592147393486439,-16.916335912986032,-0.629282441747036,-2.8157231008232104
139.44,-12.417271009953705,-16.80393695419104,-0.6205295244418668,-2.776558766953137
139.58,-12.244815756960831,-16.689498499463735,-0.6118983546027003,-2.737939148550177
139.72,-12.074748220505583,-16.573082765639015,-0.603387238802226,-2.6998566711164425
139.86,-11.907035469107294,-16.45475479131034,-0.594994507167479,-2.662303865381967
140.0,-11.741645043358927,-16.3345822488279,-0.5867185130522239,-2.6252733658486216
140.14000000000001,-11.578544946059768,-16.212635242186078,-0.578557632713894,-2.588757909353854
140.28,-11.417703632878014,-16.088986093837303,-0.5705102649950242,-2.552750333653994
140.42000000000002,-11.25909000349698,-15.963709123152473,-0.5625748310091143,-2.5172435760268708
140.56,-11.102673393202897,-15.836880418982396,-0.5547497738308615,-2.4822306718935025
140.70000000000002,-10.948423564876078,-15.708577608545326,-0.5470335581907005,-2.4477047534586105
140.84,-10.796310701350611,-15.57887962466194,-0.5394246701735922,-2.413659048369707
140.98,-10.64630539811113,-15.447866473173743,-0.5319216169220031,-2.3800868783945397
141.12,-10.498378656297792,-15.315619002208976,-0.5245229263430125,-2.346981658116634
141.26,-10.352501875993543,-15.182218674798031,-0.5172271468194964,-2.314336893648698
141.4,-10.208646849769927,-15.047747346186178,-0.5100328469253277,-2.2821461813636796
141.54,-10.06678575647001,-14.912287047043357,-0.5029386151445342,-2.2504032066432136
141.68,-9.926891155208944,-14.77591977362882,-0.4959430595943686,-2.2191017426432604
141.82,-9.788935979574475,-14.638727285831468,-0.489044807752225,-2.188235649076686
141.96,-9.652893532011474,-14.50079091387546,-0.4822425061863556,-2.1577988710125804
142.1,-9.518737478375892,-14.362191374354834,-0.4755348202903334,-2.127785437692078
142.24,-9.386441842645091,-14.223008596140943,-0.4689204340212067,-2.0981894613604677
142.38,-9.25598100177263,-14.083321556592681,-0.46239804964129566,-2.0690051361153823
142.52,-9.127329680676747,-13.943208128392136,-0.4559663874635816,-2.0402267367708418
142.66,-9.00046294735283,-13.80274493722773,-0.44962418560063583,-2.011848617736944
142.8,-8.875356208101074,-13.662007230453254,-0.4433701997170416,-1.9838652119150046
142.94,-8.751985202861347,-13.521068756764702,-0.437203202785259,-1.9562710296079207
143.08,-8.630326000648138,-13.380001656857656,-0.43112198484488556,-1.9290606574455675
143.22,-8.510354995079075,-13.2388763649559,-0.4251253527652658,-1.9022287573250256
143.36,-8.392048899991128,-13.09776152103736,-0.4192121300114016,-1.8757700653654303
143.5,-8.275384745139277,-12.956723893525874,-0.4133811564131197,-1.849679390877257
143.64000000000001,-8.160339871972822,-12.815828312166625,-0.4076312879374486,-1.823951615345844
143.78,-8.046891929485074,-12.675137610759446,-0.40196139646416246,-1.7985816914289572
143.92000000000002,-7.935018870132526,-12.53471257938673,-0.39637036956444577,-1.7735646419682132
144.06,-7.824698945820021,-12.394611925741692,-0.39085711028263814,-1.748895559014166
144.20000000000002,-7.715910703948762,-12.254892245137436,-0.38542053692101313,-1.7245696028648814
144.34,-7.608632983524328,-12.115607998757577,-0.3800595828275519,-1.7005820011178043
144.48,-7.502844911322123,-11.976811499694525,-0.3747731961866682,-1.6769280477347506
144.62,-7.39852589810797,-11.838552906311746,-0.36956033981284364,-1.6536031021198359
144.76,-7.295655634911744,-11.70088022246063,-0.3644199909471344,-1.6306025882101691
144.9,-7.19421408935218,-11.563839304081181,-0.35935114105650745,-1.607921993579138
145.04,-7.094181502011168,-11.427473871717531,-0.354352795635968,-1.5855568685521126
145.18,-6.995538382855962,-11.291825528484452,-0.34942397401343955,-1.5635028253343952
145.32,-6.898265507707981,-11.15693378302898,-0.34456370915735757,-1.5417555371512568
145.46,-6.802343914756894,-11.022836077041438,-0.3397710474869391,-1.5203107373998863
145.6,-6.707754901118867,-10.889567816882723,-0.3350450486850921,-1.4991642188130943
145.74,-6.6144800194379645,-10.75716240890874,-0.3303847855139263,-1.4783118326346112
145.88,-6.522501074529728,-10.625651298088574,-0.32578934363283074,-1.4577494878058157
146.02,-6.431800120066103,-10.495064009529736,-0.3212578214190809,-1.4374731501637434
146.16,-6.342359455300926,-10.365428192541621,-0.31678932979094215,-1.4174788416502164
146.3,-6.254161621835249,-10.236769666886584,-0.3123829920332329,-1.3977626395319411
146.44,-6.167189400421848,-10.109112470887027,-0.3080379436253139,-1.3783206756314261
146.58,-6.081425807808312,-9.980999634439945,-0.3037533320714706,-1.3591491355685699
146.72,-5.996854093618136,-9.396224698843104,-0.29952831673365476,-1.3402442580127716
146.86,-5.9134577372693125,-4.38538988586127,-0.29536206866655174,-1.321602333945421
147.0,-5.831220444929923,18.717720741623985,-0.2912537704549427,-1.3032197059326212
147.14000000000001,-5.750126146510271,99.77161222794282,-2.1459732804781395,-1.2850927674080117
147.28,-5.670158992691132,99.78520678405103,-5.9685273720291505,-1.267217961965538
147.42000000000002,-5.591303351987719,99.78449510086519,-9.296211958279557,-1.2495917826620493
147.56,-5.513543807848948,99.78549498152474,-11.841217116027222,-1.2322107713295716
147.70000000000002,-5.436865155791665,99.78643657584144,-13.734279579023898,-1.2150715178971336
147.84,-5.361252400569463,99.78731869048771,-15.133445700482405,-1.1981706597220063
147.98,-5.286690753375745,99.78814508166826,-16.16602629465777,-1.1815048809302353
148.12,-5.21316562908071,99.78891926874816,-16.92779748963752,-1.1650709117663278
148.26,-5.140662643501931,99.51480085247773,-17.48973516533695,-1.1488655279519737
148.4,-5.069167610708212,99.08650419883188,-17.90425255538325,-1.1328855500536734
148.54,-4.998666540356421,98.53678927290831,-18.21002273819965,-1.1171278428591513
148.68,-4.929145635060983,97.80969065575974,-18.43557487695554,-1.1015893147624307
148.82,-4.8605912877957484,96.8116103307616,-18.60195391987699,-1.0862669171574533
148.96,-4.792990079327935,95.37685226023397,-18.724683784691464,-1.0711576438401225
149.1,-4.72632877568384,93.19238627055523,-18.81521573569485,-1.0562585304186565
149.24,-4.660594325646063,89.62407396816606,-18.8819968252979,-1.0415666537321315
149.38,-4.595773858281912,83.30393178364635,-18.931258040492917,-1.0270791312771081
149.52,-4.531854680502739,71.50852251284631,-18.967595682415773,-1.0127931206422238
149.66,-4.468824274653888,58.61492435144748,-18.994400222561303,-0.9987058189506447
149.8,-4.406670296135003,47.576236389787795,-19.014172649564294,-0.9848144623102625
149.94,-4.345380571050378,38.12532936978691,-19.02875782310059,-0.9711163252715361
150.08,-4.284943093889095,30.033598895294755,-19.039516606559975,-0.9576087202928678
150.22,-4.225346025234631,23.105398546513072,-19.04055280532818,-0.9442889972134088
150.36,-4.166577689503685,17.173279571485264,-19.02647145886097,-0.9311545427331946
150.5,-4.108626572713901,12.093919865274248,-19.001462089164683,-0.9182027799005055
150.64000000000001,-4.051481320280258,7.7446420871970885,-18.968264232090306,-0.9054311676063532
150.78,-3.9951307348397602,4.0204353850297005,-18.928673826614045,-0.8928372000859954
150.92000000000002,-3.939563774104222,0.8792442662444998,-18.88388508368903,-0.8804184064273789
151.06,-3.8847695487408203,-1.71599245989181,-18.834702163814587,-0.8681723500864169
151.20000000000002,-3.8307373202801274,-3.86114095932141,-18.781672605586955,-0.8560966284090055
151.34,-3.777456499051361,-5.635732049709267,-18.725172872766624,-0.8441888721596844
151.48,-3.7249166421445397,-7.105019799448166,-18.665464098475688,-0.8324467450568509
151.62,-3.6731074513992805,-8.322262178363893,-18.60272897580404,-0.8208679433144368
151.76,-3.6220187714199423,-9.33078408132214,-18.537096535335387,-0.8094501951899568
151.9,-3.571640587616828,-10.165765311021767,-18.468659023953503,-0.798191260538839
152.04,-3.521963024273169,-10.855748322597458,-18.397483558970094,-0.7870889303749572
152.18,-3.472976342637609,-11.423886695681285,-18.32362027821114,-0.7761410264372675
152.32,-3.4246709390418837,-11.88896625071131,-18.24710810808943,-0.7653454007624743
152.46,-3.377037343043445,-12.266233273815656,-18.167978890705506,-0.7546999352636383
152.6,-3.330066215592725,-12.568062568614302,-18.086260365388917,-0.7442025413146423
152.74,-3.283748347224766,-12.80449439814346,-18.001978339772,-0.7338511593404358
152.88,-3.2380746562749394,-12.983665135465746,-17.915158279625317,-0.7236437584129778
153.02,-3.1930361871184645,-13.112152291166687,-17.82582647600367,-0.7135783358527988
153.16,-3.1486241084334674,-13.195250846543578,-17.734010900567892,-0.7036529168361014
153.3,-3.1048297114872834,-13.237194606096104,-17.63974182746059,-0.6938655540073261
153.44,-3.061644408445746,-13.241333598646696,-17.543052277774404,-0.6842143270971048
153.58,-3.0190597307051714,-13.21027635904286,-17.44397832715636,-0.6746973425455273
153.72,-2.977067327246786,-13.146004148161207,-17.3425593062556,-0.6653127331306445
153.86,-2.9356589630133056,-13.04996275068905,-17.238837916084986,-0.6560586576021422
154.0,-2.8948265173074157,-12.923136365323746,-17.132860274944807,-0.6469333003201045
154.14000000000001,-2.854561982211874,-12.76610721589315,-17.024675909678997,-0.6379348708988051
154.28,-2.8148574610309764,-12.58946289225086,-16.91433770124038,-0.629061603855449
154.42000000000002,-2.775705166753118,-12.414623654897596,-16.801901792512332,-0.6203117582638016
154.56,-2.7370974205341914,-12.242205036062401,-16.687427464847982,-0.6116836174126334
154.70000000000002,-2.6990266502015663,-12.072173629147004,-16.570976988687534,-0.6031754884689152
154.84,-2.6614853887783774,-11.904496509910016,-16.452615452789182,-0.594785702145698
154.98,-2.6244662730278865,-11.739141226028497,-16.332410575981086,-0.5865126123746107
155.12,-2.587962042017655,-11.576075787239374,-16.21043250485364,-0.5783545959829135
155.26,-2.5519655357032622,-11.41526865600992,-16.086753600424377,-0.5703100523750431
155.4,-2.516469693531355,-11.256688738691182,-15.961448216491386,-0.5623774032185846
155.54,-2.481467553061741,-11.10030537711239,-15.834592472126195,-0.5545550921346143
155.68,-2.446952248608321,-10.946088340578093,-15.706264020528003,-0.5468415843923462
155.82,-2.412917009898576,-10.794007818233384,-15.576541816257548,-0.5392353666080273
155.96,-2.3793551607514107,-10.64403441176561,-15.445505882683872,-0.5317349464480189
156.1,-2.346260117773091,-10.496139128413981,-15.313237081305475,-0.5243388523360094
156.24,-2.313625389071038,-10.350293374260982,-15.179816884445149,-0.5170456331642983
156.38,-2.281444572985266,-10.206468947782014,-15.045327152663912,-0.509853858009095
156.52,-2.249711356837211,-10.064638033631836,-14.909849918091364,-0.5027621158497787
156.66,-2.218419515695741,-9.924773196648301,-14.773467174727841,-0.4957690152920621
156.8,-2.1875629111601085,-9.78684737605586,-14.636260676636974,-0.48887318429500587
156.94,-2.157135490159627,-9.650833879852748,-14.498311744815993,-0.4820732699018293
157.08,-2.1271312837698533,-9.516706379367452,-14.35970108340543,-0.4753679379744654
157.22,-2.097544406045056,-9.38443890397134,-14.220508605779937,-0.46875587293180854
157.36,-2.0683690528667484,-9.25400583593554,-14.080813270948312,-0.46223577749160094
157.5,-2.0395995008080785,-9.125381905421392,-13.940692930583548,-0.4558063724159112
157.64000000000001,-2.0112301060138678,-8.998542185594735,-13.800224186903257,-0.44946639626015183
157.78,-1.9832553030960764,-8.873462087855216,-13.659482261527264,-0.443214605125587
157.92000000000002,-1.9556696040445039,-8.750117357172746,-13.518540875352885,-0.4370497724152844
158.06,-1.9284675971525138,-8.628484067523887,-13.377472139409228,-0.43097068859345977
158.20000000000002,-1.9016439459575802,-8.508538617421737,-13.2363464565801,-0.4249761609481693
158.34,-1.8751933881964584,-8.390257725533404,-13.095232434020405,-0.4190650133573032
158.48,-1.8491107347747846,-8.273618426379874,-12.954196806033693,-0.41323608605783296
158.62,-1.8233908687509064,-8.158598066113433,-12.8133043671278,-0.40748823541826895
158.76,-1.7980287443337568,-8.045174298368439,-12.672617914922133,-0.4018203337142827
158.9,-1.7730193858945746,-7.933325080181485,-12.532198202542638,-0.39623126890744986
159.04,-1.7483578869922938,-7.82302866797753,-12.39210390010979,-0.39071994442707075
159.18,-1.7240394094124067,-7.71426361361882,-12.252391564899634,-0.3852852789550254
159.32,-1.700059182219125,-7.607008760513766,-12.113115619738284,-0.3799262062136212
159.46,-1.6764125008206539,-7.501243239783235,-11.974328339175885,-0.37464167475639154
159.6,-1.6530947260474043,-7.3969464664819276,-11.836079842976048,-0.3694306477618034
159.74,-1.6301012832429667,-7.294098135872797,-11.698418096451515,-0.3642921028298359
159.88,-1.6074276613676672,-7.192678219752592,-11.561388917175176,-0.359225031781386
160.02,-1.5850694121145423,-7.092666962826858,-11.42503598759748,-0.3542284404604664
160.16,-1.5630221490375582,-6.9940448791328675,-11.289400873106636,-0.3493013485391537
160.3,-1.541281546691907,-6.896792748509075,-11.15452304507577,-0.3444427893252491
160.44,-1.5198433397862177,-6.800891613109873,-11.020439908451658,-0.3396518095726155
160.58,-1.498703322346516,-6.706322773964481,-10.887186833451988,-0.33492746929415174
160.72,-1.4778573468917735,-6.613067787578974,-10.75479719095246,-0.3302688415773686
160.86,-1.4573013236208874,-6.521108462580479,-10.623302391160477,-0.3256750124025299
161.0,-1.4370312196109318,-6.430426856402701,-10.492731925189196,-0.3211450804633231
161.14000000000001,-1.4170430580265334,-6.341005272012019,-10.363113409163251,-0.3166781569900241
161.28,-1.3973329173402043,-6.252826254673373,-10.234472630506064,-0.31227336557512214
161.42000000000002,-1.3778969305634983,-6.16587258875536,-10.106833596077344,-0.3079298420013694
161.56,-1.358731284488832,-6.0801272945738924,-9.977988353524346,-0.30364673407222265
161.70000000000002,-1.3398322189418217,-5.995573625273837,-9.368934472290807,-0.29942320144464357
161.84,-1.3211960260440017,-5.912195063748174,-4.16399571265194,-0.2952584154642242
161.98,-1.3028190494857688,-5.829975319594118,20.72874015950964,-0.29115155900260625
162.12,-1.2846976838094255,-5.748898326105808,99.77407362840785,-2.399084749710492
162.26,-1.2668283737021686,-5.668948237303082,99.78517603230328,-6.22414579325721
162.4,-1.2492076132988978,-5.590109424995963,99.78451291805023,-9.497221328493213
162.54,-1.231831945494701,-5.5123664758844555,99.78551240025605,-11.991665053481645
162.68,-1.214697961266888,-5.435704188693295,99.78645289429284,-13.84563616055499
162.82,-1.1978022990064388,-5.360107571341268,99.78733397810434,-15.215654443897517
162.96,-1.181141643858731,-5.285561838144794,99.78815940355439,-16.226679502457635
163.1,-1.164712727073434,-5.212052407055406,99.78893268589792,-16.972540569971894
163.24,-1.1485123253634217,-5.1395648969308345,99.50722268326427,-17.52274038060501
163.38,-1.132537260272596,-5.068085124839355,99.07690573885708,-17.92859899549057
163.52,-1.1167843975524934,-4.997599103397115,98.52430076181837,-18.227981956017725
163.66,-1.1012506465475462,-4.928093038138116,97.79289469612829,-18.448822535463712
163.8,-1.0859329595888896,-4.859553324916565,96.78807645482352,-18.6117260843501
163.94,-1.0708283313965887,-4.791966547341282,95.34215253687458,-18.731892243054318
164.08,-1.0559337984901707,-4.725319474241913,93.13788822346369,-18.820533070616612
164.22,-1.0412464386073488,-4.659599057166603,89.53173964726942,-18.885919168906284
164.36,-1.0267633701308254,-4.594792427910874,83.13404390141548,-18.934151365738636
164.5,-1.012481751523055,-4.530886896077421,71.23038456927131,-18.969729950040268
164.64000000000001,-0.9983987807688691,-4.46786994666653,58.376799976068966,-18.995974569689874
164.78,-0.9845116948258433,-4.405729237696826,47.372363166003495,-19.015333970128182
164.92000000000002,-0.9708177690823031,-4.344452597856083,37.95077592343239,-19.029614473725882
165.06,-0.957314316822865,-4.284028024181803,29.884144808402556,-19.04014851191417
165.20000000000002,-0.943998688701405,-4.224443679771273,22.977431670121778,-19.040653702957986
165.34,-0.930868272221353,-4.16568789152082,17.063708207402822,-19.026173229907755
165.48,-0.9179204912232101,-4.10774914789398,12.00009765642668,-19.000871616628135
165.62,-0.9051528053791916,-4.050616096718303,7.6643037715357485,-18.967451829675692
165.76,-0.8925627096948937,-3.9942775430104893,3.9516418369960093,-18.927686486767602
165.9,-0.8801477340178885,-3.93872244682958,0.8222896270561791,-18.88275466684243
166.04,-0.8679054425531509,-3.8839399211579315,-1.763037833183827,-18.833450554121654
166.18,-0.8558334333852192,-3.829919229809668,-3.900028822214129,-18.7803150138132
166.32,-0.8439293380070039,-3.776649785366327,-5.66790406777718,-18.723719987519786
166.46,-0.8321908208551423,-3.724121147139439,-7.131654831424132,-18.663923509617785
166.6,-0.8206155788518172,-3.6723230191597107,-8.344320230312588,-18.601106130564798
166.74,-0.8092013409529433,-3.6212452481925714,-9.349045038889384,-18.53539538982679
166.88,-0.7979458677026372,-3.5708778217797694,-10.180861952982049,-18.466882493241958
167.02,-0.7868469507938807,-3.5212108663067414,-10.86819385260918,-18.39563383205776
167.16,-0.7759024126352935,-3.4722346450954786,-11.434097367763664,-18.321699041192467
167.3,-0.7651101059239306,-3.423939556522595,-11.897279778577918,-18.245116704065865
167.44,-0.7544679132240175,-3.3763161321623194,-12.272923709872197,-18.165918435577876
167.58,-0.7439737465515462,-3.329355034954136,-12.573352277175031,-18.084131832470025
167.72,-0.7336255469646448,-3.2830470573947794,-12.808563664329464,-17.999782622081838
167.86,-0.7234212841596435,-3.237383119754314,-12.986659865098066,-17.912896236004933
168.0,-0.7133589560727603,-3.1923542683160218,-13.114190176976564,-17.823498965342505
168.14000000000001,-0.7034365884873222,-3.1479516736398065,-13.196426306010435,-17.731618807183093
168.28,-0.6936522346464499,-3.104166628848853,-13.237582737103708,-17.637286079800965
168.42000000000002,-0.6840039748711287,-3.060990547939257,-13.240993350379123,-17.540533862019945
168.56,-0.6744899161835899,-3.0184149641123628,-13.209253075951532,-17.44139829686212
168.70000000000002,-0.6651081919359308,-2.976431528129516,-13.144331613061327,-17.33991878889011
168.84,-0.6558569614438977,-2.9350320066889894,-13.047664827764125,-17.236138117100726
168.98,-0.6467344096257631,-2.8942082808247878,-12.920228323845054,-17.13010247986538
169.12,-0.6377387466462248,-2.8539523443270784,-12.762596799784932,-17.021861484577297
169.26,-0.6288682075652564,-2.8142563021839804,-12.585863430612108,-16.91146809190111
169.4,-0.6201210519918425,-2.7751123690444435,-12.411074071135468,-16.798978522513345
169.54,-0.6114955637425282,-2.7365128677019617,-12.23870463971126,-16.684452132750685
169.68,-0.6029900505047192,-2.6984502275988618,-12.06872173979104,-16.567951264493768
169.82,-0.5946028435046613,-2.6609169833509054,-11.901092456965412,-16.44954107379705
169.96,-0.5863322971800414,-2.6239057732919466,-11.735784348537381,-16.32928934215283
170.1,-0.5781767888571386,-2.5874093380384036,-11.572765433674508,-16.207266273793774
170.24,-0.570134718432467,-2.5514205190732824,-11.412004184089229,-16.08354428205413
170.38,-0.5622045080588458,-2.515932257349507,-11.253469515201314,-15.958197767495767
170.52,-0.5543846018358358,-2.480937591912309,-11.097130777740484,-15.83130289024177
170.66,-0.5466734655044801,-2.4464296585404353,-10.942957749751118,-15.70293733873234
170.8,-0.5390695861462922,-2.412401688405928,-10.79092062896441,-15.573180096915266
170.94,-0.531571471886429,-2.378847006752241,-10.64099002550642,-15.442111211698569
171.08,-0.5241776516009922,-2.3457590315904424,-10.49313695491352,-15.30981156232174
171.22,-0.5168866746284024,-2.3131312724132913,-10.34733283142915,-15.176362633140288
171.36,-0.5096971104847855,-2.2809573289269323,-10.203549461558406,-15.041846291164477
171.5,-0.5026075485833175,-2.2492308897999975,-10.061759037859002,-14.906344569545531
171.64000000000001,-0.49561659795747437,-2.2179457314298667,-9.921934132949195,-14.76993945806071
171.78,-0.48872288698813016,-2.1870957167258798,-9.784047693715141,-14.632712701512144
171.92000000000002,-0.4819250631344509,-2.156674793909272,-9.648073035701648,-14.494745606823239
172.06,-0.47522179266853065,-2.126676995329597,-9.513983837671951,-14.356118859490916
172.20000000000002,-0.4686117604137194,-2.097096436297447,-9.38175413632338,-14.216912349932242
172.34,-0.4620936694865902,-2.0679273139332275,-9.251358321147107,-14.07720501015065
172.48,-0.45566624104249437,-2.0391639060317877,-9.12277112942121,-13.937074661039624
172.62,-0.44932821402465706,-2.0108005699426914,-8.995967641327429,-13.796597870541744
172.76,-0.4430783449167613,-1.9828317414659256,-8.87092327518278,-13.655849822787433
172.9,-0.43691540749897395,-1.955251933762823,-8.747613782778156,-13.51490419825172
173.04,-0.43083819260736494,-1.928055736282016,-8.626015244816747,-13.373833064888393
173.18,-0.4248455078966728,-1.9012378137002097,-8.506104066445772,-13.232706780129279
173.32,-0.4189361776063692,-1.8747929048775722,-8.387856972875793,-13.091593903571997
173.46,-0.4131090423299781,-1.8487158218275526,-8.271251005082227,-12.950561120122305
173.6,-0.4073629587876032,-1.8230014487009283,-8.156263515584406,-12.809673173306894
173.74,-0.4016967996016184,-1.7976447407838891,-8.042872164297805,-12.668992808428946
173.88,-0.39610945307547973,-1.7726407235099702,-7.931054914455698,-12.528580725201797
174.02,-0.3905998229756126,-1.7479844914856448,-7.820790028596638,-12.388495539465096
174.16,-0.3851668283163328,-1.7236712075293952,-7.712056064614685,-12.248793753563064
174.3,-0.3798094031477596,-1.699696101724071,-7.604831871869555,-12.10952973494475
174.44,-0.3745264963466787,-1.6760544704823663,-7.499096587354105,-11.970755702531903
174.58,-0.3693170714103132,-1.6527416756252238,-7.39482963191689,-11.832521720390423
174.72,-0.3641801062529645,-1.6297531434730028,-7.292010706537682,-11.694875698235885
174.86,-0.3591145930054799,-1.6070843639492263,-7.1906197886541126,-11.557863398302345
175.0,-0.35411953781751143,-1.5847308896967456,-7.090637128537716,-11.421528448105564
175.14000000000001,-0.3491939606625234,-1.56268833520614,-6.992043245717878,-11.285912358637203
175.28,-0.34433689514551324,-1.5409523759562003,-6.894818925452287,-11.15105454753434
175.42000000000002,-0.33954738831340564,-1.5195187475663194,-6.798945215242653,-11.016992366779295
175.56,-0.33482450046808554,-1.4983832449606278,-6.704403421394533,-10.883761134497012
175.70000000000002,-0.33016730498202956,-1.4775417215437199,-6.611175105620287,-10.75139417043169
175.84,-0.32557488811650426,-1.4569900883878069,-6.519242081684165,-10.619922834699883
175.98,-0.32104634884229094,-1.436724313431139,-6.428586412088734,-10.489376569434183
176.12,-0.31658079866290556,-1.416740420687546,-6.339190404801808,-10.35978294294939
176.26,-0.3121773614402762,-1.397034489466942,-6.251036610023214,-10.231167696081451
176.4,-0.3078351732228467,-1.377602653606641,-6.164107816990712,-10.10355479036833
176.54,-0.3035533820760697,-1.3584411007133395,-6.078387050824468,-9.973507146395024
176.68,-0.29933114791525867,-1.3395460714156153,-5.993857569409518,-9.328090752700117
176.82,-0.295167642340764,-1.3209138586268006,-5.910502860315707,-3.8312230882069644
176.96,-0.29106204847544187,-1.3025408068180835,-5.8283066377546096,23.682447726505433
177.1,-2.4065510541202144,-1.2844233113017018,-5.747252839572986,99.77680317658037
177.24,-6.231686319906767,-1.2665578175240835,-5.667325624282329,99.78513921356861
177.38,-9.503150162441399,-1.2489408203688033,-5.588509368124103,99.78453865462558
177.52,-11.996102425903173,-1.2315688634692148,-5.510788662170294,99.78553744963942
177.66,-13.848920537892148,-1.2144385385306298,-5.434148309458886,99.786476361388
177.8,-15.218079126017278,-1.1975464846619057,-5.358573322163922,99.78735596278523
177.94,-16.228468420980136,-1.1808893877163193,-5.284048918799797,99.78817999944567
178.08,-16.973860231888995,-1.1644639796415934,-5.210560521459467,99.78895198071359
178.22,-17.523713843460087,-1.1482670378389497,-5.138093753086225,99.4973884815241
178.36,-17.92931707459262,-1.1322953845310664,-5.066634434778761,99.06444260064029
178.5,-18.228511649024043,-1.1165458861388184,-4.996168583129169,98.50807349722837
178.64000000000001,-18.449213264733906,-1.1010154526666682,-4.926682407593618,97.77105154098903
178.78,-18.612014306656864,-1.0857010370966034,-4.858162307895382,96.75743800121695
178.92000000000002,-18.73210485086537,-1.0705996347904898,-4.790594871459927,95.29691783255377
179.06,-18.82068990122886,-1.0557082829007325,-4.723966870881766,93.0667298628929
179.20000000000002,-18.88603485534669,-1.0410240597891196,-4.658265261422804,89.41095293797379
179.34,-18.9342367020916,-1.0265440844537508,-4.5934771785418675,82.91139844653856
179.48,-18.969792898585577,-1.0122655159639207,-4.52958993545514,70.87265369406644
179.62,-18.99602100382044,-0.9981855529028608,-4.466591020727213,58.0705375208778
179.76,-19.015368222365016,-0.984301432818224,-4.404468095892471,47.11015622182226
179.9,-19.02963973996245,-0.9706104316802088,-4.343208993106527,37.726280823126665
180.04,-19.04016711174548,-0.9571098633472117,-4.28280171282741,29.691932587129898
180.18,-19.040379634376492,-0.9437970790389093,-4.223234421526241,22.812855923249465
180.32,-19.025678538842445,-0.930669466816663,-4.164495449427089,16.922792087678275
180.46,-19.00021396291705,-0.9177244510711463,-4.106573288275742,11.87943722854511
180.6,-18.966668481881406,-0.9049594920170957,-4.0494565891370975,7.560985348511498
180.74,-18.926801876114446,-0.8923720851950837,-3.9931341602208845,3.8631712692967017
180.88,-18.881785007101964,-0.879959760980218,-3.937594964735444,0.7491433659979343
181.02,-18.832406718759284,-0.8677200840976712,-3.882828118769265,-1.8234588345307834
181.16,-18.779204358967718,-0.8556506531449467,-3.8288228892000067,-3.9499742780812004
181.3,-18.72254752620168,-0.8437491001207845,-3.77556869163071,-5.70922512721466
181.44,-18.662692679994915,-0.8320130899606168,-3.7230550883529165,-7.165865015990843
181.58,-18.599819306271097,-0.8204403200784839,-3.6712717863364186,-8.372651993073498
181.72,-18.5340542238331,-0.8090285199153171,-3.6202086352453335,-9.372499557192764
181.86,-18.465488152784495,-0.7977754504935042,-3.569855625480241,-10.20025154384749
182.0,-18.394187161253488,-0.786678903977646,-3.5202028862460812,-10.884177330942238
182.14000000000001,-18.320200674994858,-0.7757367032414226,-3.4712406836455463,-11.447209095678303
182.28,-18.243567149033176,-0.76494670144048,-3.4229594187976593,-11.907953297189495
182.42000000000002,-18.164318127699843,-0.7543067815912574,-3.3753496259812867,-12.281510836936242
182.56,-18.082481178918325,-0.7438148561556704,-3.3284019708032755,-12.580138473892443
182.70000000000002,-17.99808203153731,-0.7334688666315687,-3.2821072483909526,-12.813780367164613
182.84,-17.911146140750013,-0.723266783148889,-3.236456381608697,-12.990494367419542
182.98,-17.821699837328023,-0.7132066040714238,-3.1914404192983117,-13.116793542413449
183.12,-17.72977116961696,-0.7032863556041282,-3.1470505345429127,-13.197919705430595
183.26,-17.635390515355017,-0.6935040914058869,-3.103278022954063,-13.238062525182396
183.4,-17.538591018441107,-0.6838578922076661,-3.060114300981874,-13.240535135110912
183.54,-17.439408890558607,-0.6743458654359763,-3.0175509042478006,-13.207914983643295
183.68,-17.337883606913408,-0.6649661448415699,-2.975579485899863,-13.142156910571547
183.82,-17.234058017838,-0.6557168901333047,-2.9341918149900157,-13.044684031319465
183.96,-17.127978392682145,-0.6465962866170964,-2.893379774873403,-12.916460898144614
184.1,-17.01969440859652,-0.6376025448398942,-2.8531353616292336,-12.758052530995842
184.24,-16.909259094066684,-0.6287339002386071,-2.813450682503001,-12.581259331028205
184.38,-16.796728735057695,-0.6199886127939118,-2.7743179543697964,-12.40653371966634
184.52,-16.682162750166007,-0.611364966688876,-2.735729502218448,-12.234227156023394
184.66,-16.56562354009123,-0.6028612699723293,-2.6976777576562254,-12.064306256314136
184.8,-16.447176315926836,-0.5944758542269156,-2.6601552574338565,-11.896738118612024
184.94,-16.326888910149123,-0.586207074241762,-2.623154641990598,-11.731490312438275
185.08,-16.20483157370196,-0.5780533076896995,-2.5866686540191077,-11.56853086892841
185.22,-16.081076762191746,-0.5700129548089745,-2.5506901370498682,-11.40782827152567
185.36,-15.955698913894095,-0.5620844380893854,-2.515212034054908,-11.249351447155437
185.5,-15.828774222010907,-0.5542662019627839,-2.4802273860705824,-11.09306975783882
185.64000000000001,-15.70038040338897,-0.5465567124978835,-2.4457293308391646,-10.938952992707344
185.78,-15.57059646570891,-0.53895445709931,-2.4117111014690025,-10.786971360384237
185.92000000000002,-15.439502474969085,-0.5314579442108386,-2.378166025113003,-10.637095481700861
186.06,-15.307179324917781,-0.5240657030227577,-2.345087521665216,-10.489296382719793
186.20000000000002,-15.173708509925582,-0.5167762831833038,-2.3124691024752635,-10.343545488038627
186.34,-15.039171902636022,-0.5095882545141097,-2.280304369080398,-10.199814614350963
186.48,-14.903651537585109,-0.5025002067296097,-2.2485870119549562,-10.058075964243267
186.62,-14.767229401838403,-0.4955107491603473,-2.2173108092769707,-9.918302120208256
186.76,-14.629987233558163,-0.48861851048013233,-2.1864696257117253,-9.780466038857204
186.9,-14.492006329281756,-0.48182213843699173,-2.1560574112120316,-9.644541045315307
187.04,-14.35336736056734,-0.47512029958786284,-2.1260681998349873,-9.510500827785696
187.18,-14.214150200543143,-0.4685116790369772,-2.096496108575026,-9.378319432269018
187.32,-14.074433760783272,-0.4619949801778821,-2.0673353362130222,-9.247971257426787
187.46,-13.934295838826094,-0.45556892443905117,-2.0385801621812423,-9.119431049577832
187.6,-13.79381297655108,-0.4492322510330327,-2.0102249454439347,-8.99267389781816
187.74,-13.653060329536764,-0.44298371670908676,-1.9822641233933447,-8.867675229255454
187.88,-13.512111547436472,-0.4368220955092632,-1.9546922107609568,-8.744410804350405
188.02,-13.371038665329827,-0.43074617852787256,-1.9275037985437509,-8.622856712357633
188.16,-13.229912005936288,-0.4247547736743018,-1.9006935529452733,-8.50298936685982
188.3,-13.088800092513036,-0.41884670543912933,-1.8742562143313266,-8.384785501389208
188.44,-12.947769572202189,-0.413020814663493,-1.848186596200083,-8.268222165131238
188.58,-12.806885149542312,-0.407275958311666,-1.8224795841664148,-8.153276718705563
188.72,-12.666209529815731,-0.4016110092467963,-1.79713013496027,-8.039926830020171
188.86,-12.525803371866347,-0.3960248560097644,-1.7721332754388837,-7.928150470194789
189.0,-12.385725249991829,-0.39051640260111764,-1.7474841016126474,-7.8179259095500635
189.14000000000001,-12.246031624489301,-0.38508456826603754,-1.7231777776844561,-7.7092317136594035
189.28,-12.106776820414103,-0.3797282872822981,-1.6992095351023353,-7.602046739460662
189.42000000000002,-11.968013014097064,-0.37444650875117286,-1.6755746716251847,-7.496350131425101
189.56,-11.829790226956035,-0.36923819639125055,-1.652268550401447,-7.392121317781363
189.70000000000002,-11.692156326132189,-0.36410232833511896,-1.629286599060531,-7.289340006792371
189.84,-11.555157031480226,-0.3590378969288759,-1.6066243088168177,-7.187986183083273
189.98,-11.41883592844378,-0.35404390853442974,-1.584277233586075,-7.0880401040187895
190.12,-11.28323448635264,-0.34911938333454867,-1.5622409891141085,-6.989482296128381
190.26,-11.148392081686387,-0.3442633551406228,-1.5405112521174873,-6.892293551577922
190.4,-11.014346025859593,-0.339474871203099,-1.5190837594361786,-6.796454924686577
190.54,-10.88113159709621,-0.33475299202455283,-1.4979543071979209,-6.7019477284877995
190.68,-10.748782075974983,-0.33009679117536106,-1.477118749994187,-6.608753531333386
190.82,-10.617328784243561,-0.32550535511193696,-1.456573000067565,-6.516854153539678
190.96,-10.486801126515733,-0.3209777829974944,-1.4363130265104145,-6.426231664075047
191.1,-10.357226634484007,-0.3165131865253053,-1.4163348544746306,-6.336868377287898
191.24,-10.228631013298251,-0.3121106897444144,-1.3966345643923697,-6.248746849674468
191.38,-10.101038189779835,-0.3077694288877795,-1.3772082912075876,-6.161849876685768
191.52,-9.970068879796335,-0.3034885522028008,-1.3580522236182369,-6.076160489573057
191.66,-9.297012922964335,-0.29926721978420845,-1.3391626033289796,-5.99166195227131
191.8,-3.581854271985591,-0.29510460340927386,-1.32053572431427,-5.908337758320129
191.94,25.801850776129857,-0.29099988637531365,-1.3021679320916661,-5.826171627821625
192.08,99.77841188065635,-2.4064963806653674,-1.2840556230052265,-5.745147504434837
192.22,99.78511648189635,-6.231644302018203,-1.266195243518853,-5.665249552406219
192.36,99.7845584701738,-9.503118875384768,-1.2485832895194475,-5.586462153635809
192.5,99.78555663720394,-11.99607929728296,-1.231216305629739,-5.508769904778706
192.64000000000001,99.78649433693032,-13.8489034686244,-1.2140908845306586,-5.432157614381458
192.78,99.7873728028138,-15.218066533418567,-1.1972036662931156,-5.356610300053026
192.92000000000002,99.78819577567606,-16.22845913178342,-1.180551337719062,-5.282113185669976
193.06,99.7889667603338,-16.97385337965261,-1.1641306316917024,-5.2086516986155615
193.20000000000002,99.49064974463904,-17.523708788886292,-1.1479383265347347,-5.1362114670524
193.34,99.05589743359224,-17.92931334607418,-1.1319712453804842,-5.064778317228374
193.48000000000002,98.49693989830563,-18.228508898674157,-1.1162262555468219,-4.994338270815526
193.62,97.75605240288441,-18.44921123593233,-1.100700267922734,-4.924877542281564
193.76,96.73637787812254,-18.612012810106986,-1.0853902363624308,-4.856382536293742
193.9,95.26578541925582,-18.732103746932122,-1.0702931570878718,-4.788839845154786
194.04,93.01768044059594,-18.82068908691011,-1.0554060680995943,-4.722236246270584
194.18,89.32754672004702,-18.886034254662704,-1.0407260485957244,-4.656558699649341
194.32,82.75738999880045,-18.934236258995764,-1.0262502183990672,-4.59179434543193
194.46,70.6348203227761,-18.96979257173497,-1.0119757373921552,-4.527930501453139
194.6,57.86692665452857,-18.996020762718388,-0.9978998049601474,-4.464954660833507
194.74,46.93583801454062,-19.01536804451556,-0.9840196594414727,-4.402854489601514
194.88,37.577036676973236,-19.029639608771415,-0.9703325775861062,-4.341617824345793
195.02,29.564152321684215,-19.04016689657099,-0.9568358740213779,-4.281232669897102
195.16,22.703449854838187,-19.040148854177584,-0.943526900725203,-4.221687197039756
195.3,16.82911584803204,-19.02528209125021,-0.9304030465066363,-4.162969740252255
195.44,11.799227470223196,-18.999694977742116,-0.9174617364936464,-4.105068795476813
195.58,7.492304755193756,-18.966054799194538,-0.9047004316280107,-4.047973017917477
195.72,3.8043615199698575,-18.926111718298387,-0.8921166281672301,-3.991671219866603
195.86,0.7005285663325147,-18.881030445736325,-0.8797078571933713,-3.9361523685593633
196.0,-1.863662218365877,-18.831595832332802,-0.8674716841287325,-3.881405584056006
196.14000000000001,-3.983248864650418,-18.778342599096565,-0.8554057082582475,-3.8274201371515923
196.28,-5.736791652531039,-18.721638596999412,-0.8435075622585247,-3.7741854473129175
196.42000000000002,-7.188722204806108,-18.661739113025096,-0.8317749117334382,-3.7216910806423353
196.56,-8.391613620667648,-18.59882284214937,-0.8202054547561728,-3.6699267478681925
196.70000000000002,-9.388227113690043,-18.53301606916796,-0.8087969214176366,-3.6188823023615972
196.84,-10.213282084262415,-18.464409155575858,-0.7975470733811542,-3.5685477381792303
196.98000000000002,-10.894946709870197,-18.393067932203106,-0.786453703443349,-3.5189131881319193
197.12,-11.45607106996076,-18.31904167244574,-0.7755146351011325,-3.4699689218786847
197.26,-11.915195076389775,-18.242368739119534,-0.764727722124715,-3.4217053440459884
197.4,-12.287365658096402,-18.16308062737159,-0.7540908481365516,-3.3741129923718804
197.54,-12.584795725815288,-18.081204886971804,-0.7436019261961453,-3.32718253587479
197.68,-12.817393719820862,-17.99676725112748,-0.7332588983906211,-3.280904773046648
197.82,-12.993188289793501,-17.90979319576391,-0.7230597354309951,-3.2352706300700977
197.96,-13.118668524928433,-17.820309084266935,-0.7130024362540578,-3.190271159059475
198.1,-13.199056444262268,-17.728343006140456,-0.703085027629792,-3.145897536325316
198.24,-13.238525276056365,-17.633925386303346,-0.6933055637742515,-3.1021410606620927
198.38,-13.240374403148563,-17.537089419920825,-0.6836621259678218,-3.0589931516589117
198.52,-13.207169682491044,-17.43787137251634,-0.6741528221787912,-3.016445348032908
198.66,-13.140856097286584,-17.336310774510277,-0.6647757866921549,-2.9744893059850357
198.8,-13.0428483021812,-17.232450531858994,-0.6555291797435817,-2.933116797578025
198.94,-12.914103513722296,-17.126336969158785,-0.6464111871584717,-2.892319709136205
199.08,-12.755180325580318,-17.018019817781603,-0.6374200199960327,-2.852090039666935
199.22,-12.578348734342788,-16.907552158871237,-0.6285539141983076,-2.8124198993033875
199.36,-12.403663361349079,-16.7949903290398,-0.6198111302440807,-2.7733015077684033
199.5,-12.231396482975075,-16.680393795145935,-0.6111899528075996,-2.734727192859176
199.64000000000001,-12.061514723394856,-16.563825003456216,-0.6026886904220419,-2.696689388952491
199.78,-11.893985188461695,-16.44534920768032,-0.5943056751476623,-2.6591806355302694
199.92000000000002,-11.728775455307948,-16.325034279752888,-0.5860392622445559,-2.6221935757251633
200.06,-11.565853562521392,-16.20295050675443,-0.5778878298499713,-2.585720954885937
200.20000000000002,-11.405188000847618,-16.07917037698154,-0.5698497786601123,-2.549755619162402
200.34,-11.246747704372565,-15.953768357864538,-0.5619235316163649,-2.514290514109644
200.48000000000002,-11.090502042143498,-15.826820668168013,-0.5541075335958882,-2.479318683311294
200.62,-10.936420810190427,-15.69840504668284,-0.5464002511065079,-2.4448332670216084
200.76,-10.78447422391352,-15.568600519415838,-0.5388001719858558,-2.41082750082611
200.9,-10.634632910805134,-15.437487167099423,-0.5313058051046889,-2.377294714320552
201.04,-10.486867903477957,-15.305145894672266,-0.5239156800743394,-2.344228329807968
201.18,-10.341150632973443,-15.171658204220703,-0.5166283469582315,-2.311621861013563
201.32,-10.197452922327043,-15.037105972716848,-0.5094423759874098,-2.2794689118172373
201.46,-10.05574698036891,-14.901571235741908,-0.5023563572800263,-2.247763175003486
201.6,-9.916005395740807,-14.765135978241512,-0.49536890056472693,-2.21649843102846
201.74,-9.778201131111642,-14.627881933223405,-0.4884786349078865,-2.185668546803961
201.88,-9.64230751757578,-14.489890389177033,-0.4816842084446367,-2.1552674744981495
202.02,-9.508298249219745,-14.351242006869093,-0.47498428811363536,-2.125289250352738
202.16,-9.3761473778443,-14.212016646049674,-0.46837755939552517,-2.0957279935164608
202.3,-9.24582930783007,-14.072293202490307,-0.4618627260550287,-2.0665779048945914
202.44,-9.117318791136082,-13.932149455668426,-0.45543850988663237,-2.037833266014312
202.58,-8.990590922421566,-13.791661927312619,-0.44910365046380607,-2.009488437905708
202.72,-8.865621134282254,-13.650905750930058,-0.44285690489171153,-1.9815378599981857
202.86,-8.742385192593357,-13.509954552351504,-0.43669704756334976,-1.9539760490321063
203.0,-8.620859191952018,-13.368880341250716,-0.4306228699191013,-1.926797597985433
203.14000000000001,-8.501019551212899,-13.227753413523578,-0.42463318020960916,-1.8999971750151896
203.28,-8.382843009110992,-13.08664226434829,-0.4187268032619613,-1.873569522413528
203.42000000000002,-8.266306619966514,-12.945613511690814,-0.4129025802491248,-1.847509455578216
203.56,-8.151387749467101,-12.80473182996982,-0.40715936846258627,-1.821811861997341
203.70000000000002,-8.038064070523024,-12.664059893552107,-0.4014960410881557,-1.7964717002480441
203.84,-7.926313559191638,-12.523658329712564,-0.3959114869848878,-1.7714839990090974
203.98000000000002,-7.8161144906675535,-12.38358568066228,-0.3904046104670786,-1.7468438560871247
204.12,-7.707445435335412,-12.243898374223434,-0.38497433108929424,-1.7225464374562978
204.26,-7.600285254882457,-12.104650702710426,-0.3796195834343899,-1.6985869763113133
204.4,-7.494613098468358,-11.965894809562423,-0.3743393169044768,-1.6749607721334705
204.54,-7.390408398949997,-11.827680683263022,-0.3691324955147972,-1.6516631897696807
204.68,-7.28765086915915,-11.690056158077411,-0.36399809769046604,-1.6286896585242219
204.82,-7.186320498231202,-11.553066921136258,-0.35893511606603945,-1.6060356712630692
204.96,-7.086397547983209,-11.416756525397663,-0.35394255728787155,-1.5836967835306324
205.1,-6.987862549339795,-11.281166408023834,-0.3490194418192204,-1.5616686126787256
205.24,-6.890696298805504,-11.146335913717321,-0.34416480374806413,-1.5399468370076073
205.38,-6.794879854982356,-11.012302322572081,-0.3393776905975906,-1.518527194918922
205.52,-6.700394535131496,-10.879100882007185,-0.33465716313932264,-1.4974054840803814
205.66,-6.607221911777891,-10.746764842365296,-0.3300022952088436,-1.476577560602025
205.8,-6.51534380935717,-10.615325495773838,-0.3254121735240843,-1.4560393382239016
205.94,-6.424742300903722,-10.484812217883448,-0.32088589750613894,-1.4357867875150159
206.08,-6.335399704779307,-10.355252512116355,-0.3164225791025725,-1.4158159350833799
206.22,-6.247298581441449,-10.226672056075554,-0.3120213426131857,-1.3961228627970277
206.36,-6.160421730250976,-10.09909474978466,-0.30768132451820485,-1.3767037070158301
206.5,-6.074752186318075,-9.967312185467856,-0.30340167330885887,-1.3575546578339714
206.64000000000001,-5.9902732173863305,-9.272131954548295,-0.29918154932031527,-1.3386719583329352
206.78,-5.906968320754205,-3.383160086413624,-0.29502012456693893,-1.3200519038448544
206.92000000000002,-5.824821220233499,28.305818139757285,-0.2909165825798417,-1.3016908412260917
207.06,-5.7438158631443015,99.77973563780647,-2.4064231242384024,-1.283585168140895
207.20000000000002,-5.663936417346053,99.78509094853142,-6.231588005103476,-1.265731332355001
207.34,-5.585167268304259,99.78457394581274,-9.503076956408435,-1.248125831039046
207.48000000000002,-5.507493016192496,99.78557143927456,-11.996048309204344,-1.2307652100816453
207.62,-5.430898473029354,99.78650820398677,-13.848880598971682,-1.2136460634120123
207.76,-5.355368659849929,99.78738579388906,-15.21804966167429,-1.1967650323319847
207.9,-5.280888803911543,99.78820794609442,-16.228446685984903,-1.1801188048573255
208.04,-5.207444335933366,99.78897816192685,-16.973844198928436,-1.1637041150681724
208.18,-5.135020887369596,99.48421062412427,-17.52370201669614,-1.1475177424685128
208.32,-5.063604287715903,99.04772952157937,-17.929308350551935,-1.131556511354549
208.46,-4.993180561848813,98.48629300809964,-18.228505213716108,-1.1158172901918448
208.6,-4.923735927397756,97.74170066392514,-18.449208517715014,-1.10029699100112
208.74,-4.85525679214943,96.7162119003342,-18.612010805008108,-1.0849925687525799
208.88,-4.7877297514842425,95.23594689945615,-18.732102267866587,-1.0699010207686603
209.02,-4.721141585844502,92.97061491367485,-18.82068799587422,-1.0550193861350707
209.16,-4.655479258234065,89.24740528128186,-18.886033449857717,-1.0403447451200198
209.3,-4.590729911749193,82.60921440280062,-18.934235665329624,-1.025874218601513
209.44,-4.526880867140273,70.40587482379604,-18.969792133815854,-1.0116049675026089
209.58,-4.463919620404151,57.67091809911651,-18.996020439686404,-0.9975341922345226
209.72,-4.401833840406806,46.7680230422354,-19.015367806230323,-0.9836591321474688
209.86,-4.340611366536028,37.43335601544052,-19.02963943299979,-0.969977064989139
210.0,-4.280240206383879,29.4411319332014,-19.040166360390117,-0.9564853063707028
210.14000000000001,-4.220708533458587,22.598116405910922,-19.039815623685136,-0.9431812092402329
210.28,-4.162004684925647,16.73892441924595,-19.024712090398705,-0.9300621633634493
210.42000000000002,-4.104117159377799,11.721999727828134,-18.99894973089989,-0.9171255948116813
210.56,-4.047034614633631,7.426176065534007,-18.965174037361784,-0.9043689654569462
210.70000000000002,-3.9907458655644907,3.7477357093557417,-18.925121457918348,-0.8917897724740487
210.84,-3.935239881949441,0.6537505282428214,-18.879947928776517,-0.8793855478495998
210.98000000000002,-3.8805057863579786,-1.902319198106247,-18.830432602163025,-0.8671538578978639
211.12,-3.826532852060208,-4.015219079273992,-18.77710644885558,-0.855092302783334
211.26,-3.7733105009642016,-5.763255290474823,-18.720334824155945,-0.8431985160499457
211.4,-3.7208283015802555,-7.210644278546566,-18.66037133994977,-0.8314701641568372
211.54,-3.6690759670117563,-8.409780043815816,-18.597393560936915,-0.8199049460205619
211.68,-3.6180433529723732,-9.40327643568021,-18.531527008608148,-0.8085005925636678
211.82,-3.5677204558292948,-10.22573251057344,-18.462861531749407,-0.7972548662695519
211.96,-3.518097410672212,-10.905218621071791,-18.39146262185772,-0.7861655607435041
212.1,-3.469164489407787,-11.464505520900724,-18.317379334429145,-0.775230500279856
212.24,-3.420912098879301,-11.922068845377408,-18.240649900397717,-0.7644475394351468
212.38,-3.3733307790112126,-12.292903409472402,-18.16130574457327,-0.7538145626072238
212.52,-3.3264112009783395,-12.589179797631887,-18.079374390787127,-0.743329483620197
212.66,-3.280144165399386,-12.820771979611278,-17.994881578525252,-0.7329902453151652
212.8,-3.2345206005545384,-12.995680430597764,-17.907852813427567,-0.7227948191466312
212.94,-3.189531560626834,-13.120371108199567,-17.818314505603986,-0.7127412047845307
213.08,-3.1451682239670498,-13.200046939010381,-17.72629480351409,-0.7028274297217952
213.22,-3.10142189138182,-13.2388652952805,-17.63182419965375,-0.6930515488873719
213.36,-3.0582839844447074,-13.240112298781895,-17.534935962613215,-0.6834116442646241
213.5,-3.015746043829957,-13.206342627768434,-17.435666435023258,-0.6739058245150403
213.64000000000001,-2.973799727668669,-13.13949175951433,-17.334055226376023,-0.6645322246071745
213.78,-2.932436809927105,-13.040966188261855,-17.230145322281345,-0.6552890054507471
213.92000000000002,-2.8916491788068672,-12.911716054493407,-17.12398312644357,-0.6461743535358341
214.06,-2.8514288351666908,-12.752293752238486,-17.01561844786886,-0.6371864805770744
214.20000000000002,-2.811767890965564,-12.575426193129331,-16.905104443091,-0.6283236231628256
214.34,-2.7726585677269373,-12.400781305046308,-16.7924975212258,-0.6195840424091978
214.48000000000002,-2.734093195023744,-12.228554351707864,-16.67785721821417,-0.610966023618899
214.62,-2.696064208983972,-12.058711965421178,-16.56124604553894,-0.6024678759448265
214.76,-2.6585641508165465,-11.891221259995737,-16.442729317894283,-0.5940879320583351
214.9,-2.621585665357243,-11.726049820352891,-16.32237496367113,-0.58582454782212
215.04,-2.5851214996344036,-11.563165692711067,-16.200253321643746,-0.5776761019676481
215.18,-2.549164501454181,-11.402537375296221,-16.076436926861668,-0.5696409957770768
215.32,-2.513707618005088,-11.244133809531785,-15.951000288440131,-0.5617176527695962
215.46,-2.4787438944815787,-11.08792437166642,-15.824019661680191,-0.5539045183921321
215.6,-2.444266472726435,-10.933878864801613,-15.695572816723018,-0.5462000597143523
215.74,-2.4102685898917113,-10.78196751128477,-15.56573880574114,-0.5386027651279149
215.88,-2.376743577118,-10.632160945436437,-15.434597730485402,-0.5311111440498988
216.02,-2.3436848582317746,-10.484430206583221,-15.302230511835562,-0.5237237266303585
216.16,-2.3110859484605797,-10.338746732370586,-15.168718662841021,-0.5164390634639472
216.3,-2.2789404531658346,-10.19508235233211,-15.034144066584664,-0.5092557253055499
216.44,-2.247242066593024,-10.053409281693881,-14.898588760055336,-0.5021723027898726
216.58,-2.215984570639037,-9.91370011539481,-14.762134725072872,-0.4951874061549306
216.72,-2.1851618336364416,-9.775927822305292,-14.624863687173251,-0.48829966496938304
216.86,-2.154767809154465,-9.640065739628415,-14.486856923230704,-0.4815077278636596
217.0,-2.1247965348164586,-9.506087567469352,-14.348195078468272,-0.474810262264827
217.14000000000001,-2.0952421311336313,-9.373967363559887,-14.208957993388932,-0.4682059541351431
217.28,-2.066098800354835,-9.243679538126353,-14.069224541046326,-0.46169350771424733
217.42000000000002,-2.03736082533219,-9.115198848890307,-13.9290724749673,-0.4552716452649367
217.56,-2.0090225684023375,-8.988500396192299,-13.788578287938641,-0.4489391068224782
217.70000000000002,-1.9810784702831088,-8.863559618230042,-13.647817081777388,-0.44269464994740704
217.84,-1.9535230489854098,-8.740352286403095,-13.50686244811849,-0.4365370494817647
217.98000000000002,-1.9263508987401163,-8.61885450075695,-13.365786360174807,-0.4304650973087253
218.12,-1.8995566889397721,-8.49904268552014,-13.224659075353543,-0.42447760211556695
218.26,-1.8731351630948994,-8.38089358472847,-13.08354904854896,-0.41857338915993986
218.4,-1.8470811378047203,-8.264384257931285,-12.94252285587453,-0.4127513000393837
218.54,-1.8213895017420954,-8.149492075974909,-12.801645128547735,-0.40701019246405296
218.68,-1.7960552146524886,-8.036194716859091,-12.660978496597536,-0.4013489400326017
218.82,-1.7710733063667687,-7.924470161662605,-12.520583542028048,-0.3957664320111864
218.96,-1.746438875827659,-7.814296690534509,-12.380518761041204,-0.3902615731155425
219.1,-1.72214709012965,-7.705652878747961,-12.240840534896742,-0.38483328329609184
219.24,-1.698193183572197,-7.598517592813811,-12.101603108968533,-0.3794804975260392
219.38,-1.6745724567260123,-7.4928699866513675,-11.962858579542196,-0.37420216559241587
219.52,-1.6512802755122857,-7.388689497814122,-11.824656887889526,-0.3689972518900302
219.66,-1.6283120702946505,-7.285955843768322,-11.68704582115009,-0.36386473521828355
219.8,-1.6056633349837195,-7.1846490182225455,-11.550071019549211,-0.35880360858081267
219.94,-1.5833296261540246,-7.084749287506594,-11.413775989483758,-0.3538128789879188
220.08,-1.5613065621731912,-6.986237186998212,-11.278202122012564,-0.34889156726174436
220.22,-1.5395898223431725,-6.889093517596213,-11.14338871629654,-0.3440387078441603
220.36,-1.5181751460533883,-6.793299342238824,-11.009373007543937,-0.3392533486073249
220.5,-1.497058331945599,-6.698835982466058,-10.87619019902898,-0.33453455066687776
220.64000000000001,-1.4762352370903569,-6.6056850150251725,-10.743873497766236,-0.3298813881977319
220.78,-1.4557017761748738,-6.513828268518201,-10.61245415343901,-0.3252929482524284
220.92000000000002,-1.4354539207021535,-6.423247820090767,-10.481961500196826,-0.3207683305820174
221.06,-1.415487698201226,-6.333925992161382,-10.352423000954907,-0.3163066474594305
221.20000000000002,-1.3957991914483419,-6.245845349190522,-10.223864293847068,-0.3119070235053096
221.34,-1.376384537698964,-6.158988694488825,-10.096309240502189,-0.30756859551625865
221.48000000000002,-1.3572399279304193,-6.0733390670638,-9.96284624178035,-0.30329051229548454
221.62,-1.3383616060950578,-5.988879738504521,-9.231849782853272,-0.29907193448579295
221.76,-1.3197458683837744,-5.905594209903744,-3.0627651595148553,-0.2949120344049078
221.9,-1.3013890624997537,-5.823466208816981,32.48158825255771,-0.2908099958830806
222.04,-1.2832875869422946,-5.742479686258098,99.78097709333049,-2.6731676086661422
222.18,-1.2654378903005747,-5.6626188137309565,99.7850554687181,-6.491318134177888
222.32,-1.247836470557224,-5.58386798029676,99.78459611186574,-9.705989102935295
222.46,-1.2304798744015606,-5.506211789676648,99.78559263243216,-12.14770110443504
222.6,-1.2133646965523701,-5.42963505738923,99.78652805841851,-13.961091449739898
222.74,-1.1964875790900849,-5.354122807922658,99.78740439411708,-15.300882552146716
222.88,-1.1798452107982353,-5.27966027194094,99.78822537133046,-16.289559242637395
223.02,-1.163434326514054,-5.206232883524123,99.78899448638185,-17.018925931659165
223.16,-1.1472517064880938,-5.133826277442043,99.47511721997587,-17.556957005904
223.3,-1.1312941757527433,-5.062426286461333,99.03618964089677,-17.953839030766616
223.44,-1.1155586034995157,-4.992018938685364,98.4712415469815,-18.24660033549359
223.58,-1.100041902464985,-4.922590454926831,97.72139641659075,-18.46255642585248
223.72,-1.0847410283252583,-4.85412724611268,96.68765529212597,-18.621856918794037
223.86,-1.0696529790988563,-4.7866159107210775,95.19364421446161,-18.73936527509137
224.0,-1.0547747945578936,-4.720043232250134,92.9037944110918,-18.826045568880193
224.14000000000001,-1.0401035556474394,-4.6543961767180955,89.13343900712518,-18.889985475175557
224.28,-1.025636383912947,-4.589661890194704,82.39816585932945,-18.937150885352445
224.42000000000002,-1.0113704409356425,-4.525827696363446,70.07958749633438,-18.971942552170002
224.56,-0.9973029277757535,-4.4628810941144055,57.39157161275334,-18.997606700435618
224.70000000000002,-0.983431084423484,-4.400809755167432,46.52885729968494,-19.01653791490224
224.84,-0.9697521892576135,-4.339601521725339,37.22858585926141,-19.030502566191977
224.98000000000002,-0.9562635585116236,-4.279244404156845,29.2658062634944,-19.040800307870803
225.12,-0.9429625457472446,-4.2197265787089755,22.447997710711466,-19.039908640261455
225.26,-0.9298465413353196,-4.161036385248644,16.61038574917691,-19.024421352905623
225.4,-0.9169129719438861,-4.1031623250331135,11.611936580381968,-18.998377307437778
225.54,-0.9041593000333706,-4.046093058509081,7.3319310143415635,-18.964387227882664
225.68,-0.8915830233588042,-3.989817403140056,3.6670339294421135,-18.92416534124349
225.82,-0.8791816744789549,-3.9343243312617933,0.5871357763055145,-18.87885313522256
225.96,-0.8669528202722862,-3.8796029679654644,-1.9573234586820438,-18.829220217156063
226.1,-0.8548940614596439,-3.825642589008295,-4.060668159163514,-18.775791160605053
226.24,-0.8430030321335794,-3.772432618751375,-5.800839110932192,-18.718926977760322
226.38,-0.8312773992942158,-3.7199626281243687,-7.241743752263505,-18.65887829908449
226.52,-0.8197148623915683,-3.6682223326168173,-8.43551914495378,-18.595820624157252
226.66,-0.8083131528742262,-3.6172015902957746,-9.424567899653722,-18.529878034820985
226.8,-0.7970700337443126,-3.5668903998494716,-10.24331668273926,-18.461139373016376
226.94,-0.7859832991186292,-3.517278898656735,-10.919695794923141,-18.389669426775125
227.08,-0.7750507737959043,-3.4683573608818716,-11.47636247845759,-18.315516763392537
227.22,-0.7642703128300589,-3.4201161955947383,-11.931700431248048,-18.238719280083778
227.36,-0.7536398011094048,-3.372545944915718,-12.30062995542135,-18.159308179949992
227.5,-0.7431571529416953,-3.325637282185305,-12.595261136926984,-18.07731084706641
227.64000000000001,-0.7328203116449449,-3.279381010158041,-12.825418689625483,-17.992752941570597
227.78,-0.7226272491439387,-3.233768059220502,-12.999062839201791,-17.905659934519388
227.92000000000002,-0.7125759655723555,-3.1887894856330736,-13.12262650462875,-17.81605823469972
228.06,-0.7026644888804184,-3.144436469795222,-13.201285347245156,-17.72397601393386
228.20000000000002,-0.6928908744480062,-3.1007003145339973,-13.239174098398701,-17.629443806290407
228.34,-0.6832532047031429,-3.057572443415486,-13.239559945460558,-17.53249493518599
228.48000000000002,-0.6737495887457919,-3.0150443990789455,-13.204981605682079,-17.433165807487615
228.62,-0.6643781619768845,-2.9731078415933414,-13.137360983156679,-17.33149610331412
228.76,-0.6551370857325038,-2.9317545468360247,-13.038092919131874,-17.22752888289194
228.9,-0.6460245469231586,-2.890976404893273,-12.90811744823157,-17.12131062660257
229.04,-0.6370387576780734,-2.850765418482439,-12.74797810898227,-17.012891220624393
229.18,-0.6281779549944245,-2.811113701395428,-12.57108421653327,-16.902323897878887
229.32,-0.6194404003914544,-2.7720134769632514,-12.396499490511962,-16.789665142033698
229.46,-0.6108243795693971,-2.733457076541393,-12.224331866661144,-16.674974560879868
229.6,-0.6023282020731457,-2.6954369380157224,-12.054547989394143,-16.558314734336335
229.74,-0.5939502009605999,-2.657945604328715,-11.887114984364542,-16.439751041536066
229.88,-0.585688732475622,-2.6209757220256944,-11.722000448089918,-16.319351470838495
230.02,-0.5775421757255454,-2.584520039820874,-11.559172438150009,-16.197186416138642
230.16,-0.5695089323631664,-2.548571407182931,-11.398599463909024,-16.073328462465557
230.3,-0.5615874262731569,-2.5131227729398673,-11.240250477716428,-15.947852163553268
230.44,-0.5537761032628428,-2.478167183902912,-11.084094866544596,-15.820833813807699
230.58,-0.546073430757279,-2.4436977835092124,-10.930102444025547,-15.692351216866939
230.72,-0.538477897498567,-2.4097078104830953,-10.778243442852338,-15.562483452751668
230.86,-0.5309880132493551,-2.376190597515623,-10.628488507513934,-15.431310645419092
231.0,-0.5236023085004605,-2.3431395699622444,-10.480808687335129,-15.298913732363278
231.14000000000001,-0.5163193341825593,-2.310548244558278,-10.335175429795811,-15.165374237743892
231.28,-0.5091376613818861,-2.278410228152006,-10.19156057410611,-15.03077405037199
231.42000000000002,-0.5020558810598875,-2.246719216455149,-10.049936345016285,-14.895195207734357
231.56,-0.4950726037767747,-2.2154689928104947,-9.910275346842019,-14.758719687096466
231.70000000000002,-0.48818645941892097,-2.184653426976448,-9.772550557687742,-14.621429204588047
231.84,-0.4813960969300514,-2.1542664739282875,-9.636735323852115,-14.483405023044625
231.98000000000002,-0.47470018404617054,-2.1243021726759044,-9.502803354401374,-14.344727769253286
232.12,-0.46809740703417646,-2.0947546450978045,-9.370728715897542,-14.205477261131708
232.26,-0.46158647043411216,-2.0656180947911587,-9.240485827269769,-14.065732345256643
232.4,-0.45516609680499953,-2.0368868059376877,-9.112049454818168,-13.92557074505132
232.54,-0.44883502647421003,-2.008555142185176,-8.985394707340552,-13.785068919841695
232.68,-0.4425920172903208,-1.9806175455443924,-8.860497031373333,-13.644301934898616
232.82,-0.4364358443794084,-1.9530685353012305,-8.737332206538818,-13.503343342497496
232.96,-0.4303652999047317,-1.9259027069438464,-8.615876340991699,-13.362265073948672
233.1,-0.4243791928297576,-1.8991147311046053,-8.49610586695841,-13.221137342480711
233.24,-0.41847634868448336,-1.8726993525166307,-8.377997536363543,-13.080028556795009
233.38,-0.41265560933500806,-1.8466513889847653,-8.261528416538093,-12.939005245053485
233.52,-0.40691583275630955,-1.8209657303707436,-8.146675886004832,-12.798131989011342
233.66,-0.40125589280818225,-1.7956373375923893,-8.033417630336576,-12.657471367963991
233.8,-0.39567467901429043,-1.7706612416366432,-7.921731638083481,-12.517083912140684
233.94,-0.3901710963442957,-1.74603254258624,-7.8115961967659695,-12.377028065147083
234.08,-0.38474406499901426,-1.7217464086598444,-7.702989888930124,-12.237360155034418
234.22,-0.3793925201985619,-1.6977980752654631,-7.59589158826276,-12.098134373553886
234.36,-0.3741154119734474,-1.674182844066959,-7.490280455763673,-11.959402763140936
234.5,-0.36891170495856934,-1.6508960820634815,-7.386135935972726,-11.821215211164734
234.64000000000001,-0.36378037819008013,-1.6279332206816424,-7.283437753249778,-11.683619450973145
234.78,-0.3587204249050745,-1.6052897548802623,-7.182165908105558,-11.546661069262386
234.92000000000002,-0.3537308523440644,-1.5829612422675146,-7.082300673581824,-11.410383519302892
235.06,-0.3488106815562008,-1.5609433022302974,-6.983822591679286,-11.274828139558458
235.20000000000002,-0.34395894720720593,-1.5392316150756724,-6.886712469831936,-11.140034177243757
235.34,-0.3391746973899756,-1.5178219211841975,-6.790951377426538,-11.006038816376225
235.48000000000002,-0.33445699343781654,-1.4967100201749937,-6.696520642366143,-10.872877209890659
235.62,-0.32980490974028126,-1.4758917700823895,-6.603401847676639,-10.74058251539938
235.76,-0.32521753356156524,-1.455363086543975,-6.511576828155369,-10.609185934196635
235.9,-0.3206939648614284,-1.4351199419999219,-6.421027667060998,-10.478716753122704
236.04,-0.31623331611860966,-1.4151583649034003,-6.3317366928438625,-10.349202388921121
236.18,-0.31183471215669534,-1.395474438941953,-6.243686475916046,-10.220668434740826
236.32,-0.3074972899724112,-1.3760643022696661,-6.156859825460597,-10.09313870845396
236.46,-0.30322019856630217,-1.3569241467499984,-6.071239786279218,-9.957761811764062
236.6,-0.2990025987757674,-1.3380502172091102,-5.986809635677932,-9.185694740481921
236.74,-0.2948436631104171,-1.3194388106995587,-5.903552880390156,-2.6943675242604384
236.88,-0.29074257558972066,-1.301086275774211,-5.821453253536721,37.014344124900646
237.02,-2.6731092180031055,-1.2829890117702343,-5.740494711622403,99.78211756983147
237.16,-6.491273442851232,-1.2651434681030256,-5.660661431568483,99.78502332912095
237.3,-9.705955856431144,-1.2475461435699449,-5.581937807781001,99.78462139138371
237.44,-12.147676532595527,-1.230193585663714,-5.5043084492542524,99.78561674208643
237.58,-13.961073316246365,-1.21308238989535,-5.427758176709208,99.78655064511408
237.72,-15.300869174581722,-1.1962091991264998,-5.3522720197664695,99.78742555401145
237.86,-16.28954937441911,-1.1795707029110474,-5.277835214153437,99.78824519453616
238.0,-17.01891865230805,-1.1631636368458664,-5.2044331989453685,99.78901305732242
238.14000000000001,-17.556951636268394,-1.1469847819305865,-5.132051613839967,99.4659809643966
238.28,-17.95383506984221,-1.1310309639362581,-5.060676296465235,99.02458803805752
238.42000000000002,-18.24659741370895,-1.1152990527827833,-4.990293279720253,98.4560982407797
238.56,-18.462554270591692,-1.0997859619249972,-4.920888789148576,97.70094965804248
238.70000000000002,-18.621855328961246,-1.0844886477472782,-4.852449240343989,96.65886602375791
238.84,-18.739364102347775,-1.0694041089665702,-4.784961236388278,95.15093785994662
238.98000000000002,-18.82604470380334,-1.054529386043697,-4.718411565320751,92.83622259630945
239.12,-18.88998483704975,-1.0398615606028607,-4.652787197639222,89.01796787924988
239.26,-18.937150414637557,-1.025397754859203,-4.588075283832157,82.18393424426172
239.4,-18.971942204946146,-1.0111351310543228,-4.524263151941696,69.76303310642642
239.54,-18.997606444305188,-0.9970708908996402,-4.461338305157273,57.12056382662258
239.68,-19.016537725967076,-0.9832022750274931,-4.39928841943954,46.296835645954076
239.82,-19.03050242682353,-0.9695265624498653,-4.338101341174322,37.02993624481832
239.96,-19.040787349427255,-0.9560410700246362,-4.277765084856299,29.095724173430675
240.1,-19.039648319786057,-0.9427431519292501,-4.218267830802149,22.302371238342715
240.24,-19.023985077954286,-0.9296301991417018,-4.1595979228928455,16.485695570688232
240.38,-18.997810541806665,-0.9166996389287353,-4.101743866344855,11.505170410662398
240.52,-18.963719352035383,-0.9039489343411584,-4.044694325509918,7.2405104404423
240.66,-18.923415606184584,-0.8913755837161714,-3.9884381217031524,3.588949684247815
240.8,-18.878034306347708,-0.8789771201866154,-3.9329642310591666,0.5226030436742197
240.94,-18.82834084491588,-0.8667511111970423,-3.8782617824159336,-2.0106788912919273
241.08,-18.774857019954165,-0.8546951580265141,-3.8243200552261007,-4.104818163790021
241.22,-18.71794199572463,-0.8428068953180332,-3.7711284774954854,-5.837406201957099
241.36,-18.657845161896645,-0.8310839906145194,-3.7186766237484434,-7.272054732740299
241.5,-18.59474118064881,-0.8195241439012341,-3.66695421301984,-8.460654737082384
241.64000000000001,-18.528753568314507,-0.8081250871545698,-3.6159511068733323,-9.445406359560995
241.78,-18.45997078711416,-0.7968845838971109,-3.5656573074456825,-10.260570915792668
241.92000000000002,-18.388457373977246,-0.7858004287588817,-3.5160629555168157,-10.933944279298379
242.06,-18.314261735233355,-0.7748704470446959,-3.467158328605332,-11.488074665477699
242.20000000000002,-18.237421671014825,-0.7640924943075198,-3.4189338390892026,-11.941257408507148
242.34,-18.1579683330682,-0.7534644559277701,-3.3713800323513587,-12.308341147641604
242.48000000000002,-18.075929087115245,-0.742984246698461,-3.32448758494989,-12.601377747460202
242.62,-17.991329598892808,-0.7326498104161173,-3.278247302812579,-12.830144490629614
242.76,-17.904195362482483,-0.7224591194773813,-3.2326501194554864,-13.002562821123066
242.9,-17.814552822340943,-0.712410174481223,-3.18768709422531,-13.125033805612672
243.04,-17.72243019504843,-0.7025010038366879,-3.1433494105652393,-13.202706804524363
243.18,-17.62785806583012,-0.6927296633760941,-3.0996283743040287,-13.239694697453633
243.32,-17.530869813590055,-0.6830942359736123,-3.0565154119680202,-13.23924638814458
243.46,-17.431501903397628,-0.6735928311691474,-3.014002069115837,-13.203885174197413
243.6,-17.329794075006323,-0.6642235847974528,-2.972080008695472,-13.135519841220278
243.74,-17.225789448676476,-0.6549846586224001,-2.930741009423511,-13.035533963391842
243.88,-17.119534564380118,-0.6458742399763368,-2.889976964186214,-12.904857800656083
244.02,-17.01107936674853,-0.6368905414044579,-2.849779878462194,-12.744026323411518
244.16,-16.900477145442174,-0.6280318003141253,-2.8101418687664235,-12.56713453241491
244.3,-16.787784438673487,-0.6192962786290614,-2.771055161115306,-12.39260444400009
244.44,-16.673060906183657,-0.6106822624483546,-2.732512089512554,-12.220490705350482
244.58,-16.556369176914767,-0.6021880617102047,-2.6945050944556117,-12.050759971733532
244.72,-16.437774675822457,-0.5938120098603469,-2.6570267214623655,-11.883379379415405
244.86,-16.31734543366703,-0.5855524635250858,-2.6200696196178903,-11.718316535298838
245.0,-16.195151883147773,-0.5774078021888768,-2.583626540140973,-11.55553950713413
245.14000000000001,-16.07126664436869,-0.5693764278763926,-2.5476903349701696,-11.39501681425319
245.28,-15.945764302315174,-0.5614567648390103,-2.512253955369138,-11.23671741878098
245.42000000000002,-15.818721178761667,-0.5536472592456587,-2.4773104505510064,-11.080610717282882
245.56,-15.69021510080485,-0.5459463788779674,-2.4428529663215364,-10.9266665328103
245.70000000000002,-15.560325168016478,-0.538352612829653,-2.408874743740826,-10.774855107310131
245.84,-15.429131520026516,-0.5308644712100868,-2.3753691178033325,-10.625147094366993
245.98000000000002,-15.296715106177214,-0.5234804848519883,-2.342329516135952,-10.477513552249901
246.12,-15.163157458727635,-0.5161992050231788,-2.3097494577139526,-10.331925937237651
246.26000000000002,-15.028540470935031,-0.5090192031423498,-2.277622551594495,-10.188356097199607
246.4,-14.892946181192324,-0.5019390704987797,-2.245942495667537,-10.046776265410706
246.54,-14.75645656425963,-0.49495741797595216,-2.214703075423883,-9.907159054581467
246.68,-14.61915333049168,-0.48807287577901654,-2.183898162740149,-9.76947745108564
246.82,-14.48111773383247,-0.48128409316603954,-2.1535217146804317,-9.63370480936962
246.96,-14.342430389223473,-0.47458973818299555,-2.123567772314449,-9.499814846529448
247.1,-14.203171099952588,-0.4679884974024413,-2.094030459551943,-9.367781637042372
247.24,-14.063418695358198,-0.46147907566582624,-2.0649039819931243,-9.237579607641248
247.38,-13.923250879196218,-0.4550601958293868,-2.0361826257949476,-9.109183532321245
247.52,-13.782744088878447,-0.4487305985135749,-2.0078607565530078,-8.982568527469205
247.66,-13.641973365697872,-0.44248904185597177,-1.979932818198838,-8.857710047107005
247.8,-13.501012236071169,-0.43633430126763795,-1.952393331912422,-8.73458387824109
247.94,-13.359932603750407,-0.4302651691928524,-1.9252368950497059,-8.613166136311083
248.08,-13.218804652885051,-0.42428045487219385,-1.8984581800849019,-8.493433260731145
248.22,-13.07769676175172,-0.4183789841089161,-1.8720519335674002,-8.375362010518195
248.36,-12.936675426912537,-0.41255959903857475,-1.8460129750930816,-8.2589294600019
248.5,-12.79580519751338,-0.4068211579018558,-1.8203361962898401,-8.14411299461168
248.64000000000001,-12.655148619390431,-0.40116253482056613,-1.7950165598171213,-8.030890306736513
248.78,-12.514766188617036,-0.39558261957673824,-1.7700490983792958,-7.9192393916536785
248.92000000000002,-12.374716314092666,-0.390080317394808,-1.7454289137526635,-7.8091385435230665
249.06,-12.235055288751251,-0.384654548726822,-1.7211511758259248,-7.700566351443879
249.20000000000002,-12.09583726894736,-0.3793042490406325,-1.697211121653917,-7.593501695570968
249.34,-11.957114261564541,-0.37402836861103833,-1.6736040545244506,-7.487923743288267
249.48000000000002,-11.818936118381146,-0.3688258723138308,-1.6503253430380556,-7.383811945437042
249.62,-11.681350537223842,-0.36369573942270395,-1.6273704202004706,-7.281146032596921
249.76000000000002,-11.54440306943799,-0.3586369634089902,-1.6047347825276959,-7.1799060114178435
249.9,-11.408137133206573,-0.35364855174418125,-1.5824139891634423,-7.080072161001241
250.04,-11.272594032254677,-0.34872952570519494,-1.560403661008806,-6.9816250293289865
250.18,-11.137812979485071,-0.34387892018235233,-1.5386994798639992,-6.884545429738683
250.32,-11.00383112510075,-0.33909578349002384,-1.5172971875819767,-6.78881443744411
250.46,-10.870683588783244,-0.33437917717991067,-1.4961925852337905,-6.694413386099664
250.6,-10.738403495509717,-0.3297281758569218,-1.4753815322855166,-6.6013238644078225
250.74,-10.607022014607757,-0.32514186699761355,-1.4548599457865907,-6.509527712768643
250.88,-10.476568401663709,-0.3206193507711535,-1.4346237995694038,-6.419007019970516
251.02,-10.347070042918189,-0.31615973986277485,-1.4146691234599909,-6.329744119921354
251.16,-10.218552501800902,-0.31176215929968637,-1.3949920024996734,-6.241721588419529
251.3,-10.091039567275873,-0.30742574627940367,-1.375588576177497,-6.154922239963907
251.44,-9.954397985453852,-0.3031496500004693,-1.356455037673319,-6.069329124602377
251.58,-9.155453842899105,-0.2989330314955253,-1.3375876331113976,-5.984925524818303
251.72,-2.457001487661291,-0.29477506346670984,-1.3189826608243385,-5.901694952454407
251.86,40.184719712438735,-0.29067493012334145,-1.3006364706272608,-5.819621145673594
252.0,99.78279647284381,-2.673050632320144,-1.2825454631020337,-5.738688065956242
252.14000000000001,99.78500172095283,-6.491228602258374,-1.2647060888914492,-5.65887989513355
252.28,99.78463817547087,-9.705922498885611,-1.2471148480031968,-5.580181032456561
252.42000000000002,99.78563267285114,-12.147651878687476,-1.2297682891234984,-5.502576091700404
252.56,99.78656556955943,-13.961055122187995,-1.2126630089402752,-5.426049898303482
252.70000000000002,99.78743953567955,-15.30085575233642,-1.1957956514757138,-5.350587486541165
252.84,99.78825829297004,-16.28953947324151,-1.1791629074281003,-5.276174096733705
252.98000000000002,99.78902532830608,-17.018911348644288,-1.1627615135227962,-5.202795172488016
253.12,99.45985818022798,-17.5569462486985,-1.1465882518722275,-5.130436357973004
253.26000000000002,99.01680924094562,-17.953831095688525,-1.130639949344766,-5.059083495228132
253.4,98.4459387363753,-18.246594482165705,-1.1149134769423767,-4.9887226215049205
253.54,97.6872220832244,-18.462552108132446,-1.0994057491869096,-4.919339966641059
253.68,96.63951985620899,-18.621853733818508,-1.08411372351492,-4.850921950466847
253.82,95.1222070081703,-18.739362925687285,-1.069034399680896,-4.783455180243683
253.96,92.7907003737961,-18.826043835837186,-1.0541648191687778,-4.716926448134276
254.1,88.94005220963575,-18.889984196792636,-1.039502064611655,-4.651322728704308
254.24,82.03915909932348,-18.937149942350516,-1.0250432592195275,-4.586631176455271
254.38,69.55196754166708,-18.97194185656259,-1.0107855662150163,-4.522839123388159
254.52,56.93986646160281,-18.997606187319306,-0.9967261882769183,-4.459934076597758
254.66,46.142132368227806,-19.01653753640089,-0.9828623669914978,-4.397903715897246
254.8,36.8974839116759,-19.030502286989634,-0.9691913823113965,-4.336735891472794
254.94,28.982319407689143,-19.04076596704683,-0.9557105520220706,-4.276418621567905
255.08,22.20527244416644,-19.039366447423973,-0.942417231215641,-4.216940090197205
255.22,16.402556245929464,-19.0235178252639,-0.9293088117720577,-4.158288644889392
255.36,11.43398211351504,-18.997205703334192,-0.9163827218474756,-4.100452794459051
255.5,7.1795540080848514,-18.963007816103378,-0.9036364253697439,-4.043421206807079
255.64000000000001,3.5368859632487046,-18.922617611806015,-0.8910674215409066,-3.987182706749403
255.78,0.4795792245693753,-18.877163273295093,-0.8786732443466201,-3.931726273873722
255.92000000000002,-2.0462474358526435,-18.82740576085172,-0.8664514620723913,-3.8770410404239817
256.06,-4.13424712846323,-18.77386395395472,-0.8543996768265402,-3.823116289212303
256.2,-5.861777937488219,-18.716895073720977,-0.8425155240697948,-3.7699414515580667
256.34000000000003,-7.292254178634693,-18.65674720522871,-0.8307966721514264,-3.7175061052538796
256.48,-8.477402613326856,-18.593594130382083,-0.819240821851834,-3.665799972558137
256.62,-9.459288307426736,-18.52755877126539,-0.8078457059314881,-3.6148129182138824
256.76,-10.272062280359924,-18.458729191314216,-0.7966090886861456,-3.5645349474937023
256.9,-10.943430748525666,-18.38716966400001,-0.7855287655082505,-3.5149562042703457
257.04,-11.495869217574745,-18.312928427038273,-0.7746025624544313,-3.466066969112809
257.18,-11.947614095393487,-18.236043179169176,-0.7638283358190131,-3.4178576574075854
257.32,-12.313466233439344,-18.156545018865927,-0.7532039717134605,-3.3703188175048022
257.46,-12.605438672036149,-18.074461293302093,-0.7427273856516665,-3.323441128888973
257.6,-12.833277064387653,-17.98981767486775,-0.7323965221410096,-3.277215400374067
257.74,-13.004876991972635,-17.90263968262798,-0.7222093542790977,-3.2316325683226244
257.88,-13.126618278827294,-17.812953799319715,-0.7121638833561186,-3.186683694888651
258.02,-13.203632743697085,-17.72078828935449,-0.702258138462719,-3.1423599662839856
258.16,-13.240018690515468,-17.626173792506506,-0.6924901761033404,-3.0986526910678998
258.3,-13.239012825967112,-17.52914374676766,-0.6828580798149272,-3.0555532984596163
258.44,-13.203128159740587,-17.42973467913087,-0.6733599597909405,-3.0130533366735173
258.58,-13.134264723476075,-17.32798639275633,-0.6639939525105985,-2.9711444712767254
258.72,-13.033798571516895,-17.22394207170466,-0.6547582203732748,-2.9298184835688192
258.86,-12.902653438792541,-17.117648319252787,-0.6456509513379796,-2.8890672689834034
259.0,-12.741358575009263,-17.00915514210888,-0.6366703585678546,-2.8488828355112648
259.14,-12.564468474767558,-16.8985158901739,-0.6278146800796127,-2.8092573021448515
259.28000000000003,-12.38997527305721,-16.785787159557376,-0.6190821783978524,-2.7701828973438163
259.42,-12.217897912908715,-16.67102866513147,-0.6104711402141798,-2.7316519575213545
259.56,-12.048203056925342,-16.554303087852198,-0.6019798760510728,-2.6936569255510867
259.7,-11.880857848546414,-16.435675901283503,-0.5936067199304168,-2.656190349294219
259.84000000000003,-11.715829901694581,-16.315215181154763,-0.5853500290466528,-2.6192448801467347
259.98,-11.553087290995421,-16.192991401310845,-0.5772081834444708,-2.582813271606358
260.12,-11.392598542519304,-16.069077219037997,-0.5691795857009856,-2.546888377859048
260.26,-11.234332624999945,-15.943547252441471,-0.5612626606123323,-2.511463152384756
260.4,-11.078258941488322,-15.816477852291076,-0.5534558548846212,-2.4765306465822237
260.54,-10.92434732140416,-15.687946870526472,-0.5457576368291911,-2.44208400841256
260.68,-10.772568012950844,-15.55803342741315,-0.5381664960620999,-2.40811648106136
260.82,-10.622891675862581,-15.426817679157294,-0.5306809432077955,-2.3746214016191307
260.96,-10.475289374455581,-15.294380587617379,-0.5232995096069089,-2.3415921997797824
261.1,-10.329732570957555,-15.160803693589681,-0.5160207470281097,-2.309022396556949
261.24,-10.186193119092286,-15.026168894991544,-0.5088432273839697,-2.2769056030179042
261.38,-10.044643257898079,-14.890558231119385,-0.5017655424507792,-2.245235519034858
261.52,-9.905055605760941,-14.754053674016996,-0.49478630359225917,-2.21400593205338
261.66,-9.767403154645102,-14.61673692785387,-0.4879041414871172,-2.18321071587775
261.8,-9.63165926450513,-14.478689237082625,-0.48111770586039115,-2.1528438294729897
261.94,-9.497797657865354,-14.339991204019874,-0.474425665218531,-2.1228993157833793
262.08,-9.365792414553676,-14.20072261637571,-0.46782670658816444,-2.093371300567217
262.22,-9.235617966578092,-14.060962285144301,-0.46131953525849634,-2.064253991247626
262.36,-9.107249093135268,-13.920787893161723,-0.45490287452729056,-2.035541675779176
262.5,-8.98066091574171,-13.780275854537704,-0.44857546545038507,-2.0072287215301303
262.64,-8.855828893478769,-13.639501185075396,-0.44233606659469116,-1.979309574180093
262.78000000000003,-8.732728818343704,-13.49853738370796,-0.4361834537946277,-1.9517787566328544
262.92,-8.611336810699733,-13.35745632490277,-0.4301164199119438,-1.924630867944235
263.06,-8.491629314818713,-13.216328161913104,-0.42413377459888113,-1.8978605822647263
263.2,-8.373583094510618,-13.075221240693775,-0.41823434406463106,-1.871462647796723
263.34000000000003,-8.257175228834713,-12.934202024240603,-0.41241697084503987,-1.8454318857661571
263.48,-8.142383107887648,-12.793335027064247,-0.4066805135755169,-1.8197631894083406
263.62,-8.029184428664308,-12.652682759466128,-0.40102384676710184,-1.7944515229678146
263.76,-7.917557190987565,-12.51230568124784,-0.3954458605856462,-1.7694919207120285
263.9,-7.807479693503498,-12.372262164455401,-0.38994546063406615,-1.7448794859586532
264.04,-7.698930529739009,-12.232608464735257,-0.38452156773762425,-1.7206093901163488
264.18,-7.5918885842189985,-12.093398700860183,-0.3791731177321974,-1.6966768717387994
264.32,-7.4863330286406224,-11.954684841969225,-0.3738990612554903,-1.673077235591839
264.46,-7.382243318102328,-11.816516702056902,-0.36869836354115215,-1.649805851733488
264.6,-7.2795991873856405,-11.67894194124179,-0.3635700042157577,-1.626858154606725
264.74,-7.1783806472878275,-11.542006073343744,-0.35851297709861124,-1.6042296421448219
264.88,-7.078567981003812,-11.405752479301404,-0.35352629000433655,-1.5819158748890674
265.02,-6.98014174055578,-11.270222425967283,-0.3486089645482111,-1.5599124751187157
265.16,-6.883082743269144,-11.135455089825937,-0.3437600359542086,-1.5382151259929846
265.3,-6.787372068293644,-11.001487585191489,-0.33897855286571205,-1.516819570704949
265.44,-6.69299105316842,-10.868354996453428,-0.33426357715885796,-1.495721611647157
265.58,-6.59992129043008,-10.736090413954019,-0.3296141837584788,-1.4749171095888127
265.72,-6.508144624262828,-10.604724973096513,-0.32502946045660386,-1.454401982864371
265.86,-6.417643147189801,-10.47428789630028,-0.32050850773348594,-1.4341722065733784
266.0,-6.328399196804838,-10.344806537436895,-0.31605043858111653,-1.4142238117914145
266.14,-6.240395352544008,-10.216306428399557,-0.31165437832919557,-1.3945528847919764
266.28000000000003,-6.153614432496192,-10.088811327477325,-0.307319464473523,-1.3751555662791566
266.42,-6.068039490252179,-9.950371468043855,-0.3030448465067757,-1.3560280506309685
266.56,-5.983653811791681,-9.11927256344343,-0.2988296857516401,-1.3371665851531704
266.7,-5.900440912407747,-2.1741323254165463,-0.2946731551962634,-1.3185674693434464
266.84000000000003,-5.818384533668127,45.19736273872117,-0.2905744393319958,-1.300227054165793
266.98,-5.737468640413098,99.78336822936348,-2.8979845480621385,-1.282141741334986
267.12,-5.657677417789345,99.78497123277128,-6.70350343351642,-1.2643079826109738
267.26,-5.5789952683194866,99.7846560186115,-9.87080822343138,-1.2467222791030697
267.4,-5.5014068090068635,99.7856495668205,-12.270726740309874,-1.2293811805838029
267.54,-5.424896868475205,99.78658139636269,-14.052093563546903,-1.2122812848122992
267.68,-5.349450484142855,99.78745436270336,-15.36805468512534,-1.1954192368670558
267.82,-5.275052899431178,99.78827218335758,-16.339116760800326,-1.1787917284879812
267.96,-5.201689561006839,99.78640056197196,-17.05548355469199,-1.1623954974275763
268.1,-5.129346116057633,99.45216333730271,-17.58392407410515,-1.1462273268111254
268.24,-5.058008409601533,99.00702980580171,-17.973731395172706,-1.130284044505774
268.38,-4.98766248182868,98.43316000554672,-18.261273990307636,-1.1145625224983728
268.52,-4.918294565475973,97.66994464994721,-18.473380480849972,-1.0990596762819629
268.66,-4.8498910832340005,96.61515171329101,-18.62984130672736,-1.083772464250784
268.8,-4.782438645185988,95.08598210023186,-18.745254976189425,-1.0686978871036938
268.94,-4.715924046278487,92.73323388710553,-18.830390119646726,-1.0538329872558685
269.08,-4.650334263823507,88.8415532230629,-18.893190242446718,-1.0391748482586833
269.22,-4.585656455031804,81.85589258022756,-18.939514888860952,-1.024720594227655
269.36,-4.5218779545770476,69.28466455555228,-18.973686364470314,-1.010467389278328
269.5,-4.4589862721905495,56.71101721434195,-18.99889302734994,-0.996412436970007
269.64,-4.396969090286321,45.94619929241664,-19.017486776732255,-0.9825529797572168
269.78000000000003,-4.3358142616161235,36.72972801242611,-19.031202496172774,-0.9688862984487863
269.92,-4.275509806954245,28.838684876752428,-19.04124926086664,-0.9554097116744515
270.06,-4.216043912811735,22.08228799041609,-19.039338684493803,-0.9421205753588718
270.2,-4.157404929179774,16.2972507117065,-19.02312683831942,-0.9290162822029573
270.34000000000003,-4.099581367301941,11.343812301453362,-18.996547146306984,-0.9160942611724059
270.48,-4.042561897475049,7.1023429459148195,-18.962144637252944,-0.9033519769933513
270.62,-3.9863353468782923,3.4709411146592823,-18.92159188072715,-0.8907869296550196
270.76,-3.9308906974304043,0.4251219434549425,-18.87600350180913,-0.878396653919302
270.9,-3.8762170836745486,-2.0912354398996507,-18.82613151773921,-0.8661787188371441
271.04,-3.8223037906906523,-4.1714403319897615,-18.7724888245408,-0.8541307272716595
271.18,-3.769140252034902,-5.892552950532511,-18.71542858942679,-0.8422503154278714
271.32,-3.716716047706114,-7.317735895701691,-18.655196121451535,-0.8305351523889959
271.46,-3.6650209021386866,-8.498506718524565,-18.59196328555187,-0.8189829396591688
271.6,-3.614044682221864,-9.476758520300553,-18.525851672653683,-0.8075914107125312
271.74,-3.5637773953450087,-10.286501987916878,-18.456948419984673,-0.7963583305485853
271.88,-3.5142091874686177,-10.95532932137051,-18.385317158377614,-0.7852814952537323
272.02,-3.46533034122078,-11.505623601239378,-18.311005683910153,-0.7743587315689063
272.16,-3.4171312740188085,-11.955546359027084,-18.23405139777528,-0.7635878964632209
272.3,-3.3696025362157513,-12.319837743015688,-18.154485205252694,-0.7529668767135433
272.44,-3.3227348092715063,-12.610461490483111,-18.072334336569945,-0.742493588489915
272.58,-3.276518903948259,-12.837123098220776,-17.98762440328037,-0.7321659769467366
272.72,-3.2309457585299635,-13.007685319906788,-17.90038090510237,-0.7219820158196393
272.86,-3.1860064370655827,-13.128501020552918,-17.8106303361617,-0.7119397070279598
273.0,-3.14169212763582,-13.20467975977089,-17.718400994974996,-0.7020370802827446
273.14,-3.097994140643057,-13.240301347757335,-17.623723572075544,-0.6922721927002039
273.28000000000003,-3.054903907124227,-13.23858701622055,-17.52663156822217,-0.6826431284205438
273.42,-3.012412977086352,-13.202036722146074,-17.42716158157275,-0.6731479982320956
273.56,-2.970513017864469,-13.13253939018489,-17.325353492008777,-0.6637849392006739
273.7,-2.929195812501672,-13.031461532752513,-17.22125056360374,-0.6545521143040904
273.84000000000003,-2.888453258151016,-12.89971860420693,-17.114899481113923,-0.6454477120717474
273.98,-2.84827736449899,-12.737832593413282,-17.006350332708475,-0.6364699462292456
274.12,-2.8086602522103243,-12.560946283533639,-16.895656548514292,-0.6276170553479337
274.26,-2.769594151393847,-12.386501889523775,-16.782874802629667,-0.6188873024993315
274.40000000000003,-2.7310714000891316,-12.214472661477432,-16.668064884851756,-0.6102789749143606
274.54,-2.693084442773694,-12.044825271821276,-16.551289547316806,-0.6017903836473109
274.68,-2.6556258288904524,-11.877526873606165,-16.432614330466528,-0.5934198632444839
274.82,-2.618688211395224,-11.712545090165833,-16.312107372153793,-0.5851657714174432
274.96,-2.5822643453239866,-11.549848005346874,-16.18983920323321,-0.5770264887208081
275.1,-2.546347086379659,-11.389404154260122,-16.065882532608896,-0.5690004182345303
275.24,-2.510929389538158,-11.231182514507951,-15.940312024406326,-0.561085985250588
275.38,-2.4760043076734752,-11.075152497846132,-15.813204069677024,-0.5532816369640375
275.52,-2.4415649902015395,-10.92128394224266,-15.684636554821225,-0.5455858421683631
275.66,-2.407604681742618,-10.76954710429935,-15.554688628713798,-0.5379970909550622
275.8,-2.374116720802011,-10.61991265200516,-15.423440470336313,-0.530513894417409
275.94,-2.341094538468817,-10.472351657793013,-15.290973058548383,-0.5231347843583402
276.08,-2.3085316571325234,-10.32683559187449,-15.15736794547088,-0.5158583130023998
276.22,-2.2764216892171896,-10.183336315829168,-15.022707034800746,-0.5086830527116945
276.36,-2.244758335932997,-10.041826076427464,-14.887072366230324,-0.5016075957057963
276.5,-2.213535386044939,-9.902277499667864,-14.75054590700303,-0.4946305537855422
276.64,-2.1827467146584185,-9.764663585011201,-14.613209351501327,-0.48775055806067596
276.78000000000003,-2.152386282021538,-9.628957699796203,-14.475143929632848,-0.4809662586812763
276.92,-2.1224481323438575,-9.495133573822125,-14.336430224655567,-0.47427632457292207
277.06,-2.092926392631405,-9.363165294085542,-14.197148000964196,-0.46767944317554005
277.2,-2.063815271537718,-9.233027299659584,-14.057376042247371,-0.4611743201858855
277.34000000000003,-2.0351090582307094,-9.104694376705131,-13.917192000319062,-0.4547596793036042
277.48,-2.006802121275147,-8.978141653604325,-13.776672254828297,-0.44843426198082603
277.62,-1.9788889075305307,-8.853344596207828,-13.63589178395903,-0.44219682717524195
277.76,-1.9513639410641717,-8.730279003187977,-13.494924046146837,-0.43604615110661527
277.90000000000003,-1.9242218220792586,-8.608921001490787,-13.35384087276118,-0.4299810270166797
278.04,-1.897457225857722,-8.48924704188046,-13.212712371631483,-0.424000264932376
278.18,-1.8710649017176855,-8.371233894570638,-13.07160684123181,-0.41810269143238327
278.32,-1.8450396719853188,-8.254858644937173,-12.930590695282762,-0.4122871494168956
278.46,-1.8193764309808904,-8.140098689307798,-12.789728397479795,-0.40655249788060294
278.6,-1.794070144018832,-8.026931730824453,-12.649082406014795,-0.400897611688828
278.74,-1.7691158464216243,-7.915335775374421,-12.508713127521316,-0.39532138135677747
278.88,-1.7445086425473155,-7.805289127586906,-12.368678880044245,-0.3898227128318633
279.02,-1.7202437048304904,-7.696770386891913,-12.229035864610138,-0.38440052727905266
279.16,-1.696316272836507,-7.589758443638664,-12.089838144956001,-0.3790537608692015
279.3,-1.6727216523288182,-7.484232475271017,-11.951137634960388,-0.3737813645703343
279.44,-1.6494552143492034,-7.380171942557649,-11.812984093311767,-0.3685823039418258
279.58,-1.6265123943107316,-7.277556585874923,-11.675425124944287,-0.36345555893144527
279.72,-1.6038886911032864,-7.176366421540629,-11.538506188770132,-0.3584001236752246
279.86,-1.5815796662114756,-7.076581738196904,-11.402270611240313,-0.3534150063001091
280.0,-1.559580942844764,-6.978183093240844,-11.266759605271252,-0.34849922872935374
280.14,-1.5378882050796547,-6.881151309301445,-11.132012294082985,-0.3436518264906262
280.28000000000003,-1.5164971970137562,-6.785467470761626,-10.998065739505558,-0.3388718485267788
280.42,-1.4954037219315823,-6.691112920324233,-10.8649549743228,-0.3341583570092527
280.56,-1.4746036414819073,-6.598069255621017,-10.732713038237286,-0.32951042715407686
280.7,-1.454092874866528,-6.506318325863624,-10.601371017056072,-0.3249271470404272
280.84000000000003,-1.4338673980402787,-6.415842228535805,-10.470958084713727,-0.3204076174317087
280.98,-1.4139232429221384,-6.32662330612603,-10.341501547767221,-0.3159509515991266
281.12,-1.39425649661728,-6.238644142899844,-10.213026892015494,-0.3115562751477115
281.26,-1.3748633006499102,-6.151887561711277,-10.085557830915661,-0.3072227258447637
281.40000000000003,-1.3557398502067575,-6.066336620852731,-9.944250547196237,-0.3029494534506847
281.54,-1.3368823933910525,-5.981974610942791,-9.063981010007437,-0.2987356195521607
281.68,-1.3182872304868638,-5.898785051851426,-1.7411781240946922,-0.29458039739766756
281.82,-1.2999507132336414,-5.816751689662116,52.08816376039148,-0.2904829717352625
281.96,-1.2818692441108333,-5.735858493670435,99.7839949620659,-2.944405256029394
282.1,-1.2640392756324283,-5.656089653418695,99.78493401625967,-6.747238295416296
282.24,-1.2464573096512976,-5.5774295757662,99.78468208436774,-9.904766314620993
282.38,-1.2291198966731907,-5.499862881994762,99.78567421962664,-12.296071711287286
282.52,-1.2120236351802567,-5.4233744049491115,99.78660449188688,-14.070840874130349
282.66,-1.1951651709639646,-5.3479491862118165,99.78747599928242,-15.381892730755768
282.8,-1.1785411964672818,-5.273572473312404,99.7882924531343,-16.349326032791293
282.94,-1.1621484501359922,-5.200229716970343,99.78221590311183,-17.06301473588619
283.08,-1.145983715779023,-5.127906568371561,99.4420097894235,-17.589479519267
283.22,-1.1300438219376552,-5.056588876478179,98.99411788911023,-17.977829391224112
283.36,-1.1143256412635023,-4.986262685371177,98.41627584944933,-18.2642968878492
283.5,-1.098826089905124,-4.916914231625656,97.6470963069556,-18.475610328127996
283.64,-1.0835421269031646,-4.848529941718434,96.58289120736832,-18.63148615846784
283.78000000000003,-1.0684707535938953,-4.781096429467648,95.0379600044788,-18.746468304647834
283.92,-1.0536090130210436,-4.714600493504095,92.65692758908776,-18.831285134011015
284.06,-1.038953989355795,-4.649029114774005,88.71051677071519,-18.893850451728653
284.2,-1.0245028073248565,-4.584369454072969,81.6116584922025,-18.9400018936656
284.34000000000003,-1.0102526316464637,-4.52060884961073,68.93425561217208,-18.974045604617622
284.48,-0.9962006664742314,-4.45773481460655,56.41102158328484,-18.999158021621458
284.62,-0.9823441548487295,-4.395735034914866,45.6893563601432,-19.01768225032968
284.76,-0.968680378156682,-4.334597366680967,36.509824374818564,-19.031346687694633
284.90000000000003,-0.955206655597683,-4.274309834026367,28.650402996824557,-19.041323134087115
285.04,-0.9419203436583249,-4.214860626763633,21.92107678758828,-19.039087518354194
285.18,-0.9288188355936359,-4.156238098140367,16.159214892685863,-19.0226441125616
285.32,-0.9158995609157267,-4.098430762612036,11.225617709063586,-18.995892724302994
285.46,-0.903159984889543,-4.041427293643405,7.001135599903356,-18.961357475888672
285.6,-0.8905976080356302,-3.9852165215382422,3.3846110911683085,-18.92069769863473
285.74,-0.8782099656398096,-3.9297874312970524,0.3538380772458337,-18.87501949436208
285.88,-0.8659946272696699,-3.8751291605025284,-2.1501181864794114,-18.825069309015976
286.02,-0.8539491962977823,-3.821230997232441,-4.220115669673131,-18.771356347518775
286.16,-0.8420713094315433,-3.76808237799968,-5.932823908186643,-18.71423130331057
286.3,-0.830358636249554,-3.7156728857191657,-7.351075542925888,-18.65393781225735
286.44,-0.8188088787444459,-3.6639922477013425,-8.526113994784188,-18.59064660055556
286.58,-0.8074197708720614,-3.6130303336719667,-9.499607103674805,-18.52447848231815
286.72,-0.7961890781069054,-3.5627771538179123,-10.305381768527425,-18.45552006643068
286.86,-0.7851145970037744,-3.513222856858695,-10.970880887875817,-18.383834628193767
287.0,-0.7741941547654839,-3.4643577281434506,-11.518366525556395,-18.309469729816385
287.14,-0.7634256088166043,-3.416172187773067,-11.965902179238883,-18.232462625245365
287.28000000000003,-0.7528068463831254,-3.3686567887472005,-12.328148522000626,-18.152844134807435
287.42,-0.7423357840779649,-3.3218022151358824,-12.617004741330762,-18.07064144894997
287.56,-0.7320103674922395,-3.275599280275447,-12.842123758043336,-17.985880172405224
287.7,-0.7218285707922224,-3.230038924988492,-13.011325342931393,-17.89858582219298
287.84000000000003,-0.7117883963219035,-3.185112215827602,-13.130927059840126,-17.80878492737613
287.98,-0.7018878742110745,-3.1408103433425447,-13.20600931867561,-17.716505834210373
288.12,-0.6921250619888687,-3.0971246203706793,-13.24062770809126,-17.621779290112396
288.26,-0.6824980442026708,-3.0540464803502863,-13.237983189093965,-17.52463885905765
288.40000000000003,-0.6730049320423275,-3.011567475656562,-13.200558618072884,-17.425121206559947
288.54,-0.663643862969585,-2.9696792759599893,-13.130228365458844,-17.323266282258427
288.68,-0.6544130003526786,-2.9283736666068294,-13.028346437655642,-17.219117420990656
288.82,-0.6453105331060044,-2.8876425470214553,-12.895817433795088,-17.112721378149544
288.96,-0.6363346753348019,-2.8474779291302634,-12.73315382216757,-17.004128311482948
289.1,-0.6274836659847787,-2.807871935806904,-12.556325327324442,-16.89339171886908
289.24,-0.6187557684966067,-2.768816799338561,-12.381944920730172,-16.78056833969172
289.38,-0.6101492704652242,-2.7303048599130153,-12.209978796320277,-16.66571802603711
289.52,-0.6016624833038757,-2.69232856412625,-12.040393639325622,-16.548903588895065
289.66,-0.5932937419128246,-2.6548804635103203,-11.873156615321859,-16.43019062376491
289.8,-0.5850414043526723,-2.6179532130812464,-11.708235359903647,-16.30964731946952
289.94,-0.576903851522222,-2.5815395699066723,-11.545597968928842,-16.187344253515334
290.08,-0.5688794868408213,-2.545632391693036,-11.38521298928282,-16.06335417696448
290.22,-0.560966735935124,-2.510224635392012,-11.227049410117633,-15.937751791480444
290.36,-0.5531640463302073,-2.4753093558259662,-11.071076654524658,-15.810613520951723
290.5,-0.5454698871449859,-2.4408797043321964,-10.917264571603335,-15.682017279874467
290.64,-0.5378827487918608,-2.406928927425698,-10.765583428891794,-15.552042240475778
290.78000000000003,-0.5304011426805469,-2.373450365480234,-10.616003905128457,-15.42076860037719
290.92,-0.5230236009260197,-2.340437451427452,-10.46849708331644,-15.288277352428207
291.06,-0.5157486760605224,-2.3078837094738316,-10.323034444065204,-15.154650058179458
291.2,-0.5085749407495807,-2.2757827538352235,-10.179587859186254,-15.019968626312249
291.34000000000003,-0.501500987511965,-2.2441282874887416,-10.03812958552184,-14.884315097194554
291.48,-0.4945254284435501,-2.212914100941798,-9.898632258987584,-14.74777143459256
291.62,-0.48764689494501257,-2.1821340710180346,-9.761068888811662,-14.610419325431094
291.76,-0.4808640374533183,-2.1517821596599465,-9.625412851954966,-14.472339988366162
291.90000000000003,-0.4741755251769425,-2.121852412747973,-9.49163788769793,-14.333613991808098
292.04,-0.4675800458347737,-2.0923389589358266,-9.359718092381192,-14.19432108191524
292.18,-0.4610763053986485,-2.0632360085018555,-9.229627914288473,-14.05454002096541
292.32,-0.4546630278394679,-2.03453785221623,-9.101342148661073,-13.914348436406623
292.46,-0.4483389548768442,-2.0062388602237253,-8.974835932834523,-13.773822680789188
292.6,-0.44210284573223035,-1.9783334809419117,-8.8500847414887,-13.633037702689236
292.74,-0.43595347688548286,-1.9508162399745324,-8.72706438200372,-13.492066928648713
292.88,-0.42988964183481077,-1.9236817390398726,-8.605750989914426,-13.350982156079116
293.02,-0.423910150860063,-1.8969246549139152,-8.486121024457296,-13.209853457005837
293.16,-0.4180138307893089,-1.8705397383880855,-8.368151264203883,-13.068749092466703
293.3,-0.4121995247686642,-1.8445218132413903,-8.251818802775718,-12.927735437322287
293.44,-0.40646609203531986,-1.8188657752267534,-8.137101044635944,-12.786876915186284
293.58,-0.4008124076937263,-1.7935665910713585,-8.023975700953502,-12.646235943141894
293.72,-0.39523736249489205,-1.7686192974908104,-7.912420785536064,-12.505872885874146
293.86,-0.3897398626187512,-1.7440190002169265,-7.802414610828291,-12.365846018818152
294.0,-0.38431882945955853,-1.7197608730389728,-7.693935783972345,-12.226211499899318
294.14,-0.3789731994142687,-1.6958401568581656,-7.586963202927834,-12.087023349422811
294.28000000000003,-0.3737019236738598,-1.6722521587552515,-7.481476052648736,-11.948333437656006
294.42,-0.368503968017559,-1.6489922510709993,-7.377453801314982,-11.810191479638693
294.56,-0.3633783126099305,-1.6260558704994155,-7.274876196616725,-11.672645036751147
294.7,-0.35832395180078497,-1.6034385171935175,-7.173723262089395,-11.535739524569262
294.84000000000003,-0.35333989392787346,-1.5811357538834927,-7.07397529349792,-11.399518226538646
294.98,-0.34842516112232447,-1.5591432050070737,-6.975612855268572,-11.26402231300524
295.12,-0.34357878911678763,-1.5374565558519588,-6.878616776967135,-11.12929086514846
295.26,-0.3387998270562461,-1.5160715517101184,-6.782968149822107,-10.995360903373616
295.40000000000003,-0.3340873373114604,-1.4949839970438232,-6.688648323291872,-10.862267419733202
295.54,-0.32944039529500674,-1.474189754663234,-6.595638901674789,-10.730043413961036
295.68,-0.32485808927987386,-1.4536847449153918,-6.503921740761304,-10.598719932719243
295.82,-0.3203395202205846,-1.4334649448844519,-6.413478944527236,-10.468326111674994
295.96,-0.3158838015768029,-1.4135263876030155,-6.324292861867469,-10.338889220041786
296.1,-0.3114900591393971,-1.3938651612743953,-6.2363460833693365,-10.21043470723867
296.24,-0.30715743085892044,-1.3744774085056732,-6.149621438125077,-10.082986251339602
296.38,-0.30288506667647813,-1.355359325551396,-6.064101990582738,-9.9394162558129
296.52,-0.298672128356947,-1.3365071615677668,-5.979771037434968,-9.020601922689274
296.66,-0.29451778932451483,-1.3179172178771874,-5.896612104545229,-1.4061687168565629
296.8,-0.2904212345005068,-1.299585847243004,-5.814608943910874,56.776004716483484
296.94,-2.9443526334871084,-1.2815094531543239,-5.733745530662719,99.78437809064697
297.08,-6.747198167086785,-1.2636844891207581,-5.654006060100615,99.78491040058996
297.22,-9.904736487809641,-1.2461074579769547,-5.575374944764648,99.78470267358057
297.36,-12.296049671139038,-1.2287749111967892,-5.4978368115416005,99.7856936706951
297.5,-14.070824609690739,-1.2116834482170766,-5.421376498806258,99.78662271425787
297.64,-15.381880732163502,-1.1948297157706753,-5.345979053597255,99.78749307054518
297.78000000000003,-16.34931718181927,-1.1782104072288526,-5.271629728827096,99.78830844598957
297.92,-17.0630082069164,-1.1618222619527832,-5.198313980526031,99.7792862182059
298.06,-17.589474703153055,-1.1456620646540552,-5.126017465119448,99.43485845424809
298.2,-17.977825838606357,-1.1297266447640608,-5.0547260367385,98.98501835206625
298.34000000000003,-18.264294267252883,-1.1140128758121441,-4.984425744563623,98.4043684624051
298.48,-18.475608395039423,-1.098517674812391,-4.915102830200662,97.63096880566738
298.62,-18.631484732520867,-1.083238001658935,-4.846743725089326,96.56009591522988
298.76,-18.74646725279497,-1.068170858529668,-4.7793350479436185,95.00398303397083
298.90000000000003,-18.831284358109478,-1.0533132892982338,-4.712863602224026,92.60285271545202
299.04,-18.893849879383207,-1.0386623789541916,-4.6473163736411145,88.61748825101549
299.18,-18.940001471473735,-1.0242152530312425,-4.582680527690281,81.4379732352655
299.32,-18.974045293186883,-1.0099690770433936,-4.518943407217346,68.69540101937285
299.46,-18.999157791893893,-0.9959210559289629,-4.456092530014732,56.20653538724946
299.6,-19.017682080870653,-0.982068433502311,-4.394115586447925,45.514287908265935
299.74,-19.03134656269281,-0.9684084919131914,-4.33300043711192,36.35993722285825
299.88,-19.041287236127772,-0.9549385511136163,-4.272735110517394,28.52207165866693
300.02,-19.038829198362787,-0.9416559683321312,-4.213307800806301,21.81119845390593
300.16,-19.022227101373513,-0.9285581375553988,-4.154706865496611,16.065133939975393
300.3,-18.99535761231364,-0.9156424890169894,-4.096920823255917,11.145061139245195
300.44,-18.960730519028004,-0.9029064886932737,-4.039938351703596,6.93215782242416
300.58,-18.919996113938915,-0.8903476378063279,-3.98374828524128,3.3258429866031682
300.72,-18.87425470527613,-0.8779634723337473,-3.9283396129113117,0.3052549604800591
300.86,-18.824248970257962,-0.8657515625252734,-3.8737014762829225,-2.1903008177672234
301.0,-18.77048563024113,-0.8537095124261432,-3.819823167365847,-4.253378916908277
301.14,-18.71331372418252,-0.8418349594070627,-3.766694126551077,-5.960385979699071
301.28000000000003,-18.652975776720204,-0.8301255737007176,-3.714303940578475,-7.3739324219133096
301.42,-18.589641764139973,-0.8185790579447264,-3.662642340530966,-8.54507689352489
301.56,-18.523431994413322,-0.8071931467309487,-3.6116991998550203,-9.515335289676973
301.7,-18.454432737008997,-0.7959656061610594,-3.561464532407127,-10.318410451868921
301.84000000000003,-18.382707043330235,-0.7848942334083031,-3.5119284905260084,-10.98164443117996
301.98,-18.308302332709296,-0.7739768562853412,-3.463081363130257,-11.527217495408985
302.12,-18.231255773678257,-0.763211332818108,-3.4149135738411314,-11.973126838042276
302.26,-18.151598142304508,-0.7525955508255933,-3.367415679130217,-12.333979346351198
302.40000000000003,-18.069356614488594,-0.7421274275054665,-3.320578366491684,-12.621630496384634
302.54,-17.98455680198465,-0.7318049090254639,-3.2743924526388524,-12.845697584775246
302.68,-17.89722424452192,-0.7216259701204577,-3.228848881724778,-13.013971241431339
302.82,-17.807385505247964,-0.7115886136951279,-3.183938723586601,-13.132745083961007
302.96,-17.715068972666028,-0.7016908704321588,-3.1396531720133565,-13.207079738294905
303.1,-17.620305442170704,-0.6919307984058856,-3.0959835430369886,-13.241014345546867
303.24,-17.523128529573217,-0.6823064827013114,-3.0529212732462847,-13.237736095436162
303.38,-17.423574954615763,-0.6728160350384248,-3.010457918123459,-13.199716221598717
303.52,-17.321684722393822,-0.6634575934017392,-2.968585150403114,-13.128819198391756
303.66,-17.217501223490103,-0.6542293216749866,-2.9272947584533053,-13.02639052567782
303.8,-17.111071268564732,-0.6451294092808898,-2.88657864467845,-12.89332741643399
303.94,-17.00244506952251,-0.6361560708259448,-2.846428823943804,-12.730135858931835
304.08,-16.891676176763177,-0.6273075457501435,-2.8068374220212498,-12.55334908480321
304.22,-16.778821380118714,-0.6185820979815668,-2.767796674056122,-12.379009825049591
304.36,-16.663940579685306,-0.6099780155957831,-2.7292989230548246,-12.20708428192971
304.5,-16.54709663172161,-0.6014936104799818,-2.6913366183929632,-12.037539148803386
304.64,-16.428355174005745,-0.5931272180017793,-2.6539023143437537,-11.870341599193
304.78000000000003,-16.3077844344482,-0.584877196682629,-2.616988668626431,-11.705459276468604
304.92,-16.185455026293425,-0.5767419278757765,-2.5805884409744317,-11.542860284102026
305.06,-16.061439732872138,-0.5687198154486913,-2.5446944917230714,-11.382513176440256
305.2,-15.9358132845626,-0.5608092854699154,-2.5092997804164887,-11.224386949952775
305.34000000000003,-15.808652130361976,-0.5530087859002686,-2.474397364433605,-11.06845103491173
305.48,-15.680034206246381,-0.5453167862883469,-2.4399803976328482,-10.914675287467416
305.62,-15.5500387022986,-0.5377317774702564,-2.4060421290154084,-10.763029982085126
305.76,-15.418745830400752,-0.5302522712735236,-2.3725759014067807,-10.613485804312397
305.90000000000003,-15.286236594119455,-0.5228768002251243,-2.339575150156361,-10.46601384384853
306.04,-15.152592562250934,-0.5156039172635716,-2.307033401854856,-10.32058558789095
306.18,-15.017895647340694,-0.5084321954550093,-2.2749442730692806,-10.177172914735143
306.32,-14.882227890345762,-0.5013602277132551,-2.2433014690953073,-10.035748087607296
306.46,-14.745671252466567,-0.49438662652373505,-2.2120987827267453,-9.896283748710442
306.6,-14.60830741503992,-0.4875100236712593,-2.181330093041918,-9.758752913466957
306.74,-14.470217588254357,-0.4807290699715841,-2.150989364206723,-9.623128964941651
306.88,-14.331482329324636,-0.4740424350067064,-2.1210706442941474,-9.489385648431371
307.02,-14.192181370643516,-0.46744880686384105,-2.0915680641200254,-9.357497066208134
307.16,-14.052393458316496,-0.460946891878028,-2.0624758360948245,-9.227437672404353
307.3,-13.9121962013794,-0.4545354143783194,-2.033788253091235,-9.09918226802943
307.44,-13.77166593189955,-0.4482131164374973,-2.005499687327371,-8.97270599610838
307.58,-13.6308775760692,-0.44197875762527206,-1.9776045892653538,-8.847984336933777
307.72,-13.489904536315061,-0.43583111476491376,-1.9500974865250953,-8.724993103423271
307.86,-13.348818584370099,-0.429768981693268,-1.9229729828130528,-8.603708436575708
308.0,-13.207689765183432,-0.4237911690241105,-1.8962257568657743,-8.484106801019442
308.14,-13.06658631148102,-0.4178965039147924,-1.869850561408023,-8.36616498064714
308.28000000000003,-12.925574568733959,-0.41208382983613134,-1.8438422221252917,-8.249860074331968
308.42,-12.784718930241928,-0.40635200634550356,-1.8181956366505123,-8.135169491720404
308.56,-12.644081781997201,-0.4006999088630916,-1.7929057735647627,-8.022070949097547
308.7,-12.503723456958605,-0.3951264284512444,-1.7679676714117887,-7.910542465321108
308.84000000000003,-12.363702198335075,-0.3896304715969056,-1.7433764377261525,-7.80056235782069
308.98,-12.224074131454408,-0.38421095999706983,-1.7191272480748203,-7.692109238659224
309.12,-12.084893243774395,-0.37886683034722013,-1.6952153451120089,-7.585162010653844
309.26,-11.946211372579805,-0.373597034132711,-1.6716360376471102,-7.47969986355367
309.40000000000003,-11.808078199899944,-0.3684005374230514,-1.648384699725518,-7.3757022702722335
309.54,-11.670541254176793,-0.36327632066904947,-1.6254567697221767,-7.273148983172541
309.68,-11.533645918213049,-0.3582233785027787,-1.6028477494476838,-7.172020030402908
309.82,-11.39743544293192,-0.3532407195403266,-1.5805532032667713,-7.072295712281915
309.96,-11.261950966486435,-0.34832736618728666,-1.5585687572289992,-6.973956597730998
310.1,-11.127231538264375,-0.34348235444695635,-1.5368900982114924,-6.876983520753312
310.24,-10.993314147345748,-0.3387047337312017,-1.515512973073558,-6.781357576957618
310.38,-10.860233754982668,-0.33399356667395386,-1.494433187823019,-6.687060120126131
310.52,-10.728023330685797,-0.32934792894729936,-1.4736466067941052,-6.594072758825263
310.66,-10.596713891517629,-0.32476690908012784,-1.4531491518367408,-6.50237735305838
310.8,-10.466334544209777,-0.32024960827930293,-1.4329368015170754,-6.411956010959721
310.94,-10.336912529739383,-0.3157951402533204,-1.4130055903291026,-6.322791085528708
311.08,-10.20847327001824,-0.3114026310384187,-1.393351607917213,-6.234865171403957
311.22,-10.081040416367182,-0.3070712188271084,-1.3739709983095318,-6.148161101676316
311.36,-9.935648764328636,-0.3028000537990868,-1.3548599591618944,-6.0626619447403804
311.5,-8.986903137874183,-0.2985882979545038,-1.336014741012311,-5.9783510011838725
311.64,-1.1480271796087722,-0.2944351249495479,-1.3174316465457796,-5.895211800714429
311.78000000000003,61.599084930229054,-0.29033972038635847,-1.2991070298692982,-5.813228099123267
311.92,99.78467897366107,-2.944283156576235,-1.2810372957969451,-5.7323838752853185
312.06,99.78488522801342,-6.747145186620771,-1.2632188991448807,-5.652663328195362
312.2,99.78471828524164,-9.904697108274192,-1.245648344036136,-5.5740508740398065
312.34000000000003,99.78570837108465,-12.296020572139776,-1.2283221832150548,-5.496531143303685
312.48,99.78663648604078,-14.070803136202711,-1.2112370173712557,-5.420088977912531
312.62,99.78750597236355,-15.38186489075574,-1.194389494472981,-5.344709428408761
312.76,99.78832053278792,-16.34930549612708,-1.1777763091097035,-5.270377751162243
312.90000000000003,99.77620651953258,-17.0629995868992,-1.161394201843865,-5.197079405614713
313.04,99.42827658620251,-17.589468344571802,-1.1452399585716164,-5.1248000515577035
313.18,98.97664031865241,-17.977821148183974,-1.1293104098924407,-5.053525546443699
313.32,98.39339996787511,-18.264290807352463,-1.1136024304875303,-4.983241942730179
313.46,97.61610390859686,-18.47560584283637,-1.0981129385068005,-4.91393548525629
313.6,96.53906897149747,-18.631482849882754,-1.082838894964421,-4.845592608651787
313.74,94.97261114628927,-18.74646586406289,-1.0677773031427422,-4.778199934778013
313.88,92.55286352009571,-18.831283333708257,-1.0529252080045093,-4.711744270200582
314.02,88.53136899065153,-18.89384912373143,-1.0382796956132387,-4.646212603693489
314.16,81.27698103241393,-18.94000091406558,-1.02383789256165,-4.581592103774363
314.3,68.47391758701569,-18.97404488201355,-1.009596965408043,-4.517870116270573
314.44,56.016914903535536,-18.999157488591,-0.9955541201205067,-4.455034161915899
314.58,45.35194177818701,-19.017681857138612,-0.9817066015288504,-4.393071933977477
314.72,36.22093860016179,-19.03134639765638,-0.9680516927841538,-4.331971295912747
314.86,28.40305982425078,-19.041233151147644,-0.9545867148258306,-4.271720279056111
315.0,21.70929704831777,-19.038463884360997,-0.9413090258560954,-4.212307080335005
315.14,15.977881035474544,-19.021639585152744,-0.9282160208217394,-4.153720060015121
315.28000000000003,11.070349431260444,-18.994604619641038,-0.9153051309031066,-4.095947739474473
315.42,6.86818347131808,-18.959848758096456,-0.9025738230101761,-4.038978799006059
315.56,3.271342009998927,-18.919009665270423,-0.8900195992856471,-3.9828020756487614
315.7,0.2602302571149604,-18.873179552377646,-0.8776399966149343,-3.9274065610462854
315.84000000000003,-2.2275133256176756,-18.82309582759446,-0.8654325861429726,-3.872781399333791
315.98,-4.28415934405237,-18.769261738815043,-0.853394972797742,-3.8189158850519584
316.12,-5.985868750651855,-18.712024010329237,-0.841524794820415,-3.765799461088188
316.26,-7.3950445047108655,-18.651623611682048,-0.8298197233020365,-3.713421716644663
316.40000000000003,-8.562572912259025,-18.588229469433383,-0.8182774617266466,-3.661772385232977
316.54,-9.529828240964077,-18.52196118289927,-0.8068957455207542,-3.6108413426950507
316.68,-10.330397765136139,-18.452904546242426,-0.7956723416090743,-3.560618605250045
316.82,-10.991529636102138,-18.381122297292787,-0.7846050479764457,-3.5110943275669957
316.96,-11.535327992918853,-18.3066616552756,-0.7736916932358353,-3.4622588008628683
317.1,-11.979728341510734,-18.229559669111545,-0.7629301362023523,-3.4141024510257796
317.24,-12.339287544476061,-18.149847052923597,-0.7523182654731847,-3.3666158367630703
317.38,-12.625820434573013,-18.06755096231034,-0.7418539990133769,-3.3197896477739692
317.52,-12.848911192895681,-17.98269701895844,-0.7315352837473674,-3.273614702946562
317.66,-13.016323366245746,-17.895310794523144,-0.7213600951562054,-3.2280819485787844
317.8,-13.134328320808166,-17.805418900027185,-0.7113264368803695,-3.183182456623155
317.94,-13.207968301238965,-17.713049783294025,-0.7014323403281093,-3.138907422954987
318.08,-13.24126716868419,-17.618234307072363,-0.691675864289233,-3.095248165663787
318.22,-13.237399319801474,-17.521006159934675,-0.6820550945542662,-3.0521961233675663
318.36,-13.198825191126547,-17.421402137735775,-0.6725681435389063,-3.009742853549808
318.5,-13.12740006356136,-17.31946232340075,-0.6632131499136995,-2.9678800309187983
318.64,-13.024461533739697,-17.215230185740996,-0.6539882782388684,-2.926599445789064
318.78000000000003,-12.890899951544858,-17.10875261296828,-0.6448917186042175,-2.8858930024846443
318.92,-12.72721528331587,-17.000079892974437,-0.6359216862740454,-2.845752717763931
319.06,-12.550468962223567,-16.8892656498446,-0.6270764213369984,-2.8061707192658045
319.2,-12.376169595856117,-16.776366744180073,-0.6183541883607891,-2.7671392439768225
319.34000000000003,-12.204283394654476,-16.661443143418186,-0.6097532760517212,-2.7286506367191765
319.48,-12.034777059976888,-16.544557767305665,-0.6012719969189463,-2.690697348659172
319.62,-11.867617773170721,-16.425776312906617,-0.5929086869433917,-2.653271935835972
319.76,-11.702773185267112,-16.30516706293341,-0.5846617052512926,-2.6163670577103497
319.90000000000003,-11.540211407243751,-16.182800680726224,-0.5765294337922635,-2.57997547573319
320.04,-11.37990100080616,-16.058749994837772,-0.5685102770218478,-2.5440900519335043
320.18,-11.221810969642325,-15.93308977587637,-0.5606026615884823,-2.5087037475256926
320.32,-11.065910751109435,-15.805896508004533,-0.5528050360248153,-2.473809621535819
320.46,-10.912170208315484,-15.677248157267698,-0.5451158704433181,-2.439400829446657
320.6,-10.760559622561658,-15.547223938728655,-0.5375336562361287,-2.4054706218612516
320.74,-10.611049686114667,-15.41590408420165,-0.5300569057790725,-2.372012343184768
320.88,-10.46361149528093,-15.283369612210514,-0.5226841521397968,-2.3390194303243943
321.02,-10.318216543757202,-15.149702101635217,-0.5154139487899664,-2.306485411407045
321.16,-10.174836716234482,-15.014983470358471,-0.5082448693214612,-2.274403904514661
321.3,-10.033444282234216,-14.879295760077513,-0.501175507166522,-2.2427686164368428
321.44,-9.8940118901578,-14.74272092830532,-0.4942044753217878,-2.2115733414406185
321.58,-9.756512561532135,-14.605340648449978,-0.4873304060761706,-2.180811960057109
321.72,-9.62091968543555,-14.46723611873085,-0.4805519507425172,-2.1504784378848645
321.86,-9.487207013089991,-14.328487880565783,-0.47386777939300095,-2.12056682440966
322.0,-9.35534865260662,-14.18917564694509,-0.4672765805981949,-2.091071251840521
322.14,-9.225319063873242,-14.049378141195701,-0.46077706116977407,-2.0619859339617794
322.28000000000003,-9.097093053573,-13.90917294643321,-0.4543679459067966,-2.033305165000934
322.42,-8.97064577032493,-13.768636365900514,-0.4480479773455123,-2.0050233185121065
322.56,-8.845952699937705,-13.62784329429992,-0.4418159155126535,-1.9771348462748914
322.7,-8.722989660768866,-13.48686710014076,-0.4356705376821548,-1.9496342772083846
322.84000000000003,-8.601732799182491,-13.345779519047177,-0.42961063813525857,-1.9225162163001999
322.98,-8.482158585099018,-13.204650557900473,-0.4236350279239557,-1.8957753435502558
323.12,-8.364243807631441,-13.063548409627481,-0.41774253463771716,-1.86940641292915
323.26,-8.24796557080279,-12.922539378390594,-0.4119320021734703,-1.8434042513509128
323.40000000000003,-8.133301289340213,-12.78168781488612,-0.40620229050877393,-1.8177637576599552
323.54,-8.020228684541465,-12.64105606141549,-0.400552275478149,-1.7924799016320117
323.68,-7.908725780210014,-12.500704406358022,-0.3949808485525191,-1.7675477229888963
323.82,-7.798770898655388,-12.36069104764426,-0.38948691662172047,-1.742962330426878
323.96,-7.690342656755638,-12.22107206480522,-0.3840694017800354,-1.7187189006584946
324.1,-7.583419962079191,-12.081901399154171,-0.37872724111470935,-1.6948126774676227
324.24,-7.477982009063571,-11.943230841644317,-0.37345938649740995,-1.6712389707776232
324.38,-7.374008275248728,-11.805110027936937,-0.36826480437858583,-1.6479931557323828
324.52,-7.271478517562975,-11.667586440209966,-0.3631424755846861,-1.6250706717900791
324.66,-7.170372768659661,-11.530705415236266,-0.3580913951182005,-1.6024670218294925
324.8,-7.070671333302948,-11.394510158263662,-0.35311057196048035,-1.580177771268697
324.94,-6.972354784801194,-11.25904176223459,-0.34819902887730275,-1.5581985471959585
325.08,-6.875403961486585,-11.12433923189165,-0.3433558022271383,-1.5365250375126749
325.22,-6.7797999632397685,-10.990439512326365,-0.33857994177208656,-1.5151529900881917
325.36,-6.685524148058452,-10.857377521541117,-0.3338705104914405,-1.4940782119263354
325.5,-6.5925581286688395,-10.725186186608944,-0.3292265843978444,-1.4732965683434966
325.64,-6.500883769179113,-10.593896483031685,-0.3246472523560091,-1.4528039821581114
325.78000000000003,-6.410483181774022,-10.463537476914096,-0.32013161590394845,-1.4325964328913794
325.92,-6.321338723449874,-10.334136369589428,-0.315678789076702,-1.412669955979072
326.06,-6.233432992789214,-10.205718544350427,-0.3112878982325102,-1.3930206419942648
326.2,-6.146748826774515,-10.078307614958812,-0.30695808188140666,-1.373644635880861
326.34000000000003,-6.061269297640326,-9.929622881724237,-0.30268849051619534,-1.3545381361977438
326.48,-5.976977709763295,-8.933034492763186,-0.2984782864457777,-1.3356973943734178
326.62,-5.893857596589579,-0.7375654655557677,-0.294326643630799,-1.3171187139709974
326.76,-5.811892717599126,68.77376373221182,-0.3306371748113966,-1.2987984499633896
326.90000000000003,-5.731067055306411,99.78494767218969,-3.2191465868261404,-1.2807330080185433
327.04,-5.651364812297186,99.78484994163419,-6.999401774265168,-1.262918843794618
327.18,-5.572770408300838,99.78474018789464,-10.09960292853087,-1.2453524622449392
327.32,-5.49526847729798,99.78572899518632,-12.441330943385868,-1.2280304169326017
327.46,-5.4188438646629065,99.78665580734138,-14.178259640501443,-1.2109493093545902
327.6,-5.343481624340556,99.78752407313583,-15.461177487513293,-1.19410578827529
327.74,-5.269167016057644,99.7883374901171,-16.40781896765672,-1.1774965490692455
327.88,-5.19588550256763,99.77052745506721,-17.10616368272576,-1.161118333073056
328.02,-5.123622746929227,99.41900478480977,-17.621308709408815,-1.1449679269462647
328.16,-5.052364609818095,98.96483255626923,-18.001308313780015,-1.1290421620411322
328.3,-4.982097146871436,98.37793173839441,-18.28161617570176,-1.1133379137811612
328.44,-4.912806606065189,97.59512484303055,-18.488385940190494,-1.0978521010482563
328.58,-4.844479425123532,96.50936520603854,-18.640910116717627,-1.0825816855783965
328.72,-4.777102228960379,94.92824137861798,-18.753419907908576,-1.0675236713657068
328.86,-4.710661827152581,92.4820614447661,-18.836412999205418,-1.052675104074807
329.0,-4.645145211444576,88.40919446106359,-18.897633032581695,-1.0380330704613283
329.14,-4.580539553284142,81.048244320334,-18.94279212261235,-1.0235946978004815
329.28000000000003,-4.516832201389018,68.15910278994966,-18.97610382303418,-1.0093571533235668
329.42,-4.454010679344076,55.74738916280292,-19.00067627088732,-0.9953176436623132
329.56,-4.392062683228773,45.1211831343154,-19.01880219018384,-0.9814734143009428
329.7,-4.330976079274589,36.02336563806541,-19.0321728137499,-0.9678217490358467
329.84000000000003,-4.270738901552168,28.23389577132834,-19.041777096899917,-0.9543599694427755
329.98,-4.211339349687892,21.564453561624795,-19.038489771269337,-0.9410854343514318
330.12,-4.152765786609571,15.85385881516004,-19.02129637355483,-0.9279955393273681
330.26,-4.095006736320994,10.964153215747684,-18.993989084833345,-0.9150877161610845
330.40000000000003,-4.038050881705039,6.777249326481404,-18.959024848999626,-0.9023594323642304
330.54,-3.98188706235507,3.1938817737771883,-18.918020300113863,-0.8898081906728083
330.68,-3.926504272434317,0.19628814720813956,-18.872053944554125,-0.8774315285572845
330.82,-3.871891658562964,-2.280317212908451,-18.82185411859689,-0.8652270177395089
330.96,-3.8180385177326714,-4.327797116728466,-18.767917978988123,-0.8531922637163531
331.1,-3.7649342952482177,-6.021960268705897,-18.710588108289848,-0.841324905289969
331.24,-3.712568582696007,-7.424912564795568,-18.65010262929425,-0.8296226141045793
331.38,-3.660931115939129,-8.587293765562737,-18.586628494943064,-0.8180830941897079
331.52,-3.6100117731387074,-9.550275693313226,-18.52028392806196,-0.8067040815097611
331.66,-3.5598005728012434,-10.347280535755157,-18.451153760252826,-0.795483343519871
331.8,-3.5102876718516667,-11.005422383468588,-18.37930005742513,-0.7844186787279156
331.94,-3.461463363731814,-11.546696738212725,-18.30476957343427,-0.7735079162626264
332.08,-3.41331807652406,-11.98895111300166,-18.22759904027358,-0.7627489154477043
332.22,-3.3658423710997907,-12.34667103973717,-18.147818962907778,-0.7521395653818552
332.36,-3.319026939292483,-12.631613415930314,-18.065456366711096,-0.7416777845246667
332.5,-3.272862602095063,-12.853315230950427,-17.980536801374754,-0.7313615202882409
332.64,-3.2273403078812937,-13.019501445548817,-17.89308580972804,-0.7211887486345091
332.78000000000003,-3.182451130650899,-13.13641172982728,-17.803130006040348,-0.7111574736781436
332.92,-3.1381862682981576,-13.209062149116903,-17.710697865169053,-0.7012657272949923
333.06,-3.094537040903681,-13.241454804479607,-17.61582029441454,-0.6915115687359574
333.2,-3.0514948890491045,-13.2367458750448,-17.51853103961117,-0.6818930842462462
333.34000000000003,-3.009051372154418,-13.197380422133628,-17.418866962850153,-0.6724083866899134
333.48,-2.9671981668376683,-13.125200634409609,-17.31686821932777,-0.6630556151796265
333.62,-2.925927065296755,-13.021532852591465,-17.212578353820124,-0.6538329347115801
333.76,-2.8852299737130602,-12.887257650746072,-17.10604433231252,-0.6447385358054871
333.90000000000003,-2.8450989106766396,-12.722887451523151,-16.99731652074813,-0.635770634149575
334.04,-2.8055260056327134,-12.546201097238995,-16.886448620288323,-0.6269274702505219
334.18,-2.7665034973491904,-12.371960867186973,-16.773497566605688,-0.618207309088259
334.32,-2.7280237324049654,-12.200132983966473,-16.658523399355488,-0.6096084397755743
334.46,-2.690079163698744,-12.030684160823132,-16.54158910695138,-0.6011291752224504
334.6,-2.6526623489781045,-11.86358159073574,-16.422760451002627,-0.5927678518050705
334.74,-2.615765949388583,-11.698792936124624,-16.302105774183048,-0.5845228290394278
334.88,-2.5793827280425004,-11.536286319127031,-16.17969579484315,-0.576392489259474
335.02,-2.543505548607288,-11.376030312389949,-16.05560339131033,-0.5683752372997435
335.16,-2.5081273739130725,-11.217993930335199,-15.929903378521036,-0.5604695001823934
335.3,-2.47324126457926,-11.06214662085591,-15.802672279374027,-0.552673726808594
335.44,-2.4388403776598793,-10.908458257406894,-15.673988092972703,-0.5449863876542123
335.58,-2.4049179653074555,-10.756899131455173,-15.543930061725902,-0.5374059744697283
335.72,-2.371467373455158,-10.607439945259697,-15.412578439095826,-0.5299309999843245
335.86,-2.338482040516987,-10.460051804952395,-15.280014259612553,-0.5225599976140908
336.0,-2.3059554961057813,-10.31470621389503,-15.146319112614888,-0.5152915211742883
336.14,-2.2738813597687924,-10.171375066288896,-15.011574921024948,-0.508124144595614
336.28000000000003,-2.242253339740611,-10.030030641016301,-14.875863726317545,-0.5010564616444128
336.42,-2.2110652317132105,-9.890645595694997,-14.739267480704802,-0.49408708564678083
336.56,-2.1803109176228856,-9.753192960928198,-14.601867847421069,-0.48721464921650504
336.7,-2.1499843644538665,-9.617646134734711,-14.463746009863389,-0.4804378039867882
336.84000000000003,-2.1200796230583734,-9.483978877144967,-14.324982490218467,-0.47375522034570366
336.98,-2.0905908269929165,-9.352165304950207,-14.185656978088819,-0.46716558717533074
337.12,-2.0615121913706083,-9.222179886593201,-14.045848169518589,-0.46066761159451813
337.26,-2.0328380117292837,-9.093997437190087,-13.905633616714093,-0.45426001870522453
337.40000000000003,-2.0045626629152093,-8.96759311367375,-13.765089588655327,-0.4479415513423879
337.54,-1.9766805979821838,-8.842942410050297,-13.624290942702922,-0.4417109698272737
337.68,-1.9491863471058177,-8.720021152760776,-13.483311007220545,-0.4355670517242532
337.82,-1.9220745165127875,-8.598805496141228,-13.342221475155467,-0.42950859160096533
337.96,-1.89533978742487,-8.479271917974701,-13.201092308449967,-0.42353440079181454
338.1,-1.8689769150175506,-8.361397215129571,-13.05999165309353,-0.41764330716475695
338.24,-1.8429807273930128,-8.245158499278974,-12.918985764570053,-0.4118341548913314
338.38,-1.8173461245673166,-8.130533192696763,-12.77813894340563,-0.4061058042198888
338.52,-1.7920680774715714,-8.017499024125774,-12.63751348048037,-0.40045713125197535
338.66,-1.7671416269669153,-7.906034024714624,-12.497169611732149,-0.3948870277218263
338.8,-1.742561882873111,-7.796116524019664,-12.357165481850643,-0.38939440077892656
338.94,-1.7183240230105836,-7.68772514606898,-12.217557116536355,-0.38397817277359575
339.08,-1.694423292255703,-7.580838805485734,-12.078398402880914,-0.37863728104555544
339.22,-1.6708550016091421,-7.4754367036682865,-11.939741077411739,-0.3733706777154375
339.36,-1.6476145272771308,-7.371498325024908,-11.801634721335358,-0.36817732947919185
339.5,-1.6246973097654265,-7.269003433261021,-11.664126762509385,-0.36305621740535443
339.64,-1.6020988529858327,-7.167932067717159,-11.527262483672398,-0.35800633673513427
339.78000000000003,-1.5798147233750888,-7.068264539755973,-11.391085036463894,-0.35302669668528186
339.92,-1.5578405490259692,-6.9699814291968085,-11.255635460772282,-0.3481163202536989
340.06,-1.5361720188304187,-6.873063580796511,-11.120952708957606,-0.34327424402775203
340.2,-1.5148048816345627,-6.777492100775207,-10.987073674506394,-0.338499517995253
340.34000000000003,-1.49373494540543,-6.683248353385984,-10.854033224689147,-0.3337912053580676
340.48,-1.4729580764092256,-6.590313957527441,-10.72186423680537,-0.32914838234831706
340.62,-1.4524701984009964,-6.49867078339821,-10.590597637617135,-0.32457013804713636
340.76,-1.4322672918255348,-6.4083009491926,-10.460262445589244,-0.32005557420595304
340.90000000000003,-1.4123453930293632,-6.31918681783661,-10.330885815571865,-0.31560380507025226
341.04,-1.3927005934836494,-6.231310993763591,-10.20249308558018,-0.31121395720579276
341.18,-1.3733290390179025,-6.144656319728946,-10.075107825344478,-0.30688516932723986
341.32,-1.3542269290643003,-6.0592058736632355,-9.922561873710327,-0.30261659212918307
341.46,-1.3353905159125012,-5.974942965563168,-8.869484893461987,-0.2984073881195027
341.6,-1.3168161039747985,-5.891851134419933,-0.2526064392451921,-0.2942567314550552
341.74,-1.298500049061473,-5.809914145184432,75.51609129655071,-0.3305683765423414
341.88,-1.280438757666206,-5.729115985768919,99.78520242974763,-3.2190887827185017
342.02,-1.2626286862614078,-5.649440864084666,99.78481699130809,-6.999357840649377
342.16,-1.2450663406033318,-5.570873205115205,99.78476583543885,-10.09957029813338
342.3,-1.2277482750468376,-5.493397648024811,99.78575313056722,-12.441306835759942
342.44,-1.210671091869667,-5.416999043301824,99.78667841811627,-14.178241851083472
342.58,-1.193831440606103,-5.341662449936481,99.78754525558556,-15.461164364034527
342.72,-1.1772260173898852,-5.267373132632909,99.7883573344508,-16.40780928691262
342.86,-1.160851564306248,-5.194116559054927,99.76468238099493,-17.106156541673297
343.0,-1.1447048687529626,-5.121878397105389,99.40942031781242,-17.621303441790854
343.14,-1.128782762810251,-5.050644512238718,98.95261874368745,-18.001304428109368
343.28000000000003,-1.1130821226194543,-4.98040096480631,98.36191925032495,-18.281613309428256
343.42,-1.097599867770333,-4.9111340074345495,97.57338722854985,-18.488383825877612
343.56,-1.0823329606968788,-4.842830082435104,96.47855184579072,-18.640908557090164
343.7,-1.0672784060815215,-4.775475819247217,94.88214848598423,-18.753418757446003
343.84000000000003,-1.0524332502676153,-4.709058031911703,92.40838248794232,-18.836412150564207
343.98,-1.037794580680087,-4.643563716576365,88.28180631689057,-18.897632406579667
344.12,-1.023359525254134,-4.578980049032523,80.8093222974846,-18.942791660840598
344.26,-1.0091252518718654,-4.515294382282402,67.84407824964714,-18.97610348240724
344.40000000000003,-0.9950889678067694,-4.452494244137049,55.477689612868645,-19.000676019623118
344.54,-0.9812479191758989,-4.390567334844539,44.89028032049501,-19.018802004838257
344.68,-0.9675993903996787,-4.329501524748151,35.82567297831773,-19.032172677029326
344.82,-0.9541407036692123,-4.269284851974246,28.064632247603615,-19.04172303726527
344.96,-0.940869218420998,-4.20990552014955,21.419527339153117,-19.03819776208494
345.1,-0.9277823308189446,-4.151351896147576,15.729767719169002,-19.020834159756227
345.24,-0.9148774732435874,-4.093612507863875,10.857899615211045,-18.993399867406826
345.38,-0.9021521137884043,-4.036676042019855,6.686267332396021,-18.958336604967883
345.52,-0.889603755763135,-3.98053134199486,3.116556562157664,-18.917251394746106
345.66,-0.8772299372040026,-3.925167405686249,0.13238664323882063,-18.87121657518006
345.8,-0.8650282303907464,-3.87057338339716,-2.3331510557004878,-18.820956466004887
345.94,-0.8529962413703673,-3.816738575751697,-4.371516903430292,-18.76696557453094
346.08,-0.8411316094874964,-3.7636524316372437,-6.0581716987920045,-18.709584716847974
346.22,-0.8294320069212896,-3.711304546173623,-7.454927720637183,-18.649050828480636
346.36,-0.8178951382287647,-3.6596846587088088,-8.612180876358645,-18.58553006074436
346.5,-0.8065187398944853,-3.6087826508409186,-9.570902621806805,-18.51914009528818
346.64,-0.7953005798865062,-3.558588544466187,-10.36435164933465,-18.449965400848278
346.78000000000003,-0.7842384572184934,-3.5090924998526463,-11.019509198613388,-18.37806780413337
346.92,-0.7733302015179334,-3.4602848137392286,-11.558263049161496,-18.303493906609532
347.06,-0.7625736726003439,-3.4121559174600007,-11.998373410306876,-18.226280349500712
347.2,-0.7519667600494083,-3.364696375093259,-12.35425500061276,-18.14645759116809
347.34000000000003,-0.7415073828029447,-3.317896881635192,-12.637607169574908,-18.064052642287884
347.48,-0.7311934887446356,-3.2717482611978403,-12.857920003951024,-17.979091061024427
347.62,-0.7210230543014333,-3.2262414652310643,-13.022880093826586,-17.89159841553712
347.76,-0.7109940840465633,-3.18136757076825,-13.138695573374596,-17.801601357647822
347.90000000000003,-0.7011046103080482,-3.137117778695469,-13.21035644750357,-17.70912840853257
348.04,-0.6913526927826769,-3.0934834120438253,-13.24184314537104,-17.614210527956995
348.18,-0.6817364181553408,-3.0504559143046994,-13.23629369394215,-17.51688151834852
348.32,-0.6722538997236633,-3.008026847767631,-13.196137827787652,-17.41717830093821
348.46,-0.6629032770278507,-2.9661878918805638,-13.123204679301706,-17.31514109135117
348.6,-0.6536827154856891,-2.9249308416321815,-13.018809360017052,-17.210813495066418
348.74,-0.6445904060326197,-2.884247605956064,-12.883822688050753,-17.10424253821714
348.88,-0.6356245647668157,-2.8441302061564033,-12.718802789522599,-16.995478645655343
349.02,-0.6267834325991989,-2.8045707743550095,-12.542172942759873,-16.884575575644057
349.16,-0.6180652749083215,-2.7655615519593493,-12.367988441341305,-16.771590318676584
349.3,-0.609468381200049,-2.7270948881513473,-12.196215519191018,-16.656582966553273
349.44,-0.6009910647719733,-2.689163238396699,-12.026820900619319,-16.539616556829817
349.58,-0.5926316623824958,-2.6517591629744373,-11.859771789425142,-16.420756896985647
349.72,-0.5843885339245115,-2.6148753255264934,-11.695035858618622,-16.30007237207592
349.86,-0.5762600621036318,-2.5785044916270055,-11.532581240709348,-16.177633739173018
350.0,-0.5682446521208818,-2.5426395273711186,-11.372376518510933,-16.05351391153825
350.14,-0.5603407313598108,-2.5072733979830315,-11.214390716416872,-15.92778773516377
350.28000000000003,-0.5525467490779551,-2.4723991664430445,-11.058593292106707,-15.800531760070744
350.42,-0.5448611761025912,-2.4380099921333587,-10.90495412864536,-15.671824008528576
350.56,-0.5372825045307209,-2.4040991295023955,-10.753443526941732,-15.541743742162158
350.7,-0.5298092474332281,-2.3706599267473862,-10.604032198535881,-15.410371229733
350.84000000000003,-0.522439938563152,-2.337685824514999,-10.456691258686803,-15.277787517211387
350.98,-0.5151731320680155,-2.305170354619773,-10.311392219735493,-15.144074201596846
351.12,-0.5080074022061565,-2.2731071387801234,-10.168106984720277,-15.009313209792102
351.26,-0.5009413430670038,-2.2414898873716833,-10.026807841223505,-14.87358658368924
351.40000000000003,-0.493973568295243,-2.2103123981977633,-9.887467455430668,-14.73697627248639
351.54,-0.48710271081881984,-2.179568555276701,-9.750058866384816,-14.599563933117873
351.68,-0.48032742258072564,-2.149252327645869,-9.614555480420648,-14.461430739551021
351.82,-0.47364637427451356,-2.1193577681821423,-9.480931065764228,-14.322657201578641
351.96,-0.4670582550834941,-2.0898790124385815,-9.349159747285535,-14.183322993617926
352.1,-0.46056177242355656,-2.0608102774971333,-9.219216001392333,-14.043506793914618
352.24,-0.45415565168956906,-2.032145860837133,-9.09107465105484,-13.903286134445693
352.38,-0.44783863600530516,-2.003880139219393,-8.964710860951813,-13.76273726171529
352.52,-0.4416094859768477,-1.9760075675856725,-8.840100132729486,-13.621935008546979
352.66,-0.4354669794494243,-1.9485226779733265,-8.717218300365573,-13.480952676890956
352.8,-0.4294099112676238,-1.9214200784449214,-8.596041525631477,-13.33986193158772
352.94,-0.4234370930389475,-1.8946944520326259,-8.476546293646301,-13.198732704959818
353.08,-0.41754735290065087,-1.868340555697172,-8.358709408517038,-13.057633112040593
353.22,-0.4117395352898258,-1.8423532193011927,-8.242507989059765,-12.916629376193345
353.36,-0.4060125007166828,-1.8167273445967425,-8.127919464597268,-12.775785764825711
353.5,-0.40036512554098536,-1.791457904226808,-8.014921570828825,-12.635164534862037
353.64,-0.39479630175159414,-1.766539940740622,-7.903492345768557,-12.494825887601205
353.78000000000003,-0.38930493674907823,-1.7419685656225892,-7.793610125748727,-12.354827932557715
353.92,-0.38388995313134877,-1.7177389583346456,-7.685253541485115,-12.215226659860454
354.06,-0.37855028848227507,-1.6938463653718652,-7.578401514201618,-12.076075920765186
354.2,-0.3732848951632408,-1.6702860993311306,-7.473033251811608,-11.937427415823619
354.34000000000003,-0.36809274010759924,-1.6470535379927003,-7.3691282451538145,-11.799330690243304
354.48,-0.36297280461798703,-1.6241441234144858,-7.266666264280707,-11.661833135968251
354.62,-0.357924084166458,-1.6015533610388737,-7.165627354797538,-11.524980000009627
354.76,-0.35294558819739685,-1.579276818811914,-7.065991834250415,-11.38881439855867
354.90000000000003,-0.34803633993317273,-1.5573101263147144,-6.967740288561907,-11.253377336420037
355.04,-0.3431953761824982,-1.5356489739068675,-6.870853568512846,-11.118707731312327
355.18,-0.33842174715145146,-1.5142891118817454,-6.775312786269081,-10.984842442593454
355.32,-0.3337145162571292,-1.4932263496335068,-6.681099311952114,-10.851816303981563
355.46,-0.32907275994388974,-1.4724565548356492,-6.588194770252573,-10.719662159856693
355.6,-0.3244955675021533,-1.4519756526309497,-6.49658103708566,-10.588410904744428
355.74,-0.3199820408897215,-1.4317796248326389,-6.406240236287671,-10.458091525599912
355.88,-0.31553129455558265,-1.4118645091366542,-6.317154736352901,-10.328731146528376
356.02,-0.31114245526616835,-1.392226398344818,-6.229307147210169,-10.200355075597106
356.16,-0.30681466193402596,-1.3728614395987957,-6.142680317038368,-10.072986853412507
356.3,-0.30254706544887394,-1.3537658336246772,-6.057257329120415,-9.917889048523946
356.44,-0.29833882851100796,-1.334935833988045,-5.973021498735068,-8.827870937992742
356.58,-0.29418912546702314,-1.3163677463593768,-5.88995637008608,0.05911051612457108
356.72,-0.3305018477118673,-1.2980579277896447,-5.8080457132682435,79.43877877032727
356.86,-3.219032885358365,-1.280002785995969,-5.727273521269834,99.78534924905308
357.0,-6.999315356238916,-1.2621987786571898,-5.647624007011059,99.78479554906386
357.14,-10.099538744089532,-1.244642412719215,-5.5690816004180945,99.78478282157505
357.28000000000003,-12.441283523353448,-1.2273302437100178,-5.49163094553235,99.78576909681274
357.42,-14.178224648471115,-1.2102588750641394,-5.415256897654554,99.78669337578987
357.56,-15.461151673449677,-1.193424957456579,-5.339944520523356,99.78755926838096
357.7,-16.40779992549964,-1.1768251881459295,-5.265679083528065,99.78837046204396
357.84000000000003,-17.10614963617713,-1.1604563103266377,-5.192446058955227,99.76084518294746
357.98,-17.62129834793167,-1.1443151124902613,-5.120231119268696,99.40310581487454
358.12,-18.001300670612277,-1.1283984277955996,-5.049020134422905,98.9445678376663
358.26,-18.28161053770226,-1.1127031334475719,-4.978799169209017,98.35135783754713
358.40000000000003,-18.488381781307922,-1.0972261500847273,-4.909554480633651,97.55903869618008
358.54,-18.640907048908904,-1.081964441175261,-4.841272515329912,96.4581932573029
358.68,-18.753417644932835,-1.0669150124214246,-4.773939907000396,94.85165861970435
358.82,-18.83641132991647,-1.052074911172211,-4.70754347389189,92.35957468793991
358.96,-18.897631801227092,-1.0374412258441994,-4.642070216301492,88.19728182405717
359.1,-18.942791214300964,-1.0230110853504513,-4.577507314113847,80.65056027708931
359.24,-18.976103153016318,-1.0087816585373397,-4.5138421243692175,67.63810538183107
359.38,-19.00067577664719,-0.9947501536292049,-4.451062178862089,55.30135179515106
359.52,-19.018801825606538,-0.9809138176807319,-4.3891551817700565,44.73930912367037
359.66,-19.03217254481866,-0.9672699360369345,-4.328109007312676,35.69641568138965
359.8,-19.041659863912102,-0.9538158318006477,-4.267911697440009,27.953962842865863
359.94,-19.037892249915146,-0.9405488653074212,-4.208551459550567,21.324770436412322
360.08,-19.02035518579247,-0.9274664336077114,-4.1500166642383896,15.64863347241684
360.22,-18.99279135715409,-0.9145659699562714,-4.092295843068949,10.788428069485068
360.36,-18.957627004859287,-0.9018449433086388,-4.035377686383609,6.626780822595249
360.5,-18.91645937725655,-0.8893008578246234,-3.9792510411323483,3.066005663086076
360.64,-18.870354540248737,-0.8769312523786956,-3.9239049087344555,0.09061068830094723
360.78000000000003,-18.820032728755134,-0.8647337000771835,-3.8693284429669377,-2.367692436338088
360.92,-18.765985755643232,-0.8527058077821813,-3.8155109478803153,-4.40010071408864
361.06,-18.708552640657064,-0.8408452156420756,-3.7624418757415543,-6.08184739340352
361.2,-18.647969112168653,-0.8291495966286004,-3.710110825003829,-7.4745527806845695
361.34000000000003,-18.584400506667972,-0.817616656080328,-3.65850753830284,-8.62845338616207
361.48,-18.51796395596432,-0.8062441312525055,-3.6076219004793946,-9.584389714776712
361.62,-18.44874356038243,-0.7950297908731527,-3.5574439366279735,-10.375513615736727
361.76,-18.37680090405306,-0.7839714347053318,-3.5079638101709905,-11.0287195160302
361.90000000000003,-18.30218243420109,-0.773066893115501,-3.459171820958473,-11.565824804270507
362.04,-18.22492470051264,-0.7623140266478724,-3.4110584033928664,-12.004532640754565
362.18,-18.145058114752413,-0.7517107256046883,-3.36361412457869,-12.359211469181457
362.32,-18.062609673463616,-0.7412549096323323,-3.316829682496761,-12.641523030783112
362.46,-17.97760494425046,-0.7309445273131971,-3.2706959042026993,-12.860926758794252
362.6,-17.89006952185704,-0.7207775557632269,-3.225203744049444,-13.025084163720976
362.74,-17.800030097115584,-0.7107520002350554,-3.180344281933499,-13.140182765321152
362.88,-17.707515239118248,-0.7008658937266649,-3.136108721564625,-13.211195531301
363.02,-17.61255596178368,-0.6911172965954852,-3.092488388758707,-13.242088720734992
363.16,-17.515186125872212,-0.6815042961778596,-3.0494747297535243,-13.235988490079396
363.3,-17.4154427135159,-0.672025006413803,-3.0070593095471474,-13.195314549385749
363.44,-17.313366002526333,-0.6626775674769779,-2.9652338102586877,-13.121887489993867
363.58,-17.208999660819217,-0.6534601454098165,-2.9239900295111365,-13.017015076187253
363.72,-17.10239077636864,-0.644370931763717,-2.8833198788360175,-12.88156174148693
363.86,-16.99358983457357,-0.6354081432442431,-2.8432153820995936,-12.716115618667907
364.0,-16.882650652369925,-0.6265700213612589,-2.803668673950355,-12.539522944457856
364.14,-16.769630276566215,-0.6178548320839283,-2.7646719982875374,-12.365375103303869
364.28000000000003,-16.65458885251721,-0.6092608655005128,-2.726217706750393,-12.193638336575495
364.42,-16.537589468237925,-0.6007864354829004,-2.6882982572279728,-12.024279375857446
364.56,-16.418697978297597,-0.5924298793558014,-2.6509062123891525,-11.857265432062292
364.7,-16.297982811250233,-0.5841895575705419,-2.614034238232648,-11.692564185162334
364.84000000000003,-16.175514763902125,-0.5760638533833972,-2.5776751026567757,-11.530143774486387
364.98,-16.051366785352677,-0.5680511725383974,-2.541821674048691,-11.369972789532072
365.12,-15.925613753444626,-0.5601499429545446,-2.5064669198928784,-11.212020261248727
365.26,-15.79833224600641,-0.5523586144173793,-2.4716039053986267,-11.056255653749995
365.40000000000003,-15.669600309048551,-0.5446756582748388,-2.4372257921462617,-10.902648856419034
365.54,-15.539497223878135,-0.537099567137343,-2.403325836751878,-10.751170176372458
365.68,-15.408103274914742,-0.5296288545820536,-2.3698973895503523,-10.601790331252372
365.82,-15.275499519822333,-0.5222620548612452,-2.3369338932963792,-10.454480442318623
365.96,-15.141767563412044,-0.5149977226147325,-2.3044288818833087,-10.309212027815931
366.1,-15.006989336618608,-0.5078344325862977,-2.272375979079552,-10.165956996592932
366.24,-14.871246881706893,-0.5007707793440614,-2.240768897282321,-10.02468764195227
366.38,-14.734622144724591,-0.49380537700474325,-2.209601436288472,-9.885376635712845
366.52,-14.59719677608186,-0.48693685896175715,-2.1788674820822447,-9.747997022467082
366.66,-14.459051940008958,-0.48016387761708845,-2.1485610056396514,-9.61252221401764
366.8,-14.320268133518962,-0.4734851041168999,-2.118676061749311,-9.478925983979549
366.94,-14.180925015384329,-0.46689922809081646,-2.0892067878495078,-9.347182462534978
367.08,-14.041101245524361,-0.460404957394834,-2.0601474028812583,-9.217266131329142
367.22,-13.900874335095105,-0.45400101785780544,-2.031492206157167,-9.08915181849688
367.36,-13.76032050747485,-0.44768615303145254,-2.003235576245876,-8.962814693810488
367.5,-13.619514570246729,-0.4414591239438543,-1.9753719698718843,-8.83823026394025
367.64,-13.478529798195815,-0.4353187088563649,-1.9478959208305395,-8.715374367819999
367.78000000000003,-13.337437827260901,-0.4292637030239115,-1.9208020389179974,-8.59422317211069
367.92,-13.19630855931143,-0.42329291845862643,-1.8940850088759484,-8.47475316675575
368.06,-13.055210077557591,-0.4174051836967676,-1.8677395893509092,-8.35694116062247
368.2,-12.91420857234608,-0.41159934356888017,-1.8417606118678909,-8.240764277224391
368.34000000000003,-12.773368277045495,-0.40587425897315466,-1.8161429798182402,-8.126199950519966
368.48,-12.632751413683625,-0.4002288066519383,-1.7908816674614711,-8.013225920783434
368.62,-12.492418147963374,-0.3946618789713544,-1.7659717189408917,-7.901820230544072
368.76,-12.352426553254855,-0.3891723837039867,-1.7414082473128407,-7.79196122059046
368.90000000000003,-12.212832583137596,-0.38375924381458665,-1.7171864335893539,-7.683627526036718
369.04,-12.073690052048683,-0.3784213972487615,-1.6933015257940698,-7.576798072447947
369.18,-11.935050623579517,-0.3731577967246013,-1.6697488380312018,-7.471452072022392
369.32,-11.796963805955341,-0.36796740952720414,-1.646523749567398,-7.367569019828095
369.46,-11.659476954227362,-0.36284921730605907,-1.6236217039263077,-7.265128690092018
369.6,-11.522635278706833,-0.3578022158752478,-1.6010382079956875,-7.164111132539806
369.74,-11.386481859173408,-0.3528254150164252,-1.578768831146876,-7.06449666878455
369.88,-11.25105766439601,-0.3479178382845403,-1.556809204366463,-6.966265888763071
370.02,-11.11640157651316,-0.3430785228162582,-1.5351550193999899,-6.869399647218374
370.16,-10.982550419830684,-0.33830651914104937,-1.513802027907519,-6.7738790602270385
370.3,-10.849538993607677,-0.33360089099490375,-1.4927460406309052,-6.679685501770482
370.44,-10.71740010841622,-0.3289607151366379,-1.471982926572611,-6.586800600349046
370.58,-10.586164625676403,-0.32438508116675574,-1.4515086121859064,-6.49520623563803
370.72,-10.45586149998525,-0.31987309134883,-1.4313190805763005,-6.4048845351848085
370.86,-10.326517823876134,-0.3154238604333673,-1.4114103707140468,-6.315817871146309
371.0,-10.198158874663784,-0.3110365154841231,-1.3917785766575717,-6.227988857066107
371.14,-10.070808163049003,-0.3067101957068329,-1.3724198467876756,-6.141380344690532
371.28000000000003,-9.912512351306141,-0.30244405228032595,-1.353330383052358,-6.055975420823169
371.42,-8.780016058190512,-0.29823724818998665,-1.3345064402221247,-5.971757404217224
371.56,0.41562094658500537,-0.29408895806353397,-1.3159443251556262,-5.888709842505213
371.7,82.85161205739016,-0.3620667929273713,-1.297640396075489,-5.806816509165536
371.84000000000003,99.78546549325546,-3.3340697608130743,-1.2795910618541992,-5.726061400525449
371.98,99.7847653921705,-7.102473061973739,-1.2617927813098988,-5.646428732800034
372.12,99.78480026463251,-10.178888233515627,-1.2442420625119588,-5.567902939166759
372.26,99.7857854815769,-12.500382547153182,-1.2269354620961943,-5.490468666875237
372.40000000000003,99.78670872554375,-14.22191795245279,-1.2098695845895868,-5.414110774391831
372.54,99.78757364848867,-15.493399490393967,-1.1930410817443837,-5.338814328578754
372.68,99.78838393374576,-16.43159068228865,-1.1764466518814503,-5.264564601907305
372.82,99.75547769389132,-17.123699495560793,-1.1600830392427341,-5.1913470697049435
372.96,99.39528962401924,-17.63424414166015,-1.1439470333527286,-5.1191474074358405
373.1,98.93459850235463,-18.010850182427433,-1.1280354683888059,-5.047951488014649
373.24,98.33827325549325,-18.28865475938873,-1.1123452225602952,-4.97774537915312
373.38,97.54125100030153,-18.4935779673806,-1.0968732174961868,-4.908515340739326
373.52,96.43293472978851,-18.64474002694463,-1.0816164176413463,-4.840247822249143
373.66,94.81379214647409,-18.756245049498794,-1.0665718296611146,-4.7729294601897365
373.8,92.29888316440662,-18.838496971014834,-1.0517365018541789,-4.706547075574736
373.94,88.09202854014144,-18.89917027889475,-1.037107523573609,-4.641087671430801
374.08,80.45261356780607,-18.943926075679716,-1.022682024655932,-4.576538430335326
374.22,67.3812158095938,-18.97694028596653,-1.0084571748581455,-4.512886711984957
374.36,55.0814168720268,-19.00129328957821,-0.9944301833025487,-4.450120050794663
374.5,44.55100736533296,-19.019257335355473,-0.9805982979293003,-4.38822615352705
374.64,35.5351929740802,-19.032508552569997,-0.9669588049565725,-4.327192896951671
374.78000000000003,27.815921573918455,-19.041812441460028,-0.9535090283482157,-4.267008325533997
374.92,21.206574685245023,-19.037624365955715,-0.9402463292888213,-4.207660649153807
375.06,15.547427927172066,-19.019786616548718,-0.9271681056660791,-4.149138240852697
375.2,10.70176867557008,-18.991999266728385,-0.914271791560332,-4.091429634610399
375.34000000000003,6.552575460294971,-18.956661918199405,-0.9015548567412258,-4.03452352314968
375.48,3.0029549917993945,-18.91535486325024,-0.8890148061713561,-3.9784087557694745
375.62,0.03854042985282974,-18.869133194109057,-0.8766491795168146,-3.9230743362060005
375.76,-2.410714078742518,-18.818709935161802,-0.8644555506645409,-3.8685094205215695
375.90000000000003,-4.435674065756288,-18.764572096771165,-0.8524315272463843,-3.8147033150208003
376.04,-6.111286792747094,-18.70705546241767,-0.8405747501697806,-3.7616454741939482
376.18,-7.4989315513700525,-18.646393558925205,-0.8288828931549564,-3.709325498687068
376.32,-8.648644901702422,-18.582750215060162,-0.8173536622785664,-3.657733133298725
376.46,-9.601103193364132,-18.51624152681877,-0.8059847955236751,-3.6068582650029715
376.6,-10.389324416476333,-18.446950884073857,-0.7947740623359975,-3.556690920998294
376.74,-11.04009428638078,-18.374939387734134,-0.7837192631863078,-3.507221266782263
376.88,-11.57514208076396,-18.30025316242807,-0.7728182291389343,-3.458439604251584
377.02,-12.012099575265147,-18.22292855006018,-0.7620688214262533,-3.4103363698272826
377.16,-12.36527732878131,-18.14299583750078,-0.7514689310290996,-3.3629021326047286
377.3,-12.646290051716681,-18.0604819567374,-0.741016478263011,-3.3161275925282245
377.44,-12.864558852881675,-17.97541245501721,-0.7307094123702272,-3.270003578589878
377.58,-13.027713893539335,-17.887812939213184,-0.7205457111173627,-3.2245210470524728
377.72,-13.141916929914562,-17.79771013615198,-0.7105233803986714,-3.179671079696066
377.86,-13.212119639640374,-17.705132668348657,-0.7006404538448321,-3.135444882088035
378.0,-13.242270576064358,-17.61011161569523,-0.6908949924371703,-3.0918337818762907
378.14,-13.235481063896133,-17.51268091372381,-0.6812850841272484,-3.048829227105386
378.28000000000003,-13.194158287894652,-17.412877625208147,-0.671808843461743,-3.006422784555255
378.42,-13.120112167133142,-17.310742112153466,-0.6624644112125403,-2.9646061381022952
378.56,-13.014641284503528,-17.20631812836211,-0.6532499540119764,-2.9233710871025322
378.7,-12.878602094139644,-17.099652847879952,-0.6441636639931473,-2.8827095447966076
378.84000000000003,-12.712620604074479,-16.99079684112807,-0.6352037584352248,-2.8426135367362977
378.98,-12.536076361284344,-16.87980400799672,-0.6263684794137029,-2.80307519923233
379.12,-12.361976280676455,-16.76673147533794,-0.6176560934555074,-2.764086777823207
379.26,-12.190286613440694,-16.651639464940907,-0.6090648911989045,-2.725640625764793
379.40000000000003,-12.020974100764025,-16.534591137069178,-0.600593187058137,-2.687729202540402
379.54,-11.854005962955215,-16.415652413882363,-0.5922393188927259,-2.6503450723911266
379.68,-11.689349889187724,-16.29489178648509,-0.5840016476813694,-2.613480902866153
379.82,-11.526974027806553,-16.172380108893364,-0.5758785572003805,-2.577129463392814
379.96,-11.36684697714976,-16.048190381845625,-0.5678684537065931,-2.541283623866125
380.1,-11.208937776839784,-15.922397529087837,-0.5599697656246801,-2.505936353257555
380.24,-11.053215899503792,-15.79507816850896,-0.5521809432388206,-2.4710807182427934
380.38,-10.899651242885929,-15.666310380283313,-0.544500458388654,-2.4367098818482553
380.52,-10.748214122317755,-15.536173473979082,-0.5369268041694636,-2.402817102116101
380.66,-10.598875263516256,-15.404747756411707,-0.5294584946365303,-2.369395730787512
380.8,-10.451605795681544,-15.272114301852506,-0.5220940645135973,-2.336439212004004
380.94,-10.306377244869019,-15.138354726043454,-0.5148320689053912,-2.3039410810265295
381.08,-10.16316152761304,-15.003550965316977,-0.5076710830141391,-2.2718949629721465
381.22,-10.021930944781264,-14.867785061973608,-0.5006097018600298,-2.2402945715680147
381.36,-9.882658175640838,-14.731138956929998,-0.49364654000556324,-2.2091337079225033
381.5,-9.74531627211926,-14.593694290514641,-0.4867802312837331,-2.1784062593131748
381.64,-9.609878653244477,-14.455532212159222,-0.4800094285299906,-2.148106197991426
381.78000000000003,-9.476319099750102,-14.316733199609441,-0.47333280331793565,-2.1182275800035737
381.92,-9.344611748833074,-14.17737688816127,-0.46674904569868386,-2.0887645440281486
382.06,-9.214731089052231,-14.037541910316806,-0.46025686394386023,-2.0597113102292077
382.2,-9.086651955357363,-13.89730574614879,-0.4538549842921655,-2.0310621791254264
382.34000000000003,-8.96034952423938,-13.756744584564368,-0.4475421506994681,-2.0028115304747787
382.48,-8.835799308993023,-13.615933195567544,-0.4413171245923731,-1.9749538221745881
382.62,-8.712977155084424,-13.474944813535501,-0.4351786846252168,-1.9474835891767501
382.76,-8.591859235616608,-13.333851031447184,-0.4291256264404428,-1.9203954424179124
382.90000000000003,-8.472422046886624,-13.192721705932959,-0.42315676243231,-1.8936840677644224
383.04,-8.354642404028631,-13.051624872951813,-0.4172709215138876,-1.8673442249718408
383.18,-8.238497436737864,-12.91062667384725,-0.41146694888729063,-1.8413707466588225
383.32,-8.123964585070839,-12.769791291484804,-0.4057437058171116,-1.8157585372951708
383.46000000000004,-8.011021595317631,-12.62918089613233,-0.40010006940700316,-1.7905025722038796
383.6,-7.899646515942508,-12.488855600709094,-0.39453493237936854,-1.7655978965769659
383.74,-7.7898176935894945,-12.348873425000445,-0.3890472028581159,-1.7410396245049127
383.88,-7.681513769149861,-12.209290268411555,-0.3836358041544345,-1.7168229380195335
384.02,-7.574713673888758,-12.070159890815614,-0.3782996745555505,-1.6929430861500796
384.16,-7.4693966256285265,-11.931533901038874,-0.3730377671164214,-1.6693953839924074
384.3,-7.365542124986456,-11.793461752516572,-0.3678490494543269,-1.6461752117910293
384.44,-7.2631299516649825,-11.655990745649484,-0.3627325035463174,-1.6232780140338736
384.58,-7.162140160792477,-11.51916603639052,-0.3576871255294801,-1.6006992985595785
384.72,-7.0625530793130125,-11.38303065059371,-0.3527119255039822,-1.5784346356771504
384.86,-6.964349302423633,-11.24762550366418,-0.3478059273388544,-1.5564796572978177
385.0,-6.867509690057729,-11.11298942505609,-0.3429681684804758,-1.5348300560789112
385.14,-6.772015363413375,-10.97915918717699,-0.3381976997637221,-1.513481584579611
385.28000000000003,-6.677847701525471,-10.846169538269622,-0.33349358522574124,-1.4924300544283937
385.42,-6.58498833788073,-10.714053238857216,-0.32885490192231837,-1.4716713355020217
385.56,-6.493419157074555,-10.582841101354138,-0.3242807397467954,-1.4512013551159133
385.7,-6.403122291509016,-10.452562032461001,-0.3197702012515099,-1.4310160972257426
385.84000000000003,-6.314080118131138,-10.323243077981255,-0.31532240147171675,-1.4111116016401102
385.98,-6.226275255210829,-10.194909469714869,-0.3109364677519592,-1.391483963244137
386.12,-6.139690559157769,-10.067584674103685,-0.30661153957485515,-1.3721293312338256
386.26,-6.0543091213767095,-9.904176967239078,-0.3023467683922644,-1.3530439083610475
386.40000000000003,-5.970114265160609,-8.70568191791481,-0.29814131745880496,-1.3342239501890034
386.54,-5.8870895426210925,0.9669540305679483,-0.2939943616676841,-1.3156657643580196
386.68,-5.805218731655773,86.53980888864177,-0.4068815008892335,-1.297365709861531
386.82,-5.724485832951969,99.78558707205515,-3.4961587946870405,-1.2793201963321161
386.96000000000004,-5.644875067026409,99.78472787203988,-7.247593489720299,-1.2615256833374422
387.1,-5.566370871300513,99.78482605647166,-10.290475875807656,-1.2439786796859846
387.24,-5.488957897210875,99.78580970226734,-12.583485740618418,-1.226675742742386
387.38,-5.412621007354572,99.78673141623494,-14.283357027078594,-1.2096134777523224
387.52,-5.337345272668963,99.78759490580516,-15.538744389774283,-1.1927885371767444
387.66,-5.263115969645623,99.78840384821578,-16.465043756051816,-1.1761976200353643
387.8,-5.189918577578094,99.74806726593704,-17.14837700575315,-1.15983747125926
387.94,-5.117738775843125,99.3848119968835,-17.65244770326777,-1.1437048810524744
388.08,-5.046562441215099,98.92122642941274,-18.024278105763287,-1.1277966842624778
388.22,-4.976375645213325,98.32070967912816,-18.29855990119443,-1.1121097597593816
388.36,-4.907164651481909,97.51735283255161,-18.50088451765557,-1.0966410298237697
388.5,-4.838915913201895,96.39896151829674,-18.650129719756034,-1.08138745954304
388.64,-4.771616070535387,94.7627908739251,-18.760220768097348,-1.0663460562161295
388.78000000000003,-4.705251948101359,92.21700316792105,-18.841429668445063,-1.0515138687665133
388.92,-4.639810552482857,87.9497627664712,-18.901333589497888,-1.0368879871633594
389.06,-4.575279069765324,80.18461427383797,-18.945521846424633,-1.0224655418507254
389.2,-4.5116448631057375,67.038286604578,-18.97811740970742,-1.0082437031846905
389.34000000000003,-4.448895470332281,54.78782322510207,-19.002161597451206,-0.9942196808783058
389.48,-4.387018601574281,44.29964420859645,-19.019897844535688,-0.980390723454265
389.62,-4.326002136922097,35.3199799500946,-19.032981025551866,-0.9667541177051744
389.76,-4.265834124116696,27.631654957679185,-19.042077816188637,-0.9533071881613305
389.90000000000003,-4.206502776268627,21.04880076216676,-19.037511511209864,-0.9400472965658926
390.04,-4.147996469606098,15.41233470679784,-19.01940331243831,-0.9269718413573506
390.18,-4.090303741251894,10.58609327673036,-18.99141535102116,-0.9140782571591877
390.32,-4.033413287028813,6.453524892378413,-18.9559234004561,-0.9013640142766355
390.46000000000004,-3.977313959293379,2.9188950564726373,-18.91449251506811,-0.8888266182004267
390.6,-3.921994764797509,-0.030865121670892143,-18.868167877552217,-0.8764636091174461
390.74,-3.867444862577875,-2.4680456768538006,-18.81765596800886,-0.8642725614281829
390.88,-3.813653561872654,-4.483068483619995,-18.7634394146045,-0.8522510832708929
391.02,-3.7606103200653984,-6.150498386438752,-18.705851030559153,-0.8403968160523765
391.16,-3.7083047406557306,-7.531392610975648,-18.645122308949848,-0.8287074339852792
391.3,-3.656726571256578,-8.67552065563006,-18.581415675267852,-0.8171806436318257
391.44,-3.6058657016176685,-9.623339696777542,-18.51484625273862,-0.8058141834538987
391.58,-3.555712161674993,-10.407689050204418,-18.445496756425545,-0.7946058233693699
391.72,-3.506256119625957,-11.055209353356586,-18.37342782131356,-0.7835533643146051
391.86,-3.457487880029943,-11.587512316149128,-18.298685254320095,-0.772654637813048
392.0,-3.4093978819339816,-12.022134475246673,-18.221305185977457,-0.7619075055498039
392.14,-3.361976697023269,-12.373309167618192,-18.14131776884476,-0.7513098589521409
392.28000000000003,-3.315215027796241,-12.652588364615264,-18.058749856921345,-0.740859618775821
392.42,-3.2691037057639223,-12.869342051372398,-17.973626960907172,-0.7305547346971856
392.56,-3.22363368967327,-13.031158569932188,-17.885974681746987,-0.7203931849109114
392.7,-3.1787960637542403,-13.144165307428647,-17.795819762981637,-0.7103729757333633
392.84000000000003,-3.1345820359902934,-13.213285538434219,-17.703190860522206,-0.7004921412114579
392.98,-3.090982936412062,-13.24244419307322,-17.6081190998219,-0.690748742736971
393.12,-3.0479902154139165,-13.23473280506517,-17.510638470668436,-0.6811408686662052
393.26,-3.005595442093138,-13.19254184343812,-17.41078609608164,-0.6716666339449481
393.40000000000003,-2.963790302611449,-13.117666982076758,-17.308602402168425,-0.6623241797386467
393.54,-2.9225665985786127,-13.011394546309194,-17.20413120898222,-0.6531116730677229
393.68,-2.881916245457838,-12.874570335199772,-17.097419757590426,-0.6440273064479612
393.82,-2.8418312709927327,-12.707921748721297,-16.98851868508167,-0.6350692975358998
393.96000000000004,-2.80230381365553,-12.531442576784285,-16.87748195673613,-0.6262358887791488
394.1,-2.7633261211163314,-12.357406667425844,-16.764366762756513,-0.6175253470715757
394.24,-2.7248905487330948,-12.185780284965762,-16.64923338561436,-0.6089359634132844
394.38,-2.68698955806213,-12.016530183425875,-16.532145043069253,-0.600466052575322
394.52,-2.6496157153888165,-11.849623595671597,-16.41316771116659,-0.5921139527690517
394.66,-2.612761690278319,-11.685028223170157,-16.292369930944098,-0.5838780253201203
394.8,-2.5764202541460213,-11.52271222631144,-16.16982260212694,-0.5757566543469632
394.94,-2.540584278847447,-11.362644215242295,-16.045598766730727,-0.5677482464437782
395.08,-2.505246735287407,-11.204793241169556,-15.919773385194764,-0.5598512303679098
395.22,-2.470400692048135,-11.04912878809106,-15.792423107416274,-0.5520640567315817
395.36,-2.4360393140361647,-10.89562076491768,-15.66362604083714,-0.5443851976979146
395.5,-2.402155861147709,-10.744239497952703,-15.533461517537912,-0.5368131466811743
395.64,-2.368743686952295,-10.594955723698016,-15.402009862113804,-0.5293464180511874
395.78000000000003,-2.3357962373944257,-10.447740581959309,-15.269352161939263,-0.5219835468418682
395.92,-2.3033070495130374,-10.302565609225129,-15.135570041268512,-0.514723088463799
396.06,-2.271269750178506,-10.159402732296826,-15.000745440467664,-0.5075636184208087
396.2,-2.2396780548469875,-10.018224262148737,-14.864960401528027,-0.5005037320304939
396.34000000000003,-2.2085257663318543,-9.879002887999672,-14.728296860870083,-0.49354204414862507
396.48,-2.177806773592016,-9.741711671578717,-14.590836450312716,-0.48667718889738715
396.62,-2.147515050536883,-9.606324041569838,-14.452660306952728,-0.47990781939740024
396.76,-2.1176446548477705,-9.47281378822129,-14.313848892576017,-0.47323260750346663
396.90000000000003,-2.088189726815516,-9.34115505810713,-14.174481823103868,-0.4666502435439933
397.04,-2.0591444881940992,-9.211322349029384,-14.03463770846621,-0.46015943606403953
397.18,-2.0305032410700443,-9.083290505050435,-13.894394003188747,-0.4537589115719368
397.32,-2.002260366747407,-8.957034711646264,-13.753826867882559,-0.4474474142894346
397.46000000000004,-1.9744103246481244,-8.83253049097205,-13.613011041733735,-0.44122370590532006
397.6,-1.9469476512275314,-8.709753697232422,-13.472019726006533,-0.43508656533246565
397.74,-1.919866958904837,-8.588680512149471,-13.330924478496925,-0.42903478846825455
397.88,-1.8931629350083587,-8.469287440522253,-13.189795118803923,-0.4230671879583393
398.02,-1.8668303407353224,-8.351551305872094,-13.048699644223944,-0.417182592963686
398.16,-1.8408640101260203,-8.235449246168649,-12.907704156018314,-0.4113798489308588
398.3,-1.8152588490521462,-8.12095870963208,-12.766872795755772,-0.40565781736549905
398.44,-1.7900098342191069,-8.008057450607224,-12.62626769139047,-0.4000153756089555
398.58,-1.7651120121821284,-7.896723525505992,-12.485948912700714,-0.3944514166180209
398.72,-1.7405604983759604,-7.786935288814653,-12.34597443568473,-0.3889648487477333
398.86,-1.716350476158007,-7.678671389162922,-12.206400115486483,-0.3835545955371966
399.0,-1.6924771958646896,-7.5719107654521585,-12.06727966740662,-0.37821959549838197
399.14,-1.6689359738808696,-7.466632643040167,-11.928664655540699,-0.37295880190786546
399.28000000000003,-1.6457221917221534,-7.362816529980391,-11.79060448857862,-0.36777118260146274
399.42,-1.6228312951298969,-7.2604422133134845,-11.65314642229493,-0.36265571977172073
399.56,-1.6002587931787475,-7.159489755409451,-11.51633556825943,-0.3576114097682255
399.7,-1.5780002573965417,-7.0599394903587,-11.38021490830065,-0.35263726290068753
399.84000000000003,-1.5560513208963969,-6.961772020410567,-11.244825314260684,-0.3477323032447664
399.98,-1.5344076775208288,-6.864968212457925,-11.1102055725889,-0.34289556845059593
400.12,-1.5130650809977284,-6.76950919456671,-10.976392413332892,-0.3381261095539722
400.26,-1.4920193441080372,-6.675376352549229,-10.843420543098262,-0.33342299079016896
400.40000000000003,-1.4712663378649624,-6.582551326580276,-10.711322681563413,-0.3287852894103414
400.54,-1.4508019907045702,-6.491016007855138,-10.580129601151674,-0.32421209550048435
400.68,-1.4306222876876022,-6.400752535288656,-10.449870169480148,-0.31970251180290815
400.82,-1.410723269712367,-6.311743292254591,-10.320571394222751,-0.3152556535401984
400.96000000000004,-1.3911010327385411,-6.223970903364603,-10.192258470043365,-0.31087064824162325
401.1,-1.3717517270217454,-6.13741823128619,-10.064954827274152,-0.30654663557195594
401.24,-1.3526715563587364,-6.052068373598996,-9.897376038574377,-0.3022827671626783
401.38,-1.3338567773430745,-5.967904659688962,-8.644980206975264,-0.29807820644553157
401.52,-1.3153036986311193,-5.884910647679779,1.4142105404792875,-0.293932128488383
401.66,-1.2970086802182121,-5.8030701214011895,88.9172292267713,-0.40682049803812126
401.8,-1.2789681327249072,-5.7223670873936765,99.78566595926775,-3.496108199850241
401.94,-1.2611785166931109,-5.642785771949125,99.78470340784943,-7.247555150145371
402.08,-1.2436363418919913,-5.564310618187059,99.78484708164244,-10.290447419705055
402.22,-1.2263381666335251,-5.486926283166045,99.78582944118416,-12.58346472029187
402.36,-1.2092805970975506,-5.410617635029943,99.78674990826136,-14.283341516386136
402.5,-1.19246028666619,-5.335369750188613,99.78761222968687,-15.53873294743399
402.64,-1.1758739352675185,-5.261167910532764,99.78842007772974,-16.46503531544224
402.78000000000003,-1.1595182887283453,-5.1879976006826025,99.74271196709742,-17.14837077949519
402.92,-1.1433901381359886,-5.1158445052699575,99.37721879438776,-17.65244311045107
403.06,-1.1274863192089124,-5.044694506253592,98.9115296298619,-18.024274717861424
403.2,-1.1118037116761086,-4.9745336802673705,98.30796399217141,-18.298557402101178
403.34000000000003,-1.096339238665098,-4.905348296000995,97.4999945995045,-18.500882674194006
403.48,-1.0810898660984385,-4.837124811613006,96.3742580201751,-18.650128359922615
403.62,-1.0660526020986103,-4.7698498721757385,94.7256548192958,-18.760219765013286
403.76,-1.0512244964011828,-4.703510307151988,92.15728467611603,-18.84142892851794
403.90000000000003,-1.036602639776121,-4.638093127903039,87.84581019060629,-18.901333043689043
404.04,-1.0221841634571447,-4.573585525227814,79.98847156542396,-18.945521443807554
404.18,-1.0079662385790127,-4.509974866932825,66.79837035105324,-18.978117112716063
404.32,-0.9939460756226285,-4.447248695432664,54.582427111408826,-19.00216137837489
404.46000000000004,-0.9801209238678567,-4.385394725380732,44.123795926223984,-19.019897682933568
404.6,-0.966488070853946,-4.324400841329922,35.169424483076405,-19.032980906345717
404.74,-0.9530448418474505,-4.264255095422988,27.50275089439753,-19.042005062515717
404.88,-0.9397885993175481,-4.20494570511228,20.938431637987033,-19.03722662156183
405.02,-0.9267167424186499,-4.146461050908616,15.31783319030671,-19.018966184424894
405.16,-0.913826706480203,-4.088789674158936,10.505176332270556,-18.990864222293624
405.3,-0.9011159625035857,-4.03192027485251,6.384238324375062,-18.95528305615523
405.44,-0.8885820166659948,-3.9758417094553935,2.8601594604070746,-18.913779237017778
405.58,-0.8762224098312315,-3.9205429887728256,-0.07942480675178143,-18.8673924852291
405.72,-0.8640347170672866,-3.8660132758393315,-2.508214724540553,-18.816825720637976
405.86,-0.852016547170635,-3.812241883836194,-4.516326440818038,-18.762559221263807
406.0,-0.8401655421971412,-3.759218274036036,-6.178060980628719,-18.704924232610033
406.14,-0.8284793769994868,-3.706932053774225,-7.554253168945713,-18.64415119383531
406.28000000000003,-0.8169557587710318,-3.655372974446812,-8.694487923676,-18.58040181894796
406.42,-0.8055924265960147,-3.6045309295347123,-9.63907081442325,-18.513790751180114
406.56,-0.794387151006009,-3.5543959526538607,-10.420717467875399,-18.444400384228036
406.7,-0.7833377335425451,-3.504958215631036,-11.065968014873526,-18.37229114181465
406.84000000000003,-0.7724420063258151,-3.4562080266050903,-11.596352658408788,-18.297508696946885
406.98,-0.7616978316293729,-3.408135828153289,-12.029341862108504,-18.220089101188258
407.12,-0.7511031014607502,-3.360732195442482,-12.379115353046899,-18.14006246752927
407.26,-0.7406557371479024,-3.3139878344048173,-12.657181518408231,-18.057455638873183
407.40000000000003,-0.7303536889314057,-3.2678935799377387,-12.872874805499325,-17.972294135503404
407.54,-0.7201949355623244,-3.222440394127957,-13.033754468380314,-17.884603582987804
407.68,-0.7101774839056709,-3.177619364499142,-13.145923974011492,-17.794410760385432
407.82,-0.7002993685493799,-3.133421702283042,-13.214286817783192,-17.701744366926167
407.96000000000004,-0.6905586514187195,-3.08983874071377,-13.242751470351672,-17.606635576833888
408.1,-0.6809534213960649,-3.0468619333449616,-13.234395669145954,-17.50911843230658
408.24,-0.6714817939459593,-3.0044828523895535,-13.191598225264736,-17.409230110992542
408.38,-0.6621419107453893,-2.9626931870818924,-13.116144873482648,-17.30701109471321
408.52,-0.6529319393192019,-2.9214847420619194,-13.009313383561668,-17.202505259407886
408.66,-0.6438500726805914,-2.8808494357811507,-12.87194211496027,-17.095759901453278
408.8,-0.6348945289765853,-2.8407792989301983,-12.704835338607493,-16.986825712053143
408.94,-0.6260635511384635,-2.8012664728875523,-12.528398834164673,-16.875756708895295
409.08,-0.617355406537034,-2.762303208189375,-12.354405005464358,-16.76261013245457
409.22,-0.6087683866427077,-2.7238818630200425,-12.182820125326389,-16.64744631298246
409.36,-0.6003008066902982,-2.6859949017231712,-12.01361095607542,-16.53032851323062
409.5,-0.5919510053484838,-2.648634893332873,-11.846744738694612,-16.41132275120617
409.64,-0.583717344393866,-2.611794510124993,-11.68218918259488,-16.29049760668273
409.78000000000003,-0.5755982083895623,-2.5754665261880656,-11.519912455945763,-16.1679240147424
409.92,-0.5675920043682673,-2.539643816013742,-11.359883176518878,-16.04367504926386
410.06,-0.5596971615197239,-2.5043193531064496,-11.202070402999224,-15.917825698975554
410.2,-0.551912130882539,-2.469486208612022,-11.046443626723772,-15.79045263844204
410.34000000000003,-0.5442353850402868,-2.4351375499650705,-10.892972763810358,-15.661633996131943
410.48,-0.5366654178218383,-2.4012666395548465,-10.741628147643327,-15.531449121520088
410.62,-0.5292007440058583,-2.367866833409362,-10.592380521685428,-15.399978352996099
410.76,-0.5218398990294117,-2.334931579897524,-10.445201032588212,-15.267302788183779
410.90000000000003,-0.514581438700626,-2.3024544184490523,-10.3000612235758,-15.13350405811655
411.04,-0.5074239389153442,-2.2704289782919553,-10.156933028079177,-14.998664106562355
411.18,-0.500365995377725,-2.2388489772073217,-10.015788763600307,-14.86286497564567
411.32,-0.49340622332472395,-2.207708220301207,-9.876601125787237,-14.72618859877404
411.46000000000004,-0.4865432572544094,-2.1770005987933967,-9.739343182703177,-14.58871660174183
411.6,-0.47977575065805633,-2.1467200888228106,-9.60398836927414,-14.450530112754311
411.74,-0.47310237575596664,-2.116860750269334,-9.470510481901112,-14.311709581991696
411.88,-0.4665218232369631,-2.0874167255918668,-9.338883673224105,-14.172334611214835
412.02,-0.4600328020015071,-2.058382238682356,-9.209082447026663,-14.032483793802841
412.16,-0.4536340389083897,-2.0297515937356185,-9.081081653270413,-13.892234565508
412.3,-0.44732427852494494,-2.0015191741347382,-8.954856483250271,-13.751663066115146
412.44,-0.4411022828807379,-1.973679441351813,-8.8303824648619,-13.610844012101724
412.58,-0.4349668312246785,-1.9462269338638756,-8.707635457973653,-13.469850580310846
412.72,-0.4289167197855138,-1.91915626608376,-8.586591649896185,-13.328754302573122
412.86,-0.42295076153565125,-1.8924621273057243,-8.4672275509434,-13.187624971143602
413.0,-0.41706778595826655,-1.8661392806656314,-8.349519990079157,-13.046530554758224
413.14,-0.41126663881765213,-1.8401825621154868,-8.23344611064461,-12.905537125059112
413.28000000000003,-0.4055461819327579,-1.8145868794121447,-8.118983366161604,-12.764708793089882
413.42,-0.3999052929538835,-1.7893472111199857,-8.006109516207966,-12.624107655520879
413.56,-0.3943428651424755,-1.764458605627385,-7.894802622360998,-12.483793750229104
413.7,-0.38885780715398793,-1.739916180176777,-7.785041044205769,-12.343825020828746
413.84000000000003,-0.38344904282376213,-1.7157151199081344,-7.6768034354051835,-12.204257289724959
413.98,-0.3781155109558862,-1.691850676915681,-7.570068739829102,-12.065144239245821
414.12,-0.3728561651149901,-1.6683181693176568,-7.464816187740028,-11.926537400394452
414.26,-0.3676699734209368,-1.6451129803389604,-7.361025292033148,-11.788486148755036
414.40000000000003,-0.36255591834636963,-1.6222305574064897,-7.258675844528726,-11.65103770708252
414.54,-0.35751299651707485,-1.5996664112570083,-7.157747912315021,-11.514237154105361
414.68,-0.35254021851512196,-1.577416115057372,-7.058221834140122,-11.378127439073939
414.82,-0.34763660868474083,-1.5554753035369377,-6.960078216851197,-11.242749401593347
414.96000000000004,-0.3428012049408996,-1.5338396721319982,-6.863297931879831,-11.108141796288093
415.1,-0.3380330585805458,-1.5125049761420704,-6.7678621117722475,-10.974341321857423
415.24,-0.3333312340964714,-1.4914670298978767,-6.673752146763307,-10.841382654092916
415.38,-0.3286948089937687,-1.4707217059408642,-6.580949681393292,-10.709298482444886
415.52,-0.3241228736088368,-1.450264934214094,-6.489436611166576,-10.578119549740107
415.66,-0.31961453093090797,-1.4300927012643576,-6.399195079251325,-10.447874694670553
415.8,-0.31516889642605467,-1.4102010494553527,-6.310207473219504,-10.318590896690862
415.94,-0.3107850978636456,-1.3905860761917765,-6.222456421826475,-10.190293322980823
416.08,-0.30646227514521474,-1.3712439331541801,-6.135924791829566,-10.063005377148096
416.22,-0.3021995801357114,-1.3521708255444418,-6.050595684844977,-9.892229010200033
416.36,-0.2979961764970972,-1.3333630113417092,-5.966452434242543,-8.59941273959158
416.5,-0.29385123952425724,-1.3148168005686633,-5.883478602077777,1.7144179781939684
416.64,-0.4067412085376221,-1.2965285545679726,-5.801657976060768,90.73891588603215
416.78000000000003,-3.4960424388992064,-1.2784946852887862,-5.720974566561448,99.78572057375906
416.92,-7.247505318145014,-1.2607116545831316,-5.641412603650846,99.78467861608716
417.06,-10.290410433800506,-1.2431759735120829,-5.56295653417787,99.78486265512673
417.2,-12.583437399062488,-1.2258842016615599,-5.485591018881317,99.78584404976495
417.34000000000003,-14.283321356319894,-1.20883294646763,-5.409300929536668,99.78676359402968
417.48,-15.538718075220036,-1.1920188625511767,-5.334071346137356,99.78762505092244
417.62,-16.46502434473625,-1.1754386510618111,-5.259887554110181,99.78843208903427
417.76,-17.148362686898942,-1.159089059030895,-5.186735041564492,99.73788636205923
417.90000000000003,-17.652437140924672,-1.1429668787335472,-5.114599496574887,99.37048468363525
418.04,-18.02427031442649,-1.127068947059516,-5.0434668044970525,98.90292650448909
418.18,-18.298554153897726,-1.1113921448927901,-4.97332304531648,98.29665014547206
418.32,-18.500880278149683,-1.0959333964998248,-4.904154491029728,97.48457650766176
418.46000000000004,-18.65012659247534,-1.0806896689262744,-4.83594760305796,96.3522978119914
418.6,-18.76021846125198,-1.0656579714021008,-4.768689029692437,94.69260885803708
418.74,-18.841427966795592,-1.0508353547549492,-4.702365603571702,92.10407673764472
418.88,-18.90133233427247,-1.0362189108316766,-4.636964339190134,87.75305920753223
419.02,-18.945520920504887,-1.0218057719279177,-4.57247243043761,79.81324920270244
419.16,-18.978116726700723,-1.0075931102255784,-4.508877248169977,66.58398849900094
419.3,-19.00216109362984,-0.9935781372381459,-4.446166337810042,54.39888611247879
419.44,-19.01989747289077,-0.9797581032637103,-4.384327416978814,43.96665446896473
419.58,-19.032980751407184,-0.9661302968455832,-4.32334837315669,35.03488174598622
419.72,-19.04190133962953,-0.9526920442404194,-4.26321726137431,27.38755399978117
419.86,-19.036832410014927,-0.9394407088937266,-4.203922301932809,20.839796513617724
420.0,-19.01836336481428,-0.9263736909226675,-4.145451878153145,15.233376889388886
420.14,-18.990105086943426,-0.9134884266060523,-4.087794534154268,10.432859147043123
420.28000000000003,-18.954401513261335,-0.900782387881418,-4.030938972659789,6.3223142716477945
420.42,-18.912797569675313,-0.8882530818491008,-3.9748740528329223,2.80767469858011
420.56,-18.866325506078272,-0.8758980502832019,-3.9195887881393547,-0.12278634520647569
420.7,-18.81568337154421,-0.8637148691493528,-3.8650723442378108,-2.544057221359074
420.84000000000003,-18.761348227831093,-0.8517011481291836,-3.8113140368979903,-4.5459783774359535
420.98,-18.703649174337688,-0.8398545301514038,-3.7583033299456106,-6.202613266720932
421.12,-18.642815207098838,-0.8281726909293999,-3.7060298332342674,-7.5745966539775855
421.26,-18.57900706567619,-0.8166533385052666,-3.654483300643817,-8.711347557291905
421.40000000000003,-18.512338735786916,-0.8052942128001724,-3.6036536281050098,-9.65303537596971
421.54,-18.442892170854016,-0.794093085170981,-3.5535308516500814,-10.432264704754447
421.68,-18.370727505162417,-0.7830477579730339,-3.504105145489018,-11.0754854964898
421.82,-18.29589022827602,-0.7721560641290157,-3.455366820111215,-11.604154853981916
421.96000000000004,-18.21841628362135,-0.7614158667038121,-3.407306320412245,-12.035684004374465
422.1,-18.13833573006835,-0.7508250584852796,-3.359914223845449,-12.384204627283633
422.24,-18.055675395442513,-0.7403815615708456,-3.3131812385980766,-12.661186058916519
422.38,-17.97046081331071,-0.7300833269598556,-3.2670982017916876,-12.87593091282881
422.52,-17.88271764315288,-0.7199283341515901,-3.221656077706541,-13.035972392335696
422.66,-17.7924727128847,-0.7099145907488718,-3.176845956029685,-13.147392545520054
422.8,-17.699754781292047,-0.7000401320671825,-3.132659050126481,-13.215077159196046
422.94,-17.60459508963135,-0.6903030207492189,-3.089086695335283,-13.242919968946534
423.08,-17.507027752122298,-0.6807013463848057,-3.0461203472849907,-13.233986361847343
423.22,-17.407090021472868,-0.6712332251360962,-3.0037515802352073,-13.190644712879022
423.36,-17.304822456047592,-0.6618967993679846,-2.9619720854387404,-13.114671858963156
423.5,-17.20026900855637,-0.6526902372836567,-2.9207736695261546,-13.007337909938816
423.64,-17.093477051346788,-0.6436117325652111,-2.8801482529121336,-12.869474563684792
423.78000000000003,-16.9844973499457,-0.634659504019277,-2.840087868223363,-12.701955556647226
423.92,-16.87338399401132,-0.6258317952275593,-2.80058465874768,-12.525558936068643
424.06,-16.76019429304839,-0.6171268742022459,-2.7616308769042304,-12.351604439695421
424.2,-16.644988642908217,-0.6085430330462069,-2.7232188827343604,-12.180058348397889
424.34000000000003,-16.52783036810626,-0.6000785876179174,-2.6853411424129994,-12.010887432370918
424.48,-16.40878554424467,-0.5917318772010428,-2.647990226780259,-11.844058940297781
424.62,-16.287922804255267,-0.5835012641786181,-2.6111588098930154,-11.679540589128743
424.76,-16.165313131731494,-0.5753851337117595,-2.574839667596201,-11.517300554420451
424.90000000000003,-16.041029644259115,-0.5673818934228426,-2.539025676113571,-11.357307461187139
425.04,-15.915147369360076,-0.5594899730830892,-2.50370981065769,-11.199530375219068
425.18,-15.78774301541332,-0.5517078243044978,-2.468885144058887,-11.043938794827588
425.32,-15.65889473969757,-0.5440339202360582,-2.434544845412952,-10.890502642979994
425.46000000000004,-15.52868191550511,-0.536466755264193,-2.4006821787473136,-10.739192259790618
425.6,-15.397184900095626,-0.5290048447173632,-2.3672905017054737,-10.589978395337678
425.74,-15.264484805091401,-0.5216467245747833,-2.334363264249452,-10.442832202778279
425.88,-15.130663270756074,-0.5143909511791889,-2.3018940073800103,-10.29772523173634
426.02,-14.995802245447496,-0.5072361009535958,-2.2698763618744295,-10.154629421940774
426.16,-14.859983771389478,-0.5001807701220027,-2.2383040470415994,-10.013517097093098
426.3,-14.723289777767121,-0.49322357443397413,-2.2071708694941994,-9.874360958945811
426.44,-14.585801882015696,-0.4863631488930584,-2.176470721937751,-9.73713408157448
426.58,-14.447601200043726,-0.47959814748897883,-2.1461975819763066,-9.601809905828121
426.72,-14.308768166007287,-0.4729272429335529,-2.116345510934572,-9.46836223394394
426.86,-14.16938236213502,-0.46634912640028253,-2.08690865269622,-9.336765224313758
427.0,-14.029522358991793,-0.45986250726756683,-2.0578812325582145,-9.206993386390694
427.14,-13.889265566464314,-0.4534661128654863,-2.0292575561008954,-9.07902157572574
427.28000000000003,-13.748688095653932,-0.4471586882261098,-2.001032008073642,-8.95282498912489
427.42,-13.607864631771022,-0.44093899583727264,-1.9731990512958923,-8.828379159918333
427.56,-13.466868318041598,-0.4348058153997811,-1.9457532255733176,-8.705659953334068
427.7,-13.325770650560372,-0.4287579435879928,-1.918689146628951,-8.584643561969033
427.84000000000003,-13.184641383955347,-0.42279419381372785,-1.892001505049064,-8.465306501351531
427.98,-13.043548447667009,-0.4169133959934627,-1.8656850652435952,-8.347625605589288
428.12,-12.902557872590405,-0.41111439631876356,-1.8397346644209382,-8.231578023098063
428.26,-12.761733727780424,-0.40539605702991094,-1.81414521157689,-8.117141212406274
428.40000000000003,-12.62113806687928,-0.39975725619267494,-1.7889116864975707,-8.00429293803145
428.54,-12.48083088389042,-0.3941968874781936,-1.7640291387761293,-7.89301126642481
428.68,-12.34087007789409,-0.3887138599459136,-1.739492686843041,-7.783274561980591
428.82,-12.201311426276952,-0.3833070978295502,-1.7152975170098193,-7.675061483107133
428.96000000000004,-12.062208566030197,-0.3779755403260241,-1.6914388825259552,-7.568350978356937
429.1,-11.92361298265802,-0.37271814138733367,-1.6679121026489103,-7.463122282613284
429.24,-11.78557400623008,-0.3675338695153225,-1.6447125617269778,-7.359354913331142
429.38,-11.648138814107618,-0.3624217075593013,-1.6218357082948418,-7.25702866683043
429.52,-11.511352439872677,-0.3573806525164848,-1.5992770541816639,-7.156123614639751
429.66,-11.375257787993167,-0.3524097153352042,-1.5770321736315187,-7.056620099889022
429.8,-11.239895653762602,-0.34750792072085684,-1.5550967024360147,-6.958498733749502
429.94,-11.10530474806228,-0.342674306944555,-1.5334663370789348,-6.861740391919886
430.08,-10.971521726504898,-0.3379079256544363,-1.5121368338927308,-6.7663262111572555
430.22,-10.838581222531491,-0.33320784168959844,-1.4911040082267049,-6.6722375858518035
430.36,-10.706515884048637,-0.3285731328966217,-1.4703637336267277,-6.579456164644315
430.5,-10.57535641320871,-0.3240028899486441,-1.4499119410263273,-6.487963847085518
430.64,-10.445131608953316,-0.31949621616695284,-1.429744617948993,-6.397742780336472
430.78000000000003,-10.315868411957998,-0.3150522273450564,-1.4098578077215473,-6.308775355909225
430.92,-10.187591951634865,-0.31067005157520516,-1.390247608698423,-6.221044206447071
431.06,-10.060325594868823,-0.306348829077324,-1.370910173496708,-6.134532202543745
431.2,-9.88411060923604,-0.3020877120303243,-1.3518417082417968,-6.049222449600981
431.34000000000003,-8.527581473849255,-0.2978858644057627,-1.3330384718235169,-5.965098284723866
431.48,2.1631295987758254,-0.29374246180381314,-1.3144967751625698,-5.882143273653528
431.62,92.40908306387665,-0.5153652219554553,-1.2962129804871603,-5.800341207736612
431.76,99.78575851205696,-3.7746013180422215,-1.2781835006196625,-5.719676100931167
431.90000000000003,99.78464358148526,-7.491821778228446,-1.2604047982731899,-5.640132186848464
432.04,99.78488404083453,-10.477512240840802,-1.2428733853579292,-5.561693915830389
432.18,99.78586411036179,-12.722651152002147,-1.2255858222971103,-5.484345952062009
432.32,99.78678238741418,-14.386221597032545,-1.2085387173524669,-5.408073170718943
432.46000000000004,99.78764265712476,-15.61465940938819,-1.191728725959071,-5.332860655149203
432.6,99.78844858303387,-16.52104917498581,-1.1751525500694013,-5.258693694089151
432.74,99.73075398384223,-17.189690705416876,-1.1588069375065229,-5.185557778913261
432.88,99.36103191152847,-17.682923060243628,-1.1426886813262511,-5.113438600917338
433.02,98.89084410838672,-18.046758359428683,-1.1267946191881746,-5.042322048634911
433.16,98.28075085395751,-18.31514251671847,-1.1111216327354179,-4.9721942051864945
433.3,97.4628928218083,-18.513116721384144,-1.0956666469830163,-4.903041345661367
433.44,96.3213837293658,-18.659152831594685,-1.0804266297147962,-4.834849934531647
433.58,94.64603338614968,-18.766876686120238,-1.0653985908886243,-4.767606623098308
433.72,92.02897583607273,-18.846339420781074,-1.050579582049931,-4.70129824696887
433.86,87.6219318794926,-18.90495527892858,-1.0359666957533762,-4.635911823566474
434.0,79.56518118210691,-18.948193393465615,-1.0215570649925547,-4.571434549670047
434.14,66.28040046467815,-18.980088082159497,-1.0073478626376273,-4.5078537989852725
434.28000000000003,54.13897081460805,-19.003615268247046,-0.9933363008807641,-4.445157119746087
434.42,43.74412295708996,-19.020970147941775,-0.979519630689299,-4.383332232346404
434.56,34.84435196248679,-19.033772012478206,-0.9658951412664831,-4.3223670270017935
434.7,27.22441975003578,-19.04235848845883,-0.9524601595197308,-4.2622495614408225
434.84000000000003,20.700115417484582,-19.036793816352002,-0.9392120495362607,-4.202968058625768
434.98,15.113774554477056,-19.01796984455735,-0.9261482120660219,-4.1445109045024395
435.12,10.330447207374434,-18.989448341922213,-0.9132660840118104,-4.086866645778802
435.26,6.234620279160725,-18.9535422708643,-0.9005631379264711,-4.030023987732115
435.40000000000003,2.7333640163451367,-18.911776665477415,-0.8880368815170907,-3.9739717920443205
435.54,-0.18413230914091075,-18.865170784367905,-0.8756848571560832,-3.918699074665392
435.68,-2.594723753171422,-18.81441405981013,-0.8635046413990716,-3.864195003704319
435.82,-4.587856452883126,-18.759977757679728,-0.8514938445094717,-3.810448897347509
435.96000000000004,-6.237254615154619,-18.70218703040044,-0.8396501099896873,-3.7574502218042594
436.1,-7.603267660737211,-18.641268157785213,-0.8279711141188216,-3.7051885892790533
436.24,-8.735078205727604,-18.57737999464706,-0.8164545654968172,-3.653653755970377
436.38,-9.672661757244473,-18.51063521166073,-0.8050982045949315,-3.6028356200957736
436.52,-10.448464911499139,-18.441114842833237,-0.7938998033124672,-3.552724219942854
436.66,-11.088809366518115,-18.368878381290713,-0.7828571645396605,-3.5033097319459836
436.8,-11.615048306987756,-18.293970873499024,-0.7719681217266512,-3.454582468788344
436.94,-12.044508784223869,-18.216427962331917,-0.761230538458444,-3.4065328775291155
437.08,-12.391254225827328,-18.13627950972506,-0.7506423080357808,-3.3591515377554626
437.22,-12.666698512704409,-18.053552222542866,-0.7402013530618408,-3.312429159759074
437.36,-12.880099064182893,-17.968271569478595,-0.7299056250346873,-3.2663565827369587
437.5,-13.03895210783708,-17.88046318673643,-0.7197531039453825,-3.2209247730162196
437.64,-13.149309295986685,-17.79015390985758,-0.7097417978816898,-3.1761248223025276
437.78000000000003,-13.216031288564045,-17.697372528153053,-0.6998697426372882,-3.1319479459520267
437.92,-13.242990915384828,-17.60215033023785,-0.6901350013264199,-3.0883854812663825
438.06,-13.23323604193717,-17.504521489862896,-0.6805356640038968,-3.0454288858107073
438.2,-13.189120237281854,-17.40452332781171,-0.671069847290392,-3.003069735754087
438.34000000000003,-13.112407714091498,-17.30219647620815,-0.6617356940029417,-2.961299724232434
438.48,-13.004357713244685,-17.1975849649232,-0.652531372790586,-2.9201106597334046
438.62,-12.865792478984384,-17.090736245027685,-0.6434550777750755,-2.8794944645031073
438.76,-12.697703713939324,-16.98170116083724,-0.6345050281965765,-2.839443172974336
438.90000000000003,-12.521366008317031,-16.870533879638963,-0.6256794680643013,-2.7999489302160625
439.04,-12.347469611030176,-16.757291786398437,-0.6169766658120001,-2.7610039904039323
439.18,-12.175980814880639,-16.642035349429307,-0.6083949139582399,-2.722600715311491
439.32,-12.006866401730253,-16.524827962028272,-0.5999325287714126,-2.684731572821894
439.46000000000004,-11.840093631679334,-16.40573576433977,-0.5915878499393975,-2.647389135459841
439.6,-11.675630232858577,-16.284827449148466,-0.5833592402438224,-2.61056607894347
439.74,-11.513444391780688,-16.162174054853935,-0.5752450852388515,-2.5742551807559737
439.88,-11.353504744202787,-16.037848748526212,-0.5672437929344423,-2.5384493187366797
440.02,-11.19578036645506,-15.911926601647338,-0.5593537934840064,-2.50314146969134
440.16,-11.040240767195202,-15.78448436089496,-0.5515735388764176,-2.468324708021403
440.3,-10.886855879551865,-15.655600216106286,-0.5439015026322985,-2.433992204372004
440.44,-10.735596053623583,-15.525353567365434,-0.5363361795045348,-2.400137224298444
440.58,-10.586432049302898,-15.39382479297797,-0.5288760851829545,-2.3667531269509166
440.72,-10.439335029397936,-15.26109501992894,-0.5215197560031127,-2.333833363777246
440.86,-10.294276553026469,-15.127245898262107,-0.5142657486591282,-2.301371477243395
441.0,-10.151228569259656,-14.992359380666624,-0.5071126399205139,-2.269361099571526
441.14,-10.010163410994846,-14.856517508411892,-0.500059026352945,-2.237795951495369
441.28000000000003,-9.871053789038692,-14.719802204631488,-0.493103524042911,-2.2066698410326806
441.42,-9.733872786383648,-14.582295075822467,-0.4862447683261981,-2.1759766622745627
441.56,-9.598593852662395,-14.444077222297265,-0.47948141352014706,-2.1457103941914277
441.7,-9.465190798766338,-14.305229058202007,-0.4728121326596357,-2.1158650994553763
441.84000000000003,-9.33363779161552,-14.16583014159754,-0.4662356172367324,-2.086434923278781
441.98,-9.203909349068523,-14.025959014988356,-0.45975057694397214,-2.057414092268858
442.12,-9.075980334962093,-13.885693056579962,-0.453355739421202,-2.028796913298016
442.26,-8.949825954271049,-13.74510834244746,-0.44704985000594827,-2.000577772389766
442.40000000000003,-8.825421748380096,-13.60427951970745,-0.44083167148725555,-1.9727511336199857
442.54,-8.702743590459905,-13.463279690701752,-0.43469998386294967,-1.9453115380333437
442.68,-8.58176768094055,-13.322180308125343,-0.4286535841002765,-1.9182536025746642
442.82,-8.462470543076096,-13.181051080961787,-0.42269128589987043,-1.8915720190350422
442.96000000000004,-8.344829018594684,-13.039959891027774,-0.41681191946300516,-1.8652615530125094
443.1,-8.228820263429112,-12.898972719873715,-0.4110143312620826,-1.8393170428870484
443.24,-8.114421743523243,-12.758153585739487,-0.4052973838143132,-1.8137333988097735
443.38,-8.001611230710225,-12.61756449022342,-0.3996599554585448,-1.7885056017060739
443.52,-7.890366798658696,-12.477265374287823,-0.3941009401351947,-1.7636287022925403
443.66,-7.780666818883725,-12.337314083195759,-0.3886192471692437,-1.7390978201074825
443.8,-7.672489956819372,-12.197766339950723,-0.38321380105624775,-1.7149081425548574
443.94,-7.565815167950208,-12.058675726793476,-0.37788354125132606,-1.6910549239614205
444.08,-7.460621693999315,-11.920093674297483,-0.3726274219610842,-1.6675334846469296
444.22,-7.35688905917055,-11.782069457596481,-0.3674444119384318,-1.6443392100072127
444.36,-7.254597066443078,-11.64465019927379,-0.362333494280253,-1.6214675496099336
444.5,-7.153725793916371,-11.507880878442819,-0.3572936662278929,-1.5989140163028759
444.64,-7.054255591204049,-11.371804345551649,-0.35232393897041686,-1.5766741853345814
444.78000000000003,-6.956167075875072,-11.236461342450673,-0.34742333745060844,-1.5547436934871666
444.92,-6.859441129940997,-11.101890527271408,-0.34259090017366406,-1.5331182382211548
445.06,-6.764058896388039,-10.968128503675624,-0.3378256790185496,-1.5117935768321626
445.2,-6.670001775752877,-10.835209854047209,-0.33312673905198004,-1.4907655256192698
445.34000000000003,-6.57725142274121,-10.703167176213928,-0.3284931583449872,-1.470029959064923
445.48,-6.485789742888151,-10.572031123302436,-0.3239240277920389,-1.4495828090262064
445.62,-6.39559888925963,-10.441830446347035,-0.31941845093267307,-1.429420063937329
445.76,-6.306661259194064,-10.312592039290722,-0.3149755437756137,-1.4095377680231702
445.90000000000003,-6.2189594910835915,-10.184340986035723,-0.31059443462533304,-1.3899320205237387
446.04,-6.132476461194246,-10.05710060921962,-0.3062742639110255,-1.370598974929384
446.18,-6.047195280524456,-9.87432597808888,-0.30201418401796193,-1.351534838226625
446.32,-5.963099291701361,-8.440415172691557,-0.2978133591211878,-1.3327358701544378
446.46000000000004,-5.880172065914394,2.707992240200538,-0.2936709650215354,-1.3141983824708698
446.6,-5.798397399885703,94.0241536242988,-0.5152955284735808,-1.2959187382298287
446.74,-5.717759312876913,99.78579608661116,-3.774544186106665,-1.2778933510679114
446.88,-5.6382420437318554,99.78460988330279,-7.491778601277139,-1.2601186845011343
447.02,-5.559830047954832,99.78490976755586,-10.477480214122439,-1.242591251231422
447.16,-5.482507994824048,99.78588823922281,-12.722627497422984,-1.225307612462733
447.3,-5.40626076453985,99.78680499207302,-14.3862041431142,-1.2082643772266763
447.44,-5.331073445407406,99.78766383384193,-15.614646533612381,-1.1914582017174933
447.58,-5.256931331053514,99.78846842199461,-16.52103967699762,-1.1748857886362745
447.72,-5.1838199176771855,99.7231896816328,-17.189683699181,-1.1585438865442887
447.86,-5.111724901333694,99.35098596261031,-17.682917892074467,-1.1424292892252892
448.0,-5.0406321752517815,98.87799505818741,-18.04675454711682,-1.12653883505668
448.14,-4.970527827183716,98.26382932425092,-18.31513970455826,-1.1108694063894198
448.28000000000003,-4.901398136787889,97.43979267969632,-18.51311464698807,-1.0954179289365358
448.42,-4.8332295730436545,96.28841097263938,-18.659151301411935,-1.0801813711701365
448.56,-4.7660087916981455,94.59628327723216,-18.766875557377627,-1.0651567437268032
448.7,-4.699722632744729,91.94861378514048,-18.846338588161654,-1.05034109882124
448.84000000000003,-4.634358117932843,87.48134144678272,-18.90495466474507,-1.0357315296680738
448.98,-4.569902448308927,79.29876444367768,-18.94819294041182,-1.0213251699116883
449.12,-4.506343001788138,65.96732519463875,-18.98008774796339,-1.0071191930639831
449.26,-4.443667330756596,53.87093861219143,-19.00361502172657,-0.9931108119499428
449.40000000000003,-4.381863159703831,43.51464646453559,-19.020969966095414,-0.9792972781609148
449.54,-4.320918382885192,34.64787953764151,-19.03377187833884,-0.9656758815154844
449.68,-4.260821062013917,27.05620023044666,-19.042264381187355,-0.9522439495278444
449.82,-4.20155942398255,20.556082483327614,-19.03647045838674,-0.9389988468835515
449.96000000000004,-4.143121858613472,14.990447839402874,-19.017481542678304,-0.9259379749225728
450.1,-4.085496916438209,10.22484772314618,-18.98883620017851,-0.9130587711295151
450.24,-4.028673306505279,6.144198075407838,-18.952832963476403,-0.9003587086309439
450.38,-3.9726398942162566,2.656897061687662,-18.91098773419318,-0.8878352956996868
450.52,-3.917385699189781,-0.24732162917353162,-18.86431389759213,-0.8754860752660303
450.66,-3.8628998931532315,-2.646969542255842,-18.81349705370376,-0.8633086244357103
450.8,-3.8091717978617727,-4.631091147725189,-18.759005936259193,-0.8513005540146067
450.94,-3.7561908830444897,-6.273064855015457,-18.701164007131464,-0.8394595080400412
451.08,-3.7039467643773256,-7.632949055669175,-18.640196408850688,-0.8277831633185956
451.22,-3.652429201482534,-8.759685114274273,-18.57626122808712,-0.8162692289703539
451.36,-3.6016280959543696,-9.693050556830233,-18.509470617175566,-0.8049154459794827
451.5,-3.5515334894107218,-10.465330559875511,-18.43990526313026,-0.7937195867510582
451.64,-3.5021355615704137,-11.102715718185337,-18.367624431133315,-0.7826794546740568
451.78000000000003,-3.453424628355883,-11.626452933311636,-18.292673023416736,-0.7717928836904211
451.92,-3.405391140020955,-12.053783119344319,-18.215086598127815,-0.7610577378701192
452.06,-3.358025679303435,-12.398699824925059,-18.13489497518145,-0.7504719109921106
452.2,-3.311318959602232,-12.672560124430419,-18.05212485030137,-0.7400333261311413
452.34000000000003,-3.265261823178735,-12.88457511823695,-17.966801703478225,-0.7297399352502819
452.48,-3.219845239382161,-13.042203119116197,-17.87895119853573,-0.7195897187991351
452.62,-3.1750603028986055,-13.151464596534794,-17.788600210457737,-0.7095806853176267
452.76,-3.1308982320234957,-13.217194420750463,-17.695777576458234,-0.6997108710453093
452.90000000000003,-3.0873503669572036,-13.243243954639336,-17.60051463896065,-0.6899783395360966
453.04,-3.0444081681235127,-13.232643063994807,-17.502845629456456,-0.6803811812783577
453.18,-3.0020632145106885,-13.187730101743977,-17.40280792885276,-0.6709175133202919
453.32,-2.960307202034863,-13.110256301588064,-17.300442230545155,-0.6615854789005158
453.46000000000004,-2.919131941925486,-13.001469726081346,-17.19579262582622,-0.6523832470837851
453.6,-2.8785293591325463,-12.862182893554959,-17.08890662652136,-0.6433090124017854
453.74,-2.838491490755321,-12.693544495271789,-16.97983513635928,-0.6343609944989153
453.88,-2.799010484492381,-12.517264334131484,-16.868632380137733,-0.6255374377829976
454.02,-2.760078597112582,-12.343424688025173,-16.755355797962967,-0.6168366110808476
454.16,-2.721688192946791,-12.171991861278926,-16.640065910529824,-0.6082568072986316
454.3,-2.683831742400086,-12.002932647016031,-16.522826160433972,-0.5997963430869484
454.44,-2.6465018204841626,-11.836214316351068,-16.40370273377219,-0.5914535585105695
454.58,-2.6096911053697194,-11.671804608196032,-16.28276436572201,-0.5832268167227715
454.72,-2.573392376958535,-11.509671719624892,-16.160082133349917,-0.5751145036441985
454.86,-2.5375985154750125,-11.349784296747764,-16.035729238542448,-0.5671150276461909
455.0,-2.5023025000769348,-11.192111426050303,-15.909780783661555,-0.5592268192385172
455.14,-2.4674974074851828,-11.036622626157945,-15.782313542277157,-0.5514483307614498
455.28000000000003,-2.433176410632172,-10.883287839988276,-15.653405727112126,-0.5437780360821237
455.42,-2.3993327773287763,-10.73207742725813,-15.523136757140092,-0.5362144302951168
455.56,-2.365959868949487,-10.582962157315137,-15.391587025597284,-0.5287560294271966
455.7,-2.33305113913558,-10.435913202266102,-15.258837670502212,-0.5214013701461712
455.84000000000003,-2.300600132516048,-10.290902130377273,-15.124970349118481,-0.5141490094737916
455.98,-2.268600483446079,-10.147900899723787,-14.9900670176447,-0.5069975245026448
456.12,-2.237045914762838,-10.006881852067659,-14.854209717269917,-0.4999455121169872
456.26,-2.205930236558333,-9.867817706945667,-14.717480367593284,-0.492991588717458
456.40000000000003,-2.1752473449691334,-9.730681555950227,-14.579960568272131,-0.48613438994962377
456.54,-2.1449912209827318,-9.595446857187842,-14.441731409633599,-0.47937257043629666
456.68,-2.115155929260316,-9.462087429901297,-14.30287329286166,-0.47270480351357674
456.82,-2.0857356169757355,-9.330577449242982,-14.163465760254018,-0.4661297809705654
456.96000000000004,-2.0567245126704545,-9.200891441187956,-14.023587335932218,-0.4596462127926989
457.1,-2.028116925124275,-9.073004277576443,-13.883315377283873,-0.4532528269086516
457.24,-1.9999072422416204,-8.946891171276448,-13.742725937318205,-0.44694836894075957
457.38,-1.9720899299531618,-8.82252767145809,-13.60189363802555,-0.44073160195891603
457.52,-1.9446595311326056,-8.69988965897199,-13.460891554748047,-0.4346013062378888
457.66,-1.9176106645284117,-8.578953341824874,-13.319791111492638,-0.4285562790180135
457.8,-1.8909380237102635,-8.459695250746194,-13.178661987048583,-0.4225953342692161
457.94,-1.8646363760300735,-8.34209223484012,-13.037572031710193,-0.4167173024583163
458.08,-1.838700561597345,-8.226121457317884,-12.896587194350765,-0.4109210303195681
458.22,-1.813125492268687,-8.111760391305902,-12.755771459546196,-0.4052053806283923
458.36,-1.7879061506512903,-7.998986815725548,-12.61518679440565,-0.39956923197825517
458.5,-1.7630375891201824,-7.887778811240903,-12.474893104732072,-0.3940114785606512
458.64,-1.7385149288490669,-7.778114756271084,-12.33494820010682,-0.38853102994814587
458.78000000000003,-1.7143333588545728,-7.669973323064206,-12.195407767469806,-0.38312681088043615
458.92,-1.6904881350537184,-7.5633334738301805,-12.056325352749022,-0.3777977610533864
459.06,-1.6669745793344264,-7.458174456929976,-11.917752350080839,-0.37254283491099893
459.2,-1.6437880786388976,-7.354475803119084,-11.779737998154465,-0.36736100144027783
459.34000000000003,-1.6209240840596784,-7.2522173218431965,-11.642329383210132,-0.3622512439689459
459.48,-1.5983781099482441,-7.151379097584335,-11.505571448220548,-0.3572125599659757
459.62,-1.576145733035928,-7.051941486255762,-11.369507007788505,-0.3522439608448943
459.76,-1.5542225915670282,-6.9538851116442455,-11.234176768299841,-0.34734447176982464
459.90000000000003,-1.5326043844439294,-6.857190861898305,-11.09961935287997,-0.342513131464224
460.04,-1.5112868703840654,-6.761839886061292,-10.965871330713373,-0.33774899202228303
460.18,-1.490265867088571,-6.667813590648164,-10.832967250298694,-0.3330511187229481
460.32,-1.469537250422458,-6.575093636264993,-10.700939676226898,-0.3284185898465304
460.46000000000004,-1.4490969536061573,-6.483661934270285,-10.569819229086065,-0.3238504964938658
460.6,-1.4289409664182713,-6.393500643477305,-10.439634628113662,-0.31934594240799036
460.74,-1.4090653344093844,-6.304592166896649,-10.310412736235184,-0.31490404379829523
460.88,-1.389466158126778,-6.216919148518359,-10.182178607146556,-0.31052392916712895
461.02,-1.3701395923499022,-6.130464470132971,-10.054955534116875,-0.3062047391388103
461.16,-1.351081845336453,-6.045211248190879,-9.86783539737162,-0.3019456262910195
461.3,-1.3322891780789112,-5.961142830699491,-8.38324411712345,-0.29774575498853567
461.44,-1.3137579035714009,-5.878242794157666,3.051380897420179,-0.29360430121928566
461.58,-1.2954843860867191,-5.796494940526946,94.94543012694918,-0.5152305459838309
461.72,-1.2774650404634058,-5.71588329423916,99.78581576344052,-3.7744909158991797
461.86,-1.2596963314027068,-5.636392099239947,99.78458860867434,-7.491738342764922
462.0,-1.2421747727752988,-5.558005816067831,99.7849268501605,-10.477450352166004
462.14,-1.22489692693764,-5.480709118968459,99.78590425638086,-12.722605441712155
462.28000000000003,-1.2078594040578121,-5.404486893043614,99.78681999743853,-14.386187868946875
462.42,-1.1910588614507283,-5.329324231434683,99.78767789131466,-15.614634528140236
462.56,-1.1744920029225678,-5.2552064325402466,99.78848159144114,-16.52103082100056
462.7,-1.1581555781243191,-5.182118997267419,99.71828815025204,-17.18967716651291
462.84000000000003,-1.1420463819143039,-5.110047626316666,99.3444651434917,-17.6829130732339
462.98,-1.1261612537295513,-5.038978217499773,98.86965028533068,-18.04675099248801
463.12,-1.1104970769659082,-4.968896863090641,98.25283254672401,-18.315137082478522
463.26,-1.0950507783667611,-4.89978984720863,97.42476859076267,-18.51311271280526
463.40000000000003,-1.0798193274202506,-4.831643643234143,96.26694452121866,-18.659149874657786
463.54,-1.064799735764858,-4.764444911256161,94.56385427366764,-18.766874504929337
463.68,-1.0499890566032553,-4.69818049555143,91.89615276470268,-18.846337811820895
463.82,-1.0353843841242985,-4.6328374220950215,87.38941073190894,-18.904954092075624
463.96000000000004,-1.0209828529330511,-4.5684028961019685,79.1243144969706,-18.948192517980967
464.1,-1.0067816374887317,-4.504864299599689,65.76614386229065,-18.980087436356357
464.24,-0.992777951550471,-4.442209189030928,53.69870253864144,-19.003614791868966
464.38,-0.9789690476307698,-4.380425292886909,43.36718665325914,-19.020969796540452
464.52,-0.9653522164565572,-4.319500509370433,34.52162834151556,-19.03377175326625
464.66,-0.9519247864377357,-4.2594229040886065,26.948104435424813,-19.042163355926196
464.8,-0.9386841231431157,-4.200180707774968,20.463528989354796,-19.036143859686703
464.94,-0.925627628783633,-4.141762314040663,14.911200105924548,-19.016992532360273
465.08,-0.9127527417027512,-4.0841562771544275,10.156991414533165,-18.988225151110502
465.22,-0.9000569358739466,-4.027351309851091,6.086094570135873,-18.952126074352787
465.36,-0.8875377204051795,-3.971336281168286,2.607771216613662,-18.91020223228158
465.5,-0.8751926390502538,-3.916100214311108,-0.2879226936356857,-18.863461240123378
465.64,-0.86301926972697,-3.861632284544428,-2.6805441193370694,-18.812584933063963
465.78000000000003,-0.8510152240419768,-3.8079218171125655,-4.65887957375012,-18.758039557356113
465.92,-0.8391781468222292,-3.7549582851860523,-6.296085473645371,-18.70014691434882
466.06,-0.8275057156529586,-3.7027313078351867,-7.652033420575079,-18.63913102973407
466.2,-0.8159956404220704,-3.6512306480301047,-8.775509958159804,-18.575149236114246
466.34000000000003,-0.8046456628708721,-3.6004462106670694,-9.706165567908345,-18.508313177261158
466.48,-0.7934535561510515,-3.55036804062071,-10.476181844840983,-18.43870320003171
466.62,-0.782417124387811,-3.5009863208219136,-11.11166525409302,-18.36637834645872
466.76,-0.7715342022490804,-3.4522913703610887,-11.633794491306762,-18.29138337790057
466.90000000000003,-0.7608026545207173,-3.404273642616525,-12.059755188999013,-18.213753770117638
467.04,-0.750220375687614,-3.3569237234075593,-12.403496044430105,-18.13351930260878
467.18,-0.7397852895206299,-3.3102323291722624,-12.676337667131271,-18.050706661027135
467.32,-0.7294953486692687,-3.2641903051693832,-12.887461421131102,-17.965341337338085
467.46000000000004,-0.7193485342600169,-3.218788623704249,-13.044301274965862,-17.87744902337148
467.6,-0.7093428555002711,-3.174018382378363,-13.152857673356703,-17.787056633723758
467.74,-0.69947634928777,-3.129870802362406,-13.217948922526233,-17.69419305351985
467.88,-0.6897470798254592,-3.086337226692379,-13.24341259533423,-17.59888967887845
468.02,-0.6801531382417126,-3.043409118588608,-13.232266992743767,-17.501180798828255
468.16,-0.6706926422158326,-3.001078059797327,-13.186840689396925,-17.40110385413018
468.3,-0.6613637356087605,-2.9593357489545955,-13.108876576671875,-17.29869959913384
468.44,-0.6521645880989216,-2.918173999972244,-12.99961553066746,-17.19401218620233
468.58,-0.643093394823135,-2.877584740445615,-12.859863815671254,-17.08708918754295
468.72,-0.6341483760225161,-2.837560010082806,-12.690871264307374,-16.977981565912454
468.86,-0.6253277766933055,-2.798091959155165,-12.51462807834231,-16.86674360322977
469.0,-0.6166298662425513,-2.759172846968773,-12.34082489809947,-16.753432794354143
469.14,-0.6080529381485824,-2.7207950403566508,-12.169428035293524,-16.63810971198101
469.28000000000003,-0.5995953096262021,-2.682951012191431,-12.000404290267173,-16.520837847635892
469.42,-0.5912553212965385,-2.6456333399182426,-11.833720941195365,-16.40168343301392
469.56,-0.5830313368614871,-2.6088347041075473,-11.669345733900647,-16.280715245349604
469.7,-0.5749217427826798,-2.572547887027682,-11.507246872226153,-16.158004400061138
469.84000000000003,-0.5669249479649197,-2.536765771236856,-11.347393008917422,-16.033624133558956
469.98,-0.5590393834440185,-2.5014813381943464,-11.189753236968778,-15.907649578816663
470.12,-0.551263502078975,-2.4666876668906617,-11.034297081393944,-15.780157536053677
470.26,-0.5435957782484352,-2.432377932496414,-10.88099449138417,-15.65122624066223
470.40000000000003,-0.5360347075513741,-2.398545405029667,-10.72981583282065,-15.520935130316262
470.54,-0.5285788065119396,-2.365183448041525,-10.580731881110868,-15.38936461302091
470.68,-0.5212266122884034,-2.3322855173197103,-10.433713814321392,-15.256595837693945
470.82,-0.5139766823861566,-2.299845159609918,-10.288733206582156,-15.122710468712103
470.96000000000004,-0.5068275943747003,-2.2678560113546955,-10.145762021739568,-14.987790465703899
471.1,-0.4997779456085713,-2.2363117974496265,-10.004772607237859,-14.851917869725174
471.24,-0.4928263529521479,-2.2052063300165963,-9.86573768821007,-14.715174596813876
471.38,-0.4859714525082854,-2.174533507193901,-9.728630361761713,-14.57764223978611
471.52,-0.4792118993507245,-2.144287311942999,-9.593424091431817,-14.439401879006624
471.66,-0.47254636726022164,-2.114461810871655,-9.46009270181752,-14.300533902743563
471.8,-0.4659735484643497,-2.085051153073295,-9.328610373349548,-14.161117837600129
471.94,-0.45949215338091753,-2.056049568982324,-9.198951637207324,-14.021232189404731
472.08,-0.45310091036495814,-2.027451369245218,-9.071091370363296,-13.880954294836839
472.22,-0.4467985654592363,-1.9992509436071646,-8.945004790747317,-13.740360183968233
472.36,-0.4405838821482254,-1.9714427598140534,-8.820667452522535,-13.59952445380884
472.5,-0.4344556411155075,-1.9440213625296103,-8.698055241465292,-13.458520152863048
472.64,-0.4284126400045462,-1.916981372267467,-8.577144370442108,-13.317418676626442
472.78000000000003,-0.4224536931827878,-1.8903174843379684,-8.457911374977568,-13.176289673884133
472.92,-0.41657763150904337,-1.8640244678095221,-8.34033310890755,-13.035200963610317
473.06,-0.4107833021041061,-1.8380971644842923,-8.224386740112704,-12.894218462214317
473.2,-0.40506956812455897,-1.8125304878880404,-8.110049746327613,-12.75340612083075
473.34000000000003,-0.39943530853972936,-1.7873194222739301,-7.997299911021613,-12.612825872310655
473.48,-0.3938794179117447,-1.762459021640099,-7.886115319347459,-12.472537587535815
473.62,-0.3884008061786481,-1.737944408760818,-7.776474354154595,-12.3325990406501
473.76,-0.38299839844053046,-1.713770774231047,-7.668355692063949,-12.193065882778924
473.90000000000003,-0.37767113474863767,-1.6899333755242123,-7.561738299601582,-12.053991623790449
474.04,-0.3724179698974101,-1.6664275360630203,-7.45660142938872,-11.915427621639715
474.18,-0.36723787321941576,-1.6432486443031329,-7.3529246163859785,-11.777423078829061
474.32,-0.3621298283831347,-1.6203921528295282,-7.250687674189787,-11.640025045514275
474.46000000000004,-0.35709283319355706,-1.5978535774653775,-7.149870691379207,-11.503278428786148
474.6,-0.35212589939555383,-1.5756284963932587,-7.0504540279115355,-11.367226007660362
474.74,-0.34722805247998295,-1.5537125492885497,-6.952418311565224,-11.23190845331501
474.88,-0.34239833149249216,-1.5321014364648249,-6.8557444344287815,-11.097364354124197
475.02,-0.33763578884498086,-1.5107909180310974,-6.760413549434477,-10.963630245047277
475.16,-0.3329394901296854,-1.4897768130607416,-6.666407066935728,-10.830740640946622
475.3,-0.3283085139358489,-1.4690549987719352,-6.573706651327207,-10.698728073421659
475.44,-0.3237419516689428,-1.4486214097194685,-6.482294217706761,-10.56762313076301
475.58,-0.3192389073724006,-1.428472036997756,-6.392151928578304,-10.437454500647881
475.72,-0.31479849755183353,-1.408602927454904,-6.303262190594962,-10.308249015215884
475.86,-0.310419851001689,-1.3890101829176809,-6.215607651341756,-10.180031698183058
476.0,-0.3061021086343225,-1.3696899594272365,-6.129171196157186,-10.05282581367092
476.14,-0.30184442331144407,-1.3506384664854274,-6.04393594499315,-9.860667497371448
476.28000000000003,-0.2976459596779123,-1.3318519663115997,-5.959885249312643,-8.320157080698785
476.42,-0.29350589399783755,-1.3133267731096863,-5.877002689024709,3.384206825819997
476.56,-0.5279151668805618,-1.295059252345475,-5.7952720694562165,95.75581007987854
476.7,-3.80055845311543,-1.2770458200339094,-5.7146774183599724,99.7858219863736
476.84000000000003,-7.514211191025938,-1.259282942036283,-5.635202982958762,99.78455880298726
476.98,-10.494601267973405,-1.2417671333671936,-5.556833227024943,99.7849437970936
477.12,-12.735356685462175,-1.2244949575111141,-5.479552827995168,99.78592014346202
477.26,-14.395611265893212,-1.2074630257484587,-5.40334667411992,99.7868348809436
477.40000000000003,-15.621588780960648,-1.1906679964910052,-5.328199861647472,99.78769183462468
477.54,-16.526161186031455,-1.1741065746265462,-5.254097692041961,99.78849465393655
477.68,-17.193461689898065,-1.1577755108726466,-5.1810256692352255,99.71217133759605
477.82,-17.685704753203414,-1.1416716011393713,-5.10896949691211,99.33652350281452
477.96000000000004,-18.048810284650166,-1.125791685900869,-5.037915075828904,98.85948327243266
478.1,-18.316656124445807,-1.110132649575685,-4.967848501164626,98.23942765060771
478.24,-18.514233237524902,-1.0946914199156834,-4.898756059904829,97.40644270358618
478.38,-18.659976432165937,-1.079464967403457,-4.830624228257671,96.2407390686454
478.52,-18.76748421686788,-1.0644503046581126,-4.763439669101899,94.52422538812648
478.66,-18.846787567151953,-1.0496444858493101,-4.697189229466506,91.83196368626545
478.8,-18.9052858550684,-1.0350446061194467,-4.631859938041751,87.27676998230179
478.94,-18.94843724367007,-1.0206478010138658,-4.567439002721246,78.91031483043146
479.08,-18.98026795879015,-1.0064512459189923,-4.503913808174835,65.51930503423662
479.22,-19.003747954632637,-0.9924521555082662,-4.441271913451979,53.48737153270474
479.36,-19.02106802434104,-0.978647783195784,-4.379501049615356,43.186250524244016
479.5,-19.033844211215776,-0.9650354205975319,-4.31858911740439,34.36671140428114
479.64,-19.042063837779036,-0.9516123970001052,-4.258524184928434,26.815461753413715
479.78000000000003,-19.035693986046912,-0.9383760788368151,-4.199294485389303,20.349955290780475
479.92,-19.016290357753807,-0.9253238691710745,-4.140888414832895,14.813951885094491
480.06,-18.98733354670799,-0.9124532071869695,-4.0832945299296,10.073720303311038
480.2,-18.951085975479792,-0.8997615676869077,-4.026501545783213,6.01479034392894
480.34000000000003,-18.909040655602794,-0.8872464605962522,-3.9704983337680635,2.5474978027250916
480.48,-18.86219622718325,-0.8749054304748414,-3.9152739193940924,-0.3377028953427016
480.62,-18.811228653250005,-0.8627360560353007,-3.8608174801995654,-2.7216793379021365
480.76,-18.756600288818554,-0.8507359496680496,-3.8071183436711578,-4.692898744758735
480.90000000000003,-18.69863032920246,-0.8389027569729122,-3.754165985191117,-6.324243125332484
481.04,-18.637541040859347,-0.8272341562972413,-3.701950026011213,-7.675353423207931
481.18,-18.573488563410034,-0.8157278582804631,-3.6504602312531964,-8.794825154390598
481.32,-18.50658373169048,-0.8043816054049543,-3.5996865079354863,-9.722152147446877
481.46000000000004,-18.43690634763076,-0.7931931715531642,-3.5496189030257863,-10.489388345232669
481.6,-18.364515092165043,-0.7821603615708945,-3.5002476015193595,-11.122536581019835
481.74,-18.289454495091718,-0.7712810108366513,-3.4515629245426696,-11.642691567321348
481.88,-18.2117598928945,-0.7605529848369856,-3.403555327482109,-12.066970891309465
482.02,-18.131460992166687,-0.7499741787477373,-3.3562153981375373,-12.409268060214202
482.16,-18.048584453756707,-0.7395425170211041,-3.309533854900331,-12.680858825276623
482.3,-17.963155779862387,-0.7292559529784508,-3.263501544955684,-12.89088797797714
482.44,-17.87520069810621,-0.7191124684087812,-3.2181094425088714,-13.04675955190492
482.58,-17.784746177458285,-0.709110073172794,-3.1733486470351933,-13.1544493722319
482.72,-17.69182117077819,-0.699246804812444,-3.1292103815533245,-13.218755382880195
482.86,-17.596457151313107,-0.6895207281659327,-3.085685990921807,-13.243498205874495
483.0,-17.498688491550393,-0.6799299349880537,-3.042766940158386,-13.231681927066546
483.14,-17.398552719636374,-0.6704725435758168,-3.0004448127819394,-13.185623101831125
483.28000000000003,-17.296090679318695,-0.6611466983992799,-2.9587113091767177,-13.10705436677982
483.42,-17.19134661282586,-0.6519505697375118,-2.9175582449786246,-12.997207763264052
483.56,-17.08436818143585,-0.6428823533196212,-2.876977549483278,-12.85688186614587
483.7,-16.975206435140684,-0.6339402699707756,-2.836961264075576,-12.68745195890562
483.84000000000003,-16.863915740395658,-0.625122565263143,-2.7975015406805097,-12.511256155745812
483.98,-16.750553673178864,-0.6164275091716898,-2.7585906402349556,-12.337499702017627
484.12,-16.635180883289287,-0.6078533957347632,-2.720220931180191,-12.166148919032128
484.26,-16.51786093484616,-0.5993985427193957,-2.682384887974875,-11.997170616516389
484.40000000000003,-16.398660127223593,-0.5910612912912644,-2.64507508962823,-11.83053208182935
484.54,-16.277647300094703,-0.5828400056892384,-2.6082842182531794,-11.66620106978784
484.68,-16.154893625820925,-0.5747330729044555,-2.572005057639184,-11.504145793049277
484.82,-16.030472392069786,-0.566738902363859,-2.536230491844522,-11.344334913002406
484.96000000000004,-15.904458777253055,-0.5588559256181391,-2.5009535038077813,-11.186737531121855
485.1,-15.776929621129792,-0.5510825960340116,-2.4661671739782975,-11.031323180746204
485.24,-15.647963192702294,-0.543417388490777,-2.4318646789653107,-10.878061819242985
485.38,-15.517638957338285,-0.5358587990811018,-2.3980392902055883,-10.72692382052736
485.52,-15.386037344874001,-0.5284053448159584,-2.364684372649282,-10.57787996790422
485.66,-15.253239520285877,-0.5210555633336711,-2.3317933834637805,-10.430901447206312
485.8,-15.119327158359999,-0.5138080126130072,-2.299359870755326,-10.285959840203354
485.94,-14.984382223637448,-0.50666127069026,-2.2673774723081506,-10.143027118259637
486.08,-14.848486756768384,-0.49961393538026505,-2.23583991434093,-10.002075636219496
486.22,-14.711722668267955,-0.4926646240012978,-2.2047410102802947,-9.863078126502101
486.36,-14.574171540532983,-0.48581197310379703,-2.1740746595511933,-9.726007693388615
486.5,-14.435914438849402,-0.4790546382028612,-2.143834846383892,-9.590837807486531
486.64,-14.297031731997416,-0.47239129351446585,-2.1140156386373676,-9.457542300357224
486.78000000000003,-14.157602922944154,-0.46582063169534926,-2.0846111866388974,-9.326095359294253
486.92,-14.017706490002741,-0.4593413635865165,-2.0556157220396196,-9.196471522241044
487.06,-13.877419738732547,-0.4529522179603104,-2.027023556685862,-9.068645672837661
487.2,-13.736818664757934,-0.44665194127100105,-1.9988290815060128,-8.942593035587402
487.34000000000003,-13.595977827592554,-0.4404392974088438,-1.9710267654127416,-8.818289171134829
487.48,-13.454970235473118,-0.43431306745755777,-1.9436111542203585,-8.695709971647606
487.62,-13.313867241130787,-0.42827204945517877,-1.9165768695771075,-8.574831656295357
487.76,-13.172738448359702,-0.42231505815823694,-1.8899186079121948,-8.455630766819295
487.90000000000003,-13.031651629180892,-0.4164409248092152,-1.863631139397356,-8.338084163187087
488.04,-12.89067265134555,-0.4106484969072419,-1.837709306922761,-8.222169019327866
488.18,-12.749865415874154,-0.40493663798197327,-1.8121480250870705,-8.107862818942904
488.32,-12.60929180428743,-0.39930422737062016,-1.7869422792014469,-7.9951433513877905
488.46000000000004,-12.4690116351505,-0.39375015999807705,-1.7620871243073333,-7.883988707622461
488.6,-12.329082629523551,-0.3882733461601078,-1.7375776842078146,-7.774377276225714
488.74,-12.189560384889454,-0.3828727113095488,-1.7134091505123732,-7.66628773947123
488.88,-12.050498357111715,-0.37754719584548474,-1.689576781694868,-7.55969906946239
489.02,-11.911947849963692,-0.3722957549053568,-1.666075902164537,-7.454590524323426
489.16,-11.773958011762204,-0.36711735815996266,-1.6429019013498691,-7.350941644444729
489.3,-11.63657583863505,-0.3620109896113078,-1.6200502327951538,-7.2487322487803025
489.44,-11.49984618395207,-0.3569756473932684,-1.5975164132695423,-7.1479424311956015
489.58,-11.363811773452836,-0.3520103435750273,-1.5752960218884515,-7.048552556864118
489.72,-11.228513225610515,-0.34711410396724285,-1.5533846992471327,-6.950543258711241
489.86,-11.093989076780524,-0.34228596793091526,-1.5317781465662523,-6.853895433904088
490.0,-10.960275810693915,-0.33752498818891014,-1.5104721248493098,-6.758590240386107
490.14,-10.827407891868742,-0.33283023064010453,-1.489462454051734,-6.664609093455348
490.28000000000003,-10.69541780252745,-0.3282007741761174,-1.4687450122614987,-6.571933662385423
490.42,-10.564336082624676,-0.3236357105005897,-1.4483157348910998,-6.480545867088278
490.56,-10.434191372606955,-0.3191341439509778,-1.428170613880738,-6.3904278748179095
490.7,-10.305010458544015,-0.31469519132282525,-1.408305696912548,-6.30156209691431
490.84000000000003,-10.176818319289906,-0.3103179816964798,-1.3887170866357348,-6.2139311855869535
490.98,-10.04963817535125,-0.30600165626621995,-1.3694009399024518,-6.12751803073716
491.12,-9.849354629719963,-0.3017453681717582,-1.3503534670142852,-6.042305756818798
491.26,-8.220697623712567,-0.29754828233208813,-1.3315709309791937,-5.958277719736715
491.40000000000003,3.9053082370553973,-0.29340957528164224,-1.3130496467787591,-5.875417503782473
491.54,96.61817448626888,-0.6521776702381091,-1.2947859806456083,-5.793708918606827
491.68,99.78582303005635,-4.053492077344698,-1.2767763493508617,-5.713135996228589
491.82,99.78452108641864,-7.731919867917112,-1.2590172195014784,-5.6336829880793795
491.96000000000004,99.784969135563,-10.660695135248613,-1.2415051068473522,-5.555334362083932
492.1,99.78594389575197,-12.85883337867358,-1.2242365755980305,-5.478074799775517
492.24,99.786857132817,-14.486861162627543,-1.2072082377489208,-5.40188919344617
492.38,99.7877126808408,-15.688928872652971,-1.1904167524168519,-5.326762643331342
492.52000000000004,99.78851418327335,-16.575839989961537,-1.173858825184866,-5.252680454828647
492.66,99.70379371897612,-17.230108314551725,-1.1575312074561088,-5.179628135750366
492.8,99.32572862799329,-17.7127373894985,-1.1414306958166935,-5.107591393609422
492.94,98.84565492362292,-18.068751000008415,-1.1255541314074173,-5.036556132938475
493.08,98.22118169044865,-18.331365442533446,-1.1098983993042044,-4.9665084526418495
493.22,97.38147561582414,-18.525083599054316,-1.0944604279071555,-4.897434643379994
493.36,96.20499628824102,-18.6679802250596,-1.0792371883380862,-4.829321184986173
493.5,94.47009788619762,-18.773388232054824,-1.0642256938464383,-4.762154743915097
493.64,91.74414215986049,-18.85114267673257,-1.0494229992234405,-4.695922170723188
493.78000000000003,87.12237028458587,-18.908498411070653,-1.0348262002244146,-4.630610497580226
493.92,78.61652882360362,-18.950806992552707,-1.0204324329991075,-4.5662069358120405
494.06,65.18434609181207,-18.98201600917807,-1.0062388735299395,-4.502698873473999
494.2,53.20059992415244,-19.00503740778143,-0.9922427370780595,-4.440073872954995
494.34000000000003,42.940726856387315,-19.02201919224467,-0.9784412776370996,-4.378319668611625
494.48,34.156497038497925,-19.03454584227677,-0.9648317873945218,-4.317424164432314
494.62,26.635474201632828,-19.042448043435027,-0.9514115962004499,-4.257375431731069
494.76,20.195844561708135,-19.035665424015807,-0.9381780710438863,-4.198161706870604
494.90000000000003,14.681994734405745,-19.015965522823436,-0.9251286155362081,-4.139771389014508
495.04,9.96072978665208,-18.986788496117715,-0.9122606694018439,-4.082193037908228
495.18,5.918038451221049,-18.950371202331265,-0.8995717079760294,-4.02541537168853
495.32,2.465808770311805,-18.908190197372047,-0.887059241709545,-3.9694272647211886
495.46000000000004,-0.4051475573830663,-18.861233349991775,-0.87472081568034,-3.914217745466592
495.6,-2.7773915569584324,-18.8101694632572,-0.8625540091119442,-3.859775994373007
495.74,-4.738955473945666,-18.75545606601108,-0.8505564348985765,-3.806091341797188
495.88,-6.362347881918828,-18.697409060174508,-0.8387257391368532,-3.7531532659520686
496.02000000000004,-7.706896063550859,-18.636248441162444,-0.8270596006640109,-3.7009513908812255
496.16,-8.820935912582678,-18.5721287695608,-0.8155557306025452,-3.649475484459863
496.3,-9.743748446026999,-18.505159776196628,-0.8042118719111844,-3.5987154564219956
496.44,-10.507214251498933,-18.43542048945523,-0.7930257989421038,-3.548661356413577
496.58,-11.137195465143698,-18.362969049548393,-0.7819953170042985,-3.499303372071264
496.72,-11.654672803066408,-18.28784961154217,-0.7711182619330254,-3.4506318271265526
496.86,-12.076671505159583,-18.210097256835898,-0.7603924996652338,-3.4026371795349912
497.0,-12.417010187733432,-18.129741524039378,-0.7498159258208977,-3.355310019630195
497.14,-12.686903736922005,-18.04680896996799,-0.739386465290172,-3.308641068302375
497.28000000000003,-12.895447324835537,-17.96132504005988,-0.7291020718262872,-3.262621175201104
497.42,-13.050004372753998,-17.87331544028263,-0.718960727644106,-3.217241316962039
497.56,-13.156517305164284,-17.782807144061774,-0.7089604430242631,-3.172492595457328
497.7,-13.219756440395663,-17.689829128086483,-0.6990992559228083,-3.12836623606941
497.84000000000003,-13.243519401980425,-17.59441290369594,-0.689375231586279,-3.084853585987952
497.98,-13.230790987354318,-17.49659289180129,-0.6797864621721253,-3.041946112529625
498.12,-13.18387144102997,-17.39640667624259,-0.6703310663744135,-2.99963540148047
498.26,-13.104479481159913,-17.293895161316374,-0.6610071890547342,-2.957913155460566
498.40000000000003,-12.993835155821175,-17.18910265272846,-0.6518130008782445,-2.9167711923107404
498.54,-12.852726599313414,-17.082076876609225,-0.6427466979547705,-2.8762014435010417
498.68,-12.68274832570673,-16.972868947915057,-0.633806501484902,-2.836195952560724
498.82,-12.506617665842517,-16.8615332971435,-0.6249906574110086,-2.796746873529466
498.96000000000004,-12.332925454659433,-16.74812756254265,-0.6162974360731074,-2.757846469429569
499.1,-12.161638026605004,-16.63271245370948,-0.60772513186952,-2.7194871107588723
499.24,-11.992722204249612,-16.515351591514424,-0.5992720629222467,-2.681661274004123
499.38,-11.826145287518925,-16.39611132856671,-0.5909365707469941,-2.6443615401745477
499.52000000000004,-11.661875043535,-16.275060553879836,-0.5827170199277933,-2.6075805933553755
499.66,-11.499879697012801,-16.152270484961054,-0.5746117977961428,-2.57131121928105
499.8,-11.340127921163552,-16.027814450198363,-0.5666193141146125,-2.535546303927885
499.94,-11.18258882906078,-15.90176766412929,-0.5587380007648513,-2.5002788321259253
500.08,-11.027231965428944,-15.774206997929335,-0.5509663114399299,-2.4655018861897484
500.22,-10.874027298818087,-15.645210747242283,-0.5433027213409652,-2.431208644567978
500.36,-10.722945214131308,-15.514858399280744,-0.5357457268779627,-2.3973923805112656
500.5,-10.573956505474968,-15.383230400947067,-0.528293845374821,-2.364046460758495
500.64,-10.427032369304198,-15.250407929558087,-0.5209456147784377,-2.331164344240979
500.78000000000003,-10.282144397838833,-15.116472667599114,-0.5136995933718617,-2.29873958080442
500.92,-10.139264572727244,-14.98150658278162,-0.5065543594914351,-2.266765809948381
501.06,-9.998365258937543,-14.84559171453407,-0.4995085112478691,-2.2352367595830698
501.2,-9.859419198857646,-14.708809967915801,-0.4925606662511994,-2.2041462448031774
501.34000000000003,-9.722399506587317,-14.571242915809815,-0.48570946133956683,-2.1734881666785704
501.48,-9.587279662406964,-14.432971610121601,-0.4789535523117704,-2.1432565110615998
501.62,-9.454033507409351,-14.294076402588205,-0.47229161366353983,-2.1134453474108152
501.76,-9.322635238281732,-14.15463677568477,-0.46572233832747695,-2.0840488276308635
501.90000000000003,-9.193059402227101,-14.014731184005054,-0.45924443741661275,-2.0550611849283555
502.04,-9.065280892014247,-13.874436906388482,-0.45285663997153286,-2.0264767326834927
502.18,-8.93927494114743,-13.733829908968925,-0.44655769271101875,-1.9982898633372426
502.32,-8.81501711914728,-13.592984719230367,-0.4403463597861581,-1.9704950472938516
502.46000000000004,-8.69248332693532,-13.451974311071643,-0.4342214225378748,-1.943086831838491
502.6,-8.57164979231532,-13.310870000806819,-0.42818167925783124,-1.9160598400698394
502.74,-8.452493065545283,-13.16974135395927,-0.42222594495265653,-1.889408769847393
502.88,-8.334990014994524,-13.028656102646508,-0.41635305111145404,-1.86312839275331
503.02000000000004,-8.219117822880792,-12.887680073298549,-0.4105618454765426,-1.8372135530685914
503.16,-8.104853981082893,-12.74687712440543,-0.40485119181738577,-1.8116591667634083
503.3,-7.992176287024765,-12.606309093948965,-0.39921996970766643,-1.7864602205013795
503.44,-7.881062839627265,-12.466035756139503,-0.3936670743054618,-1.7616117706576149
503.58,-7.771492035324418,-12.326114787050326,-0.38819141613647523,-1.737108942350335
503.72,-7.663442564141038,-12.186601738719853,-0.38279192088028435,-1.7129469284858863
503.86,-7.556893405829105,-12.047550021274574,-0.37746752915956117,-1.6891209888169687
504.0,-7.451823826060416,-11.909010892613471,-0.37221719633222417,-1.6656264490138932
504.14,-7.348213372673321,-11.771033455186934,-0.36703989228648193,-1.642458699748695
504.28000000000003,-7.246041871971579,-11.63366465939963,-0.3619346012387265,-1.6196131957919282
504.42,-7.145289425073533,-11.496949313167017,-0.3569003215342391,-1.5970854551219678
504.56,-7.04593640430999,-11.360930097158638,-0.35193606545066636,-1.5748710580466458
504.7,-6.947963449669352,-11.225647585267975,-0.3470408590042315,-1.5529656463370578
504.84000000000003,-6.851351465288679,-11.0911402698576,-0.34221374175863994,-1.531364922373369
504.98,-6.756081615989485,-10.957444591339936,-0.3374537666366435,-1.5100646483024605
505.12,-6.66213532385718,-10.824594971667054,-0.33275999973422477,-1.4890606452072512
505.26,-6.569494264863188,-10.692623851318,-0.3281315201373666,-1.468348792287531
505.40000000000003,-6.478140365528819,-10.561561729388282,-0.3235674197413705,-1.4479250260521561
505.54,-6.388055799630094,-10.431437206403452,-0.31906680307268737,-1.4277853395224471
505.68,-6.299222984942782,-10.302277029496842,-0.31462878711322706,-1.4079257814466293
505.82,-6.211624580026924,-10.174106139610089,-0.31025250112711095,-1.3883424555251749
505.96000000000004,-6.125243481050272,-10.046947720394144,-0.3059370864898349,-1.3690315196468916
506.1,-6.0400628186499885,-9.839786516149584,-0.30168169651980814,-1.349989185135607
506.24,-5.956065954832117,-8.135984718268395,-0.2974854963122358,-1.3312117160073076
506.38,-5.873236479908295,4.349723925060001,-0.29334766257531075,-1.3126954282375893
506.52000000000004,-5.79155820946925,97.20414542880575,-0.6521177449169553,-1.2944366890392711
506.66,-5.711015181394601,99.78582436273408,-4.053443466523816,-1.2764319161500375
506.8,-5.631591652898611,99.78449571626035,-7.73188321951216,-1.2586775771299725
506.94,-5.553272097611414,99.7849905117914,-10.660667966178615,-1.2411701886688427
507.08,-5.4760412026954,99.7859639323994,-12.858813314445374,-1.223906315902998
507.22,-5.3998838659963715,99.78687590376208,-14.48684635833812,-1.2068825717417615
507.36,-5.324785193229108,99.78773026601944,-15.688917951584006,-1.19009561620317
507.5,-5.250730495197032,99.78853065757582,-16.575831933901224,-1.1735421557589418
507.64,-5.17770528504562,99.6975363836278,-17.23010237196281,-1.1572189426885418
507.78000000000003,-5.105695275549272,99.31765436747457,-17.712733005931803,-1.1411227744422148
507.92,-5.034686376431284,98.83530511318544,-18.068747766460437,-1.1252504930128748
508.06,-4.96466469171666,98.20751505111535,-18.3313630572997,-1.109598984316712
508.2,-4.895616517117438,97.3627571940042,-18.525081839581475,-1.0941651775824082
508.34000000000003,-4.827528337450246,96.17816815899319,-18.66797892718065,-1.0789460447488388
508.48,-4.760386824085772,94.42941267502486,-18.773387274671602,-1.0639385998711415
508.62,-4.694178832429896,91.67801803824787,-18.851141970516764,-1.0491398985350364
508.76,-4.62889139943615,87.00589857242281,-18.90849789012903,-1.0345470372792889
508.90000000000003,-4.5645117411492535,78.39457262790442,-18.950806608278988,-1.0201571530261926
509.04,-4.501027250279413,64.94312173338633,-18.982015725717723,-1.0059674225199724
509.18,-4.438425493807118,52.99408288483129,-19.00503719868629,-0.9919750617729859
509.32,-4.376694210618136,42.76391807201777,-19.022019038005183,-0.9781773255196277
509.46000000000004,-4.315821309168422,34.00511855643816,-19.034545728501683,-0.9645715066778189
509.6,-4.255794865178673,26.505864948556415,-19.0423400484964,-0.951154935817985
509.74,-4.196603119358213,20.084871219507953,-19.03535477145686,-0.9379249806394114
509.88,-4.138234475157953,14.586975526041035,-19.01550857434668,-0.9248790454538807
510.02000000000004,-4.080677496552132,9.879369295237966,-18.986221314543318,-0.9120145706764845
510.16,-4.023920905848529,5.848371869784721,-18.949717210561012,-0.899329032323517
510.3,-3.9679535815269054,2.4070462011640057,-18.907464809489234,-0.8868199415173451
510.44,-3.912764556105358,-0.4537337231504538,-18.860446824179373,-0.874484843998164
510.58,-3.858343014034308,-2.8175886965929804,-18.80932869068137,-0.8623213196425389
510.72,-3.8046782896178404,-4.772242805165373,-18.754565711583513,-0.8503269819886408
510.86,-3.751759864962107,-6.389939732803583,-18.696472301808818,-0.8384994777680834
511.0,-3.699577367950511,-7.729784033336476,-18.635267456268082,-0.8268364864442677
511.14,-3.6481205702453834,-8.83992706471254,-18.571105059950614,-0.8153357197571457
511.28000000000003,-3.5973793853158664,-9.759498443819473,-18.504094388161686,-0.8039949212743136
511.42,-3.5473438664917234,-10.520255323206003,-18.434314164853173,-0.7928118659483472
511.56,-3.4980042050427875,-11.147959575995062,-18.361822330862573,-0.7817843596802906
511.7,-3.449350728283767,-11.66351061887367,-18.28666291580944,-0.7709102388892155
511.84000000000003,-3.401373897704121,-12.083867781961372,-18.208870928233505,-0.7601873700877657
511.98,-3.3540643071227305,-12.422796191378692,-18.12847587164288,-0.7496136494636035
512.12,-3.307412680867077,-12.691467229896347,-18.04550429506169,-0.7391870024666755
512.26,-3.2614098719766473,-12.898940579694148,-17.959981655981395,-0.728905383402218
512.4,-3.2160468604302914,-13.05255059504884,-17.871933686852778,-0.7187667750294224
512.54,-3.171314751397255,-13.158215779708174,-17.781387398026418,-0.7087691881656805
512.6800000000001,-3.127204773511596,-13.220686655256692,-17.688371810573898,-0.6989106612963343
512.82,-3.083708277169733,-13.243744354914579,-17.592918485403697,-0.6891892601898515
512.96,-3.040816732850828,-13.23035983867655,-17.49506189642702,-0.6796030775183527
513.1,-2.998521729459748,-13.182821644031046,-17.39483968253443,-0.6701502324834159
513.24,-2.956814972692318,-13.102838494866164,-17.2922928040215,-0.6608288704470854
513.38,-2.915688283422616,-12.991621824014242,-17.18746562264985,-0.6516371625680104
513.52,-2.875133596112023,-12.849952263268559,-17.080405919932023,-0.6425733054426461
513.66,-2.835142957239771,-12.679589118740022,-16.971164864929186,-0.6336355207514424
513.8,-2.7957085237547257,-12.50350213355492,-16.859796940464083,-0.6248220549099538
513.94,-2.7568225615481396,-12.329852996413404,-16.746359834911686,-0.6161311787248029
514.08,-2.718477443947109,-12.158608050451901,-16.630914305448695,-0.607561187054425
514.22,-2.6806656502284842,-11.989734126729298,-16.513524017689278,-0.5991103984745346
514.36,-2.643379764152982,-11.823198533471613,-16.394255365914,-0.5907771549482427
514.5,-2.606612472519222,-11.658969045924273,-16.273177277545425,-0.582559821500761
514.64,-2.5703565637374703,-11.497013896758782,-16.150361005089444,-0.5744567858986324
514.78,-2.534604926422803,-11.337301766985277,-16.025879908412122,-0.5664664583334205
514.92,-2.499350548007471,-11.179801777327006,-15.899809229932922,-0.5585872711098001
515.0600000000001,-2.4645865133722054,-11.024483480016578,-15.772225865069274,-0.5508176783379845
515.2,-2.4303060034962223,-10.871316850977568,-15.643208130052061,-0.5431561556304312
515.34,-2.3965022941256913,-10.720272282358348,-15.51283552903795,-0.5356011998027651
515.48,-2.3631687544604203,-10.57132057538803,-15.381188522266312,-0.5281513285788619
515.62,-2.330298845858529,-10.424432933527257,-15.248348296841979,-0.5208050803000333
515.76,-2.297886120558874,-10.279580955888903,-15.114396541567098,-0.513561013638256
515.9,-2.2659242204209855,-10.136736630906315,-14.979415227094343,-0.5064177073133901
516.04,-2.2344068756823026,-9.995872330228474,-14.843486392528966,-0.49937375981433096
516.1800000000001,-2.203327903732466,-9.856960802823743,-14.706691939467538,-0.49242778912403823
516.32,-2.1726812079044526,-9.719975169275216,-14.569113434327276,-0.48557843244838894
516.46,-2.1424607762823222,-9.584888916252593,-14.430831919691325,-0.4788243459488041
516.6,-2.1126606805253636,-9.45167589114669,-14.291927735272266,-0.4721642044785912
516.74,-2.0832750747084208,-9.320310296854164,-14.152480348979491,-0.46559670132295616
516.88,-2.0542981941781786,-9.190766686701096,-14.012568198465294,-0.45912054794263024
517.02,-2.0257243544252086,-9.06301995949526,-13.872268543420702,-0.4527344737210621
517.16,-1.9975479499715507,-8.937045354697814,-13.731657328794832,-0.4464372257151281
517.3,-1.9697634532736268,-8.812818447706057,-13.590809059021653,-0.44022756840930777
517.44,-1.9423654136402944,-8.690315145239664,-13.44979668325512,-0.4341042834732798
517.58,-1.915348456165814,-8.569511680823668,-13.308691491538106,-0.42806616952288845
517.72,-1.888707280677553,-8.450384610361946,-13.167563021762321,-0.42211204188443596
517.86,-1.8624366606982097,-8.332910807795677,-13.026478977215247,-0.4162407323622521
518.0,-1.8365314424223738,-8.217067460841795,-12.885505154456224,-0.41045108900949745
518.14,-1.8109865437072241,-8.102832066806826,-12.744705381216638,-0.40474197590215394
518.28,-1.7857969530771756,-7.990182428472127,-12.604141463978575,-0.3991122729161593
518.42,-1.7609577287422837,-7.87909665004679,-12.463873144852444,-0.39356087550764124
518.5600000000001,-1.7364639976302234,-7.769553133184901,-12.32395806734569,-0.3880866944962085
518.7,-1.7123109544316557,-7.661530573064169,-12.184451750592471,-0.3826886558512557
518.84,-1.6884938606588036,-7.555007954523239,-12.045407571597078,-0.37736570048124046
518.98,-1.6650080437170518,-7.449964548255246,-11.906876755031588,-0.3721167840258922
519.12,-1.6418488959894006,-7.34637990705543,-11.768908370120814,-0.3669408766513105
519.26,-1.6190118739335935,-7.244233862120806,-11.631549334143871,-0.36183696284791306
519.4,-1.5964924971917467,-7.143506519400163,-11.494844422082146,-0.3568040412311952
519.54,-1.5742863477123135,-7.044178255992714,-11.358836281946875,-0.3518411243452595
519.6800000000001,-1.5523890688842075,-6.9462297165939875,-11.223565455326217,-0.3469472384690787
519.82,-1.5307963646829286,-6.849641809987624,-11.089070402700738,-0.34212142342545304
519.96,-1.509503998828519,-6.754395705581891,-10.955387533087809,-0.3373627323926252
520.1,-1.4885077939551914,-6.660472829989837,-10.822551237588568,-0.33267023171851506
520.24,-1.4678036307924667,-6.567854863652073,-10.690593926426166,-0.32804300073753884
520.38,-1.4473874473576693,-6.4765237375013385,-10.559546069080177,-0.32348013158997513
520.52,-1.4272552381596169,-6.38646162966798,-10.429436237139454,-0.31898072904384517
520.66,-1.407403053413356,-6.297650962225646,-10.300291149513669,-0.31454391031926854
520.8,-1.3878269982657878,-6.210074397976448,-10.172135719662542,-0.3101688049152633
520.94,-1.3685232320320406,-6.123714837275024,-10.044993104520747,-0.30585455443895454
521.08,-1.349487967442434,-6.0385554148908795,-9.832757918860874,-0.3016003124371595
521.22,-1.3307174698998923,-5.9545794969084636,-8.074516240752606,-0.29740524423031334
521.36,-1.3122080567476657,-5.871770677664501,4.638886509299795,-0.2932685267487067
521.5,-1.2939560965472139,-5.790112776722084,97.63664554031939,-0.6520411494533056
521.64,-1.2759580083661106,-5.709589835881081,99.78581967853519,-4.05338133315958
521.78,-1.2582102610758388,-5.63018611622448,99.78447131418866,-7.731836376284397
521.92,-1.2407093726593288,-5.551886095200202,99.7850060151937,-10.660633239242678
522.0600000000001,-1.2234519095281144,-5.474674463738075,99.78597846130394,-12.858787668769917
522.2,-1.2064344858489726,-5.398536123401563,99.78688951488448,-14.486827435806147
522.34,-1.189653762879909,-5.323456183573913,99.78774301732278,-15.688903992502928
522.48,-1.1731064483153684,-5.249419958678383,99.7885426033643,-16.575821636814055
522.62,-1.1567892956405383,-5.176412965432233,99.69218030701902,-17.230094776270434
522.76,-1.1406991034946234,-5.104420920134136,99.31075992204518,-17.71272740294889
522.9,-1.1248327150429616,-5.033429735984732,98.8264638895166,-18.068743633407298
523.04,-1.1091870173578646,-4.963425520439976,98.19583423555065,-18.331360008544
523.1800000000001,-1.093758940808059,-4.894394572597025,97.34674785176719,-18.52507959066022
523.32,-1.0785454584566103,-4.82632338061233,96.1552032175783,-18.667977268259023
523.46,-1.063543585467213,-4.759198619151663,94.39454870328686,-18.773386050964483
523.6,-1.0487503785187298,-4.693007146871773,91.62128108756156,-18.85114106784656
523.74,-1.034162935227864,-4.627736003933395,86.905817400675,-18.908497224272402
523.88,-1.019778393579859,-4.5633724095453,78.20363106352714,-18.95080611710841
524.02,-1.005593931367105,-4.499903759539129,64.73557337173509,-18.98201536340469
524.16,-0.9916067656355491,-4.437317623974713,52.81639189794198,-19.005036931425295
524.3,-0.9778141521388016,-4.375601744775584,42.6117848609393,-19.02201884085953
524.44,-0.9642133847998251,-4.314744033394396,33.874863558735306,-19.034545583076763
524.58,-0.9508017951801074,-4.254732568507992,26.394339050870553,-19.04219125156451
524.72,-0.9375767519562149,-4.195555593741795,19.989379148615953,-19.034934946050676
524.86,-0.9245356604036187,-4.137201515423269,14.505210331459438,-19.014892965533782
525.0,-0.9116759618876971,-4.079658900364148,9.80935631209887,-18.985458085626185
525.14,-0.8989951333618138,-4.022916473671156,5.788420785850471,-18.948837654773452
525.28,-0.8864906868723736,-3.966963116584929,2.356492945278758,-18.906489527069233
525.42,-0.8741601690707572,-3.911787864346849,-0.49550246858230496,-18.85938952909428
525.5600000000001,-0.8620011607320428,-3.857379904093518,-2.8521192870308942,-18.808198598446978
525.7,-0.8500112762804187,-3.803728572778568,-4.800814052173455,-18.753369062495022
525.84,-0.8381881633211927,-3.7508233551215358,-6.413600787302337,-18.695213348382424
525.98,-0.8265295021793082,-3.698653881583512,-7.749391140621875,-18.63394911327243
526.12,-0.8150330054442776,-3.6472099263692805,-8.856176775305972,-18.56972933866932
526.26,-0.803696417521441,-3.5964814054556546,-9.772956376868109,-18.50266269062777
526.4,-0.7925175141894669,-3.5464583746457436,-10.531380410966333,-18.432827485908554
526.54,-0.7814941021640024,-3.4971310276488454,-11.157124133525441,-18.36028139869835
526.6800000000001,-0.7706240186673928,-3.4484896941856933,-11.671016755983072,-18.285068290886397
526.82,-0.7599051310043825,-3.4005248381187725,-12.089960713537915,-18.207223073663563
526.96,-0.7493353361437178,-3.3532270556074235,-12.42767497307047,-18.126775203734162
527.1,-0.7389125603055658,-3.3065870732874445,-12.695293386760246,-18.043751219884424
527.24,-0.7286347585546703,-3.260595746474928,-12.901845026881404,-17.958176595941186
527.38,-0.7184999143991666,-3.2152440573940333,-13.054639182727728,-17.870077100014658
527.52,-0.7085060393949744,-3.1705231134284317,-13.159573734251982,-17.77947979209828
527.66,-0.6986511727556903,-3.126424145396139,-13.221382137025593,-17.68641375289205
527.8,-0.6889333809679082,-3.082938505847463,-13.2438313098171,-17.590910609876246
527.94,-0.6793507574118864,-3.04005766738579,-13.229880285389259,-17.493004908123794
528.08,-0.6699014219874919,-2.9977732210109393,-13.181807510252032,-17.39273436042653
528.22,-0.6605835207453449,-2.956076874484814,-13.101313093196092,-17.290140002243625
528.36,-0.6513952255230938,-2.914960450719075,-12.98960103999108,-17.185266270566782
528.5,-0.6423347335867486,-2.87441588618458,-12.847445513848456,-17.078161021225736
528.64,-0.6334002672770012,-2.834435229342304,-12.676749174618367,-16.96887549587627
528.78,-0.6245900736604648,-2.7950106390955005,-12.500701517274077,-16.857464247539806
528.92,-0.6159024241857651,-2.7561343832628133,-12.327091164369262,-16.743985031832505
529.0600000000001,-0.6073356143444117,-2.71779883707211,-12.155884466961918,-16.62849866974711
529.2,-0.5988879633363874,-2.6799964816747455,-11.987048263855632,-16.51106888690155
529.34,-0.5905578137403876,-2.6427199026800294,-11.820549870854284,-16.39176213345109
529.48,-0.5823435311886481,-2.605961788709617,-11.656357070623459,-16.270647388309524
529.62,-0.5742435040462919,-2.569714929971594,-11.494438103105464,-16.147795950892284
529.76,-0.5662561430951369,-2.5339722168539893,-11.334761656439545,-16.023281223245917
529.9,-0.5583798812219023,-2.4987266385374713,-11.177296858343306,-15.897178485140412
530.04,-0.5506131731107502,-2.4639712816269896,-11.022013267915352,-15.769564664455439
530.1800000000001,-0.5429544949401038,-2.429699328802112,-10.868880867822696,-15.640518104976456
530.32,-0.5354023440836817,-2.3959040574858146,-10.717870056839942,-15.510118333523327
530.46,-0.5279552388156908,-2.362578838531489,-10.568951642710124,-15.378445828156094
530.6,-0.5206117180201191,-2.3297171349279333,-10.422096835299937,-15.245581789036077
530.74,-0.5133703409040712,-2.2973125005220876,-10.27727724002458,-15.111607913362615
530.88,-0.5062296867150933,-2.2653585787592863,-10.134464851519715,-14.97660617565502
531.02,-0.49918835446242554,-2.233849101440793,-9.993632047540153,-14.840658614504209
531.16,-0.4922449626421353,-2.2027778874983936,-9.854751583066722,-14.703847126779442
531.3,-0.485398148966071,-2.172138841785833,-9.717796584604601,-14.566253270141269
531.44,-0.47864657009458655,-2.1419259538868474,-9.582740544657865,-14.427958074583607
531.58,-0.4719889013729833,-2.112133296939607,-9.449557316366498,-14.28904186360489
531.72,-0.4654238365716175,-2.0827550264773254,-9.318221108293443,-14.149584085491531
531.86,-0.45895008762962236,-2.0537853792848275,-9.188706479350307,-14.009663155086441
532.0,-0.452566384402195,-2.0252186722708716,-9.060988333851638,-13.869356306311571
532.14,-0.4462714744113981,-1.9970493013560044,-8.935041916688455,-13.728739455616417
532.28,-0.4400641226004271,-1.9692717403757538,-8.810842808612705,-13.587887076434495
532.42,-0.43394311109129635,-1.941880539998938,-8.688366921625159,-13.4468720846473
532.5600000000001,-0.4279072389458943,-1.914870326660906,-8.567590494459857,-13.305765734979543
532.7,-0.42195532193036284,-1.8882358015114955,-8.448490088159026,-13.164637528181666
532.84,-0.4160861922827538,-1.8619717393775175,-8.331042581732872,-13.023555128794454
532.98,-0.4102986984839169,-1.8360729877395676,-8.215225167899273,-12.882584293236786
533.12,-0.40459170503157466,-1.8105344657229747,-8.101015348898823,-12.741788807910648
533.26,-0.3989640922175391,-1.7853511631026944,-7.9883909323811935,-12.601230436977067
533.4,-0.3934147559080277,-1.7605181393219567,-7.8773300273590845,-12.460968879422655
533.54,-0.38794260732703484,-1.736030522524484,-7.767811040226524,-12.32106173500857
533.6800000000001,-0.38254657284271604,-1.711883508600096,-7.65981267083847,-12.18156447867122
533.82,-0.3772255937567439,-1.6880723602435157,-7.553313908649049,-12.042530442927303
533.96,-0.3719786260965929,-1.6645924060262043,-7.4482940289060116,-11.904010807823397
534.1,-0.3668046404107143,-1.6414390394810376,-7.344732588899201,-11.766054597963086
534.24,-0.36170262156655975,-1.6186077181996608,-7.242609424261071,-11.628708686140932
534.38,-0.35667156855141396,-1.5960939629423383,-7.141904645317476,-11.492017803113074
534.52,-0.35171049427599754,-1.5738933567601343,-7.042598633487105,-11.35602455303783
534.66,-0.3468184253808019,-1.5520015441292538,-6.944672037728134,-11.2207694341263
534.8,-0.34199440204511755,-1.5304142300973795,-6.84810577103076,-11.08629086405217
534.94,-0.3372374777987187,-1.5091271794418366,-6.752881006954432,-10.952625209681381
535.08,-0.33254671933616775,-1.4881362158394273,-6.6589791762087,-10.81980682069572
535.22,-0.3279212063337009,-1.4674372210477737,-6.566381963276702,-10.687868066699277
535.36,-0.3233600312686634,-1.4470261340980126,-6.475071303080387,-10.556839377413105
535.5,-0.31886229924145376,-1.4268989504986835,-6.385029377686662,-10.426749285580616
535.64,-0.31442712779994625,-1.4070517214506584,-6.296238613053721,-10.297624472224445
535.78,-0.31005364676635455,-1.3874805530729635,-6.208681675816864,-10.169489813914101
535.92,-0.3057409980665042,-1.368181605639337,-6.122341470113174,-10.042368431722796
536.0600000000001,-0.30148833556147947,-1.3491510928253851,-6.037201134444475,-9.821844164042192
536.2,-0.2972948248816119,-1.3303852809661778,-5.953244038578023,-7.979138184408663
536.34,-0.29315964326277805,-1.311880488324154,-5.870453780484437,5.061375192617669
536.48,-0.8139913175651028,-1.293633084367181,-5.788814183312377,98.02597657145111
536.62,-4.332215722728858,-1.2756394890566418,-5.708309292399559,99.78580288164451
536.76,-7.967936804635991,-1.257896172145401,-5.628923372319647,99.78443657527374
536.9,-10.840155353828536,-1.2403996524855176,-5.550640903964666,99.78502681201125
537.04,-12.992145497114905,-1.2231464973455721,-5.473446581662529,99.78599795074568
537.1800000000001,-14.585362014003596,-1.206133321737469,-5.397325310329328,99.78690777318958
537.32,-15.76161693288018,-1.189356787752593,-5.322262202656037,99.78776012224452
537.46,-16.629463611797707,-1.1728136039071808,-5.248242576329291,99.78855862774772
537.6,-17.269664821475168,-1.1565005244967854,-5.1752519512859125,99.68460014474914
537.74,-17.741916503054508,-1.140414348959709,-5.103276047000876,99.3011281455078
537.88,-18.090275068311904,-1.1245519212492756,-5.03230077980837,98.81410610956785
538.02,-18.347242724229893,-1.1089101292148267,-4.962312260255703,98.17949715451587
538.16,-18.53679551144469,-1.0934859039913132,-4.89329679048969,97.32433928492944
538.3,-18.67661954280512,-1.078276219397371,-4.825240861675278,96.12302740126601
538.44,-18.779761043522317,-1.0632780913417592,-4.758131151446073,94.3456420982904
538.58,-18.855843594903163,-1.0484885772380417,-4.691954521386517,91.54157493919949
538.72,-18.911966053527074,-1.0339047754274096,-4.626698014545384,86.76499358792285
538.86,-18.953364906509872,-1.0195238246095168,-4.562348852980348,77.93461579336912
539.0,-18.983902859940116,-1.0053429032812307,-4.4988944353332965,64.44311932909362
539.14,-19.00642924732635,-0.9913592291831788,-4.436322334436147,52.56600771819312
539.28,-19.023045885694806,-0.9775700587539905,-4.37462029494684,42.39741264636029
539.42,-19.03530318492047,-0.9639726865921211,-4.313776231015233,33.69131893894911
539.5600000000001,-19.042565111345564,-0.9505644449251588,-4.253778223978657,26.23718498296236
539.7,-19.034834469644597,-0.9373427030865051,-4.194614520086767,19.85481799706308
539.84,-19.014451211729487,-0.9243048669993328,-4.136273528255469,14.389991570694608
539.98,-18.98476190930725,-0.9114483786677133,-4.078743817849615,9.710697582629436
540.12,-18.947944696893654,-0.8987707156748218,-4.0220141164941765,5.7039403659085774
540.26,-18.90543862268507,-0.8862693906881145,-3.966073307913614,2.2852780903250927
540.4,-18.858207204290597,-0.8739419509713874,-3.9109104297991637,-0.5542971378819774
540.54,-18.806903198868547,-0.8617859779036167,-3.8565146717037484,-2.9006853562335753
540.6800000000001,-18.751973421737098,-0.8497990865044892,-3.8028753729642304,-4.840962495670179
540.82,-18.693726540726857,-0.8379789249665294,-3.7499820206507164,-6.446816345072458
540.96,-18.632377622837023,-0.826323174193731,-3.697824247542635,-7.776884836518421
541.1,-18.568077850820238,-0.8148295473466028,-3.6463918301312965,-8.878933241335872
541.24,-18.50093463525499,-0.8034957893935405,-3.595674686648653,-9.791774764052265
541.38,-18.43102541536995,-0.7923196766684364,-3.5456628751219745,-10.546908826207785
541.52,-18.358407254086416,-0.7812990164344397,-3.4963465914541536,-11.169888116952317
541.66,-18.28312359185031,-0.7704316464537831,-3.4477161675293577,-11.681442548836968
541.8,-18.205209055219086,-0.7597154345635899,-3.399762069343746,-12.098394115761916
541.94,-18.124692915836647,-0.7491482782575806,-3.3524748951609613,-12.434396544312001
542.08,-18.0416016005102,-0.7387281042735943,-3.3058453736921383,-12.700530657714376
542.22,-17.955960525079142,-0.7284528681868481,-3.2598643623001102,-12.90578228904982
542.36,-17.867795439722865,-0.7183205540088498,-3.2145228452275774,-13.057425328827668
542.5,-17.777133416254536,-0.7083291737918902,-3.1698119318489213,-13.161328535565339
542.64,-17.684003569220323,-0.6984767672390341,-3.1257228549454146,-13.222201270304058
542.78,-17.588437576106053,-0.6887614013195357,-3.082246969003534,-13.243790384977578
542.92,-17.49047004363329,-0.6791811698896001,-3.039375748536114,-13.229038075061995
543.0600000000001,-17.390138754363004,-0.6697341933184213,-2.99710078642606,-13.180208541779999
543.2,-17.287484818861923,-0.660418618119419,-2.955413792292355,-13.098989731368643
543.34,-17.18255275234465,-0.6512326165866045,-2.9143065908780854,-12.986575163184103
543.48,-17.075390490184272,-0.6421743864360022,-2.873771120460224,-12.843729866080729
543.62,-16.966049353438706,-0.6332421504520601,-2.833799431280898,-12.672576542251573
543.76,-16.854583973192153,-0.624434156138976,-2.794383683999881,-12.496586703376616
543.9,-16.74105218079817,-0.6157486753768724,-2.755516148168051,-12.323033368307044
544.04,-16.62551486984931,-0.6071840040827551,-2.717189200721539,-12.151882899797252
544.1800000000001,-16.508035834758378,-0.5987384618761843,-2.67939532449633,-11.983102148089241
544.32,-16.38868159012601,-0.5904103917495982,-2.642127106763047,-11.816658440181483
544.46,-16.267521174522987,-0.582198159743219,-2.60537723778166,-11.652519569703328
544.6,-16.14462594188645,-0.5741001546244819,-2.569138509375887,-11.490653787341838
544.74,-16.02006934338373,-0.5661147875719225,-2.5334038135270087,-11.33102979177286
544.88,-15.893926702311152,-0.5582404918634585,-2.4981661409868803,-11.17361672105239
545.02,-15.766274984351135,-0.55047572256901,-2.463418579909872,-11.018384144428286
545.16,-15.637192565297129,-0.5428189562473922,-2.4291543145034957,-10.865302054536025
545.3,-15.506758998162995,-0.5352686906474249,-2.3953666236974995,-10.71434085994552
545.44,-15.375054781416212,-0.5278234444131985,-2.362048879831161,-10.565471378028938
545.58,-15.24216112990822,-0.5204817567934408,-2.329194547358564,-10.41866482812242
545.72,-15.108159749917682,-0.5132421873549224,-2.296797181571618,-10.273892824956802
545.86,-14.973132619571855,-0.5061033156998529,-2.264850427340585,-10.131127372335028
546.0,-14.837161775766713,-0.49906374118720287,-2.233348017871896,-9.990340857035845
546.14,-14.700329108567159,-0.49212208265790564,-2.202283773483012,-9.8515060429253
546.28,-14.56271616393506,-0.4852769781638787,-2.1716516003941257,-9.714596065259332
546.42,-14.424403955504399,-0.4785270847008152,-2.141445489536471,-9.579584425162277
546.5600000000001,-14.285472786000303,-0.4718710779446912,-2.1116595153770086,-9.44644498426754
546.7,-14.14600207878214,-0.46530765199193824,-2.0822878347593043,-9.31515195950799
546.84,-14.006070219880527,-0.4588355191032297,-2.0533246857603507,-9.18567991804488
546.98,-13.865754410794578,-0.4524534094508302,-2.0247643865631337,-9.058003772325007
547.12,-13.72513053221875,-0.44616007086945975,-1.9966013343447415,-8.932098775256991
547.26,-13.584273018779168,-0.4399542686106227,-1.968830004179797,-8.80794051549831
547.4,-13.443254744776684,-0.4338347851003534,-1.9414449479590101,-8.685504912845543
547.54,-13.302146920858728,-0.4278004197003319,-1.9144407933226544,-8.564768213721104
547.6800000000001,-13.161019001474124,-0.4218499884723219,-1.8878122426087602,-8.44570698675025
547.82,-13.01993860290426,-0.41598232394588536,-1.8615540718158283,-8.328298118422886
547.96,-12.878971431610355,-0.41019627488932703,-1.8356611295798724,-8.212518808835112
548.1,-12.73818122258969,-0.40449070608382626,-1.8101283361655907,-8.09834656750609
548.24,-12.597629687393589,-0.3988644981007093,-1.7849506824714805,-7.98575920926606
548.38,-12.457376471426016,-0.39331654708182023,-1.7601232290487054,-7.874734850211956
548.52,-12.317479120113886,-0.38784576452294595,-1.7356411051335312,-7.765251903727204
548.66,-12.177993053517948,-0.3824510770602543,-1.7114995076931405,-7.657289076562819
548.8000000000001,-12.038971548936422,-0.3771314262597019,-1.6876937004846517,-7.550825364977056
548.94,-11.900465731041365,-0.3718857684093717,-1.6642190131271595,-7.445840050931227
549.08,-11.762524569080595,-0.3667130743146987,-1.6410708401866159,-7.342312698339481
549.22,-11.625194880674437,-0.36161232909654345,-1.6182446402733857,-7.240223149370587
549.36,-11.48852134173712,-0.35658253199207496,-1.5957359351522968,-7.139551520799945
549.5,-11.352546502056342,-0.35162269615842234,-1.5735403088650168,-7.040278200410217
549.64,-11.217310806071144,-0.34673184847905825,-1.5516534068645869,-6.942383843439124
549.78,-11.082852618397665,-0.3419090293728747,-1.5300709351619481,-6.845849369073112
549.92,-10.949208253663642,-0.33715329260591476,-1.5087886594842965,-6.750655956985673
550.0600000000001,-10.81641201022614,-0.33246370510572304,-1.4878024044451037,-6.656785043919265
550.2,-10.68449620736186,-0.3278393467782781,-1.4671080527256402,-6.564218320309843
550.34,-10.553491225535723,-0.32327931032747104,-1.4467015442678517,-6.4729377269531065
550.48,-10.423425549370814,-0.3187827010770959,-1.4265788754784277,-6.382925451711653
550.62,-10.294325812960809,-0.3143486367953147,-1.406736098443904,-6.294163926262284
550.76,-10.166216847184714,-0.30997624752156505,-1.3871693201566575,-6.206635822882805
550.9,-10.039121728702828,-0.30566467539587494,-1.3678747017516384,-6.1203240512776445
551.04,-9.80831243470492,-0.3014130744905517,-1.3488484577536892,-6.035211755441746
551.1800000000001,-7.860093892615958,-0.29722061064421196,-1.3300868553353107,-5.9512823105621955
551.32,5.589484112601426,-0.2930864612981199,-1.31158621358473,-5.86851931995705
551.46,98.41360781808535,-0.813921081075001,-1.2933429027841226,-5.7869066120509265
551.6,99.78578667848963,-4.332159285557383,-1.2753533436978561,-5.706428237386879
551.74,99.78440215043662,-7.967894348617379,-1.2576140068706168,-5.627068465674195
551.88,99.78505252460835,-10.84012389505655,-1.240121411935274,-5.548811782871655
552.02,99.78602204599203,-12.992122267621088,-1.2228721269303628,-5.471642888305913
552.16,99.78693034635273,-14.585344874687761,-1.2058627676270377,-5.39554669182464
552.3000000000001,99.78778126945275,-15.761604289346709,-1.1890899968653739,-5.320508310984056
552.44,99.78857843906117,-16.62945428515313,-1.1725505238998895,-5.246513068270537
552.58,99.67632605992891,-17.26965794163626,-1.1562411037541525,-5.173546488355963
552.72,99.2906028431586,-17.74191142812319,-1.140158536584357,-5.10159429538647
552.86,98.80059279963827,-18.09027132477729,-1.1242996670517365,-5.030642410304347
553.0,98.16161791429245,-18.347239962803393,-1.1086613837036965,-4.960676948202705
553.14,97.29979102734987,-18.536793474472443,-1.0932406183635466,-4.89168421571265
553.28,96.08773598039726,-18.676618040228128,-1.078034345528708,-4.8236507084227
553.42,94.29191871136553,-18.779759935143158,-1.0630395817772842,-4.756563108330061
553.5600000000001,91.45385992909333,-18.855842777304883,-1.0482533851828786,-4.690408281323575
553.7,86.60971335223996,-18.91196545042393,-1.03367285473754,-4.625173274697965
553.84,77.6375258551433,-18.953364461629544,-1.0192951297827313,-4.560845314699141
553.98,64.13224993476551,-18.98390253177317,-1.0051173894482006,-4.497411804100263
554.12,52.29986257766492,-19.00642900525329,-0.9911368520986575,-4.4348603198082746
554.26,42.16955060614136,-19.023045707129093,-0.9773507747881318,-4.37317861050062
554.4,33.49622784006293,-19.035303053201083,-0.9637564527219225,-4.312354594291863
554.54,26.070147407626955,-19.04243181016826,-0.9503512187260204,-4.252376356429932
554.6800000000001,19.71179646959458,-19.034479771959564,-0.9371324427239087,-4.193232147021683
554.82,14.267530383187324,-19.013936278687734,-0.9240975312206345,-4.134910378787516
554.96,9.605838829534662,-18.984125924060592,-0.9112439267940522,-4.07739962484475
555.1,5.614152124349723,-18.94721313891357,-0.8985691075931383,-4.020688616519483
555.24,2.209726944777914,-18.904628277749392,-0.886070586843283,-3.9647662411866205
555.38,-0.6167274490300545,-18.85732925483343,-0.8737459123584554,-3.909621540137834
555.52,-2.952304585138961,-18.805965164170235,-0.8615926660601538,-3.855243706477121
555.66,-4.883680135969523,-18.750980396667092,-0.8496084635030416,-3.8016220830437093
555.8000000000001,-6.482198650231067,-18.69268199943013,-0.8377909534071794,-3.7487461603620074
555.94,-7.806209939071464,-18.631283948223892,-0.8261378171967592,-3.6966055746183044
556.08,-8.90324085521573,-18.56693668857378,-0.814646768545254,-3.6451901056639695
556.22,-9.811909176764793,-18.4997471338685,-0.8033155529268889,-3.594489675044824
556.36,-10.563555107308696,-18.42979239110675,-0.7921419471743512,-3.544494344056433
556.5,-11.183602075751265,-18.35712930579489,-0.7811237590426464,-3.4951943118250166
556.64,-11.692675223886589,-18.281801181829763,-0.7702588267790236,-3.4465799134136956
556.78,-12.107511631978952,-18.203842566789643,-0.7595450186988763,-3.3986416179538077
556.92,-12.441696127163036,-18.123282694705182,-0.7489802327675428,-3.351370026800981
557.0600000000001,-12.706253503686563,-18.040147984708636,-0.7385623961879211,-3.3047558717157175
557.2,-12.910123888455415,-17.954463866727846,-0.7282894649938185,-3.2587900130681766
557.34,-13.06054373675948,-17.86625612085902,-0.718159423648955,-3.213463438066901
557.48,-13.163350996823784,-17.775551860284658,-0.708170284651544,-3.1687672590111946
557.62,-13.223229526894462,-17.6823802490946,-0.6983200881443701,-3.1246927115668788
557.76,-13.243904930389869,-17.586773019996283,-0.6886069015302917,-3.081231153065152
557.9,-13.228301566882193,-17.488764838678094,-0.6790288190930873,-3.038374060824281
558.04,-13.178668541685706,-17.38839354889245,-0.6695839616235776,-2.9961130304938433
558.1800000000001,-13.09668090760325,-17.285700323407504,-0.6602704760509438,-2.95443977442126
558.32,-12.98352106367978,-17.180729739665495,-0.6510865350791768,-2.913346120040336
558.46,-12.839944349193724,-17.07352979448725,-0.642030336828578,-2.8728240082815595
558.6,-12.668345244407504,-16.964151868932035,-0.6331001044822492,-2.8328654920038696
558.74,-12.492413952911543,-16.852650652084602,-0.6242940859374971,-2.7934627344476537
558.88,-12.318918357967963,-16.739084030835983,-0.6156105534620859,-2.754608007708689
559.02,-12.14782483404813,-16.623512951468154,-0.607047803355271,-2.7162936912327833
559.16,-11.979100242845774,-16.50600125791685,-0.5986041556135453,-2.678512270330858
559.3000000000001,-11.812711922561457,-16.386615510878634,-0.5902779536010374,-2.6412563347141984
559.44,-11.648627677791158,-16.265424791384252,-0.5820675637244896,-2.6045185770496375
559.58,-11.486815769966102,-16.142500492032323,-0.5739713751127601,-2.5682917915344134
559.72,-11.3272449082956,-16.017916098732584,-0.5659877993007792,-2.532568872490446
559.86,-11.169884241169182,-15.891746965522508,-0.5581152699179034,-2.4973428129777933
560.0,-11.014703347978125,-15.764070084777398,-0.5503522423806023,-2.462606703427033
560.14,-10.861672231320178,-15.634963854920477,-0.5426971935894216,-2.4283537302903415
560.28,-10.710761309554508,-15.504507847546845,-0.5351486216301573,-2.394577174711004
560.42,-10.561941409677056,-15.372782575698166,-0.5277050454791902,-2.3612704112111444
560.5600000000001,-10.415183760489008,-15.239869264858806,-0.5203650047129154,-2.328426906397423
560.7,-10.270459986033789,-15.105849628086792,-0.513127059221214,-2.296040217684469
560.84,-10.127742099280182,-14.97080564654255,-0.5059897889249113,-2.264103992035819
560.98,-9.987002496031245,-14.834819356533545,-0.4989517934971628,-2.232611964722136
561.12,-9.848213949040616,-14.69797264405419,-0.49201169208871576,-2.2015579580964753
561.26,-9.711349602319494,-14.560347047666413,-0.4851681230569929,-2.170935880386375
561.4,-9.5763829656192,-14.422023570438206,-0.4784197436989432,-2.140739724502554
561.54,-9.443287909075563,-14.283082501534901,-0.47176522998760806,-2.11096356686399
561.6800000000001,-9.312038658002775,-14.143603247941455,-0.4652032763123528,-2.081601566239165
561.82,-9.182609787825445,-14.003664176683847,-0.4587325952227098,-2.0526479626032663
561.96,-9.054976219138721,-13.863342467814142,-0.4523519171757851,-2.0240970760111257
562.1,-8.929113212887273,-13.72271397832715,-0.4460599902871782,-1.9959433054856837
562.24,-8.804996365654867,-13.58185311708696,-0.43985558008536585,-1.9681811279217842
562.38,-8.682601605056952,-13.440832730759388,-0.43373746926950246,-1.9408050970050834
562.52,-8.561905185229591,-13.299724000671148,-0.4277044574705894,-1.9138098421458718
562.66,-8.442883682408512,-13.158596350448814,-0.42175536101596567,-1.8871900674276134
562.8000000000001,-8.325513990592855,-13.017517364230034,-0.41588901269707396,-1.8609405505699983
562.94,-8.209773317288523,-12.876552715185843,-0.410104261540458,-1.8350561419063223
563.08,-8.095639179326731,-12.73576610404626,-0.4043999725819436,-1.8095317633749868
563.22,-7.983089398753689,-12.595219207281295,-0.39877502664396214,-1.7843624075249416
563.36,-7.872102098787689,-12.454971634555722,-0.3932283201159697,-1.7595431365348724
563.5,-7.762655699840403,-12.315080895048283,-0.38775876473792104,-1.735069081245954
563.64,-7.654728915599346,-12.175602372203896,-0.3823652873867557,-1.7109354402079786
563.78,-7.54830074916886,-12.036589306470733,-0.37704682986585325,-1.6871374787386837
563.92,-7.443350489267201,-11.898092785562083,-0.3718023486974169,-1.663670527996095
564.0600000000001,-7.339857706477546,-11.76016174177563,-0.3666308149177458,-1.6405299840637106
564.2,-7.237802249550951,-11.622842955899479,-0.3615312138753533,-1.6177113070483538
564.34,-7.137164241759508,-11.486181067234778,-0.3565025450318946,-1.5952100201905104
564.48,-7.037924077298077,-11.35021858926848,-0.35154382176586274,-1.5730217089869987
564.62,-6.940062417733152,-11.214995930536661,-0.34665407117901526,-1.5511420203257846
564.76,-6.8435601884975785,-11.080551420227986,-0.34183233390549284,-1.5295666616327896
564.9,-6.748398575429885,-10.946921338088528,-0.33707766392359334,-1.5082914000305232
565.04,-6.654559021357203,-10.81413994820265,-0.33238912837016354,-1.4873120615083733
565.1800000000001,-6.562023222720761,-10.68223953623947,-0.3277658073575733,-1.4666245301044019
565.32,-6.4707731262431,-10.551250449771073,-0.3232067937932342,-1.446224747098486
565.46,-6.38079092563615,-10.421201141285682,-0.31871119320162955,-1.426108710216645
565.6,-6.292059058349469,-10.292118213537336,-0.3142781235488197,-1.4062724728464049
565.74,-6.204560202357932,-10.164026466892215,-0.30990671506938755,-1.3867121432630456
565.88,-6.118277272988258,-10.03694894835083,-0.3055961100957923,-1.3674238838665846
566.02,-6.033193419783776,-9.79929238963607,-0.3013454628900957,-1.3484039104293444
566.16,-5.94929202340692,-7.781690593360748,-0.29715393947802965,-1.3296484913539623
566.3000000000001,-5.866556692578914,5.925683930034809,-0.29302071748537095,-1.3111539469416964
566.44,-5.784971261056212,98.63077237277193,-0.813857982359846,-1.2929166486708878
566.58,-5.704519784643221,99.78577593870456,-4.332108582896333,-1.274933018485441
566.72,-5.6251865382409125,99.78438103767155,-7.967856206341395,-1.257199528093175
566.86,-5.546956012930913,99.7850696989777,-10.840095632624408,-1.239712698273922
567.0,-5.469812913094702,99.78603813898978,-12.992101398333968,-1.2224690981972304
567.14,-5.393742153567555,99.78694542276446,-14.585329476792062,-1.2054653447495411
567.28,-5.3187288568268745,99.7877953934818,-15.761592930444523,-1.1886981018707081
567.42,-5.244758350214598,99.78859167085794,-16.629445906131238,-1.172164079899734
567.5600000000001,-5.17181616319332,99.67102979302383,-17.269651760815236,-1.1558600349295929
567.7,-5.099888024635831,99.28385920601157,-17.741906868824255,-1.1397827681710124
567.84,-5.028959860147784,98.79192987628565,-18.090267961600066,-1.1239291253250956
567.98,-4.959017789423119,98.15014834171635,-18.347237481948365,-1.108295995964658
568.12,-4.8900481236320195,97.28403007776004,-18.536791644464344,-1.092880312924159
568.26,-4.822037362841048,96.06505397202689,-18.676616690318696,-1.077679051698108
568.4,-4.754972193465204,94.25734608089503,-18.779758939379548,-1.0626892298478312
568.54,-4.688839485751583,91.39732580460966,-18.855842042777702,-1.0479079064164807
568.6800000000001,-4.623626291294374,86.50946434683014,-18.911964908598367,-1.0333321813521703
568.82,-4.559319840580882,77.44547685806847,-18.953364061950737,-1.0189591949391328
568.96,-4.495907540568315,63.93556075607406,-18.98390223694924,-1.0047861272367746
569.1,-4.433376972291036,52.13147198020291,-19.006428787775786,-0.9908101975265347
569.24,-4.37171588849798,42.02538280852682,-19.02304554670634,-0.9770286637664236
569.38,-4.310912211319987,33.37279494989738,-19.03530293486489,-0.9634388220531486
569.52,-4.250954029966736,25.964464453608738,-19.04229668877497,-0.9500380060917113
569.66,-4.191829598452993,19.621308747894325,-19.034134727055694,-0.9368235866723817
569.8000000000001,-4.133527333353919,14.190051326722768,-19.013439191982975,-0.9237929711549381
569.94,-4.076035811589115,9.53949687068912,-18.98351387667894,-0.9109436029600779
570.08,-4.019343768235149,5.557345245034389,-18.946510241317597,-0.8982729610679003
570.22,-3.9634400943662644,2.1619399289981995,-18.90385041132361,-0.8857785595233579
570.36,-3.9083138349229776,-0.656225304211583,-18.856486997023907,-0.8734579469485843
570.5,-3.8539541866082985,-2.984971671652793,-18.805065625135672,-0.8613087060620013
570.64,-3.800350495811277,-4.91072211961337,-18.750028392011888,-0.8493284532041129
570.78,-3.747492256557583,-6.504604518605385,-18.69168081111389,-0.8375148378698908
570.92,-3.6953691084868536,-7.824786815051592,-18.63023582589413,-0.8258655422476603
571.0600000000001,-3.6439708348565016,-8.918645373221915,-18.565843184760414,-0.8143782807644001
571.2,-3.593287360571715,-9.824674615646193,-18.498609331270746,-0.803050799637361
571.34,-3.5433087502413536,-10.574114238821963,-18.428611058792217,-0.791880876431921
571.48,-3.4940252062594697,-11.192306067656611,-18.355905007916704,-0.7808663196255868
571.62,-3.445427066912151,-11.699809092708,-18.280534354196,-0.7700049681780589
571.76,-3.397504804509425,-12.11330677330454,-18.202533571371845,-0.7592946911072735
571.9,-3.3502490235419238,-12.446340421680574,-18.121931858801172,-0.7487333870713402
572.04,-3.3036504588620383,-12.709899440054807,-18.038755629282072,-0.7383189839562933
572.1800000000001,-3.2576999738892822,-12.912895078956673,-17.953030327004484,-0.7280494384695739
572.32,-3.2123885588395784,-13.062540138435123,-17.864781761300453,-0.7179227357391674
572.46,-3.1677073289781954,-13.164653094032127,-17.774037085415877,-0.7079368889183127
572.6,-3.1236475228960585,-13.223901682535757,-17.680825511224715,-0.6980899387957108
572.74,-3.0802005008091577,-13.243998072445784,-17.58517882457257,-0.6883799534111502
572.88,-3.0373577428807716,-13.22785534371331,-17.487131747807265,-0.678805027676483
573.02,-2.9951108475662513,-13.17771305273558,-17.386722183419412,-0.6693632830018662
573.16,-2.9534515299800734,-13.095238094746586,-17.28399136384128,-0.6600528669272037
573.3000000000001,-2.912371620284909,-12.981605831474804,-17.178983926171217,-0.6508719527587145
573.44,-2.8718630621024275,-12.837565468926588,-17.07174792611255,-0.6418187392105515
573.58,-2.8319179109455814,-12.665683668198671,-16.962334802200257,-0.632891450051409
573.72,-2.792528332672101,-12.48978918590355,-16.850799299061137,-0.62408833375604
573.86,-2.7536866019589326,-12.316329893400786,-16.73719935675519,-0.6154076631616243
574.0,-2.7153851007973735,-12.145272172499558,-16.621595971994452,-0.6068477351289119
574.14,-2.6776163170086305,-11.976582892063888,-16.504053036103,-0.5984068702080819
574.28,-2.640372842779553,-11.810229397307168,-16.384637153876554,-0.5900834123092469
574.42,-2.6036473732182888,-11.646179499689914,-16.26341744695739,-0.5818757283775394
574.5600000000001,-2.567432704929607,-11.484401467367917,-16.140465344913732,-0.5737822080727191
574.7,-2.5317217346096297,-11.324864016142673,-16.015854366868762,-0.5658012634532337
574.84,-2.4965074576597512,-11.167536300870452,-15.8896598962396,-0.5579313286646748
574.98,-2.461782966819462,-11.012387907290103,-15.761958950903319,-0.5501708596325682
575.12,-2.427541450817871,-10.859388844233518,-15.632829950893564,-0.5425183337594334
575.26,-2.393776193043653,-10.708509536185826,-15.50235248553924,-0.53497224962606
575.4,-2.36048057023321,-10.55972081616548,-15.37060708177947,-0.5275311266969359
575.54,-2.327648051176795,-10.41299391889712,-15.237674975223298,-0.520193505029775
575.6800000000001,-2.2952721954423634,-10.26830047425251,-15.103637885365126,-0.5129579449890828
575.82,-2.2633466521169288,-10.1256125009373,-14.968577796216564,-0.5058230269637065
575.96,-2.231865158565189,-9.984902400403271,-14.832576743470728,-0.49878735108831396
576.1,-2.2008215392051937,-9.846142950967645,-14.695716609176147,-0.4918495369687459
576.24,-2.17020970430084,-9.709307302122877,-14.558078924763633,-0.4850082234111882
576.38,-2.140023648770958,-9.57436896902176,-14.41974468314147,-0.4782620681551111
576.52,-2.1102574510147782,-9.44130182712416,-14.280794160451766,-0.4716097476099222
576.66,-2.0809052717535654,-9.310080106993018,-14.141306747964428,-0.46504995659528364
576.8000000000001,-2.051961352888188,-9.180678389228408,-14.001360794475163,-0.45858140808503917
576.94,-2.023420016372437,-9.053071599529483,-13.861033459470452,-0.45220283295470476
577.08,-1.9952756631018596,-8.92723500387516,-13.72040057722592,-0.4459129797324697
577.22,-1.9675227718179118,-8.80314420381525,-13.579536531915034,-0.4397106143536619
577.36,-1.940155898027228,-8.680775131864543,-13.438514143722813,-0.4335945199186282
577.5,-1.9131696729357985,-8.560104046993066,-13.29740456588429,-0.42756349645398184
577.64,-1.8865588023978523,-8.441107530206427,-13.156277192499752,-0.4216163606771706
577.78,-1.8603180658792602,-8.32376248021072,-13.015199576918203,-0.4157519457643207
577.92,-1.8344423154352478,-8.208046109157026,-12.874237360427216,-0.40996910112130797
578.0600000000001,-1.8089264747022347,-8.093935938461016,-12.733454210940561,-0.40426669215801475
578.2,-1.7837655379036057,-7.981409794693583,-12.59291177133517,-0.3986436000657254
578.34,-1.758954568869224,-7.8704458055389015,-12.452669617055323,-0.3930987215976189
578.48,-1.7344887000685072,-7.76102239581661,-12.312785222574263,-0.38763096885231396
578.62,-1.7103631316568713,-7.653118283565121,-12.173313936281593,-0.3822392690604248
578.76,-1.6865731305353726,-7.546712476183416,-12.034308963347964,-0.3769225643740869
578.9,-1.663114029423358,-7.44178426662891,-11.895821356106937,-0.37167981165940805
579.04,-1.639981225943955,-7.3383132296692,-11.7579000114865,-0.36650998229180826
579.1800000000001,-1.6171701817222233,-7.236279218185747,-11.62059167501958,-0.3614120619542053
579.32,-1.5946764214957891,-7.135662359527728,-11.483940950963413,-0.35638505043800744
579.46,-1.5724955322378074,-7.036443051914436,-11.347990318061445,-0.3514279614468741
579.6,-1.5506231622920648,-6.938601960884806,-11.212780150488266,-0.34653982240320585
579.74,-1.5290550205200724,-6.842120015792762,-11.078348743527396,-0.34171967425732713
579.88,-1.5077868754599764,-6.746978406347169,-10.944732343543302,-0.33696657129932117
580.02,-1.486814554497128,-6.653158579195356,-10.811965181822575,-0.33227958097348403
580.16,-1.4661339430461509,-6.560642234549216,-10.680079511874125,-0.32765778369535764
580.3000000000001,-1.445740983744349,-6.469411322852983,-10.549105649794717,-0.3231002726713092
580.44,-1.425631675656302,-6.379448041491897,-10.419072017323478,-0.31860615372061946
580.58,-1.405802073489489,-6.290734831540996,-10.290005187227141,-0.3141745451000454
580.72,-1.3862482868207961,-6.203254374553354,-10.161929930676507,-0.30980457733082367
580.86,-1.3669664793337521,-6.116989589387161,-10.034869266293638,-0.3054953930280795
581.0,-1.3479528680663486,-6.031923629071031,-9.789762807172263,-0.30124614673260935
581.14,-1.3292037226692965,-5.9480398777070125,-7.698953282000707,-0.2970560047450027
581.28,-1.310715364674578,-5.865321947410818,6.235409786707775,-0.292924144962071
581.42,-1.2924841667741473,-5.78375367528877,98.8239364656966,-0.8162639707277879
581.5600000000001,-1.2745065521086485,-5.703319120451044,99.7857556961386,-4.335831365665852
581.7,-1.2567789935660032,-5.624002561060791,99.78435160493244,-7.970971878619193
581.84,-1.2392980130897375,-5.545788491418735,99.78508612237867,-10.84245897681098
581.98,-1.2220601809969145,-5.468661619082864,99.78605352755503,-12.993856042137887
582.12,-1.2050621153055343,-5.392606862022871,99.78695983924202,-14.586625769784716
582.26,-1.1883004810712772,-5.3176093458089895,99.78780889926476,-15.76254949198086
582.4,-1.171771989733458,-5.243654400834875,99.78860432346379,-16.63015157792746
582.54,-1.155473398470062,-5.170727559574219,99.66465982436375,-17.27017231238858
582.6800000000001,-1.139401509561741,-5.09881455387077,99.27579262303493,-17.742290856891067
582.82,-1.1235531697646455,-5.027901312261465,98.78156335014104,-18.090551211617818
582.96,-1.107925269691968,-4.957973957332347,98.13641620750599,-18.347446422011437
583.1,-1.092514743204076,-4.889018803106973,97.2651477010947,-18.536945769568447
583.24,-1.0773185668071223,-4.821022352467032,96.0378572310692,-18.676730381038002
583.38,-1.062333759060009,-4.75397129460485,94.21584852924147,-18.779842803585105
583.52,-1.0475573799895903,-4.687852502507517,91.3293815391618,-18.855903905390406
583.66,-1.032986530514005,-4.622653030472332,86.38881472958872,-18.912010541688435
583.8000000000001,-1.0186183518740186,-4.5583601116532915,77.21410260453933,-18.95339772329832
583.94,-1.00445002507227,-4.494961155638311,63.6985714293406,-18.98392706731508
584.08,-0.9904787703203125,-4.432443746056922,51.92857268147246,-19.00644710394884
584.22,-0.9767018464933365,-4.370795638218143,41.85166493445415,-19.023059057671
584.36,-0.9631165505924734,-4.310004756778231,33.224057655211205,-19.035312901257182
584.5,-0.9497202172145719,-4.250059193438058,25.837112409075285,-19.042098024393894
584.64,-0.9365102180293453,-4.190947204669785,19.512264706090956,-19.033617502936224
584.78,-0.9234839612637848,-4.132657209472602,14.096681343482619,-19.012691100986164
584.92,-0.9106388911937408,-4.075177787157195,9.459546344347336,-18.982591152915106
585.0600000000001,-0.8979724876425713,-4.018497675158677,5.488884203692033,-18.945449485657182
585.2,-0.8854822654867605,-3.962605766877722,2.1043675045212216,-18.90267575814577
585.34,-0.8731657741684088,-3.9074911095495732,-0.7037787965484809,-18.85521453885606
585.48,-0.8610205972145016,-3.8531429021406653,-3.02427264261752,-18.803706192923883
585.62,-0.8490443517628609,-3.799550493272573,-4.943229873412802,-18.74858933170329
585.76,-0.8372346880946864,-3.7467033791729953,-6.531515393814827,-18.690167137221177
585.9,-0.8255892891735976,-3.6945912016534876,-7.84707664942843,-18.628650982091514
586.04,-0.8141058701910846,-3.6432037461136693,-8.937107686058269,-18.564189552792676
586.1800000000001,-0.8027821781182761,-3.5925309395716036,-9.839953573533133,-18.496888576278156
586.32,-0.7916159912639433,-3.542562848720081,-10.586732383514171,-18.42682436679598
586.46,-0.7806051188386471,-3.4932896780085128,-11.202687235318313,-18.354053251226212
586.6,-0.7697474005249466,-3.444701767750156,-11.708297136206058,-18.27861820798321
586.74,-0.7590407060535822,-3.396789592254379,-12.120180734591598,-18.200553596713114
586.88,-0.7484829347855545,-3.3495437579837004,-12.451826762486442,-18.119888562379035
587.02,-0.7380720153000123,-3.3029550017353038,-12.714181868091238,-18.036649506615493
587.16,-0.7278059049878713,-3.257014188846756,-12.916122426735633,-17.950861893888433
587.3000000000001,-0.7176825896510851,-3.21171231142565,-13.06483267444947,-17.862551576679785
587.44,-0.7077000831074874,-3.1670404866028967,-13.166107576831454,-17.771745767940093
587.58,-0.6978564268011292,-3.1229899548093756,-13.224595408967584,-17.67847375106599
587.72,-0.6881496894180361,-3.0795520780756864,-13.243992121993653,-17.582767391634896
587.86,-0.6785779665073067,-3.036718338354713,-13.227197180552748,-17.484661497140387
588.0,-0.6691393801074824,-2.9944803358667436,-13.176438614626589,-17.38419405843287
588.14,-0.6598320783781121,-2.952829787466849,-13.093373471927919,-17.28140639776071
588.28,-0.6506542352364396,-2.9117585250342826,-12.979168618158823,-17.17634324207088
588.42,-0.6416040499991459,-2.871258493883605,-12.834565853803694,-17.06905273578121
588.5600000000001,-0.6326797470290707,-2.83132175119729,-12.66234152171974,-16.95958640404245
588.7,-0.623879575386851,-2.791940464479529,-12.486493353543624,-16.84799907519631
588.84,-0.6152018084874,-2.7531069100309877,-12.313079733725111,-16.734348769448044
588.98,-0.606644743761166,-2.714813471444244,-12.142067053442512,-16.618696559528786
589.12,-0.5982067023201024,-2.677052638119649,-11.97342219072304,-16.501106408195174
589.26,-0.5898860286282822,-2.639817003801364,-11.807112499748573,-16.381644986712775
589.4,-0.581681090177094,-2.6030992651333076,-11.643105800763736,-16.26038147792951
589.54,-0.5735902771649547,-2.5668922202347755,-11.481370370533426,-16.137387367120628
589.6800000000001,-0.5656120021814774,-2.5311887672954616,-11.321874933301904,-16.012736223444307
589.82,-0.5577446998960321,-2.4959819031896555,-11.1645886522097,-15.886503474562703
589.96,-0.5499868267506361,-2.461264722109357,-11.00948112112868,-15.758766176740911
590.1,-0.5423368606571178,-2.4270304142160684,-10.85652235687912,-15.629602782523113
590.24,-0.5347933006984907,-2.393272264311023,-10.705682791795981,-15.499092907893397
590.38,-0.5273546668344824,-2.3599836505236125,-10.556933266614568,-15.367317100651634
590.52,-0.5200194996111569,-2.32715804301778,-10.410245023648487,-15.234356611569291
590.66,-0.5127863598745777,-2.2947890027161346,-10.265589700235347,-15.100293169732682
590.8000000000001,-0.5056538284884522,-2.2628701800415687,-10.122939322427806,-14.96520876333082
590.94,-0.49862050605570357,-2.231395313676143,-9.98226629890982,-14.829185427000725
591.08,-0.4916850126439143,-2.200358229337004,-9.84354341511966,-14.692305036704006
591.22,-0.4848459875145901,-2.1697528385691345,-9.706743827563077,-14.554649112975037
591.36,-0.4781020888561879,-2.13957313755468,-9.571841058301567,-14.416298633253023
591.5,-0.4714519935208567,-2.1098132059386683,-9.438808989602013,-14.27733385388799
591.64,-0.4648943967648419,-2.0804672056708764,-9.307621858735406,-14.13783414229433
591.78,-0.45842801199249833,-2.051529379863643,-9.1782542529134,-13.997877819615857
591.92,-0.4520515705038645,-2.022994051665421,-9.050681104352613,-13.857542014162705
592.0600000000001,-0.44576382124574776,-1.9948556231498378,-8.924877685457494,-13.716902525784409
592.2,-0.43956353056627123,-1.9671085742200833,-8.800819604113503,-13.576033701253895
592.34,-0.4334494819728355,-1.9397474615283998,-8.678482799083083,-13.435008320655166
592.48,-0.42742047589344584,-1.912766917410482,-8.557843535497748,-13.293897494692724
592.62,-0.4214753294413589,-1.886161648834583,-8.438878400440101,-13.152770572773086
592.76,-0.41561287618300413,-1.8599264363651287,-8.321564298610353,-13.011695061648608
592.9,-0.4098319659091322,-1.8340561331406473,-8.205878448072296,-12.87073655436037
593.04,-0.40413146440914643,-1.808545663865818,-8.09179837607437,-12.729958669170607
593.1800000000001,-0.3985102532485737,-1.7833900238174494,-7.979301914941654,-12.589422998135266
593.32,-0.39296722954962987,-1.7585842778642005,-7.868367198035211,-12.449189064933831
593.46,-0.38750130577483766,-1.7341235594998534,-7.758972655775505,-12.30931429154607
593.6,-0.38211140951365385,-1.7100030698899635,-7.651097011726899,-12.169853973343503
593.74,-0.37679648327206466,-1.6862180769316912,-7.5447192787405895,-12.030861262146859
593.88,-0.3715554842651073,-1.6627639143266533,-7.439818755153559,-11.892387156789079
594.02,-0.36638738421227773,-1.6396359806665994,-7.336375021041378,-11.7544805007163
594.16,-0.36129116913578363,-1.616829738531752,-7.234367934522906,-11.617187986156083
594.3000000000001,-0.356265839161604,-1.5943407136016319,-7.133777628115126,-11.480554164382815
594.44,-0.35131040832331517,-1.5721644937781976,-7.034584505136505,-11.344621461614146
594.58,-0.3464239043686463,-1.5502967283211357,-6.936769236157436,-11.209430200079103
594.72,-0.34160536856872475,-1.5287331269951292,-6.840312755496493,-11.075018623807992
594.86,-0.33685385552997504,-1.5074694592289446,-6.745196257761271,-10.941422928705801
595.0,-0.3321684330086337,-1.4865015532861754,-6.651401194432763,-10.80867729648433
595.14,-0.3275481817278448,-1.4658252954474817,-6.558909270492295,-10.676813932043393
595.28,-0.32299219519729894,-1.4454366292041683,-6.46770244109013,-10.545863103907768
595.42,-0.3184995795353814,-1.4253315544629452,-6.377762908254943,-10.415853187343947
595.5600000000001,-0.3140694532937932,-1.4055061267617166,-6.289073117643403,-10.286810709799017
595.7,-0.30970094728461256,-1.3859564564962517,-6.201615755329188,-10.15876039832251
595.84,-0.3053932044097612,-1.3666787081575773,-6.115373744630836,-10.031725228651252
595.98,-0.3011453794928424,-1.3476690995799598,-6.030330242977792,-9.774460199581014
596.12,-0.2969566391133191,-1.3289239011993152,-5.946468638814179,-7.5663797517454
596.26,-0.292826161442997,-1.3104394353219153,-5.863772548539744,6.728357251305747
596.4,-0.9974294289399173,-1.2922120754032393,-5.782225813487537,99.02698794635823
596.54,-4.609993395669182,-1.2742382453368417,-5.7018124969378565,99.78572789018006
596.6800000000001,-8.199742998452123,-1.2565144187530866,-5.622516881168081,99.78431381355803
596.82,-11.015880269559842,-1.2390371183276212,-5.544323464537957,99.78511092269208
596.96,-13.122592722616771,-1.2218029150994494,-5.467216958609981,99.78607676483509
597.1,-14.681730519334472,-1.204808427798476,-5.391182285304522,99.78698160863468
597.24,-15.832728726775082,-1.1880503221823873,-5.316204574089312,99.78782929347585
597.38,-16.68192390678061,-1.1715253103827417,-5.242269159203002,99.78862342934687
597.52,-17.308363091885134,-1.1552301502601448,-5.169361576912435,99.65588015294813
597.66,-17.770462517275416,-1.1391616447683761,-5.09746756280331,99.26469571944463
597.8000000000001,-18.111332125933696,-1.123316641327355,-5.02657304910396,98.76729350706239
597.94,-18.3627755138064,-1.107692031204811,-4.9566641620419,98.11749905607184
598.08,-18.54825330834576,-1.09228474890655,-4.887727219232868,97.23911127705261
598.22,-18.685071411684206,-1.077091771575186,-4.819748727102068,96.00031286134514
598.36,-18.785995582922826,-1.0621101183972321,-4.752715378337277,94.1584804064984
598.5,-18.860442516383433,-1.0473368500184272,-4.686614049373602,91.23529175805415
598.64,-18.91535845790408,-1.0327690679671866,-4.6214317979095165,86.22142941302091
598.78,-18.955867320935013,-1.0184039140860672,-4.557155860453945,76.89265734403486
598.92,-18.98574877135233,-1.0042385699711305,-4.4937736499040835,63.372210415291384
599.0600000000001,-19.007790887871334,-0.9902702564190995,-4.4312727531536735,51.64916058369523
599.2,-19.024050302787337,-0.9764962328821961,-4.369640928731456,41.612441002769856
599.34,-19.03604409536081,-0.9629137969305591,-4.308866104469496,33.019236071909674
599.48,-19.042453916059202,-0.9495202837221322,-4.248936375201126,25.66174142779783
599.62,-19.033562645100726,-0.9363130654799192,-4.189840000488185,19.362106196358884
599.76,-19.01234005817049,-0.9232895509765079,-4.131565402377303,13.968107774248477
599.9,-18.98201896718478,-0.9104471850257572,-4.074101163184924,9.349452673329283
600.04,-18.94470613152139,-0.8977834479815516,-4.017436023310786,5.3946125089125125
600.1800000000001,-18.901795023922734,-0.8852958552435233,-3.9615588790795795,2.0251813626728685
600.32,-18.854219586663657,-0.8729819567696453,-3.9064587806104965,-0.7691538231695322
600.46,-18.802613101785443,-0.8608393365956011,-3.852124929714376,-3.0782752739487758
600.6,-18.747409393844663,-0.8488656123608351,-3.7985466778181736,-4.9878736774039085
600.74,-18.688908370423373,-0.8370584348411942,-3.745713523916455,-6.56845031225165
600.88,-18.627319141110526,-0.8254154874880653,-3.693615112549646,-7.877647977004397
601.02,-18.562788815724463,-0.8139344859739208,-3.642241231808734,-8.962408987973063
601.16,-18.49542201686882,-0.8026131777441838,-3.5915818113661473,-9.860872307807538
601.3000000000001,-18.42529428378767,-0.7914493415753224,-3.5416269205325315,-10.603988234984913
601.44,-18.352461400909352,-0.7804407871390902,-3.492366766339128,-11.216863777202043
601.58,-18.276965970342676,-0.7695853545728241,-3.4437916916454783,-11.719867678245414
601.72,-18.198842095423736,-0.7588809140557177,-3.3958921732721645,-12.129529260028585
601.86,-18.118118752316878,-0.7483253653909873,-3.348658820158318,-12.459264798939595
602.0,-18.034822238213565,-0.7379166375938465,-3.3020823715435927,-12.719962037137066
602.14,-17.948977960776514,-0.7276526884852117,-3.256153695174348,-12.920449305022109
602.28,-17.860611751102415,-0.7175315042910563,-3.210863785533742,-13.067871491541968
602.42,-17.76975082712286,-0.7075510992473354,-3.166203762095463,-13.167991178935814
602.5600000000001,-17.676424496790073,-0.697709515210407,-3.1221648676008327,-13.2254298355725
602.7,-17.580664664648356,-0.6880048212728685,-3.0787384663589856,-13.243861074202938
602.84,-17.48250618759277,-0.6784351133847365,-3.0359160425698692,-13.226165604148404
602.98,-17.38198711320772,-0.6689985139798926,-2.9936891986697844,-13.17455557600054
603.12,-17.279148825358348,-0.6596931716077282,-2.952049653699191,-13.090674469185558
603.26,-17.174036115534516,-0.6505172605699072,-2.9109892416925125,-12.975677441314794
603.4,-17.06669719404463,-0.6414689805621837,-2.870499910089681,-12.830296085658011
603.54,-16.957183651993457,-0.6325465563211989,-2.830573718169142,-12.657642731525346
603.6800000000001,-16.845550382688685,-0.6237482372761908,-2.7912028355020615,-12.481859645888216
603.82,-16.73185546944931,-0.6150722972055473,-2.7523795404274707,-12.30851020854835
603.96,-16.616160045556878,-0.6065170338981366,-2.7140962185481006,-12.137560823800719
604.1,-16.498528131171653,-0.5980807688193461,-2.676345361246627,-11.968978382498495
604.24,-16.379026451340312,-0.589761846781767,-2.63911956422208,-11.802730251375092
604.38,-16.257724238686304,-0.5815586356204588,-2.602411526046181,-11.638784262967057
604.52,-16.13469302395217,-0.5734695258727289,-2.566214046739311,-11.4771087060852
604.66,-16.010006417223245,-0.5654929304623679,-2.530520026365917,-11.317672316786066
604.8000000000001,-15.883739882379523,-0.5576272843882741,-2.495322463649057,-11.16044426980019
604.94,-15.755970507081276,-0.5498710444174104,-2.4606144546038764,-11.005394170377512
605.08,-15.626776770381944,-0.5422226887820315,-2.4263891911897484,-10.852492046513964
605.22,-15.4962383098705,-0.5346807168811197,-2.3926399599808534,-10.701708341526407
605.36,-15.364435690069111,-0.5272436489859769,-2.3593601408549434,-10.553013906946275
605.5,-15.231450173646556,-0.5199100259499075,-2.3265432057000734,-10.40637999570484
605.64,-15.09736349685105,-0.5126784089219418,-2.294182717139054,-10.261778255585584
605.78,-14.962257650415923,-0.5055473790645408,-2.2622723272713916,-10.11918072292144
605.92,-14.826214667047445,-0.4985155372752247,-2.230805776432497,-9.978559816516672
606.0600000000001,-14.689316416465356,-0.4915815039120767,-2.1997768919699325,-9.839888331775116
606.2,-14.551644408833305,-0.4847439185230616,-2.1691795870364636,-9.703139435018157
606.34,-14.413279607288517,-0.4780014395791114,-2.1390078593997117,-9.568286657977428
606.48,-14.274302250157927,-0.4713527442109214,-2.1092557902681714,-9.435303892448543
606.62,-14.134791683331848,-0.4647965279494084,-2.0799175431333827,-9.304165385093626
606.76,-13.994826203156572,-0.45833150446977866,-2.0509873626280473,-9.1748457323814
606.9,-13.854482910104084,-0.45195640533915465,-2.022459573399869,-9.047319875654743
607.04,-13.713837573381,-0.4456699797677127,-1.9943285790009107,-8.92156309631661
607.1800000000001,-13.572964506549583,-0.43947099436328174,-1.9665888607922681,-8.797551011126057
607.32,-13.431936454151822,-0.4333582328893559,-1.9392349768638435,-8.675259567596889
607.46,-13.290824489253014,-0.4273304960264714,-1.9122615609690252,-8.554665039492214
607.6,-13.149697921753802,-0.4213866011369041,-1.8856633214740683,-8.435744022408832
607.74,-13.00862421725952,-0.4155253820326388,-1.8594350403219833,-8.318473429445937
607.88,-12.867668926242626,-0.4097456887465656,-1.833571572010733,-8.202830486953212
608.02,-12.726895623187586,-0.4040463873068598,-1.8080678425855463,-8.088792730353816
608.16,-12.586365855368067,-0.3984263595144989,-1.7829188486451573,-7.976338000038268
608.3000000000001,-12.446139100872884,-0.3928845027238743,-1.7581196563617847,-7.865444437325589
608.44,-12.306272735469765,-0.38741972962645504,-1.7336654005146586,-7.756090480488395
608.58,-12.166822007874348,-0.38203096803745973,-1.7095512835369207,-7.648254860839029
608.72,-12.02784002297532,-0.3767171606854962,-1.6857725745757057,-7.541916598874047
608.86,-11.889377732555085,-0.37147726500512673,-1.6623246085652323,-7.4370550004746665
609.0,-11.751483933038214,-0.36631025293231895,-1.639202785312724,-7.333649653161013
609.14,-11.614205269796965,-0.3612151107027412,-1.6164025685969852,-7.231680422398202
609.28,-11.477586247543833,-0.35619083865286416,-1.5939194852794598,-7.13112744795253
609.42,-11.341669246345077,-0.35123645102382817,-1.5717491244276052,-7.031971140296129
609.5600000000001,-11.206494542796055,-0.34635097576803914,-1.549887136450405,-6.934192177058687
609.7,-11.07210033590872,-0.3415334543584541,-1.528329232245865,-6.8377714995249255
609.84,-10.938522777273247,-0.33678294160051986,-1.5070711823603218,-6.7426903091766475
609.98,-10.805796005069315,-0.33209850544672764,-1.486108816159405,-6.648930064278286
610.12,-10.673952181517741,-0.32747922681374597,-1.465438021010491,-6.556472476504992
610.26,-10.543021533379527,-0.32292419940209827,-1.4450547414764934,-6.465299507612368
610.4,-10.413032395126722,-0.31843252951834794,-1.4249549785208337,-6.375393366147032
610.54,-10.28401125442783,-0.3140033358997571,-1.4051347887234398,-6.286736504197291
610.6800000000001,-10.155982799609065,-0.3096357495413838,-1.3855902835076146,-6.1993116141832365
610.82,-10.028969968771852,-0.30532891352558456,-1.366317628377636,-6.113101625685615
610.96,-9.761002023404044,-0.30108198285388765,-1.3473130421669333,-6.028089702312933
611.1,-7.448829195645611,-0.2968941242812064,-1.3285727962966931,-5.944259238606236
611.24,7.167100226235128,-0.2927645161523562,-1.3100932140447588,-5.861593856981054
611.38,99.17078724447794,-0.9973708327261169,-1.2918706698246745,-5.780077404706081
611.52,99.7857088157631,-4.609946710827481,-1.2739015884747371,-5.699693950918092
611.66,99.78428742096888,-8.199707947489529,-1.2561824445569167,-5.620427783672751
611.8000000000001,99.78513264720809,-11.015854309375024,-1.2387097616655143,-5.542263407030844
611.94,99.7860971197961,-13.122573555304553,-1.2214801117454128,-5.465185538179611
612.08,99.78700067778247,-14.68171637753214,-1.2044901144197997,-5.3891791045888064
612.22,99.7878471580173,-15.832718294538862,-1.1877364363272234,-5.3142292412011125
612.36,99.78864016536237,-16.681916211333757,-1.1712157904678548,-5.240321287656614
612.5,99.64907503514456,-17.308357415307736,-1.1549249355588338,-5.167440785550967
612.64,99.25608700297583,-17.770458329933398,-1.1388606753985637,-5.095573475726976
612.78,98.75621599189792,-18.111329037131387,-1.123019858239842,-5.0247052955992455
612.92,98.10280220177636,-18.36277323534463,-1.1073993761716945,-4.954822376511619
613.0600000000001,97.2188637310446,-18.548251627633494,-1.091996164509801,-4.885911041127084
613.2,95.9710809769056,-18.685070171903167,-1.0768072011953893,-4.817957800849877
613.34,94.11374791643155,-18.785994668395656,-1.0618295062024772,-4.750949353279457
613.48,91.16179663470756,-18.86044184178049,-1.0470601409533593,-4.684872579696089
613.62,86.09043421435267,-18.91535796028176,-1.0324962077422062,-4.619714542577735
613.76,76.64074409523778,-18.955866953862838,-1.0181348491666797,-4.555462483147958
613.9,63.12915048022131,-18.98574850058075,-1.003973247567447,-4.49210381895457
614.04,51.44107099304695,-19.00779068813609,-0.9900086244754795,-4.429626141478719
614.1800000000001,41.43428502133175,-19.024050155452194,-0.9762382400670379,-4.368017213774141
614.32,32.866703467710096,-19.036043986678717,-0.9626593926262291,-4.30726496813629
614.46,25.531143468926185,-19.042312074612592,-0.9492694180150356,-4.24735750380107
614.6,19.250285865987834,-19.033226810936515,-0.9360656891507084,-4.188283084672849
614.74,13.872362990006813,-19.01186334811621,-0.9230456154904272,-4.130030137081528
614.88,9.267470620861879,-18.98143544454701,-0.9102066425231217,-4.072587247568313
615.02,5.324413475503811,-18.94403796466582,-0.897546251268359,-4.015943160699972
615.16,1.9662648169456682,-18.901056826579868,-0.8850619577821948,-3.9600867769112327
615.3000000000001,-0.8178722898246467,-18.853421098610863,-0.8727513126698965,-3.905007150375071
615.44,-3.1185885226355765,-18.801760873861564,-0.8606119006054391,-3.8506934869005947
615.58,-5.021263507058446,-18.746507864993116,-0.8486413398576814,-3.797135141858239
615.72,-6.596132110953017,-18.68796056721929,-0.8368372818231308,-3.744321618131977
615.86,-7.900613667742874,-18.626327139096624,-0.8251974105652019,-3.692242564098279
616.0,-8.981465646792282,-18.56175404814977,-0.8137194423598831,-3.6408877716315184
616.14,-9.8766755143799,-18.494345484222674,-0.8024011252477192,-3.590247174135548
616.28,-10.617070134225795,-18.42417669792059,-0.7912402385920231,-3.540310844601159
616.42,-11.227656284257904,-18.351303285423654,-0.7802345926432309,-3.4910689936891393
616.5600000000001,-11.728721443112224,-18.275767731349703,-0.7693820281093132,-3.44251196783865
616.7,-12.136729043996484,-18.197604071947907,-0.7586804157321614,-3.394630247400634
616.84,-12.465041876226044,-18.116841252529444,-0.7481276558698624,-3.3474144447959717
616.98,-12.724504163734252,-18.033505565663006,-0.7377216780847836,-3.3008553026981122
617.12,-12.923908716203167,-17.94762243345559,-0.7274604407373849,-3.254943692239892
617.26,-13.070371311589588,-17.859217715308752,-0.7173419305856779,-3.2096706112442606
617.4,-13.169630556915378,-17.768318667476297,-0.7073641623902575,-3.1650271824786453
617.54,-13.226288061220318,-17.6749546433671,-0.6975251785248234,-3.1210046519326604
617.6800000000001,-13.244000878223835,-17.579157597918336,-0.6878230485921194,-3.0775943871189115
617.82,-13.225635806525066,-17.480962441649922,-0.6782558690452127,-3.03478787539659
617.96,-13.173393213089055,-17.380407277660485,-0.6688217628140395,-2.9925767223176125
618.1,-13.08890650414444,-17.27753354614479,-0.6595188789371452,-2.950952649995013
618.24,-12.973322141621061,-17.172386094867004,-0.6503453921985449,-2.9099074954933384
618.38,-12.82736413508778,-17.06501318964026,-0.6412995027696347,-2.8694332092407557
618.52,-12.65440284631122,-16.95546647571348,-0.6323794358560818,-2.8295218534626305
618.66,-12.478664551982156,-16.843800898686062,-0.6235834413496266,-2.790165600636297
618.8000000000001,-12.305359289988889,-16.73007459190603,-0.6149097934847273,-2.7513567319667533
618.94,-12.134453473526236,-16.61434873607982,-0.6063567904999775,-2.7130876358830394
619.08,-11.965914002143165,-16.496687395906008,-0.5979227543042361,-2.6753508065550275
619.22,-11.799708251077293,-16.37715733785239,-0.5896060301473969,-2.638138842430363
619.36,-11.635804061189049,-16.2558278326616,-0.5814049862957393,-2.601444444791321
619.5,-11.474169729443094,-16.132770445750335,-0.5733180137117935,-2.5652604163313057
619.64,-11.314773999889155,-16.008058818327356,-0.5653435257386576,-2.529579659750757
619.78,-11.157586055098767,-15.8817684417741,-0.5574799577887062,-2.49439517637221
619.92,-11.002575508018444,-15.753976427590521,-0.5497257670366266,-2.4597000647742666
620.0600000000001,-10.849712394203303,-15.624761274997036,-0.5420794321167266,-2.425487519444232
620.2,-10.698967164398447,-15.494202638092284,-0.5345394528244506,-2.3917508294491765
620.34,-10.550310677438421,-15.362381094290257,-0.5271043498220469,-2.3584833771251836
620.48,-10.403714193437827,-15.22937791559497,-0.5197726643483291,-2.3256786367845557
620.62,-10.259149367248535,-15.095274844114181,-0.5125429579324752,-2.293330173440732
620.76,-10.116588242161388,-14.960153873063438,-0.5054138121118049,-2.261431641550691
620.9,-9.976003243832107,-14.824097034367718,-0.49838382815348503,-2.229976783774616
621.04,-9.837367174413238,-14.68718619382922,-0.491451626780102,-2.1989594297525903
621.1800000000001,-9.700653206875533,-14.549502854696565,-0.48461584789905504,-2.1683734948980944
621.32,-9.56583487950372,-14.41112797034285,-0.4778751503357106,-2.138212979208092
621.46,-9.43288609055313,-14.272141766638036,-0.471228211570269,-2.108471966089485
621.6,-9.301781093054794,-14.132623574484995,-0.46467372747829067,-2.0791446212017086
621.74,-9.172494489757957,-13.99265167287905,-0.4582104120748314,-2.050225191315267
621.88,-9.045001228199858,-13.852303142747658,-0.4518369972621362,-2.021708003185991
622.02,-8.919276595893702,-13.71165373173091,-0.44555223258084303,-1.993587462444805
622.16,-8.795296215626568,-13.570777729974461,-0.43935488496464575,-1.9658580525027987
622.3000000000001,-8.673036040859813,-13.429747856924646,-0.4332437384983706,-1.9385143334714074
622.44,-8.552472351225289,-13.288635159041116,-0.42721759417941696,-1.9115509410974785
622.58,-8.433581748111214,-13.147508918275062,-0.42127526968251616,-1.884962585713043
622.72,-8.316341150332343,-13.00643657110088,-0.41541559912776227,-1.8587440511995845
622.86,-8.20072778987936,-12.865483637836435,-0.4096374328518697,-1.8328901939666147
623.0,-8.086719207743139,-12.724713661940543,-0.4039396371826115,-1.8073959419443595
623.14,-7.9742932498098185,-12.584188158937001,-0.398321094216396,-1.782256293590365
623.28,-7.863428062823051,-12.443966574581161,-0.39278070159893624,-1.757466316909838
623.42,-7.754102090410163,-12.3041062518577,-0.38731737230897073,-1.7330211484895324
623.5600000000001,-7.646294069169292,-12.164662406376754,-0.3819300344449917,-1.7089159925449993
623.7,-7.5399830248148385,-12.025688109719107,-0.3766176310149405,-1.6851461199810174
623.84,-7.435148268378849,-11.88723428026962,-0.371379119728828,-1.6617068674650264
623.98,-7.331769392466131,-11.749349681071196,-0.36621347279423877,-1.6385936365133873
624.12,-7.229826267561211,-11.612080924228453,-0.36111967671468015,-1.6158018925902902
624.26,-7.129299038385328,-11.475472481391146,-0.3560967320907364,-1.5933271642191436
624.4,-7.030168120301901,-11.339566699851376,-0.3511436534239875,-1.5711650421062706
624.54,-6.932414195769021,-11.204403823795541,-0.34625946892365683,-1.5493111782767448
624.6800000000001,-6.836018210837685,-11.070022020261542,-0.34144322031594676,-1.527761285222199
624.82,-6.7409613716945795,-10.936457409363415,-0.33669396265602675,-1.5065111350604468
624.96,-6.647225141248347,-10.80374409835916,-0.33201076414263714,-1.4855565587067525
625.1,-6.55479123575838,-10.671914219152677,-0.3273927059352707,-1.4648934450565871
625.24,-6.463641621505244,-10.540997968837125,-0.3228388819738975,-1.4445177401797173
625.38,-6.373758511501928,-10.411023652904468,-0.3183483988011969,-1.4244254465254704
625.52,-6.285124362245181,-10.282017730764094,-0.3139203753872628,-1.404612622139023
625.66,-6.197721870506259,-10.15400486323223,-0.30955394295674676,-1.3850753798885589
625.8000000000001,-6.111533970160457,-10.027007961672744,-0.30524824481840473,-1.3658098867031496
625.94,-6.026543829054858,-9.751408696205894,-0.3010024361970163,-1.3468123628212083
626.08,-5.942734845913729,-7.366185513708982,-0.29681568406763964,-1.3280790810493743
626.22,-5.860090647281114,7.445590991440634,-0.292687166992174,-1.3096063660316803
626.36,-5.778595084500121,99.27393527689243,-0.9972973094157503,-1.2913905935288654
626.5,-5.6982322307284665,99.78569003954068,-4.609888133272014,-1.27342818970769
626.64,-5.618986377989879,99.78428155878407,-8.19966396748508,-1.2557156304401178
626.78,-5.540842034260947,99.78514808738836,-11.015821735975077,-1.238249440612228
626.92,-5.46378392059305,99.78611158588197,-13.122549505224464,-1.2210261934427207
627.0600000000001,-5.387796968269011,99.78701423005226,-14.681698633183084,-1.2040425098108887
627.2,-5.312866315994104,99.78785985418412,-15.832705204747585,-1.187295057593918
627.34,-5.238977307121105,99.78865205949587,-16.681906555513947,-1.170780551013396
627.48,-5.166115486909059,99.64349303315201,-17.308350292653326,-1.1544957499908932
627.62,-5.094266599815419,99.24902603415997,-17.770453075888923,-1.1384374595124966
627.76,-5.023416586821283,98.74712600847404,-18.111325161473605,-1.1226025290021702
627.9,-4.953551582789394,98.0907354616426,-18.362770376457195,-1.1069878517038212
628.04,-4.8846579138546184,97.20222780947216,-18.54824951876898,-1.0915903640719509
628.1800000000001,-4.8167220948466,95.94704170720432,-18.685068616294693,-1.0764070451707706
628.32,-4.749730826744303,94.07692017932315,-18.785993520897705,-1.0614349160816678
628.46,-4.683670994162144,91.10120707219654,-18.860440995326133,-1.046671039318904
628.6,-4.618529662867427,85.98228371192991,-18.915357335892875,-1.0321125182534334
628.74,-4.554294077328801,76.43254357862473,-18.955866493281025,-1.0177564965447259
628.88,-4.490951658295439,62.928253133808,-18.985748160831577,-1.00360015758049
629.02,-4.428490000406667,51.26907385755412,-19.00779043751938,-0.9896407239241778
629.16,-4.366896869831749,41.28702640824374,-19.024049970584244,-0.9758754567701708
629.3000000000001,-4.306160201939544,32.74062182238118,-19.036043850310474,-0.9623016554065387
629.44,-4.246268098997754,25.42319066176962,-19.042122756657772,-0.9489166566852633
629.58,-4.187208827901468,19.15785304455385,-19.032784971274978,-0.9357178344998273
629.72,-4.128970817930738,13.79321716582857,-19.01123800578816,-0.9227025992700648
629.86,-4.071542658536867,9.199700431717488,-18.9806708758813,-0.909868397434172
630.0,-4.014913097157162,5.266382791287637,-18.943162993777992,-0.8972127109477794
630.14,-3.959071037057842,1.9175801422526448,-18.90009046036686,-0.8847330567899887
630.28,-3.9040055352048206,-0.8581005886214645,-18.852376008299714,-0.8724269864762747
630.42,-3.8497058001620803,-3.1518504272417367,-18.80064558417321,-0.8602920855781614
630.5600000000001,-3.7961611900173535,-5.048789590616467,-18.74532815388827,-0.8483259732495735
630.7,-3.743361210334821,-6.618931072375688,-18.68672037530188,-0.8365263017597738
630.84,-3.6912955121345443,-7.9195082884555745,-18.625029169543176,-0.8248907560327949
630.98,-3.639953889898344,-8.997125045120772,-18.560400168314956,-0.8134170531932733
631.12,-3.5893262796018486,-9.889642953820733,-18.492936998275745,-0.8021029421185986
631.26,-3.5394027567724144,-10.627786392926058,-18.422714534418823,-0.7909462029972892
631.4,-3.4901735345726426,-11.236478961545522,-18.34978812800357,-0.77994464689351
631.54,-3.4416289619092115,-11.73594072594895,-18.27420011086223,-0.7690961153176419
631.6800000000001,-3.3937595215667327,-12.14258048221343,-18.195984432104826,-0.7583984798028267
631.82,-3.346555828366351,-12.469716680579344,-18.115169997103003,-0.7478496414873971
631.96,-3.3000086273488187,-12.728157479879759,-18.03178309265969,-0.7374475307031138
632.1,-3.254108791981745,-12.926666259661147,-17.945849159959685,-0.7271901065691281
632.24,-3.2088473223907528,-13.072334683375855,-17.857394095542634,-0.7170753565915917
632.38,-3.16421534361427,-13.170881501137782,-17.76644520585221,-0.707101296268834
632.52,-3.120204103881661,-13.226891876026915,-17.673031903781112,-0.6972659687020277
632.66,-3.0768049729144407,-13.244009149970436,-17.5771862101779,-0.6875674442112717
632.8000000000001,-3.0340094402502857,-13.225088603126665,-17.478943105678905,-0.6780038199570104
632.94,-2.9918091135895777,-13.172320845192832,-17.3783407659528,-0.6685732195667189
633.08,-2.9501957171641977,-13.087330940946448,-17.27542070481688,-0.6592737927667791
633.22,-2.909161090128317,-12.971258150863866,-17.170227843574093,-0.6501037150194762
633.36,-2.868697184970901,-12.824820203172012,-17.062810520560543,-0.6410611871650416
633.5,-2.8287960659496694,-12.65160309583518,-16.953220451761013,-0.6321444350686758
633.64,-2.7894499075462496,-12.47590356808513,-16.841512651081747,-0.6233517092724792
633.78,-2.7506509929422562,-12.302636537083307,-16.7277453172133,-0.6146812846522235
633.92,-2.712391712516038,-12.131768423815913,-16.611979692794737,-0.6061314600788964
634.0600000000001,-2.6746645623598346,-11.963266135449846,-16.49427990067898,-0.5977005580849543
634.2,-2.6374621428170877,-11.797097054677018,-16.37471276140906,-0.5893869245352155
634.34,-2.6007771570396563,-11.63322902965753,-16.253347595483106,-0.5811889283023308
634.48,-2.5646024095646665,-11.47163036450927,-16.130256013566893,-0.5731049609467671
634.62,-2.5289308049107784,-11.312269810296238,-16.00551169747449,-0.5651334364012436
634.76,-2.493755346193584,-11.155116556472125,-15.879190174456298,-0.5572727906595535
634.9,-2.4590691337599266,-11.000140222739748,-15.751368587093408,-0.5495214814697172
635.04,-2.4248653638408695,-10.847310851290366,-15.622125460885782,-0.5418779880314009
635.1800000000001,-2.391137327223097,-10.6965988993903,-15.491540471430678,-0.5343408106975421
635.32,-2.357878407938494,-10.547975232285186,-15.359694212911837,-0.5269084706801297
635.46,-2.325082081971668,-10.401411116394943,-15.226667969454693,-0.5195795097600708
635.6,-2.292741915985195,-10.256878212775048,-15.092543490746213,-0.512352490001097
635.74,-2.2608515660623385,-10.11434857082187,-14.957402773167912,-0.5052259934676464
635.88,-2.229404776467026,-9.97379462220201,-14.821327847546648,-0.4981986219466719
636.02,-2.1983953784208508,-9.835189174987349,-14.684400574489041,-0.49126899667331725
636.16,-2.1678172888968787,-9.698505407979278,-14.546702448132336,-0.4844357580604092
636.3000000000001,-2.1376645094300355,-9.56371686520714,-14.408314409016683,-0.4776975654317117
636.44,-2.10793112494385,-9.430797450587267,-14.269316666661929,-0.47105309675888996
636.58,-2.078611302593353,-9.299721422730366,-14.129788532316162,-0.4645010484021338
636.72,-2.0496992906238964,-9.170463389886116,-13.98980826223354,-0.45804013485438727
636.86,-2.021189417245694,-9.042998305014862,-13.849452911736273,-0.45166908848913706
637.0,-1.9930760895238757,-8.917301460977425,-13.708798200219494,-0.4453866593117076
637.14,-1.9653537922838362,-8.79334848583468,-13.567918387168906,-0.4391916147140163
637.28,-1.9380170870316833,-8.671115338249532,-13.426886159179515,-0.4330827392327391
637.42,-1.9110606108895796,-8.550578302984587,-13.285772527889284,-0.42705883431084046
637.5600000000001,-1.8844790755457796,-8.431713986489449,-13.144646738674473,-0.42111871806241896
637.7,-1.8582672662191648,-8.314499312572128,-13.003576189893552,-0.41526122504082497
637.84,-1.8324200406380753,-8.198911518149696,-12.86262636241364,-0.40948520601000266
637.98,-1.8069323280332517,-8.084928149073711,-12.721860759107399,-0.40378952771901255
638.12,-1.7817991281446983,-7.9725270560263635,-12.581340853968937,-0.3981730726796906
638.26,-1.7570155102422689,-7.861686390483779,-12.44112605046407,-0.3926347389473993
638.4,-1.7325766121598,-7.752384600743174,-12.301273648703173,-0.3871734399048282
638.54,-1.7084776393426044,-7.644600428010942,-12.161838821003379,-0.3817881040488027
638.6800000000001,-1.6847138639081416,-7.538312902549023,-12.022874595390531,-0.37647767478005617
638.82,-1.6612806237196858,-7.433501339877142,-11.88443184657996,-0.37124111019592837
638.96,-1.6381733214728202,-7.330145337028784,-11.746559293968161,-0.3660773828859448
639.1,-1.6153874237945733,-7.228224768858955,-11.609303506164675,-0.3609854797302418
639.24,-1.5929184603550381,-7.127719784401966,-11.472708911594149,-0.3559644017007935
639.38,-1.5707620229912886,-7.028610803277657,-11.336817814702787,-0.3510131636654043
639.52,-1.548913764843437,-6.930878512144638,-11.20167041731032,-0.34613079419442805
639.66,-1.5273693995026603,-6.834503861199227,-11.0673048446582,-0.34131633537017425
639.8000000000001,-1.5061247001710385,-6.739468060718952,-10.933757175716476,-0.33656884259896686
639.94,-1.4851754988330312,-6.645752577649499,-10.801061477325371,-0.3318873844258157
640.08,-1.4645176854384476,-6.553339132234171,-10.669249841762877,-0.327271042351667
640.22,-1.4441472070967383,-6.462209694684981,-10.538352427345918,-0.32271891065319475
640.36,-1.4240600672824657,-6.372346481894533,-10.408397501690324,-0.31823009620509907
640.5,-1.4042523250517895,-6.283731954188002,-10.279411487272773,-0.31380371830487663
640.64,-1.3847200942698257,-6.196348812114508,-10.151419008956893,-0.3094389085000271
640.78,-1.3654595428487197,-6.110179993277253,-10.024442943164455,-0.30513481041766466
640.92,-1.3464668919962945,-6.025208669201876,-9.736784331844014,-0.3008905795964986
641.0600000000001,-1.3277384154751224,-5.9414182422424515,-7.240321377803794,-0.29670538332115054
641.2,-1.30927043887188,-5.85879234252467,7.841976114930635,-0.2925784004587771
641.34,-1.2910593388768465,-5.777314824925697,99.36483647176945,-1.1997052138045
641.48,-1.2731015425734,-5.696969766090304,99.78566043567523,-4.886390866267687
641.62,-1.2553935267373781,-5.617741461482834,99.78427516107179,-8.427418355637986
641.76,-1.2379318171461673,-5.539614422474614,99.78516825252689,-11.188002763968127
641.9,-1.2207129878973841,-5.462573373466437,99.7861304787664,-13.250286000307534
642.04,-1.203733660737016,-5.386603249045764,99.78703192948147,-14.77605075975089
642.1800000000001,-1.1869905043968965,-5.311689191178281,99.78787643553211,-15.902326667688774
642.32,-1.1704802339413738,-5.237816546433492,99.78866759337842,-16.733266982947693
642.46,-1.1541996101230636,-5.1649708632440055,99.63571903938512,-17.3462371496959
642.6,-1.1381454387475423,-5.093137889198222,99.23922493736464,-17.798400532181127
642.74,-1.1223145700468682,-5.022303568366074,98.73450203762806,-18.13194068836287
642.88,-1.1067038980618065,-4.952454038657557,98.07396680408614,-18.37797746932942
643.02,-1.091310360032636,-4.8835756292137145,97.17909126812239,-18.559467064674312
643.16,-1.0761309357984195,-4.815654857829817,95.91357583002824,-18.69334326348387
643.3000000000001,-1.0611626472046205,-4.74867842841039,94.02558807910519,-18.79209733233065
643.44,-1.0464025575189515,-4.682633228455851,91.01663041614631,-18.864943485037454
643.58,-1.0318477708553404,-4.617506326580447,85.83107857401374,-18.918678607166772
643.72,-1.0174954316059004,-4.553284970061195,76.14113157965085,-18.958316436218784
643.86,-1.0033427238807924,-4.489956582417551,62.64704727741234,-18.987555366537652
644.0,-0.9893868709558756,-4.4275087610215165,51.02831865708134,-19.009123526716525
644.14,-0.975625134728032,-4.3659292747378995,41.08089735204633,-19.02503332671331
644.28,-0.9620548151780609,-4.305206061594448,32.56413422789338,-19.036769225085568
644.42,-0.9486732498410415,-4.245327226481565,25.27207835292385,-19.042416818073093
644.5600000000001,-0.9354778132840538,-4.186281038881306,19.02846460079374,-19.032625210102257
644.7,-0.9224659165911604,-4.128055930625425,13.68242718883093,-19.010750100809855
644.84,-0.9096350068555489,-4.070640493682112,9.104833648883682,-18.97993705669358
644.98,-0.8969825666787333,-4.014023477971192,5.185149133203545,-18.942237947761704
645.12,-0.8845061136767147,-3.9581937892074786,1.8494579113602838,-18.899011103233335
645.26,-0.8722031999930111,-3.9031404867719965,-0.9143470655931083,-18.85116759847239
645.4,-0.8600714118184535,-3.8488527816107947,-3.1983184621568927,-18.79932561752845
645.54,-0.8481083689176614,-3.795320034161053,-5.087210032043094,-18.74390888676554
645.6800000000001,-0.8363117241620993,-3.74253175230421,-6.650721768377817,-18.68521048533364
645.82,-0.8246791630696255,-3.690477589345813,-7.945825091256757,-18.623434865783704
645.96,-0.8132084033504436,-3.639147342021821,-9.018907447829678,-18.558725944178153
646.1,-0.8018971944593666,-3.5885309485310546,-9.907653367849417,-18.491186149366403
646.24,-0.7907433171543052,-3.5386184865935335,-10.642643113613989,-18.420889519415102
646.38,-0.7797445830608973,-3.4894001715343936,-11.248683375470653,-18.347890823328274
646.52,-0.7688988342431884,-3.440866354393118,-11.745899511727545,-18.27223199251985
646.66,-0.7582039427802837,-3.393007520057786,-12.15062358742553,-18.193946706920485
646.8000000000001,-0.7476578103488859,-3.3458142854240673,-12.476111804676329,-18.113063698357543
646.94,-0.7372583678116383,-3.299277397578674,-12.73312170471753,-18.02960915035023
647.08,-0.727003574811191,-3.2533877320069977,-12.930375371989205,-17.943608452742453
647.22,-0.7168914193699134,-3.2081362908246427,-13.07493064058055,-17.855087489280304
647.36,-0.7069199174951726,-3.163514201032584,-13.172478408755035,-17.76407358223554
647.5,-0.6970871127900992,-3.119512712795671,-13.22758077491118,-17.67059618149752
647.64,-0.6873910760697686,-3.0761231977442036,-13.243861852345278,-17.574687360408095
647.78,-0.677829904982717,-3.0333371472983015,-13.224160768896654,-17.47638216321895
647.92,-0.6684017236377229,-2.9911461710148037,-13.170654451367575,-17.375718836917855
648.0600000000001,-0.6591046822357775,-2.9495419949564115,-13.084956266292888,-17.27273897164038
648.2,-0.6499369567071731,-2.908516460082827,-12.968195373568413,-17.167487567842276
648.34,-0.6408967483536403,-2.868061520663596,-12.82108069015302,-17.060013044096838
648.48,-0.6319822834954588,-2.8281692427124114,-12.647516273040154,-16.9503671962835
648.62,-0.623191813123479,-2.788831802442592,-12.47187337587513,-16.83860511669011
648.76,-0.6145236125559805,-2.7500414847434995,-12.298662191318543,-16.72478507991203
648.9,-0.6059759811003051,-2.711790681677602,-12.127849151800241,-16.608968401222576
649.04,-0.5975472417191936,-2.6740718909979626,-11.95940117567967,-16.491219272186594
649.1800000000001,-0.5892357407017637,-2.6368777146858586,-11.79328565660394,-16.37160457760564
649.32,-0.581039847339064,-2.6002008575083084,-11.629470453463535,-16.250193697355808
649.46,-0.5729579536041406,-2.564034125595242,-11.467923880893379,-16.12705829626408
649.6,-0.5649884738365523,-2.5283704250360617,-11.308614700271658,-16.002272104832887
649.74,-0.557129844431274,-2.493202760495345,-11.151512111173036,-15.875910693343428
649.88,-0.5493805235319271,-2.4585242338474615,-10.996585743236867,-15.74805124162916
650.02,-0.5417389907282762,-2.4243280428298384,-10.843805648414607,-15.618772306600372
650.16,-0.5342037467579333,-2.3906074797146437,-10.693142293563794,-15.48815358941052
650.3000000000001,-0.5267733132122083,-2.357355929998657,-10.544566553359125,-15.356275703979556
650.44,-0.5194462322460556,-2.324566871111072,-10.398049703493669,-15.223219948424639
650.58,-0.5122210662920502,-2.292233871139021,-10.253563414145836,-15.089068080792327
650.72,-0.505096397778344,-2.2603505875705703,-10.111079743690016,-14.953902100336563
650.86,-0.4980708288505446,-2.2289107660549656,-9.970571132630774,-14.817804035442933
651.0,-0.4911429810974617,-2.1979082391799047,-9.83201039774238,-14.68085573916137
651.14,-0.484311495280669,-2.167336925265605,-9.695370726397186,-14.543138693176385
651.28,-0.4775750310678264,-2.1371908271754516,-9.560625671067884,-14.404733820916416
651.42,-0.4709322667697123,-2.1074640311430026,-9.427749143990102,-14.265721310382109
651.5600000000001,-0.4643818990809122,-2.078150705615133,-9.296715411973086,-14.126180447157758
651.7,-0.45792264282411527,-2.0492451001111136,-9.167499091347333,-13.986189457960542
651.84,-0.4515532306979664,-2.0207415440973935,-9.040075143039175,-13.845825364979794
651.98,-0.4452724130284258,-1.9926344458778975,-8.914418867763201,-13.705163851162503
652.12,-0.43907895752358683,-1.9649182914996184,-8.790505901324355,-13.56427913651276
652.26,-0.43297164903190355,-1.9375876436733006,-8.668312210022222,-13.423243865391274
652.4,-0.42694928930378184,-1.9106371407090168,-8.547814086150897,-13.282129004727024
652.54,-0.4210106967564858,-1.884061495466437,-8.428988143588326,-13.141003752986059
652.6800000000001,-0.41515470624231415,-1.857855494319587,-8.311811313469677,-12.999935459682888
652.82,-0.4093801688200014,-1.83201399613591,-8.196260839939816,-12.858989555167044
652.96,-0.4036859515292982,-1.8065319312694288,-8.082314275980467,-12.718229490371726
653.1,-0.3980709371686872,-1.7814043005678242,-7.969949479308026,-12.577716686172007
653.24,-0.3925340240761905,-1.7566261743932414,-7.85914460833844,-12.437510491967227
653.38,-0.387074125913226,-1.732192691656634,-7.749878118215856,-12.297668153075184
653.52,-0.3816901714514701,-1.7080990588654668,-7.64212875690216,-12.1582447865043
653.66,-0.3763811043626847,-1.6843405491845937,-7.5358755613247155,-12.019293364653848
653.8000000000001,-0.3711458830114676,-1.6609125015101318,-7.431097853579948,-11.8808647064811
653.94,-0.36598348025088584,-1.6378103195561537,-7.327775237190593,-11.743007475667273
654.08,-0.36089288322095076,-1.6150294709540267,-7.22588759341469,-11.605768185311572
654.22,-0.3558730931498973,-1.5925654863642233,-7.125415077604572,-11.4691912086834
654.36,-0.3509231251582264,-1.5704139586004349,-7.02633811561425,-11.333318795567019
654.5,-0.34604200806547303,-1.5485705417658173,-6.928637400253781,-11.198191093740064
654.64,-0.3412287841996625,-1.52703095040121,-6.832293887789316,-11.063846175136847
654.78,-0.3364825092094164,-1.5057909586451521,-6.737288794487656,-10.930320066259215
654.92,-0.3318022518786724,-1.4848463994055492,-6.643603593204262,-10.797646782411462
655.0600000000001,-0.3271870939439808,-1.4641931635428185,-6.551220010013735,-10.66585836535085
655.2,-0.32263612991434293,-1.443827199064363,-6.460120020881906,-10.534984923961892
655.34,-0.3181484668935545,-1.4237445103302138,-6.370285848378709,-10.405054677579958
655.48,-0.31372322440502126,-1.403941157269692,-6.281699958431119,-10.276094001607957
655.62,-0.30935953421900997,-1.3844132546089345,-6.194345057115476,-10.148127475088657
655.76,-0.30505654018230327,-1.3651569711091405,-6.108204087488564,-10.021177929914188
655.9,-0.3008133980502231,-1.34616852881538,-6.023260226456865,-9.718108450215558
656.04,-0.29662927532099104,-1.3274442023158353,-5.939496881683489,-7.078588436370307
656.1800000000001,-0.29250335107239284,-1.308980318011314,-5.856897688532223,8.352630096078807
656.32,-1.1996346529767983,-1.2907732533949061,-5.775446507048286,99.4581621288681
656.46,-4.886335086392959,-1.2728194363416399,-5.695127418975318,99.78563046015086
656.6,-8.42737655127664,-1.2551153444079959,-5.615924724808206,99.78427131136789
656.74,-11.187971814676132,-1.2376575041411497,-5.537822940881349,99.78519390714585
656.88,-13.250263151515702,-1.220442490397803,-5.460806796491975,99.78615451455164
657.02,-14.77603390208589,-1.2034669256724744,-5.384861231058167,99.78705444693617
657.16,-15.902314232055,-1.1867274794351188,-5.309971391311245,99.78789753054824
657.3000000000001,-16.733257809684307,-1.1702208674779446,-5.2361226285221605,99.78868735579435
657.44,-17.34623038300293,-1.1539438512713056,-5.163300495761591,99.62697964783911
657.58,-17.79839554071283,-1.1378932373285353,-5.091490745193417,99.22819819171112
657.72,-18.131937006395052,-1.1220658765796083,-5.0206793254012485,98.72028959150207
657.86,-18.377974753317815,-1.1064586637535,-4.950852378747729,98.05507236956409
658.0,-18.559465061202463,-1.0910685367691313,-4.8819962387662965,97.1529950032673
658.14,-18.69334178561852,-1.075892476134767,-4.8140974275851045,95.87578114985408
658.28,-18.792096242180076,-1.060927504355769,-4.747142653382821,93.96752610930122
658.42,-18.864942680885527,-1.0461706853505697,-4.681118807876003,90.92078863784246
658.5600000000001,-18.91867801398237,-1.0316191238747683,-4.61601296383777,85.65939660510563
658.7,-18.958315998655028,-1.017269964953225,-4.551812372647477,75.80979930737344
658.84,-18.987555043767802,-1.00312039332005,-4.488504461871106,62.33850268936455
658.98,-19.009123288624654,-0.989167632866373,-4.42607683287208,50.76416241380401
659.12,-19.02503315108432,-0.9754089460957904,-4.3645172584522465,40.854736963268415
659.26,-19.03676909553247,-0.9618416335873788,-4.303813680522693,32.37049912273431
659.4,-19.042244786387794,-0.9484630334661731,-4.2439542078041645,25.106286660200734
659.54,-19.032238646327883,-0.9352705208810049,-4.184927113556754,18.886509231567658
659.6800000000001,-19.010207343765412,-0.9222615074895982,-4.126720833338606,13.560878414284987
659.82,-18.979275565908374,-0.9094334409508238,-4.069323962793346,9.00075577681453
659.96,-18.9414821306775,-0.89678380442401,-4.0127252554659325,5.096029236257409
660.1,-18.898177067358816,-0.8843101160752158,-3.9569136206466697,1.7748454616225775
660.24,-18.850266090266246,-0.8720099285903663,-3.9018781212430804,-0.9759998413674766
660.38,-18.79836387203349,-0.8598808286951566,-3.8476079716793588,-3.2492957278804333
660.52,-18.742891811306432,-0.8479204366816311,-3.794092535823118,-5.12939752139587
660.66,-18.684141429214066,-0.8361264059413428,-3.7413213249391384,-6.685664800674999
660.8000000000001,-18.622316128473372,-0.8244964225050069,-3.689283995669848,-7.97478394428475
660.94,-18.55755911577761,-0.8130282045885497,-3.6379703480422325,-9.042906923085251
661.08,-18.489972341916918,-0.8017195021454732,-3.5873703235009007,-9.927525465792542
661.22,-18.419629526158726,-0.7905680964254416,-3.53747400296701,-10.659062865006225
661.36,-18.34658522975133,-0.7795717995390068,-3.4882716049227924,-11.262198425259433
661.5,-18.27088125468935,-0.768728454028384,-3.439753483521359,-11.756954268404268
661.64,-18.19255120733357,-0.7580359324441974,-3.3919101267215352,-12.159578785295336
661.78,-18.111623786118948,-0.7474921369281106,-3.3447321544474278,-12.483260270008701
661.92,-18.028125170275025,-0.7370949988012605,-3.298210316772445,-12.738701021602765
662.0600000000001,-17.942080766519936,-0.7268424781584146,-3.2523354921274867,-12.93457803852066
662.2,-17.853516490861722,-0.7167325634677709,-3.207098685533038,-13.077912205279459
662.34,-17.76245970895356,-0.7067632711763246,-3.162491026854867,-13.174363987469448
662.48,-17.66893992198074,-0.6969326453207195,-3.118503769083074,-13.228470271851418
662.62,-17.572989260049106,-0.6872387571435141,-3.075128286634198,-13.243834145287513
662.76,-17.474642827744113,-0.6776797047147828,-3.0323560736761124,-13.223277066661288
662.9,-17.373938934460142,-0.6682536125589786,-2.990178742475443,-13.168960989846466
663.04,-17.2709192336141,-0.6589586312869861,-2.9485880217672307,-13.082486475915903
663.1800000000001,-17.16562878884563,-0.64979293723329,-2.907575755146569,-12.964971624657567
663.32,-17.058116081016795,-0.6407547320981907,-2.8671338994819546,-12.81711570180651
663.46,-16.94843296674046,-0.6318422425949944,-2.827254523350082,-12.643212824571496
663.6,-16.836634596933052,-0.6230537201021119,-2.7879298054918142,-12.467629479152432
663.74,-16.722779302255432,-0.6143874403199926,-2.7491520332890764,-12.294477025097997
663.88,-16.60692845110207,-0.6058417029328318,-2.710913601262403,-12.12372190674866
664.02,-16.489146284899526,-0.5974148312749824,-2.6732070095888893,-11.9553310541068
664.16,-16.369499734794463,-0.589105172002006,-2.63602486264028,-11.789271872210348
664.3000000000001,-16.24805822328602,-0.5809110947662979,-2.599359867540954,-11.625512231102705
664.44,-16.12489345394312,-0.5728309918972249,-2.563204832745545,-11.464020456346818
664.58,-16.000079192012123,-0.5648632780857098,-2.527552666635945,-11.30476532003577
664.72,-15.873691038441882,-0.5570063900732058,-2.4923963761374597,-11.147716032256788
664.86,-15.745806199614146,-0.5492587863449924,-2.45772906535385,-10.99284223296929
665.0,-15.616503254857447,-0.5416189468277399,-2.423543934221027,-10.840113984261256
665.14,-15.485861923632276,-0.5340853725912803,-2.389834277179168,-10.68950176295143
665.28,-15.353962834100201,-0.5266565855545231,-2.3565934818629937,-10.540976453507856
665.42,-15.22088729462476,-0.5193311281954652,-2.3238150278099945,-10.39450934125593
665.5600000000001,-15.086717069595784,-0.512107563265231,-2.291492485186354,-10.250072105851656
665.7,-14.951534160819092,-0.5049844735060912,-2.2596195135303505,-10.10763681499801
665.84,-14.815420595569712,-0.4979604613734024,-2.2281898605129973,-9.967175918384376
665.98,-14.678458222268539,-0.4910341487614157,-2.197197360715706,-9.828662241830905
666.12,-14.540728514609302,-0.4842041767328975,-2.1666359344247423,-9.69206898162132
666.26,-14.402312384835442,-0.4774692052525109,-2.136499586442256,-9.557369699009243
666.4,-14.263290006744612,-0.47082791292390663,-2.1067824049136563,-9.424538314884552
666.54,-14.123740648883107,-0.4642789967304688,-2.0774785601711363,-9.293549104587502
666.6800000000001,-13.983742518283169,-0.45782117177966825,-2.0485823035931072,-9.164376692859575
666.82,-13.843372614993566,-0.45145317105097044,-2.020087966479351,-9.036996048921019
666.96,-13.702706597558187,-0.44517374514725033,-1.9919899589416656,-8.911382481666008
667.1,-13.561818659508827,-0.438981662049664,-1.9642827688098161,-8.787511634967299
667.24,-13.42078141685702,-0.4328757068759305,-1.9369609605525606,-8.665359483082895
667.38,-13.279665806495693,-0.42685468164197526,-1.9100191742135704,-8.544902326158146
667.52,-13.138540995354667,-0.42091740502688857,-1.8834521243620368,-8.426116785817142
667.66,-12.997474300094362,-0.4150627121411538,-1.8572545990577605,-8.308979800838047
667.8000000000001,-12.856531117069597,-0.40928945429809893,-1.8314214588305433,-8.19346862290742
667.94,-12.715774862249487,-0.403596498788527,-1.8059476356736732,-8.079560812449097
668.08,-12.575266920740436,-0.39798272865848067,-1.7808281320513233,-7.967234234523657
668.22,-12.435066605526282,-0.3924470424900989,-1.7560580199196716,-7.856467054794829
668.36,-12.295231125012771,-0.38698835418552113,-1.7316324397615575,-7.747237735559655
668.5,-12.155815558942246,-0.38160559275379674,-1.7075465996344907,-7.6395250318394154
668.64,-12.016872842228452,-0.3762977021007591,-1.683795774231832,-7.533307987528733
668.78,-11.878453756250023,-0.37106364082182164,-1.6603753039569633,-7.42856593160045
668.92,-11.74060692713462,-0.36590238199765657,-1.6372805940102777,-7.325278474364118
669.0600000000001,-11.603378830562862,-0.36081291299271484,-1.6145071134888065,-7.223425503776205
669.2,-11.466813802622305,-0.3557942352565487,-1.5920503944983155,-7.122987181800244
669.34,-11.33095405624572,-0.35084536412789835,-1.5699060312777033,-7.0239439408153395
669.48,-11.195839702775308,-0.34596532864150237,-1.5480696793355242,-6.926276480071638
669.62,-11.061508778203939,-0.3411531713375964,-1.5265370545984802,-6.829965762191435
669.76,-10.927997273656487,-0.3364079480740605,-1.5053039325717117,-6.734993009714784
669.9,-10.795339169687857,-0.3317287278411802,-1.4843661475107282,-6.641339701688507
670.04,-10.663566473989674,-0.32711459257898373,-1.463719591604818,-6.548987570297674
670.1800000000001,-10.53270926211405,-0.32256463699712024,-1.443360214171782,-6.457918597538673
670.32,-10.40279572084026,-0.31807796839724195,-1.4232840208638338,-6.368115011933034
670.46,-10.27385219382847,-0.313653706497859,-1.403487072884512,-6.279559285281311
670.6,-10.145903229223357,-0.30929098326162924,-1.3839654862164572,-6.192234129456333
670.74,-10.018971628889526,-0.30498894272505006,-1.3647154308599032,-6.106122493235188
670.88,-9.70555538393446,-0.30074674083051933,-1.3457331300817292,-6.021207559169394
671.02,-6.97126636983707,-0.2965635452607328,-1.327014859674938,-5.9374727404926935
671.16,8.682322114202313,-0.29243853527538405,-1.308556947228407,-5.854901678065995
671.3000000000001,99.5095757752234,-1.1995737026472058,-1.2903557714067782,-5.7734782373589955
671.44,99.7856125092732,-4.886286897536539,-1.2724077612403413,-5.693186505468022
671.58,99.78427345595112,-8.427340434918897,-1.2547093954247759,-5.614010788169712
671.72,99.78521120859975,-11.187945076228935,-1.2372572016306158,-5.535935607010108
671.86,99.78617072400195,-13.250243411411567,-1.220047755822302,-5.458945696428819
672.0,99.78706963244191,-14.77601933798119,-1.2030776815866877,-5.383026000917862
672.14,99.78791175677792,-15.902303488343465,-1.1863436494708748,-5.3081616722148635
672.28,99.78870068333394,-16.733249884483246,-1.1698423763292403,-5.234338066530266
672.42,99.62144622034566,-17.3462245369479,-1.1535706246795345,-5.1615407418082215
672.5600000000001,99.22121190329041,-17.798391228355445,-1.137525202067925,-5.08975545502086
672.7,98.71127963540728,-18.13193382537492,-1.1217029604428566,-5.018968159495614
672.84,98.04308574220377,-18.37797240683138,-1.1061007955376128,-4.949165002275294
672.98,97.13642503540859,-18.55946333031166,-1.090715646261455,-4.880332321510631
673.12,95.85175718582957,-18.69334050882318,-1.0755444940992178,-4.81245664388496
673.26,93.9305700863381,-18.792095300349228,-1.0605843625192508,-4.74552468207079
673.4,90.85968919703056,-18.864941986141964,-1.0458323163895835,-4.679523332217926
673.54,85.54976435415897,-18.918677501503275,-1.0312854614022058,-4.614439671472897
673.6800000000001,75.59797314703015,-18.958315620623715,-1.0169409435053465,-4.5502609555293585
673.82,62.145971399281535,-18.987554764912186,-1.0027959483436422,-4.486974616209232
673.96,50.59933117520146,-19.009123082926195,-0.9888477007060869,-4.42456825907425
674.1,40.71361626437001,-19.025032999350408,-0.9750934639816542,-4.363029661067649
674.24,32.249674884302905,-19.03676898360562,-0.961530539622484,-4.302346768185714
674.38,25.00283707056028,-19.04207930462579,-0.9481562666145334,-4.242507693178897
674.52,18.797933634084945,-19.031878054965556,-0.9349680209555827,-4.183500713282217
674.66,13.485036494133892,-19.009704592898967,-0.9219632151404972,-4.125314267974651
674.8000000000001,8.93581555014952,-18.97866465237707,-0.9091392976536459,-4.06793695676726
674.94,5.0404225635047455,-18.94078520261397,-0.8964937524683757,-4.011357537019728
675.08,1.7283036848485378,-18.89740873809189,-0.8840240985534419,-3.9555649217850357
675.22,-1.0144722683360068,-18.849436106422527,-0.8717278893863024,-3.9005481776820226
675.36,-3.281119726368504,-18.797478792872173,-0.8596027124731763,-3.8462965227954884
675.5,-5.155746276895523,-18.741956083489757,-0.8476461888757761,-3.7927993246036005
675.64,-6.707499846343137,-18.683158085700796,-0.8358559727446196,-3.740046097932297
675.78,-7.99288958351773,-18.621287249968447,-0.8242297508588288,-3.6880265029364008
675.92,-9.05792103516384,-18.55648613988762,-0.8127652421723295,-3.636730343107176
676.0600000000001,-9.939966027444113,-18.48885627318776,-0.801460197366358,-3.5861475633060134
676.2,-10.669350219029837,-18.41847108068712,-0.7903123984081918,-3.5362682478239877
676.34,-11.270673667780521,-18.345384936011317,-0.7793196581160147,-3.4870826184669905
676.48,-11.76389426004864,-18.269639524657556,-0.7684798197298311,-3.4385810326661503
676.62,-12.165208312677713,-18.1912683871933,-0.757790756488351,-3.3907539816132704
676.76,-12.487761848738606,-18.110300192731657,-0.7472503712117525,-3.343592088420986
676.9,-12.742222772898364,-18.026761117593534,-0.7368565958902492,-3.2970861063073778
677.04,-12.937240006201806,-17.940676584790797,-0.72660739127838,-3.251226916804748
677.1800000000001,-13.079811417400295,-17.85207254058035,-0.7165007464949379,-3.2060055279922817
677.32,-13.17557851118111,-17.7609763909413,-0.7065346786284638,-3.1614130727523206
677.46,-13.229062462554971,-17.667417684549168,-0.6967072323482238,-3.117440807049971
677.6,-13.24385325163481,-17.571428603940458,-0.6870164795206013,-3.0740801082357696
677.74,-13.222761320722284,-17.47304430934526,-0.6774605188308171,-3.031322473371125
677.88,-13.167939285785485,-17.372303167654877,-0.6680374754099163,-2.9891595175762804
678.02,-13.080979719786566,-17.269246890544892,-0.6587455004669366,-2.947582972400515
678.16,-12.962993821502618,-17.163920599790277,-0.6495827709261975,-2.9065846842143075
678.3000000000001,-12.814674833324256,-17.05637283353853,-0.6405474890696301,-2.8661566126232128
678.44,-12.640560263795752,-16.94665550423646,-0.6316378821840816,-2.8262908289031743
678.58,-12.465013597635275,-16.834823816682093,-0.6228522022135257,-2.786979514457007
678.72,-12.29189731815423,-16.720936153047884,-0.6141887254161088,-2.748214959291789
678.86,-12.121177876986629,-16.60505393052226,-0.6056457520259666,-2.7099895605169175
679.0,-11.952822211262356,-16.487241436320858,-0.5972216059197428,-2.6722958208625402
679.14,-11.78679773299079,-16.367565644140253,-0.5889146342877468,-2.635126347218142
679.28,-11.62307231903984,-16.246096015603122,-0.580723207309684,-2.598473849191004
679.42,-11.461614301658267,-16.122904289830764,-0.5726457178348977,-2.562331137684295
679.5600000000001,-11.302392459493833,-15.998064263944721,-0.564680581067054,-2.5266911234945524
679.7,-11.145376009064154,-15.871651567020805,-0.5568262342532178,-2.49154681592829
679.84,-10.990534596641012,-15.74374342978093,-0.5490811363772476,-2.456891321437499
679.98,-10.837838290512378,-15.614418452097954,-0.5414437678574586,-2.4227178422737983
680.12,-10.68725757358984,-15.483756370198897,-0.5339126302484885,-2.3890196751609847
680.26,-10.538763336331819,-15.351837825276702,-0.5264862459473095,-2.3557902099857593
680.4,-10.392326869955971,-15.218744135056195,-0.519163157903332,-2.3230229285063806
680.54,-10.247919859916347,-15.08455706970352,-0.5119419293325366,-2.290711403079016
680.6800000000001,-10.10551437962335,-14.949358633318866,-0.5048211434355846,-2.258849295401568
680.82,-9.965082884386472,-14.81323085210852,-0.49779940311984755,-2.2274303552747305
680.96,-9.826598205561627,-14.676255570194062,-0.4908753307253038,-2.1964484193800593
681.1,-9.690033544886731,-14.538514253883651,-0.48404756775424795,-2.1658974100748387
681.24,-9.555362468990541,-14.400087805102956,-0.4773147746047576,-2.1357713342035076
681.38,-9.422558904061326,-14.261056384561735,-0.4706756303078691,-2.1060642819254314
681.52,-9.29159713066312,-14.12149924511654,-0.46412883226840823,-2.076770425558817
681.66,-9.162451778688538,-13.981494575680863,-0.457673096009425,-2.047884018440528
681.8000000000001,-9.035097822438106,-13.841119355931554,-0.45130715492018436,-2.0193993938016215
681.94,-8.90951057581712,-13.700449221964842,-0.44502976000766,-1.9913109636583686
682.08,-8.785665687641824,-13.559558342966767,-0.4388396796514863,-1.9636132177185657
682.22,-8.66353913704755,-13.418519308881645,-0.43273569936231815,-1.9363007223029358
682.36,-8.54310722899212,-13.277403028988301,-0.42671662154355144,-1.9093681192814018
682.5,-8.424346589848511,-13.136278641226975,-0.42078126525635745,-1.8828101250240505
682.64,-8.307234163081366,-12.995213432060522,-0.41492846598798605,-1.8566215293665709
682.78,-8.191747205002388,-12.854272766600891,-0.40915707542329105,-1.8307971945899915
682.92,-8.077863280600281,-12.713520028686299,-0.40346596121943357,-1.8053320544145068
683.0600000000001,-7.965560259441177,-12.5730165705555,-0.39785400678371896,-1.780221113007211
683.2,-7.854816311635963,-12.432821671732738,-0.39232011105452386,-1.7554594440035507
683.34,-7.745609903871328,-12.292992506710162,-0.38686318828527017,-1.731042189542307
683.48,-7.637919795501528,-12.153584120993374,-0.3814821678314039,-1.7069645593139273
683.62,-7.531725034698278,-12.014649415059669,-0.3761759939403366,-1.6832218296220254
683.76,-7.42700495465639,-11.876239135767515,-0.3709436255443091,-1.6598093424578637
683.9,-7.323739169853007,-11.738401874749128,-0.36578403605613546,-1.6367225045876541
684.04,-7.22190757235852,-11.601184073315265,-0.36069621316778916,-1.6139567866524893
684.1800000000001,-7.121490328197381,-11.464630033402495,-0.35567915865178945,-1.5915077222807439
684.32,-7.022467873757292,-11.328781934097409,-0.35073188816535067,-1.5693709072127637
684.46,-6.9248209122453055,-11.193679853279441,-0.34585343105725636,-1.5475419984376868
684.6,-6.828530410189572,-11.059361793933606,-0.3410428301774185,-1.5260167133422224
684.74,-6.733577593985539,-10.9258637146964,-0.33629914168908664,-1.5047908288712273
684.88,-6.639943946485573,-10.79321956421175,-0.3316214348836681,-1.4838601806999172
685.02,-6.547611203631023,-10.661461318889211,-0.3270087919981241,-1.4632206624175552
685.16,-6.456561351125859,-10.530619023673053,-0.32246030803490683,-1.4428682247224562
685.3000000000001,-6.366776621151056,-10.400720835448432,-0.3179750905843994,-1.4227988746281608
685.44,-6.278239489119046,-10.271793068729064,-0.31355225964982625,-1.4030086746806107
685.58,-6.190932670467492,-10.143860243289495,-0.30919094747459935,-1.38349374218619
685.72,-6.104839117491836,-10.016945133424258,-0.3048902983720653,-1.3642502484504724
685.86,-6.0199420162159765,-9.692941560927787,-0.30064946855762054,-1.345274418027533
686.0,-5.936224783300609,-6.863603516125493,-0.2964676259831616,-1.3265625279796742
686.14,-5.8536710629886795,8.969196536898105,-0.29234395017383885,-1.3081109071474286
686.28,-5.772264724087517,99.55584048764018,-1.1998202262380901,-1.2899159354296907
686.42,-5.691989856987192,99.78558611106047,-4.8866396235360705,-1.2719740430738438
686.5600000000001,-5.612830770714695,99.78427893747224,-8.427632472396471,-1.2542817099757386
686.7,-5.534771990023539,99.78522708494182,-11.1881660884092,-1.2368354649893938
686.84,-5.457798252518407,99.78618559809294,-13.250407414542591,-1.2196318852462802
686.98,-5.381894505814494,99.78708356694221,-14.776140485448309,-1.2026675954840556
687.12,-5.307045904731194,99.78792481102857,-15.902392883098932,-1.1859392673846227
687.26,-5.233237808519788,99.78871291292985,-16.733315832097176,-1.1694436189213828
687.4,-5.16045577812482,99.61495688197512,-17.34627318432559,-1.1531774137155497
687.54,-5.088685573478846,99.2130276725285,-17.798427113379777,-1.1371374604014102
687.6800000000001,-5.017913150830219,98.70072048312508,-18.13196029607492,-1.1213206120003985
687.82,-4.9481246601036535,98.02903082776477,-18.377991933007085,-1.105723765303867
687.96,-4.87930644229322,97.11698303639243,-18.559477733838705,-1.0903438602644324
688.1,-4.811445026887497,95.82354534226887,-18.693351133616318,-1.0751778793957765
688.24,-4.744527129326592,93.88712564146115,-18.79210313775092,-1.0602228471807895
688.38,-4.678539648490733,90.78777028393797,-18.864947767418276,-1.0454758294879323
688.52,-4.613469664220134,85.42054204612971,-18.91868176607425,-1.0309339329957128
688.66,-4.549304434865861,75.34806804845397,-18.958318766393717,-1.016594304625161
688.8000000000001,-4.4860313948713975,61.918818045558716,-18.98755708539623,-1.0024541309801849
688.94,-4.423638152384655,50.40485207901378,-19.00912479463628,-0.9885106377957104
689.08,-4.362112486900081,40.547106857395235,-19.02503426199705,-0.9747610893934876
689.22,-4.301442346930654,32.10710890161211,-19.036769914999645,-0.9612027881454612
689.36,-4.241615847709423,24.88076857057814,-19.041825924907066,-0.9478330739446011
689.5,-4.182621268920333,18.693413207708243,-19.031327575188232,-0.9346493236830855
689.64,-4.124447052458057,13.39553960105573,-19.008937492560843,-0.9216489507377403
689.78,-4.067081800216516,8.859181221482862,-18.97773263536828,-0.9088294044626289
689.92,-4.010514271905846,4.974800966615011,-18.939721973372038,-0.8961881696886972
690.0600000000001,-3.954733382897493,1.673402139848407,-18.896236548532517,-0.8837227662303723
690.2,-3.8997282020971613,-1.0598242498207144,-18.84816980732531,-0.8714307483990226
690.34,-3.8454879498453365,-3.3186071264652455,-18.79612838521084,-0.8593097045231797
690.48,-3.7920019958450877,-5.186759379899225,-18.74052835211575,-0.8473572564754326
690.62,-3.739259857116865,-6.733177467487298,-18.68165766221558,-0.835571059205897
690.76,-3.68725119598001,-8.014160162523806,-18.619717314837263,-0.8239488002821735
690.9,-3.635965818060693,-9.075539331507928,-18.554848893057006,-0.8124881994356989
691.04,-3.5853936703259945,-9.954544664910172,-18.48715325396846,-0.8011870081144076
691.1800000000001,-3.5355248391438323,-10.681386142410242,-18.41670338809403,-0.7900430090416113
691.32,-3.4863495483684783,-11.280569969390971,-18.343553382456804,-0.7790540157810129
691.46,-3.437858157451347,-11.77197798628246,-18.267744744415367,-0.7682178723077681
691.6,-3.3900411595768025,-12.171744881849792,-18.18931091375163,-0.7575324525855116
691.74,-3.342889179822683,-12.492966667112563,-18.10828051445402,-0.7469956601492648
691.88,-3.2963929733452746,-12.746270563993257,-18.024679718043362,-0.7366054276941427
692.02,-3.2505434235884403,-12.940272289928842,-17.938533972057005,-0.726359716669781
692.16,-3.205331540516638,-13.08194250076474,-17.849869268596052,-0.7162565168804017
692.3000000000001,-3.1607484588715415,-13.176900285841269,-17.75871307488293,-0.7062938460904405
692.44,-3.116785436451995,-13.229648247905878,-17.665095011788154,-0.6964697496356593
692.58,-3.0734338524170153,-13.243760875086167,-17.56904734159826,-0.686782300039666
692.72,-3.030685205611577,-13.222035588522512,-17.470605309211365,-0.6772295966357648
692.86,-2.988531112914907,-13.166613966895046,-17.369807369024286,-0.6678097651940703
693.0,-2.9469633076110058,-13.079079140699001,-17.26669532138952,-0.658520957553802
693.14,-2.9059736377811505,-12.960534150432272,-17.16131437657806,-0.6493613512606955
693.28,-2.8655540647180837,-12.811665116859361,-17.05371315994256,-0.640329149209454
693.42,-2.8256966613616457,-12.637299755093174,-16.943943668925172,-0.6314225792911751
693.5600000000001,-2.7863936107555687,-12.46179827234353,-16.832061190344593,-0.6226398940456777
693.7,-2.7476372045251862,-12.28872655054687,-16.718124184781527,-0.6139793703186661
693.84,-2.7094198413757864,-12.118051050467317,-16.60219414368957,-0.6054393089236616
693.98,-2.6717340256113533,-11.949738718165184,-16.484335423968158,-0.5970180343086351
694.12,-2.634572365673447,-11.78375697439148,-16.36461506405885,-0.5887138942272763
694.26,-2.5979275726999576,-11.620073704576859,-16.243102585105103,-0.5805252594148353
694.4,-2.5617924591034935,-11.458657249363018,-16.119869780304242,-0.5724505232684723
694.54,-2.526159937169142,-11.299476395629167,-15.9949904952474,-0.5644881015320519
694.6800000000001,-2.491023017671369,-11.14250036797049,-15.868540401765744,-0.5566364319853222
694.82,-2.456374808509795,-10.987698820589415,-15.74059676756377,-0.5488939741374175
694.96,-2.4222085133636253,-10.835041829564062,-15.611238223710714,-0.5412592089246211
695.1,-2.3885174303644736,-10.684499885461488,-15.48054453187166,-0.5337306384123353
695.24,-2.355294950787357,-10.53604388626633,-15.348596352984792,-0.5263067855011933
695.38,-2.3225345577596146,-10.389645130598115,-15.215475018926865,-0.5189861936372594
695.52,-2.290229824987526,-10.245275311192977,-15.081262308552828,-0.5117674265262615
695.66,-2.258374415500392,-10.10290650862781,-14.946040229345995,-0.5046490678517951
695.8000000000001,-2.2269620804118513,-9.962511185266855,-14.809890805771612,-0.4976297209974495
695.94,-2.195986657698204,-9.824062179412593,-14.672895875288468,-0.4907080087727974
696.08,-2.165442070993522,-9.687532699644605,-14.535136892840413,-0.48388257314319477
696.22,-2.135322328401327,-9.55289631933147,-14.396694744522465,-0.47715207496334067
696.36,-2.1056215213226097,-9.420126971302231,-14.257649570994687,-0.4705151937145417
696.5,-2.0763338232999704,-9.289198942665298,-14.118080601101616,-0.4639706272456308
696.64,-2.0474534888776876,-9.160086869763653,-13.97806599604606,-0.4575170915174895
696.78,-2.0189748524774753,-9.032765733256493,-13.837682704363726,-0.45115332035112393
696.92,-1.9908923272897416,-8.907210853318174,-13.697006327849794,-0.4448780651792443
697.0600000000001,-1.9632004041801259,-8.783397884946382,-13.556110998500213,-0.43869009480129983
697.2,-1.9358936506111224,-8.661302813372115,-13.415069266449517,-0.4325881951419206
697.34,-1.9089667095785778,-8.540901949564834,-13.273951998813123,-0.42657116901271974
697.48,-1.882414298562871,-8.422171925826778,-13.132828289275599,-0.4206378358774081
697.62,-1.8562312084945698,-8.305089691471006,-12.991765378207074,-0.41478703162017566
697.76,-1.8304123027343797,-8.18963250857828,-12.8508285830377,-0.40901760831729533
697.9,-1.8049525160671784,-8.07577794782837,-12.710081238574471,-0.40332843401190316
698.04,-1.7798468537099597,-7.963503884401804,-12.569584646906012,-0.3977183924919108
698.1800000000001,-1.7550903903334882,-7.852788493948475,-12.42939803650814,-0.39218638307100695
698.32,-1.7306782690974838,-7.743610248619871,-12.28957853013647,-0.3867313203727054
698.46,-1.7066057006991524,-7.6359479131619965,-12.150181121071242,-0.3813521341173962
698.6,-1.68286796243488,-7.529780541066373,-12.01125865726363,-0.37604776891235914
698.74,-1.6594603972749118,-7.425087470776732,-11.872861832921894,-0.3708171840446976
698.88,-1.6363784129508412,-7.321848321949285,-11.735039187069027,-0.36565935327715254
699.02,-1.6136174810557296,-7.220042991764614,-11.59783710860116,-0.36057326464675665
699.16,-1.5911731361566936,-7.1196516512894625,-11.461299847376925,-0.3555579202662892
699.3000000000001,-1.5690409749197787,-7.020654741886844,-11.325469530872448,-0.3506123361284917
699.44,-1.547216655246959,-6.923032971673047,-11.190386185943833,-0.3457355419130077
699.58,-1.5256958954250937,-6.82676731202026,-11.056087765248718,-0.3409265807960075
699.72,-1.504474473286682,-6.731838994103634,-10.92261017789046,-0.3361845092624607
699.86,-1.4835482253822445,-6.638229505491744,-10.789987323862197,-0.3315083969210199
700.0,-1.4629130461641855,-6.545920586779465,-10.658251131883384,-0.326897326321479
700.14,-1.442564887760889,-6.454894682766498,-10.52777292446511,-0.3223503927753411
700.28,-1.4224997586144186,-6.365134499495632,-10.398938896216318,-0.3178667041777585
700.42,-1.4027137219822678,-6.276622434952397,-10.271721646294644,-0.3134453808317989
700.5600000000001,-1.383202895879226,-6.189341132086118,-10.146094570671778,-0.30908555527655424
700.7,-1.3639634523157456,-6.1032734753919575,-10.022031829162708,-0.30478637211694437
700.84,-1.344991616546902,-6.018402587541027,-9.73385402921162,-0.30054698785588974
700.98,-1.3262836663317978,-5.93471182605788,-7.2324887802697475,-0.29636657072881706
701.12,-1.3078359312032721,-5.852184780044691,7.840847514935141,-0.2922443005404686
701.26,-1.2896447917477643,-5.770805266951475,99.3552838254705,-1.2273364444831136
701.4,-1.2717066788951958,-5.690557329391654,99.77702738805722,-5.012201389445348
701.54,-1.2540180732187298,-5.611425232002361,99.77505095054939,-8.619690475944385
701.6800000000001,-1.236575504244268,-5.533393458348807,99.77550156402529,-11.407373888184386
701.82,-1.2193755497695564,-5.456446707872097,99.77607613207762,-13.471044294326497
701.96,-1.2024148351927568,-5.380569892879865,99.77663745110725,-14.98391210950101
702.1,-1.185690032850361,-5.305748135579133,99.77718581873806,-16.0904657137548
702.24,-1.1691978613643126,-5.231966765150763,99.77772153368429,-16.89939366711348
702.38,-1.1529350849982085,-5.159211314864946,99.62358963042264,-17.490670895746913
702.52,-1.1368985130224611,-5.0874675192371015,99.2252308221926,-17.92284510018018
702.66,-1.1210849990882803,-5.016721311223649,98.71820917520935,-18.238725852123356
702.8000000000001,-1.1054914406103737,-4.9469588194570475,98.05477131024332,-18.469606024101253
702.94,-1.0901147781582265,-4.8781663655195935,97.1561342330805,-18.63835839879231
703.08,-1.0749519948558488,-4.8103304612553615,95.88560978825706,-18.761700996571115
703.22,-1.0600001157898762,-4.743437806119805,93.99078778722624,-18.85185318500339
703.36,-1.045256207425898,-4.677475284566455,90.97242735765121,-18.91774621097209
703.5,-1.0307173770329054,-4.612429963470179,85.77459404097706,-18.965908001990364
703.64,-1.0163807721157485,-4.548289089586507,76.07312007331834,-19.001109877729196
703.78,-1.0022435798554823,-4.485040087046493,62.53735301505006,-19.026839237643696
703.92,-0.9883030265575005,-4.42267055488663,50.88497338330248,-19.045645052608634
704.0600000000001,-0.9745563771073449,-4.36116826461329,40.91588568423326,-19.05939038780792
704.2,-0.9610009344340832,-4.30052115780123,32.38669890115369,-19.06943697393523
704.34,-0.9476340389811508,-4.240717343725673,25.089251920861003,-19.07563990719139
704.48,-0.9344530681845535,-4.181745097027472,18.84550798484157,-19.075076842560332
704.62,-0.9214554359583282,-4.123592855410916,13.503190051912872,-19.06928515170448
704.76,-0.908638592187159,-4.066249217373704,8.932049386117308,-19.059677281252252
704.9,-0.8960000222260525,-4.009702939968625,5.020675362360694,-19.047237651260655
705.04,-0.8835372464069706,-3.9539429365965084,1.698416615756203,-19.032656575092943
705.1800000000001,-0.8712478195523272,-3.898958274830003,-1.050753583245035,-19.016420908777103
705.32,-0.8591293304952503,-3.844738174267741,-3.321616913668448,-18.998875828095258
705.46,-0.8471794016065184,-3.791272004418461,-5.198888576685087,-18.980267209344102
705.6,-0.8353956883280745,-3.7385492826146765,-6.752173937385885,-18.960770892828418
705.74,-0.8237758787130322,-3.68655967195546,-8.03832288391517,-18.9405130176324
705.88,-0.8123176929720769,-3.6352929792779505,-9.103592609549166,-18.91958423999165
706.02,-0.8010188830261766,-3.5847391531571544,-9.985539456199607,-18.89804973564342
706.16,-0.7898772320655161,-3.5348882819336653,-10.714623521102988,-18.875956278350134
706.3000000000001,-0.7788905541145635,-3.4857305917689034,-11.315542244037148,-18.853337278635724
706.44,-0.7680566936031888,-3.4372564447274723,-11.808323658950584,-18.8302163911698
706.58,-0.757373524943746,-3.3894563368862807,-12.20921434123515,-18.806610112011615
706.72,-0.7468389521140383,-3.342320896470021,-12.531396141084752,-18.782529658989983
706.86,-0.7364509082460845,-3.2958408820126586,-12.785562394195848,-18.757982340567164
707.0,-0.726207355220604,-3.2500071805445563,-12.980380028697617,-18.732972557760515
707.14,-0.7161062832671444,-3.2048108058048737,-13.122859678211698,-18.707502541457234
707.28,-0.7061457105697687,-3.1602428964788865,-13.21865196625548,-18.681572897941315
707.42,-0.696323682878228,-3.116294714459885,-13.272284703832703,-18.655183014717053
707.5600000000001,-0.6866382731245432,-3.0729576431352874,-13.287352867359903,-18.628331364070988
707.7,-0.6770875810449191,-3.0302231856966513,-13.266670861939058,-18.601015731421256
707.84,-0.6676697328069171,-2.9880829634732287,-13.212394662869476,-18.573233388090184
707.98,-0.6583828806418139,-2.946528714288752,-13.126119897067689,-18.54498122282186
708.12,-0.6492252024820747,-2.9055522908411064,-13.00896070989301,-18.51625584253884
708.26,-0.6401949016038672,-2.865145659104585,-12.861613303506564,-18.48705365006258
708.4,-0.631290206274549,-2.8253008967544,-12.689331081735222,-18.457370904508654
708.54,-0.6225093694050587,-2.7860101916131392,-12.516271454980695,-18.42720376859706
708.6800000000001,-0.6138506682071403,-2.7472658401188688,-12.34561775295621,-18.396548346039886
708.82,-0.605312403855338,-2.709060245814565,-12.17733367258416,-18.365400711373482
708.96,-0.5968929011536888,-2.6713859178585926,-12.011383587537013,-18.333756934014758
709.1,-0.5885905082070543,-2.6342354695559194,-11.847732530835254,-18.301613097884413
709.24,-0.5804035960970222,-2.597601616909789,-11.686346178029334,-18.26896531761407
709.38,-0.5723305585623177,-2.561477177193559,-11.527190830943214,-18.2358097521103
709.52,-0.5643698116836572,-2.525855067542427,-11.37023340195785,-18.202142616065036
709.66,-0.5565197935729884,-2.4907283035647607,-11.215441398813992,-18.167960189863468
709.8000000000001,-0.5487789640670505,-2.456089997972763,-11.062782909914343,-18.133258828235316
709.94,-0.5411458044251993,-2.4219333592322014,-10.912226590106187,-18.098034967915883
710.08,-0.5336188170314322,-2.388251690230929,-10.763741646926146,-18.062285134522142
710.22,-0.52619652510056,-2.3550383869659455,-10.617297827289567,-18.02600594880256
710.36,-0.5188774723884658,-2.322286937248727,-10.472865404607814,-17.989194132383325
710.5,-0.511660222906392,-2.289990919428583,-10.330415166317291,-17.951846513106194
710.64,-0.504543360639204,-2.2581440011337723,-10.189918401804789,-17.913960030031554
710.78,-0.4975254892675701,-2.2267399380301427,-10.051346890714314,-17.875531738163758
710.92,-0.4906052318940073,-2.1957725725970487,-9.914672891621166,-17.836558812942858
711.0600000000001,-0.4837812307727372,-2.1652358329203,-9.779869131059622,-17.79703855453655
711.2,-0.47705214704329935,-2.135123731501906,-9.646908792891136,-17.756968391958537
711.34,-0.4704166604678695,-2.105430364086382,-9.515765508000444,-17.71634588703305
711.48,-0.46387346917223227,-2.0761499085033877,-9.386413344307488,-17.675168738220265
711.62,-0.45742128939035603,-2.0472766235264666,-9.258826797083646,-17.633434784313906
711.76,-0.4510588552125209,-2.0188048477476612,-9.132980779561004,-17.591142008018764
711.9,-0.4447849183369501,-1.9907289984677943,-9.008850613824135,-17.54828853941377
712.04,-0.4385982478248959,-1.9630435706021776,-8.886412021973964,-17.504872659304258
712.1800000000001,-0.43249762985913226,-1.935743135601547,-8.765641117553988,-17.46089280246546
712.32,-0.4264818675058059,-1.9088223403880098,-8.646514397229307,-17.41634756077823
712.46,-0.42054978047960107,-1.882275906305792,-8.529008732709368,-17.371235686256885
712.6,-0.41470020491216986,-1.8560986280865808,-8.413101362905739,-17.325556093968412
712.74,-0.40893199312378375,-1.830285372829259,-8.29876988631643,-17.279307864841766
712.88,-0.40324401339816085,-1.8048310789938287,-8.185992253628802,-17.232490248365306
713.02,-0.3976351497604266,-1.7797307554093293,-8.074746760533193,-17.185102665170486
713.16,-0.3921043017581607,-1.754979480295554,-7.9650120407398965,-17.137144709499214
713.3000000000001,-0.3866503842454914,-1.7305724002983707,-7.8567670591923,-17.08861615155252
713.44,-0.38127232717019166,-1.7065047295384594,-7.749991105469286,-17.039516939717753
713.58,-0.3759690753637371,-1.6827717486732798,-7.64466378737032,-16.989847202671736
713.72,-0.37073958833428455,-1.6593688039720822,-7.540765024676807,-16.93960725135708
713.86,-0.36558284006252934,-1.6362913064037836,-7.438275043083668,-16.888797580828992
714.0,-0.3604978188004024,-1.6135347307375263,-7.3371743682952015,-16.837418871969952
714.14,-0.3554835268725673,-1.5910946146557454,-7.237443820279595,-16.785471993069628
714.28,-0.35053898048067844,-1.568966557879567,-7.139064507676673,-16.732958001267605
714.42,-0.3456632095103618,-1.5471462213063716,-7.042017822353604,-16.679878143856566
714.5600000000001,-0.34085525734088024,-1.5256293261593443,-6.946285434103586,-16.62623385944368
714.7,-0.3361141806574468,-1.5044116531488563,-6.851849285482638,-16.57202677896809
714.84,-0.33143904926614753,-1.483489041645501,-6.758691586779862,-16.517258726572653
714.98,-0.32682894591144007,-1.4628573888646352,-6.666794811116696,-16.461931720328067
715.12,-0.32228296609618895,-1.4425126490622486,-6.576141689670841,-16.4060479728079
715.26,-0.31780021790420604,-1.4224508327420242,-6.486715207020732,-16.349609891513104
715.4,-0.31337982182525753,-1.4026680058734153,-6.398498596606549,-16.29262007914471
715.54,-0.30902091058250586,-1.3831602891205985,-6.3114753363039515,-16.235081333723887
715.6800000000001,-0.3047226289623519,-1.3639238570821435,-6.225629144106808,-16.17699664855835
715.82,-0.30048413364664345,-1.3449549375412555,-6.140943973915409,-16.118369212054667
715.96,-0.2963045930472178,-1.3262498107264398,-6.057404011426702,-16.059202407376
716.1,-0.2921831871427457,-1.3078048085824463,-5.974993670123276,-15.999499811945151
716.24,-0.2881191073178448,-1.2896163140513506,-5.893697587357917,-15.93926519679285
716.38,-0.2841115562044307,-1.2716807603636238,-5.813500620530676,-15.878502525751632
716.52,-0.2801597475252749,-1.2539946303390657,-5.734387843355512,-15.817215954495706
716.66,-0.2762629059397385,-1.2365544556974482,-5.656344542213695,-15.755409829427485
716.8000000000001,-0.272420266891652,-1.2193568163787516,-5.579356212591193,-15.693088686411675
716.94,-0.26863107645931045,-1.2023983398728404,-5.5034085555974785,-15.630257249358019
717.08,-0.26489459120755554,-1.1856757005584635,-5.428487474563174,-15.56692042865399
717.22,-0.26121007804191493,-1.1691856190514425,-5.354579071714122,-15.503083319448907
717.36,-0.2575768140647705,-1.1529248615619194,-5.281669644919521,-15.438751199791291
717.5,-0.25399408643352717,-1.1368902392605402,-5.209745684511886,-15.373929528621218
717.64,-0.25046119222075425,-1.1210786076534474,-5.1387938701766025,-15.308623943619926
717.78,-0.2469774382762721,-1.105486865965964,-5.068801067909032,-15.242840258918864
717.92,-0.24354214109115788,-1.0901119565348414,-4.999754327037106,-15.17658446267075
718.0600000000001,-0.24015462666364173,-1.0749508642089556,-4.9316408773074665,-15.109862714485224
718.2,-0.23681423036686927,-1.060000615758338,-4.8644481260332695,-15.04268134273204
718.34,-0.23352029681850242,-1.045258279291415,-4.798163655301828,-14.975046841714704
718.48,-0.23027217975213488,-1.030720963680351,-4.732775219240368,-14.906965868717817
718.62,-0.22706924189049568,-1.0163858179943812,-4.668270741338187,-14.838445240931419
718.76,-0.2239108548204163,-1.002250030941018,-4.60463831182359,-14.769491932255836
718.9,-0.2207963988695373,-0.9883108303150266,-4.5418661850940545,-14.700113069990628
719.04,-0.21772526298472952,-0.9745654824550566,-4.479942777198078,-14.630315931411493
719.1800000000001,-0.21469684461220637,-0.961011291707832,-4.41885666336727,-14.560107940238872
719.32,-0.21171054957930394,-0.9476455998997841,-4.358596575597284,-14.489496663002443
719.46,-0.20876579197790515,-0.9344657858160308,-4.299151400276202,-14.418489805305494
719.6,-0.20586199404948569,-0.9214692646865966,-4.240510175859081,-14.347095207993497
719.74,-0.2029985860717586,-0.9086534876797763,-4.182662090587397,-14.275320843231189
719.88,-0.20017500624689577,-0.8960159414025376,-4.125596480252149,-14.203174810492563
720.02,-0.19739070059130406,-0.8835541474078717,-4.069302825999451,-14.130665332468302
720.16,-0.1946451228269346,-0.8712656617089877,-4.013770752177466,-14.05780075089522
720.3000000000001,-0.19193773427410402,-0.8591480743002615,-3.958990024223597,-13.984589522312357
720.44,-0.18926800374580616,-0.8471990086848451,-3.904950546590848,-13.911040213748388
720.58,-0.18663540744349408,-0.8354161214088368,-3.851642360712355,-13.837161498345155
720.72,-0.1840394288543117,-0.8237971016019323,-3.7990556430030655,-13.762962150922048
720.86,-0.18147955864975482,-0.8123396705244557,-3.7471807028976323,-13.68845104348604
721.0,-0.17895529458574136,-0.8010415811206889,-3.6960079809235866,-13.613637140692285
721.14,-0.17646614140407219,-0.7899006175784089,-3.645528046808894,-13.538529495260052
721.28,-0.17401161073526195,-0.7789145948945477,-3.5957315976230264,-13.46313724334886
721.42,-0.17159122100272187,-0.768081358446889,-3.5466094559507195,-13.387469599899715
721.5600000000001,-0.1692044973282752,-0.7573987835717169,-3.498152568097601,-13.311535853946241
721.7,-0.16685097143898678,-0.7468647751473372,-3.450352002326915,-13.235345363900572
721.84,-0.16453018157528848,-0.7364772671833867,-3.4031989471265733,-13.158907552818748
721.98,-0.16224167240038284,-0.72623422241585,-3.3566847095058154,-13.082231903650456
722.12,-0.15998499491090662,-0.7161336319077063,-3.3108007133207664,-13.005327954477814
722.26,-0.15775970634883685,-0.7061735146551266,-3.2655384976281927,-12.928205293747833
722.4,-0.15556537011462257,-0.6963519171991442,-3.220889715066818,-12.850873555503318
722.54,-0.1534015556815246,-0.6866669132427242,-3.176846130265535,-12.77334241461663
722.6800000000001,-0.15126783851114675,-0.677116603273153,-3.133399618277906,-12.695621582030917
722.82,-0.14916379997014195,-0.6676991141896799,-3.0905421630423406,-12.617720800013212
722.96,-0.14708902724807713,-0.6584125989363302,-3.0482658558673768,-12.539649837423754
723.1,-0.14504311327644032,-0.6492552361398256,-3.0065628939414926,-12.46141848500586
723.24,-0.14302565664877448,-0.6402252297525356,-2.9654255788669084,-12.38303655070044
723.38,-0.1410362615419219,-0.6313208087003911,-2.924846315216841,-12.304513854989358
723.52,-0.1390745376383646,-0.6225402265356935,-2.8848176091157125,-12.225860226271555
723.66,-0.1371401000496443,-0.6138817610947485,-2.845332066841794,-12.1470854962759
723.8000000000001,-0.1352325692408479,-0.6053437141602597,-2.806382393451815,-12.06819949551449
723.94,-0.13335157095614336,-0.5969244111284123,-2.7679613914270735,-11.989212048780175
724.08,-0.13149673614535112,-0.5886222006805882,-2.730061959340581,-11.910132970691784
724.22,-0.1296677008915372,-0.5804354544596402,-2.6926770905448074,-11.83097206129059
724.36,-0.12786410633961273,-0.5723625667506688,-2.655799871879605,-11.75173910169129
724.5,-0.12608559862592747,-0.5644019541662338,-2.6194234823998817,-11.672443849790753
724.64,-0.12433182880884212,-0.5565520553359442,-2.5835411921226386,-11.593096036037617
724.78,-0.12260245280026645,-0.5488113306003596,-2.548146360792961,-11.513705359265716
724.92,-0.12089713129814965,-0.5411782617091478,-2.5132324366686034,-11.434281482594153
725.0600000000001,-0.11921552971990974,-0.5336513515234395,-2.4787929553227857,-11.35483402939675
725.2,-0.11755731813678894,-0.5262291237223167,-2.4448215384648484,-11.275372579343447
725.34,-0.11592217120912209,-0.5189101225133849,-2.4113118927784094,-11.195906664516128
725.48,-0.11430976812250535,-0.5116929123473649,-2.378257808776703,-11.116445765601144
725.62,-0.11271979252485294,-0.5045760776366539,-2.3456531596747525,-11.036999308160754
725.76,-0.11115193246432925,-0.4975582224777974,-2.3134919002780663,-10.957576658985566
725.9,-0.1096058803281442,-0.4906379703778201,-2.2817680658875426,-10.878187122529829
726.04,-0.1080813327822002,-0.48381396398435933,-2.2504757712202816,-10.798839937431419
726.1800000000001,-0.1065779907115782,-0.4770848648195509,-2.2196092093460185,-10.719544273118206
726.32,-0.10509555916185186,-0.47044935301761337,-2.1891626506388673,-10.640309226502234
726.46,-0.10363374728121774,-0.4639061270660796,-2.1591304417441255,-10.561143818763231
726.6,-0.10219226826343072,-0.45745390355062604,-2.129507004559849,-10.482056992222637
726.74,-0.1007708392915328,-0.451091416903449,-2.100286835232937,-10.403057607309321
726.88,-0.09936918148236494,-0.44481741915513806,-2.07146450316947,-10.324154439618015
727.02,-0.09798701983185032,-0.43863067968999825,-2.043034650059054,-10.24535617706136
727.16,-0.09662408316103917,-0.43252998500477474,-2.014991988912913,-10.166671417116314
727.3000000000001,-0.09528010406290346,-0.42651413847072955,-1.9873313031155095,-10.088108664165583
727.44,-0.09395481884987229,-0.4205819600990272,-1.9600474454894459,-10.00967632693464
727.58,-0.0926479675020965,-0.41473228630938075,-1.9331353373734235,-9.814202741185568
727.72,-0.09135929361643322,-0.4089639697019135,-1.9065899677130418,-8.25668632665544
727.86,-0.09008854435613978,-0.4032758788321933,-1.8804063921642207,2.5745196670696497
728.0,-0.2474247062628694,-0.3976668979893924,-1.8545797322090303,91.43984923812981
728.14,-3.5174545840959444,-0.3921359269775323,-1.829105174283726,99.7099471887536
728.28,-7.379388525253757,-0.3866818808997688,-1.8039779689187934,99.70903718019649
728.42,-10.474994953237559,-0.381303689945676,-1.7791934298907948,99.71047862666478
728.5600000000001,-12.785106444267564,-0.3760002991814874,-1.754746933385838,99.71255261696379
728.7,-14.481783417141859,-0.3707706683432522,-1.730633917174472,99.71457885488792
728.84,-15.72332082920225,-0.3656137716328674,-1.7068498797978287,99.7165583891763
728.98,-16.63102043218439,-0.36052859751694577,-1.6833903797648366,99.7184922948208
729.12,-17.294510261864254,-0.3555141485284784,-1.6602510347603263,99.62257038609303
729.26,-17.779468787144804,-0.3505694410712558,-1.6374275208638551,99.23367237866539
729.4,-18.133930699880732,-0.3456935052270073,-1.6149155717790942,98.74019723511475
729.54,-18.393010299519464,-0.34088538456522083,-1.592710978073599,98.09820036736232
729.6800000000001,-18.582373905965692,-0.33614413595560744,-1.5708095864288216,97.23482267150719
729.82,-18.720781438329738,-0.33146882938317207,-1.5492072989001906,96.02511436691763
729.96,-18.821944720543108,-0.3268585477658557,-1.5279000721871165,94.24145854276965
730.1,-18.89588585177108,-0.322312386774712,-1.5068839169127697,91.44049164758447
730.24,-18.949930073591876,-0.31782945465658424,-1.4861548969134837,86.69875718076888
730.38,-18.989431469636976,-0.3134088720592468,-1.4657091285376391,78.00299894419929
730.52,-19.018303386678006,-0.3090497718589781,-1.4455427799538874,64.36772936153882
730.66,-19.03940612422642,-0.3047512989905299,-1.4256520704685796,52.2578766684036
730.8000000000001,-19.05483030030002,-0.30051261027946086,-1.4060332698522582,41.92888569318981
730.94,-19.066103965956017,-0.2963328742768011,-1.3866826976750877,33.11803082762287
731.08,-19.073475579279634,-0.29221127109601386,-1.3675967226510848,25.601486528257638
731.22,-19.0739231243839,-0.2881469922522259,-1.3487717619910289,19.188544173900365
731.36,-19.068862289173467,-0.28413924050369077,-1.3302042807639203,13.716692589471483
731.5,-19.059788855777605,-0.28018722969545756,-1.3118907912668696,9.047432603434007
731.64,-19.047744836076888,-0.2762901846052122,-1.2938278524032938,5.062715572036496
731.78,-19.033460619092306,-0.27244734079126237,-1.276012069069303,1.689239953245386
731.92,-19.017451135994367,-0.26865794444263513,-1.2584400915481604,-1.0959614203922414
732.0600000000001,-19.000081360441055,-0.2649212522312589,-1.2411086149127013,-3.392625861268086
732.2,-18.981611219676527,-0.2612365311662009,-1.2240143784356021,-5.288115284253525
732.34,-18.962226589044963,-0.2576030584499298,-1.207154165007386,-6.854052219150099
732.48,-18.942060818635504,-0.25402012133657814,-1.1905248005620583,-8.1488094351888
732.62,-18.921209777504934,-0.2504870169921737,-1.174123153510268,-9.219785836655326
732.76,-18.899742431807674,-0.2470030523568153,-1.1579461341798882,-10.105389278398528
732.9,-18.877708327184656,-0.2435675440087642,-1.1419906942639142,-10.836712478115897
733.04,-18.855142912460487,-0.2401798180304248,-1.126253826275579,-11.438921519890133
733.1800000000001,-18.83207134925809,-0.23683920987618864,-1.110732563010587,-11.932390885340467
733.32,-18.808511253575908,-0.23354506424211596,-1.0954239770163712,-12.333622914579063
733.46,-18.784474679751536,-0.23029673493742875,-1.0803251800682718,-12.655988167397945
733.6,-18.759969564068612,-0.22709358475779046,-1.065433322652549,-12.910319275083165
733.74,-18.735000780897458,-0.22393498536034767,-1.0507455934561365,-13.105386180043089
733.88,-18.709570919545186,-0.22082031714050873,-1.0362592188630393,-13.248276004671535
734.02,-18.683680858757807,-0.2177489691104358,-1.0219714624572944,-13.344696570673864
734.16,-18.657330193885013,-0.2147203387792261,-1.0078796245324009,-13.39921895292138
734.3000000000001,-18.630517556237372,-0.21173383203475887,-0.9939810416071315,-13.415471413875737
734.44,-18.60324085318188,-0.20878886302718513,-0.9802730859476503,-13.396294579002051
734.58,-18.575497449690435,-0.2058848540540374,-0.9667531650958379,-13.343865708734404
734.72,-18.547284306443895,-0.2030212354469367,-0.9534187214037537,-13.259798321956513
734.86,-18.518598085554256,-0.20019744545987436,-0.9402672315741492,-13.145222157970714
735.0,-18.489435232044862,-0.19741293015904757,-0.9272962062069503,-13.000847465837754
735.14,-18.459792037104474,-0.19466714331422627,-0.9145031893516355,-12.833977966038628
735.28,-18.429664687580814,-0.19195954629163045,-0.9018857580654267,-12.667650821516945
735.42,-18.399049305042016,-0.18928960794829686,-0.8894415219772176,-12.503627507743238
735.5600000000001,-18.367941976897473,-0.18665680452791422,-0.8771681228571687,-12.341866266671676
735.7,-18.33633878145012,-0.1840606195581071,-0.8650632341918879,-12.182326523930222
735.84,-18.304235808292507,-0.18150054374914731,-0.8531245607651278,-12.024968842983027
735.98,-18.271629175115926,-0.17897607489407413,-0.8413498382439281,-11.869754881304134
736.12,-18.23851504174519,-0.17648671777020275,-0.8297368327701297,-11.716647348467756
736.26,-18.204889622018626,-0.17403198404200249,-0.8182833405571915,-11.565609966065253
736.4,-18.17074919398718,-0.17161139216532512,-0.8069871874922423,-11.416607429363369
736.54,-18.136090108796225,-0.1692244672929648,-0.7958462287432977,-11.269605370622784
736.6800000000001,-18.100908798529716,-0.16687074118153128,-0.7848583483715765,-11.124570323999908
736.82,-18.065201783232496,-0.16454975209961772,-0.774021458948851,-10.981469691958784
736.96,-18.028965677277256,-0.16226104473724512,-0.763333501179763,-10.840271713123654
737.1,-17.99219719520531,-0.16000417011656648,-0.7527924435290467,-10.700945431506039
737.24,-17.95489315714098,-0.15777868550381197,-0.7423962818535899,-10.563460667043561
737.38,-17.917050493857122,-0.15558415432245845,-0.7321430390392735,-10.427787987390769
737.52,-17.878666251551785,-0.1534201460676065,-0.722030764642529,-10.293898680905134
737.66,-17.839737596382367,-0.15128623622154797,-0.7120575345365505,-10.161764730774124
737.8000000000001,-17.800261818793143,-0.14918200617050717,-0.7022214505621035,-10.031358790231959
737.94,-17.76023633766351,-0.14710704312254014,-0.6925206401828703,-9.902654158817018
738.08,-17.71965870429809,-0.14506094002657494,-0.682953256145275,-9.775624759623328
738.22,-17.678526606274314,-0.14304329549257827,-0.6735174761427289,-9.650245117501667
738.36,-17.63683787115934,-0.1410537137128314,-0.6642115024842412,-9.526490338168022
738.5,-17.594590470104837,-0.13909180438430135,-0.6550335617673383,-9.404336088179104
738.64,-17.55178252132557,-0.13715718263209103,-0.6459819045552366,-9.283758575736544
738.78,-17.50841229346591,-0.13524946893395412,-0.637054805058215,-9.164734532283141
738.92,-17.464478208856573,-0.13336828904585882,-0.6282505608191321,-9.047241194856298
739.0600000000001,-17.419978846662744,-0.13151327392858753,-0.6195674924030367,-8.931256289165411
739.2,-17.37491294592389,-0.1296840596753566,-0.6110039430908185,-8.816758013361456
739.34,-17.32927940848437,-0.12788028744044233,-0.602558278576846,-8.703725022468547
739.48,-17.283077301813933,-0.1261016033688,-0.5942288866705437,-8.592136413448616
739.62,-17.2363058617162,-0.12434765852666084,-0.586014177001858,-8.481971710871658
739.76,-17.18896449492321,-0.12261810883309461,-0.5779125807305562,-8.373210853165297
739.9,-17.141052781573645,-0.12091261499252334,-0.5699225502593188,-8.26583417941856
740.04,-17.092570477572345,-0.11923084242817371,-0.5620425589505719,-8.159822416715961
740.1800000000001,-17.04351751682842,-0.11757246121645462,-0.55427110084701,-8.055156667979011
740.32,-16.99389401336941,-0.11593714602224743,-0.5466066903957659,-7.951818400293298
740.46,-16.943700263328655,-0.1143245760350957,-0.539047862176182,-7.849789433700409
740.6,-16.89293674680331,-0.11273443490628238,-0.5315931706311305,-7.749051930434619
740.74,-16.841604129580368,-0.11116641068678206,-0.5242411898018464,-7.649588384585466
740.88,-16.789703264728008,-0.10962019576607558,-0.5169905130662206,-7.551381612167973
741.02,-16.737235194049926,-0.10809548681181592,-0.5098397528805145,-7.454414741583148
741.16,-16.684201149400263,-0.10659198471033265,-0.5027875405244484,-7.358671204452191
741.3000000000001,-16.630602553856807,-0.10510939450796389,-0.4958325258496241,-7.264134726808534
741.44,-16.576441022750494,-0.10364742535320402,-0.48897337703123706,-7.170789320632526
741.58,-16.521718364549248,-0.10220579043965579,-0.4822087803230369,-7.0786192757143045
741.72,-16.46643658159431,-0.1007842069497756,-0.47553743981549473,-6.987609151830962
741.86,-16.41059787068756,-0.09938239599940128,-0.4689580771971368,-6.897743771224741
742.0,-16.354204623528442,-0.09800008258305104,-0.46246943151900316,-6.809008211369613
742.14,-16.2972594269991,-0.096636995519983,-0.45607025896219305,-6.721387798014073
742.28,-16.239765063296954,-0.09529286740100498,-0.4497593326084557,-6.634868098488591
742.42,-16.181724509913696,-0.09396743453602366,-0.4435354422137892,-6.549434915266567
742.5600000000001,-16.12314093946019,-0.09266043690232342,-0.4373973939850087,-6.465074279768221
742.7,-16.064017719336793,-0.09137161809356413,-0.4313440103592452,-6.381772446397228
742.84,-16.00435841124903,-0.09010072526948813,-0.42537412978633954,-6.299515886800388
742.98,-15.94416677056846,-0.08884750910632674,-0.419486606514092,-6.218291284341008
743.12,-15.88344674553912,-0.08761172374789639,-0.4136803103763332,-6.138085528777108
743.26,-15.822202476329874,-0.08639312675737448,-0.407954126583779,-6.058885711135926
743.4,-15.760438293933404,-0.08519147906974629,-0.40230695551763446,-5.980679118776533
743.54,-15.69815871891264,-0.08400654494491273,-0.39673771252591133,-5.903453230632777
743.6800000000001,-15.635368459995753,-0.08283809192145045,-0.3912453277224252,-5.827195712629067
743.82,-15.572072412520978,-0.08168589077101474,-0.38582874578843673,-5.751894413261833
743.96,-15.508275656732751,-0.08054971545337672,-0.38048692577690424,-5.677537359339794
744.1,-15.443983455930892,-0.07942934307208542,-0.3752188409193131,-5.604112751876505
744.24,-15.379201254474676,-0.07832455383074688,-0.37002347843505135,-5.531608962128846
744.38,-15.31393467564392,-0.07723513098991083,-0.364899839343295,-5.460014527775471
744.52,-15.248189519359357,-0.07616086082455702,-0.3598469382773754,-5.389318149229427
744.66,-15.181971759764814,-0.07510153258217286,-0.354863803301593,-5.319508686079445
744.8000000000001,-15.115287542673727,-0.0740569384414139,-0.34994947573044827,-5.250575153654579
744.94,-15.048143182882956,-0.07302687347133917,-0.34510300995025817,-5.182506719707165
745.08,-14.98054516135685,-0.07201113559121346,-0.3403234732431283,-5.115292701209208
745.22,-14.912500122284701,-0.07100952553086862,-0.33560994561324875,-5.048922561257589
745.36,-14.844014870014924,-0.07002184679161592,-0.33096151961548576,-4.9833859060835985
745.5,-14.775096365869473,-0.06904790560770213,-0.3263773001862385,-4.9186724821625605
745.64,-14.705751724842063,-0.06808751090830152,-0.32185640447653213,-4.854772173419455
745.78,-14.63598821218397,-0.06714047428003636,-0.31739796168731904,-4.791674998526615
745.92,-14.565813239881335,-0.06620660993001877,-0.31300111290695815,-4.729371108289744
746.0600000000001,-14.495234363027906,-0.0652857346494063,-0.30866501095084714,-4.667850783118688
746.2,-14.42425927609739,-0.06437766777746458,-0.3043888202031765,-4.607104430579489
746.34,-14.352895809119618,-0.06348223116612944,-0.3001717164607804,-4.54712258302443
746.48,-14.281151923764897,-0.06259924914506201,-0.29601288677905724,-4.487895895296938
746.62,-14.2090357093409,-0.06172854848718979,-0.29191152931993153,-4.429415142508264
746.76,-14.136555378706616,-0.06086995837472677,-0.28786685320183314,-4.371671217883113
746.9,-14.063719264107933,-0.06002331036566632,-0.28387807835166545,-4.314655130671362
747.04,-13.990535812939513,-0.05918843836073973,-0.27994443535873886,-4.25835800412328
747.1800000000001,-13.917013583437614,-0.05836517857083457,-0.276065165330643,-4.202771073525651
747.32,-13.84316124030859,-0.05755336948486586,-0.27223951975103294,-4.1478856842963765
747.46,-13.768987550297908,-0.05675285183809425,-0.26846676033930506,-4.093693290135201
747.6,-13.694501377704418,-0.05596346858088464,-0.2647461589121368,-4.040185451228349
747.74,-13.61971167984476,-0.05518506484789936,-0.2610769972468684,-3.987353832504876
747.88,-13.544627502472743,-0.05441748792771968,-0.2574585669467006,-3.935190201942725
748.02,-13.46925797515853,-0.05366058723288983,-0.253890169307686,-3.8836864289224824
748.16,-13.39361230663253,-0.0529142142703776,-0.25037111518749067,-3.832834482626954
748.3000000000001,-13.31769978009878,-0.05217822261244577,-0.24690072487590292,-3.782626430484756
748.44,-13.241529748522698,-0.051452467867928495,-0.2434783279670663,-3.7330544366561735
748.58,-13.165111629897986,-0.050736807653907305,-0.24010326323341522,-3.6841107605596455
748.72,-13.088454902497444,-0.05003110156778082,-0.2367748785012901,-3.6357877554372564
748.86,-13.01156910011247,-0.04933521115972308,-0.2334925305282114,-3.58807786695774
749.0,-12.934463807285878,-0.04864899990552472,-0.23025558488178965,-3.5409736318555143
749.14,-12.857148654542739,-0.04797233317981197,-0.22706341582025147,-3.494467676604354
749.28,-12.779633313623739,-0.04730507822963794,-0.2239154061745595,-3.4485527161243623
749.42,-12.701927492725652,-0.04664710414844131,-0.22081094723210665,-3.4032215525209586
749.5600000000001,-12.624040931753303,-0.0459982818503671,-0.21774943862196272,-3.3584670738546487
749.7,-12.545983397587433,-0.04535848404494457,-0.21473028820165477,-3.3142822529404037
749.84,-12.467764679372722,-0.044727585212117296,-0.21175291194545967,-3.2706601461755214
749.98,-12.389394583830176,-0.04410546157762043,-0.20881673383419058,-3.22759389239488
750.12,-12.31088293059798,-0.04349199108870045,-0.2059211857464569,-3.185076711752564
750.26,-12.232239547604834,-0.04288705339017258,-0.20306570735137847,-3.143101904628858
750.4,-12.153474266479687,-0.042290529800811126,-0.20024974600273598,-3.10166285056167
750.54,-12.07459691800161,-0.04170230329006818,-0.19747275663453764,-3.0607530072014675
750.6800000000001,-11.995617327593601,-0.04112225845511612,-0.1947342016579844,-3.0203659092888633
750.82,-11.916545310863839,-0.040550281498209335,-0.192033550859815,-2.9804951676540137
750.96,-11.837390669197827,-0.039986260204360816,-0.18937028130201283,-2.9411344682370264
751.1,-11.75816318540487,-0.03943008391932915,-0.18674387722285746,-2.90227757112863
751.24,-11.678872619422009,-0.038881643527911756,-0.1841538299393023,-2.8639183096303515
751.38,-11.599528704078589,-0.03834083143253985,-0.18159963775066126,-2.8260505893335246
751.52,-11.520141140924379,-0.037807541532171265,-0.17908080584358796,-2.7886683872164384
751.66,-11.440719596124161,-0.03728166920147662,-0.17659684619832924,-2.751765750758997
751.8000000000001,-11.36127369642145,-0.036763111270315126,-0.17414727749623773,-2.715336797074271
751.94,-11.281813025173985,-0.03625176600349571,-0.17173162502852574,-2.679375712056352
752.08,-11.202347118463408,-0.03574753308081966,-0.16934942060624486,-2.6438767495439515
752.22,-11.12288546128151,-0.03525031357740082,-0.167000202471475,-2.608834230499193
752.36,-11.043437483795193,-0.03476000994425941,-0.16468351520970678,-2.5742425422010977
752.5,-10.964012557692262,-0.03427652598918583,-0.16239890966340195,-2.5400961374532605
752.64,-10.884619992609942,-0.033799766857870554,-0.16014594284671613,-2.5063895338052373
752.78,-10.805269032647947,-0.03332963901529647,-0.15792417786136828,-2.473117312787207
752.92,-10.725968852967759,-0.032866050227389886,-0.15573318381364262,-2.4402741191574586
753.0600000000001,-10.646728556479673,-0.032408909542926946,-0.153572535732507,-2.4078546601622985
753.2,-10.567557170618992,-0.03195812727569151,-0.151441814488834,-2.3758537048079784
753.34,-10.488463644212672,-0.031513614986881176,-0.14934060671570992,-2.3442660831442605
753.48,-10.40945684443759,-0.031075285467758094,-0.1472685047298166,-2.313086685559265
753.62,-10.330545553871415,-0.03064305272254096,-0.14522510645387318,-2.282310462085233
753.76,-10.25173846763704,-0.030216831951534986,-0.1432100153401225,-2.251932421714905
753.9,-10.17304419064131,-0.029796539534496465,-0.1412228402948497,-2.2219476317281552
754.04,-10.094471234908742,-0.02938209301422874,-0.139263195603918,-2.1923512170286035
754.1800000000001,-10.016028017010761,-0.02897341108040625,-0.13733070085930948,-2.1631383594899107
754.32,-9.849050745898525,-0.02857041355362356,-0.13542498088665636,-2.1343042973114663
754.46,-8.533021406936996,-0.028173021369666273,-0.13354566567375079,-2.1058443243832077
754.6,0.9423842109623068,-0.027781156564000657,-0.13169239030001953,-2.0777537896593112
754.74,80.8443675576903,-0.06962010057840747,-0.12986479486695082,-2.0500280965405207
754.88,99.70959368083658,-3.0848006862181325,-0.12806252442946112,-2.02266270226486
755.02,99.70914465668665,-7.0035697627847435,-0.12628522892818897,-1.9956531173065157
755.16,99.71030846307202,-10.189814186792294,-0.12453256312270358,-1.9689949047826831
755.3000000000001,99.71238631616154,-12.574855738989164,-0.12280418652561671,-1.9426836798681433
755.44,99.7144163871528,-14.327796713714159,-0.12109976333758495,-1.916715109217402
755.58,99.71639966628783,-15.610716129997508,-0.11941896238319116,-1.8910849103941836
755.72,99.71833723057985,-16.54870706426734,-0.11776145704769315,-1.865788851308108
755.86,99.65000988679995,-17.234344979099365,-0.11612692521462832,-1.8408227496583678
756.0,99.26919941441002,-17.735493140388122,-0.11451504920426259,-1.816182472384249
756.14,98.78567967894168,-18.10178845535147,-0.11292551571287261,-1.7918639351223324
756.28,98.15816563929737,-18.36951723978727,-0.11135801575285013,-1.7678631016702175
756.42,97.31679203607736,-18.565202620259296,-0.10981224459361741,-1.7441759834566355
756.5600000000001,96.14229483790665,-18.70823079447612,-0.10828790170334321,-1.720798639017796
756.7,94.41855383619925,-18.81277134471617,-0.1067846906914485,-1.6977271734798447
756.84,91.72697565163814,-18.889180950854325,-0.10530231925189121,-1.6749577380472989
756.98,87.20018677015513,-18.94502940266514,-0.10384049910721997,-1.6524865294973348
757.12,78.95073114067579,-18.985849526247105,-0.10239894595338646,-1.6303097896798133
757.26,65.45160890155888,-19.015685312818743,-0.10097737940530618,-1.6084238050229274
757.4,53.18232234839534,-19.03749255106622,-0.09957552294315768,-1.5868249060443618
757.54,42.71742509921503,-19.05343165288355,-0.09819310385941053,-1.5655094668678606
757.6800000000001,33.79070684321831,-19.06508168228468,-0.09682985320657209,-1.5444739047451055
757.82,26.17537558137706,-19.07296118831824,-0.09548550574564361,-1.5237146795828005
757.96,19.67819705641002,-19.073975822772944,-0.09415979989527634,-1.5032282934748795
758.1,14.134509476000828,-19.06932491608415,-0.09285247768161776,-1.4830112902397423
758.24,9.403982140611983,-19.060552084275844,-0.09156328468883954,-1.4630602549624305
758.38,5.367006420161306,-19.048732125374855,-0.09029197001033715,-1.4433718135416704
758.52,1.9430491707300008,-19.034618055375777,-0.08903828620059305,-1.4239426322416937
758.66,-0.8867301379043349,-19.018740526325494,-0.08780198922769387,-1.4047694172487661
758.8000000000001,-3.220016386341307,-19.001475506373747,-0.08658283842649331,-1.3858489142323471
758.94,-5.145577631113563,-18.983090661260814,-0.08538059645241161,-1.367177907910812
759.08,-6.736233586862186,-18.96377734728812,-0.08419502923586383,-1.3487532216216664
759.22,-8.051356077341712,-18.94367282034584,-0.08302590593730765,-1.3305717168961937
759.36,-9.13916664369129,-18.922875749453922,-0.08187299890290298,-1.3126302930384566
759.5,-10.038744573100592,-18.901457119671555,-0.08073608362077492,-1.294925886708613
759.64,-10.781727576654424,-18.879467940602925,-0.0796149386778721,-1.277455471510472
759.78,-11.393722726927294,-18.85694472845385,-0.07850934571741226,-1.2602160575832362
759.92,-11.895460887115492,-18.83391342719567,-0.07741908939690742,-1.243204691197378
760.0600000000001,-12.303732462816917,-18.810392229164076,-0.07634395734676051,-1.2264184543545964
760.2,-12.632141185717181,-18.78639361531256,-0.07528374012942629,-1.2098544643918006
760.34,-12.891708884416792,-18.761925839134133,-0.07423823119912837,-1.1935098735890715
760.48,-13.091359531288044,-18.736994011829044,-0.07320722686212534,-1.1773818687815536
760.62,-13.238306175972573,-18.71160090016313,-0.07219052623751857,-1.1614676709752312
760.76,-13.338360112226463,-18.685747516251972,-0.07118793121859396,-1.1457645349665408
760.9,-13.39617793797627,-18.65943355589753,-0.07019924643469108,-1.1302697489657787
761.04,-13.415459082459844,-18.632657726152225,-0.06922427921359214,-1.1149806342242583
761.1800000000001,-13.399103845874501,-18.60541799147196,-0.06826283954442415,-1.0998945446651802
761.32,-13.349339955520955,-18.577711759756355,-0.06731474004106686,-1.0850088665181685
761.46,-13.267824011433929,-18.549536023798716,-0.06637979590606033,-1.07032101795744
761.6,-13.1557229016795,-18.520887469511734,-0.06545782489500471,-1.0558284487435639
761.74,-13.013779249362257,-18.491762559288954,-0.06454864728144628,-1.041528639868777
761.88,-12.84770917330767,-18.46215759667863,-0.06365208582224256,-1.0274191032058182
762.02,-12.6811911273159,-18.43206877695319,-0.06276796572340043,-1.013497381160247
762.16,-12.516980391477484,-18.401492226989458,-0.06189611460638093,-0.9997610463262062
762.3000000000001,-12.355035108787549,-18.37042403701499,-0.06103636247486395,-0.9862077011456069
762.44,-12.195314609749605,-18.338860286140196,-0.0601885416819673,-0.9728349775706912
762.58,-12.037779366369566,-18.306797063123962,-0.05935248689791341,-0.9596405367299461
762.72,-11.882390948169022,-18.274230483468457,-0.05852803507813798,-0.9466220685973357
762.86,-11.729111980122672,-18.2411567036758,-0.057715025431834564,-0.9337772916648209
763.0,-11.57790610242953,-18.207571933300933,-0.05691329939092901,-0.9211039526181379
763.14,-11.428737932032266,-18.17347244528617,-0.05612270057947815,-0.9085998260158021
763.28,-11.281573025803267,-18.138854584949517,-0.05534307478348695,-0.8962627139713125
763.42,-11.13637784532005,-18.10371477791306,-0.05457426992113844,-0.8840904458385255
763.5600000000001,-10.993119723156667,-18.06804953719221,-0.053816136013430806,-0.8720808779001701
763.7,-10.851766830621246,-18.031855469616296,-0.05306852515521623,-0.8602318930594786
763.84,-10.712288146873364,-17.995129281712536,-0.05233129148663602,-0.8485414005349029
763.98,-10.574653429358118,-17.957867785155514,-0.051604291164946525,-0.8370073355578926
764.12,-10.438833185496984,-17.920067901861593,-0.05088738233673077,-0.8256276590737062
764.26,-10.304798645578346,-17.881726668789486,-0.050180425110490444,-0.8144003574452306
764.4,-10.172521736793465,-17.842841242494583,-0.04948328152961311,-0.8033234421597839
764.54,-10.04197505836617,-17.803408903473688,-0.04879581554570959,-0.7923949495388739
764.6800000000001,-9.913131857727148,-17.763427060328244,-0.048117892992316454,-0.7816129404508905
764.82,-9.78596600768599,-17.7228932537676,-0.04744938155895877,-0.7709755000267051
764.96,-9.660451984556433,-17.681805160468517,-0.04679015076556803,-0.7604807373781529
765.1,-9.536564847192297,-17.640160596802954,-0.0461400719372507,-0.7501267853193759
765.24,-9.414280216893733,-17.59795752244301,-0.04549901817940245,-0.7399118000910012
765.38,-9.293574258145147,-17.55519404384919,-0.04486686435316341,-0.7298339610871305
765.52,-9.174423660148166,-17.511868417646166,-0.04424348705120982,-0.7198914705851194
765.66,-9.056805619114526,-17.467979053888573,-0.04362876457387763,-0.7100825534781223
765.8000000000001,-8.940697821285571,-17.423524519218134,-0.043022576905613355,-0.7004054570103811
765.94,-8.82607842664652,-17.37850353991227,-0.042424805691747836,-0.6908584505152333
766.08,-8.712926053305061,-17.332915004823718,-0.0418353342155886,-0.6814398251558187
766.22,-8.601219762505426,-17.28675796821002,-0.041254047375826226,-0.672147893668462
766.36,-8.49093904425018,-17.24003165245108,-0.04068083166425091,-0.6629809901087096
766.5,-8.38206380350344,-17.192735450653,-0.04011557514377445,-0.6539374695999981
766.64,-8.274574346950347,-17.144868929135725,-0.03955816742675393,-0.6450157080849332
766.78,-8.168451370288698,-17.09643182980218,-0.03900849965361292,-0.6362141020791579
766.9200000000001,-8.063675946029846,-17.047424072386153,-0.03846646447175591,-0.6275310684277879
767.0600000000001,-7.9602295117869675,-16.99784575657649,-0.03793195601477226,-0.6189650440643942
767.2,-7.858093859029736,-16.947697164014635,-0.037404869881925665,-0.6105144857725086
767.34,-7.757251122285441,-16.896978760163087,-0.03688510311792511,-0.6021778699496368
767.48,-7.657683768767473,-16.84569119604199,-0.03637255419297369,-0.5939536923737541
767.62,-7.559374588412908,-16.793835309831294,-0.035867122983091304,-0.5858404679722623
767.76,-7.46230668431176,-16.741412128336073,-0.035368710750707716,-0.5778367305933917
767.9,-7.366463463511283,-16.688422868312593,-0.03487722012552213,-0.5699410327800234
768.04,-7.271828628179336,-16.63486893765287,-0.03439255508562563,-0.5621519455459137
768.1800000000001,-7.178386167111652,-16.580751936425635,-0.03391462093888313,-0.5544680581543016
768.32,-7.086120347568414,-16.52607365777178,-0.03344332430457101,-0.5468879778988763
768.46,-6.99501570742625,-16.47083608865249,-0.03297857309526714,-0.5394103298870867
768.6,-6.905057047632315,-16.415041410448413,-0.032520276498989864,-0.5320337568257737
768.74,-6.816229424947771,-16.35869199940858,-0.03206834496158238,-0.5247569188091031
768.88,-6.728518144968455,-16.30179042694758,-0.03162269016933929,-0.5175784931087828
769.02,-6.641908755411114,-16.2443394597903,-0.031183225031872087,-0.5104971739665417
769.16,-6.556387039654053,-16.186342059963096,-0.030749863665210153,-0.5035116723888529
769.3000000000001,-6.471939010521563,-16.127801384630946,-0.03032252137513417,-0.4966207159438812
769.44,-6.388550904301894,-16.068720785780037,-0.02990111464073874,-0.4898230485606354
769.58,-6.306209174989044,-16.00910380974565,-0.029485561098221074,-0.4831174303303071
769.72,-6.224900488739023,-15.948954196585344,-0.02907577952489268,-0.4765026373097757
769.86,-6.144611718531631,-15.888275879297604,-0.028671689823411,-0.4699774613272627
770.0,-6.065329939029214,-15.827072982886378,-0.028273213006227992,-0.46354070979011364
770.14,-5.987042421624207,-15.76534982327219,-0.027880271180252693,-0.45719120549469244
770.28,-5.909736629667619,-15.70311090605063,-0.027492787531724863,-0.4509277864383658
770.4200000000001,-5.833400213870948,-15.640360925099293,-0.02711068631129675,-0.4447493056335621
770.5600000000001,-5.758021007874349,-15.57710476103445,-0.02673389281932024,-0.4386546309238851
770.7,-5.683587023974167,-15.513347479518924,-0.026362333391336527,-0.43264264480226355
770.84,-5.6100864490032665,-15.449094329422813,-0.025995935383765514,-0.42671224423111925
770.98,-5.537507640357809,-15.384350740839018,-0.025634627159792228,-0.42086234046453624
771.12,-5.465839122164471,-15.319122322955561,-0.025278338075447607,-0.41509185887241
771.26,-5.395069581582295,-15.253414861787032,-0.024926998465880947,-0.4093997387665623
771.4,-5.3251878652336515,-15.187234317767592,-0.0245805396318214,-0.403784933228802
771.54,-5.256182975758977,-15.120586823208168,-0.024238893826225898,-0.39824640894091307
771.6800000000001,-5.188044068490229,-15.053478679620667,-0.02390199424111105,-0.39278314601655423
771.82,-5.120760448238177,-14.985916354912192,-0.02356977499456642,-0.3873941378350513
771.96,-5.054321566188852,-14.917906480452416,-0.023242171117946693,-0.38207839087706474
772.1,-4.988717016904721,-14.849455848017403,-0.022919118543240323,-0.37683492456211565
772.24,-4.923936535426255,-14.780571406613383,-0.02260055409061225,-0.37166277108795187
772.38,-4.859969994469849,-14.711260259184035,-0.02228641545611823,-0.36656097527173787
772.52,-4.796807401718111,-14.64152965920508,-0.021976641199588556,-0.361528594393051
772.66,-4.734438897198792,-14.571387007170003,-0.021671170732678696,-0.3565646980386667
772.8000000000001,-4.67285475074874,-14.500839846970933,-0.0213699443070847,-0.3516683679491157
772.94,-4.612045359559418,-14.429895862178816,-0.02107290300292102,-0.3468386978669975
773.08,-4.552001245800689,-14.358562872227033,-0.020779988717258613,-0.3420747933870314
773.22,-4.492713054319682,-14.286848828502864,-0.020491144152820943,-0.33737577180783024
773.36,-4.434171550411719,-14.214761810351135,-0.020206312806836033,-0.33274076198537894
773.5,-4.376367617660385,-14.142310020994588,-0.019925438960042098,-0.3281689041882025
773.64,-4.3192922558439335,-14.06950178337549,-0.01964846766584485,-0.3236593499542056
773.78,-4.2629365789054,-13.996345535923204,-0.01937534473962435,-0.31921126194916954
773.9200000000001,-4.207291812983817,-13.922849828252266,-0.019106016748189333,-0.3148238138268885
774.0600000000001,-4.152349294504113,-13.849023316795844,-0.018840430999377007,-0.3104961900909291
774.2,-4.098100468323325,-13.774874760379271,-0.018578535531796343,-0.30622758595799954
774.34,-4.044536885930875,-13.700413015738478,-0.01832027910471282,-0.30201720722290953
774.48,-3.9916502037007864,-13.625647032988196,-0.01806561118807277,-0.29786427012510663
774.62,-3.939432181193713,-13.550585851044683,-0.017814481952665377,-0.29376800121677327
774.76,-3.8878746795068557,-13.475238593007967,-0.017566842260420396,-0.28972763723246914
774.9,-3.836969659669854,-13.399614461508312,-0.017322643654839796,-0.2857424249603024
775.04,-3.786709181084821,-13.32372273402187,-0.017081838351561435,-0.2818116211146153
775.1800000000001,-3.7370854000088,-13.247572758160274,-0.016844379229053026,-0.27793449221016897
775.32,-3.6880905680769662,-13.171173946939026,-0.01661021981943448,-0.2741103144378112
775.46,-3.6397170308649827,-13.094535774029406,-0.01637931429942701,-0.2703383735416128
775.6,-3.591957226488968,-13.017667768998692,-0.016151617481427148,-0.26661796469745863
775.74,-3.544803684241626,-12.940579512543367,-0.015927084804704,-0.26294839239307577
775.88,-3.4982490232631274,-12.863280631719906,-0.01570567232671806,-0.2593289703094864
776.02,-3.4522859512453876,-12.785780795177796,-0.015487336714559877,-0.25575902120387006
776.16,-3.40690726316847,-12.708089708399278,-0.015272035236506939,-0.2522378767938206
776.3000000000001,-3.3621058400678723,-12.630217108950243,-0.015059725753697177,-0.24876487764298286
776.44,-3.317874647831512,-12.552172761746675,-0.014850366711917473,-0.24533937304805586
776.58,-3.2742067360252824,-12.473966454340914,-0.01464391713350554,-0.24196072092714735
776.72,-3.231095236746095,-12.395607992231982,-0.014440336609363691,-0.23862828770946543
776.86,-3.188533363501374,-12.317107194204016,-0.014239585291082947,-0.23534144822633477
777.0,-3.1465144101139937,-12.2384738876969,-0.01404162388317589,-0.23209958560352092
777.14,-3.1050317496517303,-12.159717904212966,-0.013846413635416874,-0.22890209115485136
777.28,-3.064078833380294,-12.080849074763552,-0.013653916335288044,-0.22574836427711792
777.4200000000001,-3.0236491897390754,-12.001877225359204,-0.013464094300529717,-0.2226378123462479
777.5600000000001,-2.983736423338782,-11.922812172547038,-0.013276910371793738,-0.2195698506147297
777.7,-2.9443342139801474,-11.843663718998723,-0.013092327905398318,-0.2165439021102801
777.84,-2.905436315692951,-11.764441649152545,-0.01291031076618303,-0.21355939753573938
777.98,-2.867036555794619,-11.685155724912667,-0.012730823320462527,-0.21061577517018157
778.12,-2.8291288339677063,-11.605815681408773,-0.012553830429077657,-0.20771248077122628
778.26,-2.7917071213555698,-11.526431222819088,-0.012379297440542667,-0.20484896747853953
778.4,-2.754765459675613,-11.447012018259558,-0.012207190184287035,-0.20202469571851037
778.54,-2.718297960349459,-11.36756769774202,-0.012037474963990841,-0.19923913311009078
778.6800000000001,-2.682298803649489,-11.288107848203898,-0.011870118551012195,-0.19649175437178573
778.82,-2.646762237861154,-11.208642009611944,-0.011705088177905559,-0.1937820412297815
778.96,-2.6116825784605395,-11.129179671142317,-0.011542351532029684,-0.19110948232719902
779.1,-2.577054207306654,-11.049730267439243,-0.011381876749243946,-0.18847357313446075
779.24,-2.5428715718479515,-10.970303174954319,-0.011223632407691801,-0.18587381586075793
779.38,-2.5091291843426045,-10.890907708368424,-0.011067587521670263,-0.1833097193666066
779.52,-2.47582162109208,-10.811553117098018,-0.010913711535584122,-0.18078079907748043
779.66,-2.442943521687592,-10.73224858188754,-0.010761974317983782,-0.17828657689850783
779.8000000000001,-2.41048958826899,-10.653003211489446,-0.01061234615568557,-0.175826581130222
779.94,-2.3784545847957115,-10.573826039433284,-0.010464797747973372,-0.17340034638535243
780.08,-2.3468333363293974,-10.49472602088515,-0.010319300200880453,-0.171007413506645
780.22,-2.3156207283278185,-10.415712029598636,-0.010175825021550391,-0.16864732948570077
780.36,-2.284811705949753,-10.336792854958357,-0.010034344112676018,-0.16631964738282076
780.5,-2.254401273370493,-10.257977199116906,-0.009894829767015296,-0.16402392624784598
780.64,-2.224384493107644,-10.179273674226124,-0.00975725466198305,-0.1617597310419814
780.78,-2.1947564853569257,-10.100690799763244,-0.009621591854317555,-0.15952663256059263
780.9200000000001,-2.1655124273376725,-10.022236999952577,-0.009487814774820885,-0.15732420735696453
781.0600000000001,-2.1366475526477533,-9.877788497750583,-0.009355897223172075,-0.1551520376670101
781.2,-2.108157150627646,-8.761465979633797,-0.00922581336281203,-0.15300971133492
781.34,-2.0800365657334074,-0.5861006265485083,-0.009097537715899232,-0.15089682173974084
781.48,-2.052281196918286,57.68715792519658,-0.008971045158335246,-0.14881296772287267
781.62,-2.0248864970227562,99.70862061322534,-2.783157453089602,-0.1467577535164739
781.76,-1.997847972172731,99.70925451891205,-6.73140272436305,-0.14473078867276423
781.9,-1.9711611811857521,99.71014191664425,-9.981743444295992,-0.1427316879942152
782.04,-1.9448217349849388,99.71222347071013,-12.421197121152073,-0.14076007146461733
782.1800000000001,-1.918825296020504,99.71425729511135,-14.2152137369485,-0.1388155641810146
782.32,-1.8931675776986476,99.71624424127432,-15.528380782161383,-0.1368977962864959
782.46,-1.8678443438176429,99.71818538818685,-16.4885190714773,-0.13500640290383317
782.6,-1.8428514080109404,99.67565962443632,-17.19035155049767,-0.133141024069957
782.74,-1.8181846331971283,99.30385397314318,-17.703337684735676,-0.13130130467125953
782.88,-1.7938399310365831,98.82994897587395,-18.078285699916705,-0.12948689437971508
783.02,-1.7698132613946609,98.21637673949182,-18.352338859929556,-0.12769744758980914
783.16,-1.7461006318112844,97.3961034906912,-18.55264678978131,-0.12593262335626584
783.3000000000001,-1.7226980969767778,96.25521584579344,-18.699053627412987,-0.12419208533256489
783.44,-1.6996017582138232,94.58835575484424,-18.806063672693334,-0.12247550171023873
783.58,-1.6768077629654046,92.00000175235608,-18.88427825448973,-0.12078254515894044
783.72,-1.6543123042886136,87.67487102928357,-18.941445978862387,-0.1191128927672733
783.86,-1.6321116203542056,79.84298293368481,-18.983230370340518,-0.11746622598437353
784.0,-1.6102019939517827,66.54804452577697,-19.013770948780543,-0.11584223056223655
784.14,-1.5885797520005005,54.117480758926966,-19.036093325590056,-0.1142405964987785
784.28,-1.5672412650651937,43.51510537061714,-19.052408946703306,-0.11266101798162394
784.4200000000001,-1.5461829468778123,34.47118322316111,-19.064334177362184,-0.11110319333261139
784.5600000000001,-1.5254012538640835,26.755921690854823,-19.072619599284085,-0.10956682495300787
784.7,-1.504892684675294,20.173531775364257,-19.074173291708565,-0.10805161926942425
784.84,-1.4846537797251131,14.557176274000053,-19.069911657499567,-0.10655728668042261
784.98,-1.4646811207313624,9.764671836461439,-19.06142420732352,-0.10508354150380789
785.12,-1.444971330262659,5.674831848362522,-19.049817113652892,-0.10363010192459514
785.26,-1.42552107128984,2.200543378215656,-19.0358649880555,-0.10219668994364449
785.4,-1.4063270467421058,-0.6745113045771332,-19.020113447020073,-0.10078303132695574
785.54,-1.3873859990677981,-3.044992069705431,-19.002948896211603,-0.09938885555561457
785.6800000000001,-1.3686947097997457,-5.001091176166368,-18.984646328082338,-0.09801389577638266
785.82,-1.3502499991251098,-6.616843084235397,-18.9654022741862,-0.09665788875292372
785.96,-1.332048725459663,-7.952634507912646,-18.945357668307707,-0.095320574817658
786.1,-1.3140877850264376,-9.057523283342558,-18.924613808802633,-0.09400169782423723
786.24,-1.2963641114386835,-9.971271579819755,-18.903243571347094,-0.09270100510063296
786.38,-1.278874675287073,-10.726071520429263,-18.881299332642445,-0.0914182474028306
786.52,-1.2616164837311001,-11.347978815348739,-18.858818602822794,-0.09015317886912166
786.66,-1.244586580094617,-11.858086867577295,-18.83582805227094,-0.08890555697498706
786.8000000000001,-1.2277820434654527,-12.27347907731949,-18.812346406879723,-0.08767514248856437
786.94,-1.211199988299066,-12.607996278616895,-18.78838654136033,-0.08646169942669142
787.08,-1.1948375640261795,-12.87285262432447,-18.763957001068967,-0.08526499501152
787.22,-1.178691954664347,-13.07712860138022,-18.739063114399126,-0.08408479962769176
787.36,-1.1627603784334095,-13.228165159903224,-18.71370781029494,-0.08292088678007001
787.5,-1.147040087374791,-13.331878632802972,-18.6878922222973,-0.08177303305202037
787.64,-1.1315283669745955,-13.393012385998667,-18.661616137280568,-0.08064101806423352
787.78,-1.116222535790454,-13.415338004954739,-18.634878330637243,-0.07952462443408354
787.9200000000001,-1.1011199450820888,-13.401816251389334,-18.607676818041504,-0.07842363773551479
788.0600000000001,-1.086217978445548,-13.354725945421942,-18.580009045639088,-0.07733784645945149
788.2,-1.071514051451075,-13.275767266506184,-18.551872034580466,-0.07626704197472277
788.34,-1.0570056112845725,-13.166144648408858,-18.523262491547396,-0.07521101848949728
788.48,-1.0426901363926253,-13.026633404936694,-18.494176893838887,-0.07416957301322111
788.62,-1.0285651361310442,-12.861572131325119,-18.464611555343136,-0.07314250531905228
788.76,-1.0146281504168981,-12.694860566138132,-18.434562678088003,-0.0721296179067862
788.9,-1.000876749383994,-12.530459839789343,-18.404026392865788,-0.07113071596626552
789.04,-0.9873085330417786,-12.368327995498735,-18.372998791546845,-0.07014560734126873
789.1800000000001,-0.973921130937623,-12.208424267838051,-18.341475953045737,-0.06917410249387113
789.32,-0.9607122018224615,-12.05070903655659,-18.30945396442008,-0.0682160144692726
789.46,-0.9476794333197506,-11.895143782434213,-18.276928938222465,-0.06727115886108624
789.6,-0.9348205415977169,-11.741691045066002,-18.243897026956066,-0.06633935377708203
789.74,-0.9221332710448686,-11.590314382487845,-18.210354435282287,-0.06542041980537983
789.88,-0.9096153939487339,-11.440978332556941,-18.176297430476154,-0.06451417998108613
790.02,-0.8972647101778016,-11.29364837600542,-18.14172235150947,-0.06362045975336911
790.16,-0.8850790468666334,-11.148290901089494,-18.10662561705406,-0.06273908695296604
790.3000000000001,-0.8730562581041226,-11.00487316976036,-18.07100373263043,-0.06186989176011824
790.44,-0.8611942246248663,-10.863363285286777,-18.03485329707584,-0.06101270667292755
790.58,-0.8494908535036292,-10.723730161262711,-17.99817100846652,-0.0601673664761295
790.72,-0.8379440778528697,-10.585943491936709,-17.960953669598297,-0.059333708210277655
790.86,-0.8265518565233008,-10.449973723802778,-17.923198193106536,-0.058511571141334026
791.0,-0.8153121738074639,-10.315792028395446,-17.8849016062881,-0.057700796730660316
791.14,-0.8042230391462842,-10.183370276234605,-17.84606105567367,-0.056901228605405196
791.28,-0.7932824868385878,-10.052681011868117,-17.80667381138797,-0.05611271252928212
791.4200000000001,-0.7824885757535527,-9.923697429962937,-17.766737271326537,-0.05533509637373324
791.5600000000001,-0.7718393890460676,-9.796393352397729,-17.726248965171084,-0.05456823008947414
791.7,-0.7613330338749805,-9.670743206312162,-17.685206558259996,-0.0538119656784147
791.84,-0.7509676411242036,-9.546722003070302,-17.643607855326326,-0.05306615716595142
791.98,-0.7407413651266597,-9.424305318097511,-17.601450804112325,-0.052330660573626134
792.12,-0.7306523833910408,-9.303469271552073,-17.558733498866957,-0.05160533389214679
792.26,-0.7206988963313585,-9.1841905097948,-17.515454183730643,-0.05089003705476556
792.4,-0.7108791269992616,-9.066446187621311,-17.471611256009925,-0.05018463191100962
792.54,-0.7011913208190984,-8.95021395122359,-17.427203269343355,-0.049488982200760215
792.6800000000001,-0.6916337453257027,-8.835471921848823,-17.382228936759,-0.04880295352867548
792.82,-0.6822046899048788,-8.722198680124984,-17.33668713362298,-0.04812641333895273
792.96,-0.6729024655365645,-8.610373251024196,-17.290576900478005,-0.04745923089042562
793.1,-0.6637254045406488,-8.499975089436008,-17.243897445770155,-0.04680127723199226
793.24,-0.6546718603254256,-8.390984066324204,-17.19664814846211,-0.046152425178369635
793.38,-0.6457402071386583,-8.283380455441828,-17.148828560530408,-0.045512549286170476
793.52,-0.6369288398212349,-8.17714492058032,-17.10043840934437,-0.04488152583029817
793.66,-0.6282361735633938,-8.072258503329723,-17.051477599924105,-0.0442592327806558
793.8000000000001,-0.6196606436634949,-7.9687026113279975,-17.001946217074863,-0.04364554977916524
793.94,-0.6112007052893221,-7.86645900697842,-16.951844527395156,-0.04304035811709216
794.08,-0.6028548332418876,-7.765509796615003,-16.901172981155874,-0.042443540712673256
794.22,-0.5946215217217243,-7.665837420096796,-16.8499322140478,-0.0418549820890415
794.36,-0.5864992840976423,-7.567424640812746,-16.798123048794956,-0.041274568352445945
794.5,-0.5784866526779292,-7.470254536079612,-16.745746496631224,-0.04070218717076175
794.64,-0.5705821784839746,-7.37431048791625,-16.692803758637957,-0.040137727752287265
794.78,-0.5627844310262976,-7.279576174178229,-16.63929622694026,-0.03958108082482403
794.9200000000001,-0.5550919980829577,-7.186035560037563,-16.585225485759803,-0.039032138615036134
795.0600000000001,-0.5475034854803308,-7.093672889792914,-16.530593312322363,-0.03849079482808543
795.2,-0.5400175168762257,-7.002472678996304,-16.475401677618095,-0.03795694462753889
795.34,-0.5326327335453254,-6.912419706883003,-16.419652747012996,-0.03743048461554462
795.48,-0.5253477941669332,-6.823499009091799,-16.363348880710248,-0.03691131281327306
795.62,-0.5181613746150016,-6.735695870663442,-16.306492634059946,-0.03639932864161988
795.76,-0.5110721677504254,-6.6489958193055765,-16.249086757716363,-0.03589443290216716
795.9,-0.5040788832155833,-6.563384618912983,-16.19113419764181,-0.03539652775839963
796.04,-0.4971802472311001,-6.478848263332433,-16.132638094956448,-0.034905516717172416
796.1800000000001,-0.4903750023948214,-6.395372970361918,-16.073601785633596,-0.03442130461042724
796.32,-0.48366190748297133,-6.312945175974467,-16.014028800040425,-0.03394379757715365
796.46,-0.47703973725348126,-6.231551528757178,-15.953922862323777,-0.03347290304559217
796.6,-0.4705072822514673,-6.151178884556477,-15.89328788964153,-0.03300852971567627
796.74,-0.46406334861683934,-6.071814301321055,-15.832127991239817,-0.032550587541709905
796.88,-0.457706757894021,-5.993445034134225,-15.7704474673767,-0.032098987715277624
797.02,-0.4514363468437639,-5.916058530427837,-15.708250808093208,-0.03165364264838423
797.16,-0.44525096725703656,-5.839642425370265,-15.645542691832675,-0.03121446595682083
797.3000000000001,-0.43914948577097,-5.764184537421175,-15.582327983909744,-0.03078137244375452
797.44,-0.43313078368684066,-5.689672864046241,-15.518611734830394,-0.030354278083538664
797.58,-0.4271937567900736,-5.616095577585146,-15.454399178464724,-0.029933100005740853
797.72,-0.42133731517224726,-5.543441021266578,-15.389695730074338,-0.029517756479385752
797.86,-0.41556038305508164,-5.47169770536412,-15.324506984196375,-0.029108166897409922
798.0,-0.409861898616392,-5.400854303487244,-15.258838712386437,-0.028704251761325964
798.14,-0.40424081381799004,-5.3308996490018625,-15.1926968608229,-0.02830593266609311
798.28,-0.39869609423551494,-5.261822731575075,-15.126087547775171,-0.027913132285191617
798.4200000000001,-0.39322671889017674,-5.193612693839031,-15.05901706093873,-0.027525774355898244
798.5600000000001,-0.38783168008239316,-5.126258828169033,-14.99149185463993,-0.027143783664760154
798.7,-0.3825099832273048,-5.059750573571171,-14.923518546913675,-0.026767086033264744
798.84,-0.3772606466921482,-4.994077512675022,-14.855103916457292,-0.026395608303702623
798.98,-0.37208270163547275,-4.929229368827102,-14.786254899464025,-0.02602927832522133
799.12,-0.3669751918481803,-4.865196003280988,-14.716978586339792,-0.025668024940067258
799.26,-0.3619371735963744,-4.801967412480138,-14.647282218306875,-0.025311777970013275
799.4,-0.35696771546599954,-4.739533725429636,-14.577173183898465,-0.024960468202969564
799.54,-0.3520658982092528,-4.67788520115325,-14.506659015348017,-0.024614027379775326
799.6800000000001,-0.34723081459275457,-4.617012226232351,-14.435747384877542,-0.024272388181168898
799.82,-0.34246156924745713,-4.556905312423339,-14.364446100889008,-0.023935484214933956
799.96,-0.33775727852027787,-4.497555094350428,-14.292763104063233,-0.023603250003219445
800.1,-0.3331170703274386,-4.43895232727071,-14.22070646337056,-0.02327562097003098
800.24,-0.3285400840094952,-4.3810878849086095,-14.148284371997931,-0.022952533428891392
800.38,-0.324025470188041,-4.323952757356909,-14.075505143196807,-0.02263392457066821
800.52,-0.3195723906240685,-4.267538049041669,-14.002377206056627,-0.02231973245156586
800.66,-0.3151800180779712,-4.211834976748479,-13.928909101208447,-0.022009895981280374
800.8000000000001,-0.31084753617117145,-4.1568348677075715,-13.855109476463529,-0.02170435491131452
800.94,-0.30657413924935717,-4.102529157735448,-13.780987082391619,-0.021403049823451117
801.08,-0.30235903224731253,-4.04890938943076,-13.706550767843735,-0.021105922118382504
801.22,-0.29820143055532533,-3.995967210422265,-13.631809475424316,-0.020812914004494087
801.36,-0.2941005598871569,-3.9436943716668162,-13.556772236917519,-0.020523968486799896
801.5,-0.29005565614955797,-3.892082725795351,-13.481448168672578,-0.020239029356028095
801.64,-0.28606596531331546,-3.841124225505028,-13.405846466953074,-0.019958041177854564
801.78,-0.28213074328581417,-3.7908109219956567,-13.329976403254907,-0.01968094928228241
801.9200000000001,-0.2782492557850991,-3.74113496344868,-13.253847319597863,-0.019407699753165624
802.0600000000001,-0.27442077821542255,-3.692088593547038,-13.177468623795558,-0.01913823941787487
802.2,-0.27064459554426096,-3.6436641500343137,-13.100849784708537,-0.018872515837103542
802.34,-0.266920002180786,-3.5958540633116245,-13.024000327485274,-0.018610477294812196
802.48,-0.26324630185577647,-3.548650855070775,-12.946929828795765,-0.01835207278830953
802.62,-0.2596228075029549,-3.502047136962287,-12.869647912062359,-0.01809725201846814
802.76,-0.2560488411417348,-3.4560356092969338,-12.792164242692412,-0.017845965380073072
802.9,-0.2525237337613632,-3.4106090597795,-12.714488523317314,-0.017598163952301668
803.04,-0.2490468252064456,-3.3657603622735266,-12.636630489042302,-0.017353799489332685
803.1800000000001,-0.24561746406383722,-3.321482475595848,-12.558599902711435,-0.017112824411083142
803.32,-0.24223500755088725,-3.277768442339794,-12.480406550192114,-0.016875191794071095
803.46,-0.23889882140502194,-3.234611387725965,-12.402060235683226,-0.016640855362402684
803.6,-0.23560827977465212,-3.1920045184795365,-12.32357077705115,-0.016409769478881807
803.74,-0.23236276511139128,-3.149941121733103,-12.244948001197555,-0.016181889136240715
803.88,-0.22916166806357063,-3.1084145639540908,-12.166201739463002,-0.015957169948489974
804.02,-0.22600438737103715,-3.067418289895847,-12.087341823070107,-0.015735568142386188
804.16,-0.22289032976122142,-3.0269458215714984,-12.008378078609976,-0.015517040549015844
804.3000000000001,-0.21981890984646069,-2.986990757249775,-11.92932032357557,-0.015301544595493793
804.44,-0.21678955002256484,-2.947546770471967,-11.850178361945407,-0.015089038296774788
804.58,-0.21380168036861172,-2.908607609089262,-11.77096197982103,-0.01487948024757658
804.72,-0.21085473854795814,-2.870167094319714,-11.69168094112146,-0.014672829614413062
804.86,-0.20794816971045382,-2.8322191198241535,-11.612344983337758,-0.014469046127735995
805.0,-0.2050814263958453,-2.794757650800346,-11.532963813350701,-0.014268090074183833
805.14,-0.20225396843835672,-2.7577767230947723,-11.453547103314431,-0.014069922288936242
805.28,-0.1994652628724347,-2.7212704423313885,-11.374104486608848,-0.013874504148172869
805.4200000000001,-0.19671478383964494,-2.685232983056795,-11.294645553863333,-0.013681797561634968
805.5600000000001,-0.19400201249670757,-2.6496585879012335,-11.215179849054278,-0.013491764965288495
805.7,-0.19132643692465898,-2.6145415667548724,-11.135716865678836,-0.013304369314087273
805.84,-0.18868755203912788,-2.579876295958863,-11.056266043007009,-0.013119574074835001
805.98,-0.18608485950171266,-2.5456572175106627,-10.976836762414255,-0.012937343219144587
806.12,-0.18351786763244918,-2.511878838283164,-10.897438343796532,-0.012757641216493667
806.26,-0.18098609132335539,-2.4785357292571497,-10.818080042069585,-0.012580433027374905
806.4,-0.1784890519530419,-2.445622524766657,-10.738771043754197,-0.012405684096539868
806.54,-0.17602627730237633,-2.413133921756826,-10.659520463648972,-0.012233360346335135
806.6800000000001,-0.17359730147118982,-2.3810646790538335,-10.58033734159202,-0.012063428170129483
806.82,-0.17120166479601334,-2.3494096166465237,-10.501230639312944,-0.011895854425830871
806.96,-0.16883891376883362,-2.318163614979385,-10.422209237376215,-0.011730606429492
807.1,-0.16650860095685585,-2.2873216142564994,-10.343281932217046,-0.011567651949003277
807.24,-0.1642102849232627,-2.2568786137561476,-10.264457433270628,-0.011406959197872027
807.38,-0.1619435301489582,-2.226829671155743,-10.185744360195615,-0.011248496829086718
807.52,-0.15970790695528506,-2.1971699018667836,-10.107151240192444,-0.011092233929065137
807.66,-0.15750299142770488,-2.1678944783795306,-10.028686505417124,-0.01093814001168528
807.8000000000001,-0.15532836534042993,-2.138998629617129,-9.90267643692562,-0.010786185012397953
807.94,-0.15318361608199574,-2.1104776402989054,-8.960180400114986,-0.010636339282419867
808.08,-0.15106833658176416,-2.0823268503125827,-1.9512914400981305,-0.010488573583006245
808.22,-0.14898212523734536,-2.054541654095157,36.74019472961537,-0.010342859079801772
808.36,-0.1469245858429295,-2.027117500022217,99.70617771749417,-2.5014988041184
808.5,-0.14489532751851622,-2.0000498898054606,99.7093621964047,-6.467619912930909
808.64,-0.14289396464003282,-1.9733343778982013,99.70996880076773,-9.778656801004688
808.78,-0.14092011677033028,-1.946966570908661,99.71205402219088,-12.270982692337151
808.9200000000001,-0.13897340859104707,-1.920942127020838,99.7140917521744,-14.10511387317733
809.0600000000001,-0.1370534698353306,-1.8952567554227722,99.71608251404656,-15.447854419233144
809.2,-0.13515993522140662,-1.8699062157420143,99.71802738883895,-16.429652239992745
809.34,-0.13329244438698654,-1.8448863174881331,99.69866370390544,-17.147323585241157
809.48,-0.13145064182450322,-1.8201929195020876,99.33837634393122,-17.67188786128709
809.62,-0.12963417681716477,-1.7958219294123066,98.8739561589045,-18.055298691094187
809.76,-0.12784270337581777,-1.7717693030973205,98.27409299551958,-18.335537442637136
809.9,-0.1260758801766098,-1.7480310441547984,97.47448882687085,-18.540366484326846
810.04,-0.12433337049944218,-1.7246032033768512,96.36637406026841,-18.690077843963365
810.1800000000001,-0.12261484216720343,-1.7014818782314605,94.75468223386211,-18.79950319371202
810.32,-0.12091996748577462,-1.6786632123499106,92.26584308720777,-18.8794831428091
810.46,-0.11924842318479688,-1.6561433950200926,88.13397870339949,-18.93794118964894
810.6,-0.1175998903591928,-1.6339186606855647,80.70100267135362,-18.980668689145293
810.74,-0.1159740544114322,-1.611985288450255,67.67504504258397,-19.01189859351326
810.88,-0.11437060499453378,-1.5903396015886933,55.07868829369578,-19.034724804693223
811.02,-0.1127892359557938,-1.56897796706167,44.33498864880317,-19.051408682769555
811.16,-0.11122964528123323,-1.5478967950372198,35.170586420269565,-19.06360307567462
811.3000000000001,-0.10969153504075446,-1.5270925384168321,27.35260355317871,-19.072260608846033
811.44,-0.10817461133399957,-1.506561692366794,20.682624182065187,-19.074386165914035
811.58,-0.1066785842369017,-1.4863007938545816,14.991574339635438,-19.070537016352876
811.72,-0.10520316774892075,-1.466306421190204,10.135365825615079,-19.06235163230733
811.86,-0.10374807974095561,-1.4465751935724271,5.9911896243278,-19.05096962052816
812.0,-0.10231304190392504,-1.4271037706397904,2.465987330673574,-19.03718858084542
812.14,-0.1008977796980084,-1.407888852026342,-0.45573921169551845,-19.021570041918743
812.28,-0.09950202230253893,-1.3889271769220186,-2.864567637407526,-19.00451149593648
812.4200000000001,-0.09812550256654147,-1.3702155236376017,-4.852151727411081,-18.98629570924119
812.5600000000001,-0.0967679569599067,-1.3517507091741738,-6.493775227667804,-18.96712469859879
812.7,-0.09542912552519454,-1.3335295887970189,-7.850870117065175,-18.947143291786468
812.84,-0.09410875183005867,-1.3155490556138938,-8.97335639674223,-18.926455568007796
812.98,-0.09280658292028497,-1.2978060401576168,-9.90170069444635,-18.905136400366896
813.12,-0.09152236927343622,-1.2802975099729086,-10.668667291070417,-18.88323960835914
813.26,-0.09025586475309572,-1.263020469207432,-11.30077499535003,-18.860803749966127
813.4,-0.08900682656370247,-1.2459719582069704,-11.819491464568936,-18.83785626057544
813.54,-0.08777501520597093,-1.2291490531147016,-12.242202549906757,-18.81441642738712
813.6800000000001,-0.08656019443288793,-1.2125488654745002,-12.582993808342557,-18.790497538908067
813.82,-0.08536213120627963,-1.196168541838233,-12.85327785630488,-18.766108446882047
813.96,-0.08418059565394204,-1.1800052633769884,-13.062296645243109,-18.741254707458
814.1,-0.08301536102732734,-1.1640562454961996,-13.217523023559496,-18.715939419458614
814.24,-0.08186620365978017,-1.1483187374546127,-13.324981600146153,-18.69016384347233
814.38,-0.08073290292531606,-1.1327900219870557,-13.38950513795577,-18.663927861551475
814.52,-0.07961524119793617,-1.117467414930967,-13.414939522281722,-18.63723032042112
814.66,-0.07851300381147154,-1.1023482648566403,-13.404307732086783,-18.6100692891447
814.8000000000001,-0.07742597901994971,-1.0874299527011457,-13.359941125922738,-18.582442253675104
814.94,-0.07635395795847812,-1.0727098914058892,-13.283584660204475,-18.554346264625078
815.08,-0.07529673460463726,-1.058185525557769,-13.176481313445173,-18.525778050207347
815.22,-0.07425410574037758,-1.0438543310338952,-13.039439930416101,-18.496734103127892
815.36,-0.07322587091441368,-1.0297138146498317,-12.87561772380057,-18.46721074791684
815.5,-0.07221183240510977,-1.0157615138113303,-12.70871061717899,-18.43720419350518
815.64,-0.07121179518385018,-1.0019949961695191,-12.544117919232162,-18.406710574627517
815.78,-0.07022556687888899,-0.9884118592795108,-12.38179757159231,-18.375725984727996
815.9200000000001,-0.06925295773967265,-0.9750097302623992,-12.221708711178923,-18.344246502379
816.0600000000001,-0.06829378060162973,-0.9617862654706127,-12.063811623851814,-18.312268212727385
816.2,-0.06734785085142217,-0.948739150156589,-11.908067700099451,-18.279787225113886
816.34,-0.0664149863926518,-0.9358660981447464,-11.754439392666743,-18.246799687735717
816.48,-0.06549500761201693,-0.9231648515067146,-11.602890176031083,-18.21330180001495
816.62,-0.06458773734591308,-0.9106331802398,-11.453384507640253,-18.17928982317934
816.76,-0.06369300084747216,-0.8982688819486543,-11.30588779083012,-18.144760089443878
816.9,-0.06281062575403502,-0.8860697815301176,-11.160366339344092,-18.109709010091542
817.04,-0.06194044205505134,-0.8740337308612087,-11.016787343380356,-18.07413308268344
817.1800000000001,-0.0610822820604021,-0.8621586084902347,-10.875118837096444,-18.03802889757602
817.32,-0.06023598036913873,-0.8504423193309918,-10.735329667504262,-18.00139314388278
817.46,-0.05940137383863406,-0.8388827943600313,-10.597389464692014,-17.964222614987072
817.6,-0.058578301554139726,-0.8274779903169649,-10.461268613312468,-17.926514213688503
817.74,-0.05776660479874487,-0.816225889407781,-10.326938225280108,-17.88826495704685
817.88,-0.05696612702373105,-0.8051244990111498,-10.194370113622421,-17.84947198097301
818.02,-0.056176713819318574,-0.7941718513876893,-10.06353676743321,-17.810132544605228
818.16,-0.055398212885798825,-0.7833660033921669,-9.934411327878426,-17.7702440344999
818.3000000000001,-0.05463047400504809,-0.772705036188614,-9.806967565207259,-17.729803968659446
818.44,-0.05387334901241793,-0.7621870549683294,-9.681179856723585,-17.688810000414186
818.58,-0.05312669176899715,-0.7518101886707436,-9.557023165674977,-17.647259922170928
818.72,-0.05239035813424087,-0.7415725897071247,-9.434473021018475,-17.605151669037536
818.86,-0.05166420593896189,-0.7314724336871002,-9.313505498024279,-17.56248332233002
819.0,-0.05094809495867961,-0.7215079191479715,-9.194097199680344,-17.51925311296672
819.14,-0.05024188688732225,-0.7116772672867984,-9.076225238862595,-17.47545942475217
819.28,-0.049545445311277594,-0.7019787216952307,-8.959867221237067,-17.43110079755228
819.4200000000001,-0.048858635683787885,-0.6924105480970641,-8.845001228861952,-17.38617593036108
819.5600000000001,-0.048181325299684455,-0.6829710340884978,-8.731605804458873,-17.34068368425868
819.7,-0.04751338327045778,-0.673658488881072,-8.61965993632429,-17.29462308525926
819.84,-0.046854680499658574,-0.6644712430472643,-8.509143043853076,-17.247993327047656
819.98,-0.046205089658625784,-0.6554076482687188,-8.400034963647773,-17.20079377360241
820.12,-0.04556448516253721,-0.646466077087093,-8.292315936188121,-17.153023961703195
820.26,-0.04493274314677857,-0.6376449226574952,-8.18596659303667,-17.1046836033201
820.4,-0.04430974144362703,-0.6289425985044937,-8.080967944557315,-17.055772587882227
820.54,-0.043695359559245084,-0.620357538280676,-7.977301368124745,-17.006290984422886
820.6800000000001,-0.0430894786509807,-0.6118881955277359,-7.874948596803657,-16.956239043598785
820.82,-0.042491981504969994,-0.6035330434400706,-7.77389170847766,-16.905617199580508
820.96,-0.041902752514038265,-0.5952905746308644,-7.674113115408596,-16.85442607181155
821.1,-0.04132167765589586,-0.5871593009006365,-7.575595554207896,-16.80266646663344
821.24,-0.04074864447162458,-0.5791377530082387,-7.478322076202458,-16.750339378774424
821.38,-0.040183542044451515,-0.5712244804442758,-7.382276038178198,-16.697445992699198
821.52,-0.039626260978805984,-0.5634180512069328,-7.287441093485286,-16.643987683817635
821.66,-0.03907669337965623,-0.5557170515801862,-7.193801183489697,-16.589966019550197
821.8000000000001,-0.03853473283212222,-0.5481200859143819,-7.101340529356458,-16.535382760248176
821.94,-0.038000274381360846,-0.5406257764091548,-7.0100436241505175,-16.48023985996688
822.08,-0.037473214512720135,-0.5332327628986784,-6.919895225241885,-16.424539467090167
822.22,-0.03695345113215894,-0.5259397026392171,-6.83088034700219,-16.368283924804867
822.36,-0.03644088354692849,-0.5187452700989634,-6.742984253780415,-16.31147577142384
822.5,-0.035935412446512674,-0.5116481567501437,-6.65619245314607,-16.254117740556538
822.64,-0.03543693988382347,-0.5046470708633708,-6.5704906893885635,-16.196212761126265
822.78,-0.03494536925664835,-0.4977407373042225,-6.485864937262095,-16.137763957233506
822.9200000000001,-0.034460605289346184,-0.4909278973320298,-6.402301395965728,-16.078774647864687
823.0600000000001,-0.03398255401478862,-0.484207308400854,-6.319786483348859,-16.01924834644632
823.2,-0.03351112275654362,-0.4775777439626339,-6.238306830332652,-15.959188760244393
823.34,-0.03304622011129796,-0.4710379932724851,-6.15784927553846,-15.898599789609163
823.48,-0.03258775593151564,-0.46458686119613013,-6.078400860114588,-15.83748552706581
823.62,-0.03213564130832914,-0.4582231680194438,-5.999948822753166,-15.775850256251482
823.76,-0.031689788554660356,-0.4519457492600929,-5.922480594889234,-15.71369845069959
823.9,-0.03125011118856832,-0.44575345548125195,-5.845983796074471,-15.651034772472368
824.04,-0.030816523916820687,-0.43964515210737826,-5.770446229518337,-15.587864070642903
824.1800000000001,-0.030388942618686115,-0.4336197192420252,-5.695855877789703,-15.524191379628121
824.32,-0.02996728432994454,-0.42767605148767784,-5.62220089867231,-15.460021917374345
824.46,-0.029551467227112507,-0.42181305776759065,-5.549469621167731,-15.395361083397267
824.6,-0.029141410611880848,-0.4160296611496114,-5.47765054163974,-15.33021445667842
824.74,-0.028737034895761772,-0.4103247986719715,-5.406732320094245,-15.264587793420318
824.88,-0.028338261584942712,-0.4046974211710259,-5.3367037765892205,-15.19848702466275
825.02,-0.027945013265344137,-0.3991464931109228,-5.267553887769298,-15.131918253762814
825.16,-0.027557213587878708,-0.3936709924151896,-5.199271783519874,-15.064887753741463
825.3000000000001,-0.02717478725390908,-0.388269910300212,-5.131846743735854,-14.997401964499527
825.44,-0.026797660000901766,-0.38294225111059316,-5.065268195200309,-14.929467489906388
825.58,-0.026425758588274468,-0.3776870321563738,-4.999525708568563,-14.861091094764488
825.72,-0.026059010783434283,-0.37250328355209456,-4.934608995453407,-14.792279701653207
825.86,-0.025697345348004344,-0.3673900480576863,-4.8705079056072735,-14.723040387655644
826.0,-0.025340692024236347,-0.3623463809211684,-4.807212424197471,-14.653380380972031
826.14,-0.02498898152160653,-0.35737134972313944,-4.744712669170628,-14.583307057423644
826.28,-0.024642145503592644,-0.3524640342230433,-4.682998888702763,-14.512827936851167
826.4200000000001,-0.02430011657462963,-0.34762352620719306,-4.622061458731483,-14.441950679411642
826.5600000000001,-0.02396282826724147,-0.3428489293385363,-4.561890880566967,-14.370683081778154
826.7,-0.02363021502934704,-0.33813935900814557,-4.502477778578565,-14.299033073246614
826.84,-0.023302212211737564,-0.33349394218841644,-4.443812897953936,-14.227008711753976
826.98,-0.022978756055723432,-0.32891181728795743,-4.385887102527797,-14.154618179812395
827.12,-0.022659783680948096,-0.32439213400815525,-4.3286913726774845,-14.081869780363897
827.26,-0.02234523307336693,-0.31993405320139867,-4.272216803282625,-14.008771932560128
827.4,-0.02203504307338873,-0.31553674673094545,-4.216454601746346,-13.935333167471914
827.54,-0.021729153364177772,-0.31119939733241564,-4.161396086075552,-13.861562123733327
827.6800000000001,-0.021427504460114332,-0.3069211984768954,-4.107032683017912,-13.787467543125036
827.82,-0.02113003769541144,-0.30270135423563577,-4.053355926253263,-13.713058266101761
827.96,-0.020836695212885933,-0.2985390791463303,-4.000357454637301,-13.638343227268612
828.1,-0.02054741995288163,-0.2944335980809557,-3.94802901049544,-13.563331450811223
828.24,-0.020262155642342718,-0.2903841461151601,-3.8963624379648603,-13.488032045884495
828.38,-0.019980846784035246,-0.2863899683991831,-3.845349681382842,-13.412454201964792
828.52,-0.019703438645914832,-0.28245032003029336,-3.7949827837195462,-13.336607184170477
828.66,-0.019429877250638584,-0.27856446592672646,-3.7452538850534944,-13.26050032855557
828.8000000000001,-0.019160109365219356,-0.2747316807031098,-3.696155221088065,-13.184143037381416
828.94,-0.018894082490820426,-0.2709512485473579,-3.6476791217073994,-13.107544774371037
829.08,-0.018631744852688648,-0.26722246309902375,-3.5998180095701815,-13.030715059951026
829.22,-0.018373045390224402,-0.26354462732909245,-3.552564398739802,-12.953663466485565
829.36,-0.018117933747186343,-0.2599170534211997,-3.505910893349507,-12.876399613507347
829.5,-0.017866360262029212,-0.256339062654263,-3.4598501863011744,-12.798933162949881
829.64,-0.017618275958373005,-0.2528099852865095,-3.414375057996406,-12.721273814385773
829.78,-0.017373632535601573,-0.24932916044088685,-3.3694783750987187,-12.643431300275427
829.9200000000001,-0.01713238235958911,-0.24589593599184167,-3.325153089325618,-12.56541538123054
830.0600000000001,-0.016894478453552738,-0.24250966845345312,-3.28139223626943,-12.487235841296728
830.2,-0.016659874489029402,-0.2391697228689051,-3.238188934245799,-12.40890248325945
830.34,-0.016428524776975612,-0.23587547270128487,-3.1955363831687995,-12.330425123977422
830.48,-0.016200384258988218,-0.2326262997256936,-3.153427863451664,-12.251813589747478
830.62,-0.01597540849864468,-0.2294215939226545,-3.111856734932164,-12.17307771170491
830.76,-0.01575355367296123,-0.22626075337280524,-3.070816435821733,-12.094227321263011
830.9,-0.015534776563967258,-0.2231431841528613,-3.030300481677453,-12.015272245595595
831.04,-0.015319034550394524,-0.2200683002328359,-2.9903024643960436,-11.93622230316613
831.1800000000001,-0.015106285599479493,-0.21703552337450396,-2.9508160512290744,-11.857087299306905
831.32,-0.014896488258877377,-0.21404428303109596,-2.911834983818609,-11.777877021851692
831.46,-0.014689601648686334,-0.21109401624820925,-2.8733530772525455,-11.698601236825077
831.6,-0.014485585453580389,-0.20818416756592306,-2.8353642191389588,-11.619269684191675
831.74,-0.014284399915049551,-0.2053141889221046,-2.7978623686987385,-11.539892073668167
831.88,-0.014086005823745749,-0.20248353955689302,-2.760841555875905,-11.460478080601089
832.02,-0.01389036451193315,-0.199691685918349,-2.7242958804649633,-11.381037341913132
832.16,-0.01369743784604141,-0.19693810156925626,-2.6882195112547045,-11.301579452120517
832.3000000000001,-0.013507188219320536,-0.19422226709506388,-2.6526066851878825,-11.22211395942401
832.44,-0.013319578544595959,-0.19154367001295527,-2.617451706536233,-11.142650361875905
832.58,-0.013134572247122448,-0.18890180468203274,-2.5827489460902973,-11.063198103625222
832.72,-0.012952133257535605,-0.1862961722146048,-2.5484928403635605,-10.983766571243192
832.86,-0.012772226004899537,-0.1837262803885638,-2.5146778908104226,-10.90436509013103
833.0,-0.012594815409849476,-0.18119164356084294,-2.4812986630575473,-10.82500292101181
833.14,-0.012419866877828036,-0.17869178258193857,-2.448349786148149,-10.74568925650815
833.28,-0.012247346292413855,-0.17622622471148888,-2.4158259517988,-10.666433217807285
833.4200000000001,-0.012077220008741377,-0.1737945035348941,-2.383721913668353,-10.587243851414971
833.5600000000001,-0.01190945484701053,-0.17139615888096899,-2.352032486638599,-10.508130125999507
833.7,-0.011744018086085117,-0.16903073674061467,-2.3207525461062892,-10.429100929327118
833.84,-0.01158087745717867,-0.16669778918649908,-2.2898770272861735,-10.3501650652897
833.98,-0.01142000113762666,-0.164396874293734,-2.2594009245247113,-10.2713312510259
834.12,-0.011261357744743824,-0.16212755606153842,-2.229319290624143,-10.192608114136323
834.26,-0.011104916329765506,-0.15988940433587595,-2.1996272361765996,-10.114004189993572
834.4,-0.01095064637187186,-0.15768199473305608,-2.1703199289079693,-10.035527919147672
834.54,-0.010798517772293783,-0.15550490856428803,-2.1413925930312274,-9.924733845594638
834.6800000000001,-0.010648500848499512,-0.15335773276117617,-2.1128405086089637,-9.137139334769307
834.82,-0.010500566328460739,-0.1512400598021467,-2.0846590109248466,-3.1969596503674613
834.96,-0.010354685344997219,-0.14915148763979466,-2.0568434898637804,23.22070160504497
835.1,-2.2234271535700687,-0.14709161962914072,-2.02938938930051,99.70040711257563
835.24,-6.199010671753559,-0.14506006445678768,-2.0022922064964486,99.70946275146346
835.38,-9.570667901909044,-0.14305643607096513,-1.9755474915045195,99.70978523095064
835.52,-12.116946464655186,-0.14108035361245416,-1.9491508465817875,99.71187394803377
835.66,-13.992179526530606,-0.13913144134637961,-1.9230979256096945,99.71391582847268
835.8000000000001,-15.36524919851642,-0.1372093285948616,-1.8973844335216994,99.71591064531583
835.94,-16.369264711295738,-0.13531364967051548,-1.8720061257381442,99.7178594817431
836.08,-17.10318390931838,-0.13344404381079075,-1.8469588076081662,99.71574061907502
836.22,-17.639625439252782,-0.1316001551131384,-1.8222383338584953,99.37266850893141
836.36,-18.031717739596665,-0.12978163247099833,-1.7978406080489655,98.91757874616894
836.5,-18.318301906076364,-0.1279881295105961,-1.773761582034596,98.33115766759603
836.64,-18.527768877029693,-0.12621930452854016,-1.7499972554340895,97.55174303304831
836.78,-18.680870141761282,-0.12447482043020966,-1.7265436751046057,96.47549545801492
836.9200000000001,-18.79277320326896,-0.12275434466892446,-1.7033969346226752,94.91716025593254
837.0600000000001,-18.87456413371134,-0.12105754918588688,-1.6805531737711232,92.52398617503955
837.2,-18.934345842725527,-0.11938411035088714,-1.65800857803188,88.57678952999025
837.34,-18.978040818525013,-0.11773370890376295,-1.6357593780845552,81.52358570279665
837.48,-19.009977859814303,-0.11610602989660458,-1.613801849310663,68.83015256152885
837.62,-19.03332092357611,-0.11450076263669604,-1.5921323113033892,56.06383326672813
837.76,-19.05038257374048,-0.11291760063018465,-1.57074712738279,45.17526085603267
837.9,-19.062853083580052,-0.11135624152646907,-1.5496427041163265,35.88735815475986
838.04,-19.07184548086337,-0.10981638706329831,-1.5288154908446352,27.964082721202107
838.1800000000001,-19.074563858804723,-0.10829774301257243,-1.5082619792124359,21.204324729903927
838.32,-19.07114179572891,-0.10680001912683733,-1.4879787027044962,15.43671642796051
838.46,-19.06326874875697,-0.10532292908646448,-1.4679622361865583,10.515216295686143
838.6,-19.05211911804245,-0.103866190447508,-1.448209195451149,6.315351708826977
838.74,-19.038514410908327,-0.10242952459023065,-1.4287162367681925,2.7387653037142043
838.88,-19.023032694122726,-0.1010126566682908,-1.4094800564403465,-0.23092040549110285
839.02,-19.00608297545231,-0.0996153155585823,-1.3904973903629878,-2.6791609126122444
839.16,-18.98795609113956,-0.09823723381171956,-1.3717650135887844,-4.699104662460344
839.3000000000001,-18.968859748679154,-0.09687814760315987,-1.3532797398967693,-6.3673159290757155
839.44,-18.948942813414966,-0.09553779668495524,-1.3350384213658664,-7.746299728672756
839.58,-18.928312246307865,-0.09421592433812637,-1.3170379479527898,-8.886862040752897
839.72,-18.907044989233825,-0.09291227732565074,-1.2992752470742719,-9.830193898000399
839.86,-18.885196355215445,-0.09162660584605793,-1.281747283193539,-10.609648188791855
840.0,-18.862805986362986,-0.0903586634876242,-1.2644510574110013,-11.2522202465679
840.14,-18.839902109158395,-0.08910820718315955,-1.2473836070590805,-11.779762867639331
840.28,-18.816504590971004,-0.08787499716537953,-1.2305420053011333,-12.209973142131721
840.4200000000001,-18.792627147811896,-0.08665879692285511,-1.2139233607344178,-12.557188429438058
840.5600000000001,-18.76827894782624,-0.0854593731565332,-1.197524816997048,-12.833025508484507
840.7,-18.74346578226955,-0.08427649573682089,-1.1813435523788947,-13.046892384677088
840.84,-18.718190925265063,-0.08310993766122676,-1.165376779436375,-13.206397505549457
840.98,-18.692455768466186,-0.08195947501255184,-1.1496217446110977,-13.317676746502947
841.12,-18.66626029209242,-0.0808248869176241,-1.1340757278523124,-13.385654690725845
841.26,-18.639603416434397,-0.07970595550656943,-1.1187360422431165,-13.414253493484473
841.4,-18.612483265618653,-0.07860246587261245,-1.1036000336303888,-13.406559959202065
841.54,-18.58489736666363,-0.07751420603240064,-1.088665080258401,-13.364959303792308
841.6800000000001,-18.55684280059245,-0.07644096688684553,-1.0739285924060662,-13.291242348220859
841.82,-18.528316317863986,-0.07538254218247428,-1.059388012027794,-13.186691518303553
841.96,-18.499314427130475,-0.07433872847328546,-1.0450408123979091,-13.052149944409365
842.1,-18.469833463969813,-0.07330932508310259,-1.0308844977585947,-12.889800466979624
842.24,-18.43986964451998,-0.07229413406841968,-1.0169166029713326,-12.722697052508076
842.38,-18.40941910768347,-0.07129296018173205,-1.0031346931717988,-12.557911636379027
842.52,-18.378477948643066,-0.0703056108353469,-0.9895363634281845,-12.395402056830429
842.66,-18.34704224574666,-0.06933189606566734,-0.9761192384029058,-12.235127351436752
842.8000000000001,-18.31510808231077,-0.06837162849794408,-0.9628809720176739,-12.07704771058314
842.94,-18.282671564515233,-0.06742462331148884,-0.9498192471218897,-11.92112443298344
843.08,-18.249728836278567,-0.0664906982053441,-0.9369317751643367,-11.767319883145609
843.22,-18.216276091791606,-0.06556967336440274,-0.9242162958681376,-11.615597450693066
843.36,-18.182309586227163,-0.06466137142597245,-0.9116705769089456,-11.465921511455125
843.5,-18.147825645022607,-0.06376561744677943,-0.8992924135963436,-11.318257390244073
843.64,-18.112820672040147,-0.06288223887040534,-0.8870796285584195,-11.172571325240577
843.78,-18.077291156840094,-0.062011065495152576,-0.8750300714294916,-11.028830433913058
843.9200000000001,-18.04123368124835,-0.061151929442332116,-0.8631416185409543,-10.887002680400254
844.0600000000001,-18.004644925358676,-0.060304665124968744,-0.8514121726152187,-10.74705684428993
844.2,-17.967521673078384,-0.059469109216918475,-0.8398396624627217,-10.6089624907297
844.34,-17.929860817301734,-0.05864510062239277,-0.8284220426819725,-10.472689941809346
844.48,-17.891659364776316,-0.05783248044588449,-0.8171572933626187,-10.338210249156816
844.62,-17.852914440713047,-0.05703109196249068,-0.8060434197914969,-10.205495167692908
844.76,-17.813623293178637,-0.056240780588626735,-0.79507845216165,-10.0745171304924
844.9,-17.773783297300707,-0.055461393853127455,-0.7842604452842831,-9.945249224701787
845.04,-17.733391959308328,-0.054692781368729765,-0.773587478303631,-9.817665168466293
845.1800000000001,-17.6924469204255,-0.053934794803932304,-0.7630576544147193,-9.691739288820964
845.32,-17.650945960630445,-0.0531872878552272,-0.7526691005839883,-9.5674465005029
845.46,-17.608887002290313,-0.0524501162196992,-0.7424199672727597,-9.444762285643709
845.6,-17.566268113678017,-0.051723137567987444,-0.7323084281635212,-9.323662674303097
845.74,-17.523087512375856,-0.05100621151760537,-0.722332679889006,-9.204124225806494
845.88,-17.479343568568773,-0.050299199606614074,-0.712490941764045,-9.086124010851202
846.02,-17.43503480822883,-0.04960196526764462,-0.7027814555201674,-8.969639594347376
846.16,-17.390159916191344,-0.048914373802264995,-0.6932024850429269,-8.854649018961497
846.3000000000001,-17.34471773912225,-0.04823629235568697,-0.6837523161119327,-8.741130789331725
846.44,-17.29870728837576,-0.04756758989180889,-0.6744292561435624,-8.629063856925761
846.58,-17.252127742740694,-0.04690813716858975,-0.6652316339363337,-8.518427605513278
846.72,-17.20497845107349,-0.04625780671375064,-0.6561577994189137,-8.409201837226187
846.86,-17.15725893481592,-0.045616472800798974,-0.6472061234007456,-8.301366759181365
847.0,-17.10896889039476,-0.044984011425371694,-0.6383749973252675,-8.194902970641444
847.14,-17.060108191501058,-0.04436030028189316,-0.6296628330257076,-8.089791450690509
847.28,-17.01067689124631,-0.04374521874054375,-0.6210680624834268,-7.986013546402517
847.4200000000001,-16.960675224192805,-0.04313864782453511,-0.6125891375887971,-7.883550961481258
847.5600000000001,-16.910103608255493,-0.0425404701876881,-0.6042245299045845,-7.78238574535171
847.7,-16.85896264647274,-0.04195057009230963,-0.595972730431826,-7.682500282683403
847.84,-16.80725312864329,-0.0413688333873644,-0.5878322493781709,-7.583877283327372
847.98,-16.754976032827017,-0.04079514748693779,-0.5798016159286726,-7.486499772649088
848.12,-16.702132526707068,-0.04022940134898616,-0.5718793780190052,-7.390351082240473
848.26,-16.648723968811034,-0.03967148545437082,-0.5640641021110903,-7.295414840994958
848.4,-16.59475190958907,-0.03912129178617187,-0.5563543729711068,-7.201674966530127
848.54,-16.540218092347015,-0.03857871380927864,-0.5487487934498712,-7.1091156569432705
848.6800000000001,-16.48512445403258,-0.03804364645025256,-0.5412459842655619,-7.017721382885774
848.82,-16.429473125873052,-0.0375159860774596,-0.5338445837887724,-6.927476879942863
848.96,-16.37326643386301,-0.03699563048146828,-0.5265432478298699,-6.838367141305856
849.1,-16.316506899100727,-0.036482478855709946,-0.5193406494286431,-6.7503774107246235
849.24,-16.25919723797226,-0.035976431777397885,-0.5122354786462174,-6.663493175728451
849.38,-16.201340362182222,-0.03547739118870216,-0.5052264423592183,-6.577700161104074
849.52,-16.142939378630675,-0.03498526037817636,-0.49831226405616436,-6.492984322620089
849.66,-16.083997589135592,-0.034499943962433305,-0.49149168363607004,-6.409331840987431
849.8000000000001,-16.024518490000577,-0.0340213478680665,-0.4847634572092402,-6.326729116046076
849.94,-15.964505771427918,-0.033549379313813917,-0.47812635690023525,-6.245162761168481
850.08,-15.903963316777002,-0.033083946792961026,-0.47157917065299015,-6.1646195978707645
850.22,-15.842895201668515,-0.03262496005598007,-0.46512070203806666,-6.085086650622964
850.36,-15.78130569293502,-0.032172330093402306,-0.45874977006202167,-6.006551141850077
850.5,-15.719199247418668,-0.03172596911892027,-0.45246520897887116,-5.929000487115986
850.64,-15.65658051061709,-0.0312857905527171,-0.44626586810363356,-5.852422290482656
850.78,-15.593454315178645,-0.030851709005019753,-0.4401506116279313,-5.776804340037363
850.9200000000001,-15.529825679248487,-0.030423640259873375,-0.4341183184376341,-5.702134603580953
851.0600000000001,-15.465699804667043,-0.030001501259133898,-0.4281678819325258,-5.628401224470538
851.2,-15.40108207502275,-0.029585210086675875,-0.42229820984797445,-5.555592517610191
851.34,-15.33597805356107,-0.029174685952812873,-0.41650822407859045,-5.483696965583551
851.48,-15.270393480952027,-0.028769849178927533,-0.4107968605038522,-5.412703214922512
851.62,-15.204334272918624,-0.028370621182308542,-0.4051630688156828,-5.342600072506358
851.76,-15.137806517728771,-0.027976924461191918,-0.39960581234795983,-5.273376502086
851.9,-15.070816473553505,-0.027588682580003743,-0.39412406790793963,-5.205021620928168
852.04,-15.003370565694388,-0.027205820154801823,-0.3887168256095793,-5.137524696574634
852.1800000000001,-14.935475383683269,-0.026828262838913604,-0.38338308870873866,-5.070875143711768
852.32,-14.867137678257624,-0.02645593730876773,-0.3781218734402444,-5.005062521145871
852.46,-14.798364358214918,-0.026088771249916768,-0.3729322088567991,-4.9400765288800095
852.6,-14.729162487149567,-0.0257266933432485,-0.3678131366697192,-4.875907005288164
852.74,-14.659539280076181,-0.025369633251383323,-0.36276371109148137,-4.8125439243827435
852.88,-14.589502099942978,-0.025017521605255298,-0.3577829986800646,-4.7499773931716485
853.02,-14.519058454039309,-0.024670289990874443,-0.3528700781850676,-4.688197649101256
853.16,-14.448215990301355,-0.024327870936267808,-0.34802404039558593,-4.627195057581816
853.3000000000001,-14.376982493520245,-0.023990197898597063,-0.3432439879898325,-4.566960109591922
853.44,-14.305365881456819,-0.023657205251450143,-0.33852903538648327,-4.507483419358857
853.58,-14.233374200867512,-0.023328828272304782,-0.3338783085977335,-4.448755722111735
853.72,-14.161015623445719,-0.023005003130161544,-0.32929094508404655,-4.390767871904505
853.86,-14.088298441683294,-0.022685666873344123,-0.32476609361057884,-4.33351083950599
854.0,-14.015231064656728,-0.022370757417464804,-0.3203029141052659,-4.27697571035426
854.14,-13.941822013742685,-0.02206021353355272,-0.315900577518552,-4.221153682572777
854.28,-13.868079918267673,-0.02175397483634287,-0.3115582656847478,-4.166036065045795
854.4200000000001,-13.79401351109655,-0.02145198177272372,-0.3072751711850003,-4.111614275550657
854.5600000000001,-13.719631624164698,-0.02115417561034131,-0.3030504972118582,-4.057879838944747
854.7,-13.6449431839587,-0.020860498426357683,-0.298883457435418,-4.004824385404847
854.84,-13.569957206950345,-0.02057089309636178,-0.2947732758710342,-3.952439648716866
854.98,-13.494682794988806,-0.02028530328343052,-0.29071918674857894,-3.9007174646139373
855.12,-13.41912913065588,-0.020003673427338317,-0.2867204343832344,-3.8496497691609335
855.26,-13.343305472589131,-0.01972594873391287,-0.28277627304780356,-3.7992285971836006
855.4,-13.2672211507777,-0.019452075164535364,-0.2788859668465233,-3.749446080740523
855.54,-13.190885561835739,-0.019181999425783164,-0.2750487895903651,-3.700294447636253
855.6800000000001,-13.114308164258086,-0.018915668959213042,-0.2712640246738082,-3.651766019973984
855.82,-13.037498473663062,-0.018653031931283127,-0.2675309649530697,-3.603853212746217
855.96,-12.960466058027032,-0.018394037223411663,-0.26384891262577764,-3.5565485324619464
856.1,-12.883220532915368,-0.018138634422170858,-0.2602171791120713,-3.5098445758089407
856.24,-12.805771556714472,-0.01788677380961386,-0.2566350849371143,-3.463734028349759
856.38,-12.728128825869353,-0.01763840635373322,-0.25310195961500626,-3.4182096632502006
856.52,-12.650302070131225,-0.017393483699048997,-0.24961714153407852,-3.373264340038952
856.66,-12.572301047819522,-0.017151958157324888,-0.24617997784355924,-3.3288910033972114
856.8000000000001,-12.494135541102661,-0.01691378269841045,-0.2427898243415931,-3.285082681977178
856.94,-12.415815351301765,-0.016678910941208,-0.23944604536460293,-3.2418324872482827
857.08,-12.337350294221467,-0.016447297144762334,-0.2361480136779776,-3.199133612370128
857.22,-12.25875019551186,-0.016218896199471634,-0.23289511036807323,-3.1569793310911245
857.36,-12.180024886065526,-0.01599366361841806,-0.22968672473551366,-3.1153629966718643
857.5,-12.101184197453495,-0.015771555528816327,-0.22652225418977565,-3.0742780408323087
857.64,-12.02223795740382,-0.01555252866357863,-0.2234011041450466,-3.033717972721905
857.78,-11.943195985326456,-0.01533654035299454,-0.2203226879173401,-2.993676377911793
857.9200000000001,-11.864068087887881,-0.015123548516524123,-0.21728642662285594,-2.9541469174082846
858.0600000000001,-11.784864054638904,-0.014913511654702902,-0.21429174907757195,-2.915123326686846
858.2,-11.705593653698878,-0.014706388841157134,-0.2113380916980541,-2.876599414745843
858.34,-11.626266627499504,-0.014502139714727861,-0.2084248984034711,-2.838569063179332
858.48,-11.546892688591225,-0.014300724471702334,-0.20555162051880146,-2.801026225268215
858.62,-11.467481515515088,-0.014102103858151346,-0.20271771667921976,-2.7639649250891245
858.76,-11.3880427487429,-0.013906239162371055,-0.19992265273564883,-2.72737925664039
858.9,-11.308585986688241,-0.013713092207427884,-0.19716590166146605,-2.6912633829845105
859.04,-11.229120781790886,-0.01352262534380512,-0.19444694346035019,-2.6556115354065453
859.1800000000001,-11.149656636677003,-0.013334801442149834,-0.19176526507525704,-2.6204180125878866
859.32,-11.070203000397349,-0.01314958388611879,-0.18912036029851106,-2.585677179794889
859.46,-10.990769264745616,-0.012966936565321973,-0.18651172968300103,-2.551383468081847
859.6,-10.911364760658863,-0.012786823868362465,-0.1839388804544672,-2.517531373507852
859.74,-10.8319987547019,-0.012609210675971358,-0.18140132642486817,-2.484115456367056
859.88,-10.752680445637363,-0.012434062354236384,-0.17889858790681515,-2.4511303404319174
860.02,-10.673418961082993,-0.012261344747923064,-0.17643019162906243,-2.418570712208996
860.16,-10.594223354257672,-0.012091024173887072,-0.17399567065304103,-2.3864313202068974
860.3000000000001,-10.515102600817444,-0.011923067414576617,-0.17159456429042555,-2.3547069742159845
860.44,-10.436065595782805,-0.011757441711623618,-0.16922641802172134,-2.323392544599484
860.58,-10.357121150558248,-0.01159411475952247,-0.1668907834158607,-2.292482961595639
860.72,-10.278277990045087,-0.011433054699395203,-0.16458721805079768,-2.261973214630559
860.86,-10.199544749848343,-0.011274230112841928,-0.1623152854350891,-2.231858351641455
861.0,-10.120929973578386,-0.011117610015875334,-0.16007455493045103,-2.202133478409947
861.14,-10.042442110247949,-0.010963163852938156,-0.15786460167528002,-2.1727937579051426
861.28,-9.94338497280308,-0.010810861491002476,-0.15568500650912778,-2.1438344096362045
861.4200000000001,-9.287515103119791,-0.010660673213749763,-0.15353535589811848,-2.1152507090141404
861.5600000000001,-4.279137640855325,-0.010512569715830533,-0.1514152418612981,-2.087037986722551
861.7,15.671514995569822,-0.01036652209720257,-0.1493242618979046,-2.0591916280970852
861.84,99.68659449405882,-1.9515739159347878,-0.14726201891554966,-2.031707072513368
861.98,99.70956815118679,-5.926627679964265,-0.1452281211592998,-2.0045798127831707
862.12,99.70960032554255,-9.358370641444909,-0.14322218214164803,-1.9778053945586052
862.26,99.7116916134698,-11.959491535906244,-0.14124382057336474,-1.9513794157441333
862.4,99.71373769639523,-13.876699986290072,-0.13929266029521853,-1.9252975259161915
862.54,99.71573661909962,-15.280775644022563,-0.1373683302105559,-1.8995554257502374
862.6800000000001,99.71768946688123,-16.307510199455066,-0.135470464218731,-1.8741488664550334
862.82,99.71959730030387,-17.058044845630302,-0.13359870114937467,-1.8490736492139992
862.96,99.4071310222677,-17.606632511427712,-0.1317526846974933,-1.824325624633451
863.1,98.96132555459941,-18.00760284686232,-0.12993206335938773,-1.7999006921975793
863.24,98.38823527011016,-18.300676105657406,-0.1281364903693832,-1.7757947997300023
863.38,97.62876633311872,-18.51488602216231,-0.12636562363735981,-1.7520039428617482
863.52,96.58385709269025,-18.671453949549644,-0.12461912568707502,-1.728524164505526
863.66,95.07770978009394,-18.785890825636695,-0.1228966635952683,-1.705351554336149
863.8000000000001,92.7775317171236,-18.869533743477255,-0.12119790893153912,-1.6824822482769735
863.94,89.00873297078259,-18.930669086351596,-0.119522537698989,-1.6599124279922404
864.08,82.32089529131994,-18.975353445022783,-0.11787023027561835,-1.637638320385184
864.22,70.0275526506612,-19.008013634936695,-0.11624067135646954,-1.6156561971018084
864.36,57.08504613826088,-19.03188525437483,-0.11463354989650743,-1.5939623740402051
864.5,46.04629551078297,-19.04933323052171,-0.11304855905422798,-1.5725532108653195
864.64,36.63036984976832,-19.062086109412334,-0.11148539613598697,-1.5514251105290555
864.78,28.59794635262932,-19.071368831482722,-0.10994376254103985,-1.5305745187956266
864.9200000000001,21.745122509081327,-19.074678367143832,-0.10842336370728432,-1.5099979237720504
865.0600000000001,15.898152727658802,-19.07168169611392,-0.10692390905769741,-1.4896918554437084
865.2,10.908970597921533,-19.064119309505465,-0.10544511194745844,-1.4696528852148738
865.34,6.651378935632978,-19.053200420057593,-0.10398668961174978,-1.4498776254541277
865.48,3.022359781935129,-19.039770446355625,-0.10254836311422752,-1.4303627290445873
865.62,0.0028287565445607177,-19.024423989650515,-0.10112985729615336,-1.4111048889388613
865.76,-2.486382896361383,-19.007581566613442,-0.09973090072618054,-1.3921008377186657
865.9,-4.539968633514661,-18.98954207593532,-0.09835122565078527,-1.3733473471590187
866.04,-6.235819662568634,-18.970518908722237,-0.09699056794533616,-1.3548412277969604
866.1800000000001,-7.637554766411252,-18.950664961580962,-0.09564866706579384,-1.336579328504713
866.32,-8.796900564990276,-18.93009007188483,-0.09432526600103336,-1.3185585360672356
866.46,-9.755801403518529,-18.908873245874886,-0.09302011122578129,-1.3007757747640962
866.6,-10.548222563615884,-18.887071286537115,-0.09173295265416066,-1.283228005955611
866.74,-11.201655301646442,-18.864724917269054,-0.09046354359383593,-1.2659122276731882
866.88,-11.738353283981398,-18.841863153407306,-0.08921164070075074,-1.2488254742138263
867.02,-12.176337555311775,-18.818506440742755,-0.08797700393445135,-1.2319648157387066
867.16,-12.530207540665042,-18.79466892144036,-0.08675939651398848,-1.215327357875831
867.3000000000001,-12.81179246475007,-18.77036007901507,-0.08555858487439051,-1.198910241326657
867.44,-13.030673079317435,-18.7455859390518,-0.0843743386237011,-1.182710641476675
867.58,-13.194598848849127,-18.72034995040007,-0.08320643050057396,-1.166725768009889
867.72,-13.309821313557839,-18.694653635365714,-0.0820546363324186,-1.1509528645271463
867.86,-13.381360460198234,-18.668497072052304,-0.0809187349940896,-1.1353892081682782
868.0,-13.413217645870935,-18.64187925413686,-0.07979850836711297,-1.1200321092380061
868.14,-13.408545911333194,-18.614798360713923,-0.0786937412994432,-1.1048789108355697
868.28,-13.369786323834346,-18.587251959840852,-0.07760422156574394,-1.0899269884880407
868.4200000000001,-13.298777229043852,-18.559237162980892,-0.07652973982818621,-1.075173749787279
868.5600000000001,-13.196841892808402,-18.53075074291572,-0.07547008959775783,-1.060616634030492
868.7,-13.064858909558941,-18.501789224360124,-0.07442506719607725,-1.0462531118643632
868.84,-12.904253517149497,-18.47234895408996,-0.073394471717706,-1.0320806849327135
868.98,-12.73694979258699,-18.44242615562989,-0.07237810499295311,-1.018096885527653
869.12,-12.571967732231261,-18.412016972255874,-0.07137577155116605,-1.004299276244198
869.26,-12.409265068807215,-18.381117501118364,-0.07038727858450129,-0.9906854496383107
869.4,-12.248800738504094,-18.349723820590846,-0.06941243591216917,-0.9772530278883353
869.54,-12.09053483426744,-18.31783201242917,-0.06845105594514675,-0.9639996624597932
869.6800000000001,-11.934428561143536,-18.285438179940158,-0.06750295365135316,-0.9509230337735074
869.82,-11.780444193579397,-18.252538463068678,-0.06656794652128119,-0.9380208508770262
869.96,-11.62854503458649,-18.21912905109572,-0.06564585453407977,-0.9252908511193133
870.1,-11.478695376680909,-18.185206193476287,-0.06473650012408166,-0.9127307998286754
870.24,-11.330860464517212,-18.15076620922233,-0.06383970814777049,-0.9003384899938991
870.38,-11.18500645913721,-18.11580549514226,-0.06295530585118202,-0.8881117419485668
870.52,-11.041100403759042,-18.080320533176796,-0.0620831228377337,-0.8760484030585246
870.66,-10.899110191035495,-18.044307897016527,-0.06122299103647766,-0.8641463474124732
870.8000000000001,-10.75900453171409,-18.00776425814435,-0.06037474467077126,-0.8524034755156549
870.94,-10.62075292463479,-17.97068639141378,-0.059538220227360356,-0.8408177139866111
871.08,-10.484325628004322,-17.933071180249147,-0.05871325642586975,-0.8293870152569814
871.22,-10.3496936318891,-17.8949156215342,-0.05789969418869599,-0.8181093572743204
871.36,-10.216828631871488,-17.856216830240815,-0.057097376611297095,-0.8069827432079046
871.5,-10.085703003816976,-17.81697204383756,-0.0563061489328744,-0.796005201157507
871.64,-9.956289779702177,-17.777178626508793,-0.05552585850744153,-0.7851747838651107
871.78,-9.828562624456124,-17.736834073207696,-0.05475635477527542,-0.7744895684295388
871.9200000000001,-9.702495813769499,-17.695936013561045,-0.05399748923474474,-0.7639476560239764
872.0600000000001,-9.578064212828655,-17.654482215638957,-0.05324911541451082,-0.7535471716163596
872.2,-9.4552432559333,-17.612470589599457,-0.05251108884609629,-0.7432862636926101
872.34,-9.334008926958685,-17.569899191214734,-0.05178326703681686,-0.7331631039826855
872.48,-9.214337740624952,-17.526766225283946,-0.051065509443071526,-0.723175887189431
872.62,-9.09620672453804,-17.483070048935524,-0.050357677443986615,-0.7133228307202027
872.76,-8.979593401968266,-17.43880917482062,-0.04965963431540927,-0.7036021744212418
872.9,-8.86447577533417,-17.393982274198244,-0.04897124520424566,-0.6940121803147762
873.04,-8.750832310360838,-17.348588179911772,-0.04829237710313992,-0.6845511323388291
873.1800000000001,-8.638641920883208,-17.30262588925579,-0.04762289882548891,-0.6752173360897108
873.32,-8.527883954266338,-17.25609456673186,-0.046962680980788936,-0.66600911856717
873.46,-8.418538177415806,-17.208993546691133,-0.04631159595031005,-0.6569248279221881
873.6,-8.310584763352676,-17.16132233586182,-0.0456695178630935,-0.6479628332073867
873.74,-8.204004278328634,-17.11308061575889,-0.04503632257226862,-0.6391215241300348
873.88,-8.098777669457997,-17.06426824497364,-0.04441188763168452,-0.6303993108076303
874.02,-7.9948862528443065,-17.0148852613403,-0.04379609227285301,-0.6217946235260328
874.16,-7.892311702180323,-16.96493188397714,-0.04318881738219841,-0.6133059125001306
874.3000000000001,-7.791036037801055,-16.914408515199266,-0.04258994547861043,-0.6049316476370195
874.44,-7.69104161617048,-16.86331574230057,-0.041999360691296256,-0.5966703183016708
874.58,-7.592311119783437,-16.811654339202086,-0.04141694873792788,-0.5885204330850707
874.72,-7.494827547464949,-16.75942526796437,-0.04084259690308085,-0.5804805195748082
874.86,-7.398574205050122,-16.706629680161434,-0.04027619401696072,-0.572549124128091
875.0,-7.3035346964283905,-16.653268918113934,-0.03971763043441357,-0.5647248116471735
875.14,-7.209692914936712,-16.59934451597948,-0.03916679801421668,-0.5570061653571685
875.28,-7.117033035086893,-16.54485820069807,-0.03862359009864598,-0.5493917865862316
875.4200000000001,-7.025539504612949,-16.489811892790815,-0.03808790149331646,-0.5418802945480907
875.5600000000001,-6.9351970368249765,-16.434207707010252,-0.03755962844729219,-0.5344703261269058
875.7,-6.845990603256621,-16.378047952840795,-0.03703866863346235,-0.5271605356644385
875.84,-6.757905426593782,-16.32133513484802,-0.03652492112917978,-0.5199495947495074
875.98,-6.670926973872751,-16.264071952875643,-0.03601828639715875,-0.5128361920097162
876.12,-6.585040949936456,-16.206261302089352,-0.03551866626662847,-0.5058190329054305
876.26,-6.500233291138006,-16.147906272866713,-0.03502596391473902,-0.4988968395259856
876.4,-6.416490159281187,-16.089010150532715,-0.034540083848216566,-0.4920683503881062
876.54,-6.333797935787996,-16.029576414940646,-0.03406093188526425,-0.48533232023651807
876.6800000000001,-6.252143216083747,-15.96960873989817,-0.033588415137706024,-0.47868751984673336
876.82,-6.171512804190661,-15.909110992438873,-0.03312244199336987,-0.4721327358299904
876.96,-6.0918937075212725,-15.848087231939493,-0.032662922098707456,-0.4656667704403287
877.1,-6.013273131863346,-15.78654170908346,-0.03220976634164715,-0.45928844138378144
877.24,-5.935638476548307,-15.724478864671541,-0.03176288683467716,-0.4529965816296649
877.38,-5.858977329795635,-15.661903328280514,-0.03132219689815606,-0.4467900392239486
877.52,-5.7832774642258675,-15.598819916771152,-0.03088761104384755,-0.4406676771046864
877.66,-5.708526832535256,-15.535233632646838,-0.03045904495867642,-0.43462837291948897
877.8000000000001,-5.634713563325399,-15.471149662264484,-0.03003641548870314,-0.42867101884502257
877.94,-5.561825957081432,-15.406573373899528,-0.029619640623313827,-0.4227945214085123
878.08,-5.489852482292643,-15.34151031566705,-0.029208639479623027,-0.4169978013112347
878.22,-5.418781771709664,-15.275966213301174,-0.028803332287086446,-0.4112797932539793
878.36,-5.348602618732592,-15.209946967795192,-0.028403640372320786,-0.40563944576446287
878.5,-5.279303973924654,-15.143458652904942,-0.0280094861441281,-0.4000757210266783
878.64,-5.210874941646284,-15.076507512518212,-0.027620793078721825,-0.3945875947121589
878.78,-5.143304776804628,-15.009099957893149,-0.027237485705152036,-0.389174055813142
878.9200000000001,-5.07658288171379,-14.941242564768656,-0.026859489590927002,-0.383834106477615
879.0600000000001,-5.010698803061253,-14.87294207035017,-0.026486731327828826,-0.3785667618462232
879.2,-4.945642228976138,-14.804205370174115,-0.026119138517920252,-0.37337104989102576
879.34,-4.88140298619516,-14.735039514854659,-0.025756639759740397,-0.36824601125608003
879.48,-4.817971037322259,-14.665451706716476,-0.025399164634686715,-0.36319069909983837
879.62,-4.755336478178132,-14.595449296317273,-0.02504664369358086,-0.3582041789393391
879.76,-4.693489535235972,-14.525039778864139,-0.024699008443415937,-0.353285528496176
879.9,-4.632420563139912,-14.454230790527696,-0.024356191334282833,-0.34843383754422913
880.04,-4.572120042302861,-14.383030104658326,-0.024018125746473103,-0.34364820775913874
880.1800000000001,-4.512578576580443,-14.311445627908673,-0.023684745977756303,-0.33892775256950786
880.32,-4.453786891018027,-14.239485396266865,-0.023355987230829225,-0.3342715970098146
880.46,-4.395735829667837,-14.167157571004884,-0.023031785600934912,-0.3296788775750204
880.6,-4.338416353473368,-14.094470434546626,-0.022712078063649124,-0.3251487420768543
880.74,-4.2818195382183495,-14.021432386260297,-0.022396802462832096,-0.3206803495017603
880.88,-4.22593657253769,-13.948051938179745,-0.02208589749874334,-0.3162728698704898
881.02,-4.1707587559879045,-13.874337710659525,-0.021779302716317353,-0.31192548409932314
881.16,-4.116277497174638,-13.800298427968388,-0.021476958493598094,-0.30763738386290396
881.3000000000001,-4.062484311935011,-13.72594291382605,-0.021178806030330094,-0.3034077714586721
881.44,-4.009370821572591,-13.651280086888047,-0.020884787336704173,-0.29923585967287697
881.58,-3.9569287511428985,-13.576318956183478,-0.020594845222255628,-0.295120871648157
881.72,-3.90514992778744,-13.501068616510581,-0.020308923284912985,-0.2910620407526693
881.86,-3.854026279114333,-13.425538243794872,-0.02002696590019514,-0.28705861045075437
882.0,-3.8035498316237,-13.349737090414836,-0.019748918210555085,-0.2831098341751192
882.14,-3.7537127091760447,-13.27367448049987,-0.019474726114868147,-0.27921497520052463
882.28,-3.7045071315019373,-13.197359805205416,-0.01920433625806287,-0.2753733065189621
882.4200000000001,-3.6559254127513725,-13.12080251796996,-0.018937696020892618,-0.27158411071630284
882.5600000000001,-3.607959960081259,-13.044012129758736,-0.018674753509846036,-0.26784667985040644
882.7,-3.5606032722795504,-12.966998204298795,-0.018415457547194525,-0.2641603153306725
882.84,-3.5138479384245875,-12.889770353310121,-0.018159757661174822,-0.26052432779902185
882.98,-3.4676866365783034,-12.812338231737355,-0.017907604076305043,-0.25693803701229107
883.12,-3.422112132511954,-12.734711532986735,-0.01765894770383221,-0.25340077172602704
883.26,-3.3771172784631633,-12.656899984172687,-0.017413740132309664,-0.24991186957966657
883.4,-3.3326950119230454,-12.578913341378453,-0.017171933618302538,-0.24647067698308672
883.54,-3.288838354452285,-12.500761384935078,-0.01693348107721961,-0.24307654900451126
883.6800000000001,-3.245540410525051,-12.422453914723041,-0.016698336074269828,-0.23972884925975924
883.82,-3.202794366399715,-12.344000745500619,-0.016466452815541887,-0.23642694980282222
883.96,-3.160593489015341,-12.265411702263018,-0.016237786139205113,-0.23317023101775505
884.1,-3.118931124912999,-12.186696615636306,-0.016012291506830152,-0.22995808151186717
884.24,-3.07780069918097,-12.107865317309916,-0.01578992499482773,-0.2267898980102008
884.38,-3.037195714422955,-12.028927635511472,-0.015570643286004021,-0.22366508525128112
884.52,-2.997109749748443,-11.949893390527611,-0.015354403661230944,-0.22058305588412663
884.66,-2.957536459784419,-11.870772390274258,-0.015141163991230002,-0.21754323036650472
884.8000000000001,-2.9184695737076463,-11.791574425919803,-0.01493088272846794,-0.21454503686442036
884.94,-2.8799028942967637,-11.712309267564411,-0.014723518899162872,-0.2115879111528236
885.08,-2.841830297003497,-11.63298665997866,-0.014519032095399367,-0.2086712965175231
885.22,-2.804245729042292,-11.553616318404519,-0.014317382467350957,-0.20579464365829356
885.36,-2.7671432084977248,-11.474207924421563,-0.01411853071560872,-0.20295741059316247
885.5,-2.7305168234490513,-11.394771121881234,-0.013922438083614467,-0.2001590625638647
885.64,-2.6943607311113107,-11.315315512911763,-0.013729066350197078,-0.1973990719424518
885.78,-2.6586691569923966,-11.235850653996266,-0.013538377822210705,-0.19467691813904298
885.9200000000001,-2.623436394065558,-11.156386052126452,-0.01335033532727339,-0.19199208751070612
886.0600000000001,-2.5886568019567946,-11.076931161034127,-0.013164902206604774,-0.18934407327145572
886.2,-2.5543248061466475,-10.997495377502657,-0.012982042307961548,-0.1867323754033557
886.34,-2.520434897185906,-10.918088037760404,-0.012801719978669362,-0.18415650056871483
886.48,-2.4869816299247667,-10.838718413957912,-0.012623900058749861,-0.18161596202336303
886.62,-2.453959622755001,-10.759395710730654,-0.012448547874141565,-0.1791102795309959
886.76,-2.421363556864712,-10.680129061848893,-0.012275629230013355,-0.17663897927857614
886.9,-2.3891881755052786,-10.600927526956122,-0.012105110404169304,-0.1742015937927803
887.04,-2.3574282832700932,-10.521800088397441,-0.011936958140543592,-0.17179766185747813
887.1800000000001,-2.326078745384729,-10.44275564813905,-0.01177113964278434,-0.16942672843223414
887.32,-2.295134487008173,-10.363803024779964,-0.011607622567925118,-0.1670883445718192
887.46,-2.2645904925448033,-10.284950950656894,-0.011446375020142984,-0.16478206734672127
887.6,-2.234441804966761,-10.206208069043132,-0.01128736554460183,-0.1625074597646433
887.74,-2.204683525146426,-10.127582931442152,-0.011130563121379949,-0.16026409069297803
887.88,-2.1753108111986923,-10.049083994976522,-0.01097593715948064,-0.15805153478224815
888.02,-2.146318877832753,-9.958383560118602,-0.010823457490924723,-0.15586937239050055
888.16,-2.117702995713133,-9.408998608813391,-0.010673094364923901,-0.15371718950864444
888.3000000000001,-2.089458490829689,-5.169954284844003,-0.010524818442133833,-0.15159457768672222
888.44,-2.06158074387636,11.93486005539544,-0.010378600788985852,-0.14950113396110254
888.58,-2.0340651896383832,99.65475546658296,-1.4334273483337898,-0.147436460782585
888.72,-2.006907316387798,99.70967764199864,-5.3715231515642845,-0.1454001659454059
888.86,-1.9801026652869738,99.70942452512833,-8.920732044208188,-0.14339186251713476
889.0,-1.9536468297999727,99.71151613284721,-11.634090226159204,-0.14141116876945142
889.14,-1.9275354551115518,99.71356626015259,-13.637907743835655,-0.13945770810979358
889.28,-1.901764237553597,99.71556913437102,-15.106074719659444,-0.13753110901386423
889.4200000000001,-1.8763289240388124,99.71752584271299,-16.179790694108252,-0.1356310049589899
889.5600000000001,-1.851225311501487,99.71943744783002,-16.96468836324736,-0.13375703435831912
889.7,-1.826449246345172,99.44063111017847,-17.538396501841337,-0.13190884049585125
889.84,-1.8019966238970986,99.00376340780855,-17.957728375416046,-0.1300860714622868
889.98,-1.7778633878691938,98.44346111219373,-18.26422238404789,-0.12828838009168855
890.12,-1.7540455298255326,97.70305289946971,-18.48824167078309,-0.12651542389894513
890.26,-1.7305390886560896,96.68795540797112,-18.651979358037394,-0.12476686501802656
890.4,-1.7073401500566574,95.23118697474405,-18.771656675534707,-0.12304237014102311
890.54,-1.6844448460147905,93.018459803251,-18.85912987819473,-0.12134161045795831
890.6800000000001,-1.6618493543016584,89.41636068995938,-18.923064809900247,-0.11966426159736647
890.82,-1.6395498979696825,83.06839266568001,-18.969795412626357,-0.11801000356762613
890.96,-1.617542744855842,71.22822204820025,-19.003951220279905,-0.1163785206990404
891.1,-1.5958242070905382,58.109055661722195,-19.02891599985,-0.11476950158665505
891.24,-1.574390640611911,46.919722627795565,-19.047162976331077,-0.11318263903380614
891.38,-1.5532384446855034,37.37542835282266,-19.060499851578076,-0.11161762999638793
891.52,-1.5323640614291791,29.233561184569304,-19.07024658432133,-0.11007417552783286
891.66,-1.5117639753431946,22.287418671883447,-19.07429670732716,-0.10855198072479501
891.8000000000001,-1.4914347128453398,16.360871182144223,-19.071832519860532,-0.10705075467352859
891.94,-1.4713728418110568,11.303822111839303,-19.064657947878704,-0.1055702103969532
892.08,-1.451574971118453,6.988345183848274,-19.05402564500131,-0.10411006480239751
892.22,-1.4320377501981314,3.3075835630456583,-19.04081097786422,-0.10267003863001338
892.36,-1.4127578685877573,0.23793953350806324,-19.025629334563813,-0.10124985640185226
892.5,-1.393732055491285,-2.292473335659327,-19.008915755969156,-0.09984924637159581
892.64,-1.3749570793427808,-4.379892853537962,-18.99097935519462,-0.098467940474933
892.78,-1.3564297473747613,-6.103540028772505,-18.972040752527352,-0.09710567428057584
892.9200000000001,-1.3381469051909956,-7.528151754476795,-18.952257992753857,-0.0957621869419059
893.0600000000001,-1.3201054363436875,-8.706379969678764,-18.9317446016923,-0.09443722114924415
893.2,-1.3023022619149958,-9.680926760427216,-18.910582243813558,-0.0931305230827364
893.34,-1.2847343401028186,-10.48637371903838,-18.888829648891594,-0.09184184236584685
893.48,-1.267398665810791,-11.150711351513305,-18.866528944742207,-0.09057093201945263
893.62,-1.2502922702424364,-11.696596944147474,-18.843710175910616,-0.08931754841653151
893.76,-1.2334122204994213,-12.142377726464394,-18.8203945463631,-0.08808145123743603
893.9,-1.2167556191838587,-12.50291697239474,-18.796596759568484,-0.08686240342574651
894.04,-1.2003196040046105,-12.790257761971624,-18.772326716558897,-0.0856601711446962
894.1800000000001,-1.184101347387537,-13.014154696078698,-18.747590754851874,-0.08447452373416121
894.32,-1.1680980560896554,-13.182499110172307,-18.72239255728152,-0.08330523366820844
894.46,-1.1523069708171496,-13.30165886312225,-18.696733822286063,-0.08215207651319477
894.6,-1.1367253658471934,-13.376749838764164,-18.670614760935592,-0.08101483088641055
894.74,-1.1213505486535444,-13.41185296146133,-18.644034467493395,-0.07989327841526073
894.88,-1.1061798595358632,-13.410187771528173,-18.616991197219264,-0.078787203696977
895.02,-1.0912106712527208,-13.374251369267217,-18.589482575815868,-0.07769639425885459
895.16,-1.07644038865825,-13.30592974183488,-18.561505758267216,-0.07662064051900665
895.3000000000001,-1.0618664483424076,-13.206587060303873,-18.533057550039697,-0.07555973574763056
895.44,-1.0474863182748035,-13.07713740765521,-18.50413450016806,-0.07451347602877936
895.58,-1.0332974974520686,-12.918501774999124,-18.47473297324858,-0.07348166022263194
895.72,-1.0192975155487165,-12.750999895115505,-18.444849205540454,-0.07246408992825631
895.86,-1.0054839325714697,-12.585823307793472,-18.414479349044186,-0.0714605694468592
896.0,-0.9918543385170158,-12.422929641808855,-18.383619506446937,-0.07047090574551626
896.14,-0.9784063530331595,-12.262277733449427,-18.352265759101886,-0.069494908421377
896.28,-0.9651376250833377,-12.103827579628671,-18.32041418967354,-0.06853238966633811
896.4200000000001,-0.9520458326144655,-11.947540293060392,-18.28806090068205,-0.06758316423217976
896.5600000000001,-0.9391286822280845,-11.793378059396915,-18.255202029882177,-0.06664704939615881
896.7,-0.9263839088547798,-11.6413040962386,-18.221833763188805,-0.06572386492705323
896.84,-0.9138092754318374,-11.491282613927018,-18.187952345692953,-0.06481343305165214
896.98,-0.9014025725841119,-11.343278778038599,-18.153554091184755,-0.06391557842168591
897.12,-0.8891616183080779,-11.19725867349978,-18.118635390503623,-0.06303012808119067
897.26,-0.8770842576590324,-11.053189270248586,-18.083192718961953,-0.06215691143430189
897.4,-0.865168362441425,-10.911038390371317,-18.047222643032836,-0.06129576021347149
897.54,-0.8534118309022862,-10.770774676646603,-18.010721826448847,-0.060446508448103266
897.6800000000001,-0.8418125874277262,-10.632367562432373,-17.973687035826057,-0.05960899243360129
897.82,-0.8303685822424801,-10.495787242834476,-17.9361151459014,-0.05878305070082605
897.96,-0.819077791112471,-10.36100464709868,-17.898003144452034,-0.05796852398595324
898.1,-0.8079382150503679,-10.227991412170644,-17.859348136949606,-0.05716525520073001
898.24,-0.7969478800241084,-10.096719857371067,-17.820147350990457,-0.05637308940312378
898.38,-0.7861048366683674,-9.967162960135848,-17.78039814053315,-0.05559187376835847
898.52,-0.7754071599989417,-9.839294332773454,-17.74009798996762,-0.05482145756033331
898.66,-0.7648529491300295,-9.713088200193964,-17.69924451803414,-0.054061692103419434
898.8000000000001,-0.7544403269943782,-9.588519378566511,-17.65783548160587,-0.053312430754629346
898.94,-0.7441674400662787,-9.465563254863762,-17.61586877934515,-0.05257352887615457
899.08,-0.7340324580873807,-9.344195767254137,-17.573342455240653,-0.051844843808266705
899.22,-0.7240335737953085,-9.224393386304294,-17.530254702030525,-0.051126234842577445
899.36,-0.7141690026550497,-9.106133096956126,-17.486603864514603,-0.05041756319565276
899.5,-0.704436982593099,-8.989392381244194,-17.44238844275752,-0.04971869198297685
899.64,-0.6948357737343305,-8.874149201721162,-17.39760709518333,-0.04902948619326131
899.78,-0.685363658141577,-8.760381985560224,-17.352258641561416,-0.04834981266309523
899.9200000000001,-0.6760189395578969,-8.648069609304965,-17.306342065882802,-0.04767954005193165
900.0600000000001,-0.6667999431515014,-8.5371913842385,-17.259856519125297,-0.04701853881740635
900.2,-0.6577050152633246,-8.427727042344971,-17.212801321905744,-0.04636668119098434
900.34,-0.6487325231572125,-8.319656722837726,-17.16517596701712,-0.045723841153930155
900.48,-0.6398808547727102,-8.21296095922969,-17.116980121848126,-0.04508989441359767
900.62,-0.631148418480425,-8.10762066692253,-17.0682136306827,-0.044464718380035316
900.76,-0.6225336428399462,-8.003617131292268,-17.018876516876848,-0.04384819214290268
900.9,-0.6140349763602964,-7.90093199625002,-16.968968984910102,-0.04324019644869439
901.04,-0.605650887262899,-7.799547253257483,-16.918491422308886,-0.04264061367826749
901.1800000000001,-0.597379863247036,-7.699445230777716,-16.86744440143918,-0.042049327824668185
901.32,-0.5892204112577778,-7.6006085841425985,-16.815828681165865,-0.04146622447125425
901.46,-0.5811710572563648,-7.503020285819229,-16.763645208376193,-0.04089119077010919
901.6,-0.5732303459930187,-7.406663616058256,-16.71089511936502,-0.04032411542074442
901.74,-0.565396840782165,-7.311522153907938,-16.65757974107946,-0.03976488864908577
901.88,-0.557669123280045,-7.217579768578391,-16.603700592220832,-0.0392134021867405
902.02,-0.5500457932646975,-7.124820611141233,-16.549259384201875,-0.038669549250541405
902.16,-0.5425254684182916,-7.033229106550399,-16.494258021957314,-0.038133224522364166
902.3000000000001,-0.5351067841117892,-6.942789945970605,-16.438698604606284,-0.03760432412921462
902.44,-0.527788393191917,-6.853488079400469,-16.38258342596486,-0.037082745623582256
902.58,-0.5205689657704304,-6.765308708577917,-16.32591497490759,-0.03656838796405671
902.72,-0.5134471890156491,-6.67823728015596,-16.26869593557678,-0.03606115149620355
902.86,-0.5064217669462416,-6.5922594791375495,-16.21092918743867,-0.035560937933696225
903.0,-0.49949142022724624,-6.507361222558624,-16.152617805185795,-0.0350676503397007
903.14,-0.4926548859683025,-6.423528653408943,-16.093765058484934,-0.03458119310850953
903.28,-0.48591091752407645,-6.34074813478081,-16.03437441157044,-0.03410147194742215
903.4200000000001,-0.47925828429686246,-6.259006244236128,-15.974449522682825,-0.033628393858868025
903.5600000000001,-0.47269577154134,-6.178289768382711,-15.913994243352677,-0.03316186712276979
903.7,-0.4662221801714678,-6.098585697651117,-15.853012617530306,-0.032701801279142864
903.84,-0.4598363265694961,-6.019881221263687,-15.79150888056163,-0.032248107110928764
903.98,-0.45353704239707915,-5.942163722387761,-15.729487458011079,-0.03180069662705882
904.12,-0.4473231744084682,-5.865420773465476,-15.666952964332461,-0.03135948304574549
904.26,-0.44119358426576744,-5.789640131712787,-15.603910201389013,-0.030924380777998174
904.4,-0.43514714835623425,-5.714809734780731,-15.540364156823962,-0.030495305411360522
904.54,-0.4291827576116047,-5.640917696572194,-15.476320002283284,-0.030072173693866496
904.6800000000001,-0.4232993173294272,-5.567952303207789,-15.411783091492348,-0.0296549035182122
904.82,-0.4174957469963862,-5.495902009134668,-15.346758958188524,-0.02924341390614067
904.96,-0.4117709801135962,-5.424755433372378,-15.281253313911916,-0.028837624993036874
905.1,-0.4061239640238506,-5.354501355890124,-15.215272045656558,-0.02843745801273002
905.24,-0.4005536597408055,-5.28512871411004,-15.14882121338472,-0.028042835282500678
905.38,-0.3950590417800817,-5.216626599531257,-15.081907047406977,-0.02765368018828976
905.52,-0.3896390979922671,-5.148984254469853,-15.014535945631017,-0.02726991717010691
905.66,-0.3842928293978018,-5.082191068909918,-14.946714470682235,-0.026891471707635558
905.8000000000001,-0.3790192500237285,-5.016236577461155,-14.878449346899396,-0.026518270306032064
905.94,-0.37381738674229115,-4.951110456418708,-14.809747457208728,-0.02615024048191646
906.08,-0.3686862791113636,-4.886802520921012,-14.74061583987999,-0.02578731074955216
906.22,-0.36362497921669185,-4.8233027222016585,-14.671061685168276,-0.025429410607212235
906.36,-0.3586325515159333,-4.760601144931462,-14.601092331845244,-0.025076470523729688
906.5,-0.3537080726844745,-4.698688004647059,-14.530715263623872,-0.02472842192522944
906.64,-0.34885063146301165,-4.637553645262503,-14.45993810548066,-0.02438519718203947
906.78,-0.3440593285068765,-4.577188536660497,-14.388768619879578,-0.024046729595778853
906.9200000000001,-0.33933327623709186,-4.517583272360034,-14.317214702901943,-0.023712953386620272
907.0600000000001,-0.3346715986931387,-4.458728567257362,-14.245284380286657,-0.023383803680724805
907.2,-0.33007343138741907,-4.400615255437288,-14.172985803385226,-0.02305921649784653
907.34,-0.3255379211613984,-4.3432342880520025,-14.100327245036121,-0.022739128739104896
907.48,-0.3210642260434112,-4.286576731264696,-14.02731709536307,-0.022423478174922473
907.62,-0.3166515151081129,-4.230633764255366,-13.953963857501945,-0.022112203433126015
907.76,-0.31229896833756304,-4.175396677286306,-13.88027614326096,-0.021805243987208518
907.9,-0.30800577648392197,-4.120856869824897,-13.806262668718958,-0.02150254014475034
908.04,-0.30377114093374785,-4.067005848721407,-13.73193224976654,-0.021204033035997036
908.1800000000001,-0.299594273573875,-4.013835226439598,-13.65729379759493,-0.02090966460259203
908.32,-0.2954743966588601,-3.961336719338037,-13.582356314137327,-0.020619377586461908
908.46,-0.29141074267997996,-3.9095021460001123,-13.507128887467672,-0.020333115518852442
908.6,-0.28740255423576455,-3.858323425610786,-13.431620687161653,-0.020050822709513222
908.74,-0.28344908390405127,-3.807792576378281,-13.355840959624786,-0.019772444236028947
908.88,-0.27954959411554453,-3.7579017139988884,-13.279799023392446,-0.019497925933295468
909.02,-0.2757033570288643,-3.708643050163229,-13.20350426440663,-0.019227214383138652
909.16,-0.2719096544070706,-3.660008891102319,-13.126966131274253,-0.018960256904074047
909.3000000000001,-0.26816777749564735,-3.6119916361718998,-13.050194130511741,-0.018697001541205627
909.44,-0.26447702690193114,-3.564583776473524,-12.973197821780621,-0.018437397056261663
909.58,-0.26083671247596996,-3.517777893510985,-12.895986813118785,-0.01818139291776596
909.72,-0.25724615319279753,-3.4715666578807025,-12.818570756172004,-0.01792893929134252
909.86,-0.2537046770361088,-3.4259428279947644,-12.74095934143028,-0.01767998703015201
910.0,-0.2502116208833205,-3.380899248835372,-12.663162293473476,-0.017434487665458194
910.14,-0.24676633039200518,-3.3364288507394644,-12.585189366230676,-0.017192393397322574
910.28,-0.24336815988768148,-3.2925246482123947,-12.507050338257537,-0.016953657085425573
910.4200000000001,-0.24001647225294864,-3.2491797387695414,-12.428755008035958,-0.016718232240012523
910.5600000000001,-0.23671063881794976,-3.206387301804797,-12.3503131893001,-0.016486073012962812
910.7,-0.2334500392521509,-3.1641405974849204,-12.271734706392953,-0.01625713418898056
910.84,-0.23023406145742123,-3.1224329656687932,-12.193029389657289,-0.016031371176905132
910.98,-0.227062101462401,-3.0812578248506393,-12.114207070864918,-0.015808740001139975
911.12,-0.22393356331814362,-3.0406086711263236,-12.035277578688017,-0.01558919729319808
911.26,-0.22084785899501805,-3.0004790771818857,-11.956250734216082,-0.015372700283362599
911.4,-0.21780440828085834,-2.9608626913034732,-11.877136346522128,-0.015159206792461053
911.54,-0.2148026386803466,-2.9217532364079157,-11.797944208281473,-0.014948675223751566
911.6800000000001,-0.21184198531561663,-2.8831445090931784,-11.718684091446418,-0.014741064554919643
911.82,-0.20892189082806453,-2.8450303787079894,-11.639365742980011,-0.014536334330184052
911.96,-0.20604180528135393,-2.8074047864399385,-11.559998880651904,-0.014334444652510242
912.1,-0.20320118606560195,-2.770261744421412,-11.480593188899203,-0.014135356175929974
912.24,-0.20039949780273428,-2.733595334852724,-11.401158314755182,-0.013939030097965635
912.38,-0.19763621225299544,-2.6973997091418376,-11.321703863848407,-0.013745428152157896
912.52,-0.19491080822260262,-2.6616690870601176,-11.242239396474877,-0.013554512600695276
912.66,-0.19222277147252986,-2.626397755913543,-11.162774423745558,-0.013366246227144286
912.8000000000001,-0.18957159462841042,-2.5915800697288693,-11.083318403811553,-0.013180592329278736
912.94,-0.18695677709154546,-2.5572104484542217,-11.003880738169068,-0.012997514712006955
913.08,-0.1843778249510058,-2.5232833771736463,-10.924470768046174,-0.012816977680395528
913.22,-0.18183425089681607,-2.48979340533515,-10.845097770873211,-0.012638946032788295
913.36,-0.1793255741342076,-2.4567351459917868,-10.765770956838587,-0.012463385054019295
913.5,-0.17685132029893005,-2.42410327505537,-10.686499465531577,-0.012290260508718428
913.64,-0.1744110213736078,-2.3918925305624037,-10.607292362673602,-0.012119538634708561
913.78,-0.17200421560513215,-2.3600977119518367,-10.528158636939304,-0.011951186136492821
913.9200000000001,-0.1696304474230747,-2.32871367935428,-10.4491071968687,-0.011785170178830922
914.0600000000001,-0.16728926735911284,-2.2977353528923237,-10.370146867871439,-0.011621458380403255
914.2,-0.16498023196745487,-2.267157711991614,-10.291286389324144,-0.011460018807561603
914.34,-0.16270290374625368,-2.236975794702366,-10.212534411761734,-0.011300819968165303
914.48,-0.1604568510599981,-2.2071846970309967,-10.133899494163373,-0.011143830805501659
914.62,-0.15824164806286994,-2.177779572281584,-10.0553901013337,-0.01098902069228954
914.76,-0.1560568746230572,-2.1487556304068627,-9.970347980682968,-0.010836359424764982
914.9,-0.15390211624801112,-2.1201081373684807,-9.506335746590292,-0.010685817216847693
915.04,-0.1517769640106375,-2.091832414506264,-5.895051072577379,-0.010537364694387399
915.1800000000001,-0.1496810144764107,-2.0639238379162257,10.208599044646308,-0.010390972889488917
915.32,-0.14761386963140016,-2.0363778378370894,99.58558195861762,-1.1909604369409932
915.46,-0.1455751368111995,-2.009189898045091,99.70978140175274,-5.089243631072931
915.6,-0.14356442863074637,-1.9823555552568422,99.70926167459844,-8.695215740436929
915.74,-0.14158136291502446,-1.9558703985400463,99.71134922650081,-11.465927237789568
915.88,-0.1396255626306365,-1.9297300687318573,99.71340320031007,-13.514421422699764
916.02,-0.1376966558182381,-1.9039302578646944,99.71540983296067,-15.015717817213876
916.16,-0.13579427552582315,-1.8784667085993283,99.71737021322583,-16.11373056793826
916.3000000000001,-0.1339180597428502,-1.8533352136650572,99.7192854057428,-16.916401331387494
916.44,-0.13206765133520076,-1.8285316153068067,99.47201246717526,-17.503102525032915
916.58,-0.13024269798095858,-1.8040518047389886,99.04344434092032,-17.93193159451012
916.72,-0.12844285210700193,-1.779891721605961,98.49497165680336,-18.245367270976764
916.86,-0.1266677708263981,-1.7560473534489471,97.7721314869179,-18.474460299398615
917.0,-0.12491711587659138,-1.7325147351792605,96.78439156550465,-18.64190643200091
917.14,-0.12319055355837488,-1.7092899485577069,95.37270348628972,-18.76429428534287
917.28,-0.12148775467563705,-1.6863691216800256,93.23934258638042,-18.853748642559328
917.4200000000001,-0.11980839447587385,-1.6637484284682516,89.78759752844684,-18.919131617541588
917.5600000000001,-0.11815215259145756,-1.6414240881678646,83.7447412814578,-18.966920607811996
917.7,-0.11651871298165296,-1.6193923648506257,72.39394896561944,-19.00185000021127
917.84,-0.11490776387537248,-1.5976495669229744,59.103260987777276,-19.027380199661295
917.98,-0.11331899771466111,-1.5761920466398902,47.767725877892886,-19.04604044649484
918.12,-0.11175211109890282,-1.5550161996241092,38.098797576860484,-19.05967938466936
918.26,-0.11020680472973952,-1.5341184643906038,29.850671113318253,-19.069648201812
918.4,-0.1086827833566942,-1.5134953218762242,22.81392543706714,-19.074290559514093
918.54,-0.10717975572348991,-1.493143294974412,16.81011614415,-19.072256039235526
918.6800000000001,-0.10569743451505623,-1.4730589480749054,11.687175435172747,-19.065394385370276
918.82,-0.10423553630521482,-1.4532388866083414,7.315498194571577,-19.054993726224836
918.96,-0.10279378150503612,-1.433679756595684,3.5852883594040263,-19.04195377557063
919.1,-0.10137189431185893,-1.414378244202392,0.4668082978245779,-19.026906744848368
919.24,-0.09996960265896514,-1.3953310752972592,-2.10375887417201,-19.010299376525353
919.38,-0.09858663816590134,-1.3765350150158475,-4.224150016179049,-18.992448975541013
919.52,-0.09722273608943988,-1.3579868673284539,-5.974879810938989,-18.97358193321737
919.66,-0.09587763527517126,-1.3396834746125317,-7.421774458997193,-18.95386038505647
919.8000000000001,-0.09455107810972072,-1.32162171722951,-8.618388224481116,-18.933400773979663
919.94,-0.09324281047358078,-1.3037985131059495,-9.608162534910525,-18.912286856853914
920.08,-0.09195258169455278,-1.28621081731897,-10.426280526383323,-18.890578872856036
920.22,-0.09068014450178986,-1.268855621685893,-11.101220061671615,-18.86832004466524
920.36,-0.08942525498043388,-1.2517299543580478,-11.656032431563036,-18.845541215234476
920.5,-0.08818767252683932,-1.2348308794186784,-12.109383243077978,-18.82226417373012
920.64,-0.08696715980437662,-1.218155496484911,-12.476393250176535,-18.798504054630705
920.78,-0.08576348269980835,-1.201700940313719,-12.76931416615967,-18.774271077855772
920.9200000000001,-0.08457641028023073,-1.185464380411843,-12.998070135181576,-18.74957181783482
921.0600000000001,-0.08340571475057366,-1.1694430206496194,-13.170690791185226,-18.72441013405551
921.2,-0.0822511714116528,-1.1536340988786677,-13.293657327289091,-18.698787857075565
921.34,-0.08111255861876625,-1.1380348865533956,-13.372179012312749,-18.67270529699285
921.48,-0.07998965774082976,-1.122642688356274,-13.410414205634861,-18.646161622373832
921.62,-0.07888225312004324,-1.1074548418268448,-13.411647120731766,-18.619155144204488
921.76,-0.07779013203208258,-1.0924687169944192,-13.378429311113006,-18.591683529874825
921.9,-0.07671308464680976,-1.0776817160144203,-13.312693024585109,-18.56374396538253
922.04,-0.07565090398949526,-1.063091272808346,-13.215842117566936,-18.535333279040596
922.1800000000001,-0.074603385902546,-1.0486948527072968,-13.088825072342427,-18.506448036438684
922.32,-0.07357032900773311,-1.0344899520990465,-12.932289226082105,-18.477084613845154
922.46,-0.07255153466891259,-1.02047409807861,-12.764595112312277,-18.44723925537144
922.6,-0.07154680695523338,-1.0066448481022805,-12.599229813125442,-18.41690811785584
922.74,-0.07055595260482643,-0.9929997896450958,-12.436150856703623,-18.386087306421324
922.88,-0.06957878098896875,-0.9795365398617054,-12.275316982645124,-18.354772902922765
923.02,-0.06861510407671677,-0.9662527452506028,-12.116688094906662,-18.322960988950854
923.16,-0.06766473640000273,-0.9531460813216932,-11.960225216814468,-18.29064766465256
923.3000000000001,-0.0667274950191889,-0.9402142522671624,-11.80589044804669,-18.257829064323438
923.44,-0.0658031994890732,-0.9274549906356201,-11.653646923494367,-18.224501369498828
923.58,-0.06489167182534109,-0.9148660570094853,-11.50345877391304,-18.190660820098923
923.72,-0.06399273647145785,-0.9024452396855837,-11.355291088281401,-18.156303724052883
923.86,-0.06310622026599604,-0.8901903543589311,-11.2091098777877,-18.121426465728554
924.0,-0.06223195241039196,-0.8780992438096725,-11.064882041368532,-18.086025513419212
924.14,-0.06136976443712674,-0.8661697775931475,-10.922575332728371,-18.05009742608148
924.28,-0.060519490178325724,-0.8543998517330598,-10.782158328771834,-18.013638859474415
924.4200000000001,-0.059680965734771524,-0.8427873884177167,-10.64360039938397,-17.976646571816197
924.5600000000001,-0.05885402944532517,-0.8313303356993189,-10.506871678497076,-17.939117429048185
924.7,-0.05803852185675035,-0.8200266671962704,-10.371943036385463,-17.901048409776447
924.84,-0.0572342856939356,-0.8088743817984821,-10.238786053132621,-17.862436609944602
924.98,-0.05644116583050943,-0.797871503375649,-10.107372993217732,-17.82327924727987
925.12,-0.0556590092598433,-0.7870160804884683,-9.977676781171173,-17.78357366554443
925.26,-0.05488766506643772,-0.7763061861027797,-9.849670978251007,-17.743317338616713
925.4,-0.05412698439768632,-0.7657399173066022,-9.723329760094801,-17.7025078744214
925.54,-0.05337682043601337,-0.755315395030039,-9.598627895303208,-17.66114301872208
925.6800000000001,-0.052637028371379874,-0.7450307637680346,-9.47554072491392,-17.619220658786997
925.82,-0.051907465374153444,-0.7348841913059511,-9.354044142726455,-17.57673882693527
925.96,-0.051187990568337505,-0.724873868447949,-9.234114576440197,-17.533695703968753
926.1,-0.05047846500515509,-0.7149980087481435,-9.115728969569753,-17.49008962249286
926.24,-0.04977875163698283,-0.7052548482445152,-8.998864764103503,-17.445919070128152
926.38,-0.04908871529163049,-0.6956426451955539,-8.883499883872675,-17.401182692613492
926.52,-0.04840822264696176,-0.6861596798196102,-8.769612718599896,-17.35587929680051
926.66,-0.047737142205852,-0.6768042540369357,-8.65718210859752,-17.310007853538583
926.8000000000001,-0.04707534427147833,-0.6675746912143871,-8.546187330087479,-17.263567500448836
926.94,-0.046422700922938154,-0.6584693359127738,-8.43660808111561,-17.216557544585353
927.08,-0.0457790859911916,-0.6494865536368262,-8.328424468034727,-17.16897746498147
927.22,-0.04514437503532393,-0.6406247305877651,-8.221616992531805,-17.12082691507876
927.36,-0.04451844531912375,-0.631882273418448,-8.116166539175827,-17.07210572503614
927.5,-0.04390117578797283,-0.6232576089910725,-8.012054363463868,-17.022813903916468
927.64,-0.04329244704604364,-0.6147491841374167,-7.909262080343968,-16.972951641748082
927.78,-0.042692141333800664,-0.6063554654215937,-7.8077716531944095,-16.922519311458405
927.9200000000001,-0.04210014250580152,-0.5980749389053001,-7.707565383239799,-16.871517470677055
928.0600000000001,-0.04151633600879394,-0.5899061099155379,-7.608625899385329,-16.819946863405843
928.2,-0.04094060886010492,-0.5818475028147911,-7.510936148451382,-16.76780842155311
928.34,-0.040372849626318215,-0.57389766077363,-7.414479385791421,-16.715103266330033
928.48,-0.03981294840223637,-0.5660551455457332,-7.319239166276888,-16.661832709506495
928.62,-0.039260796790123745,-0.558318537245297,-7.225199335633544,-16.6079982545244
928.76,-0.038716287879226756,-0.5506864341268192,-7.132344022114364,-16.553601597466482
928.9,-0.038179316225567875,-0.543157452367233,-7.040657628494737,-16.498644627878583
929.04,-0.03764977783200964,-0.535730225850374,-6.9501248243764,-16.443129429443818
929.1800000000001,-0.03712757012858541,-0.5284034059537573,-6.86073053878706,-16.387058280507123
929.32,-0.03661259195309321,-0.5211756613376499,-6.772459953063264,-16.33043365444875
929.46,-0.036104743531949264,-0.5140456777364134,-6.685298494004628,-16.27325821990574
929.6,-0.035603926461298,-0.5070121577521008,-6.599231827288006,-16.21553484084024
929.74,-0.03511004368837499,-0.5000738206502889,-6.514245851130723,-16.157266576454088
929.88,-0.03462299949311959,-0.4932294021581232,-6.43032669019245,-16.098456680949038
930.02,-0.03414269947003411,-0.4864776542645593,-6.347460689705717,-16.03910860313238
930.16,-0.033669050510286166,-0.4798173450227813,-6.265634409825551,-15.979225985867798
930.3000000000001,-0.03320196078405114,-0.4732472583547774,-6.184834620189071,-15.91881266537154
930.44,-0.03274133972309155,-0.46676619385805407,-6.105048294676314,-15.857872670354325
930.58,-0.03228709800357032,-0.46037296661447047,-6.02626260636391,-15.796410221009385
930.72,-0.03183914752909466,-0.4540664070011739,-5.9484649226636135,-15.734429727847477
930.86,-0.0313974014139879,-0.4478453605036178,-5.871642800637959,-15.671935790379786
931.0,-0.030961773966786003,-0.4417086875306443,-5.795783982485788,-15.608933195649897
931.14,-0.030532180673955894,-0.43565526323161224,-5.720876391190531,-15.545426916616172
931.28,-0.030108538183832693,-0.4296839773155525,-5.646908126324558,-15.481422110386163
931.4200000000001,-0.02969076429077308,-0.423793733872333,-5.573867460003131,-15.416924116304804
931.5600000000001,-0.029278777919521784,-0.4179834511958138,-5.501742832981782,-15.351938453898361
931.7,-0.028872499109788508,-0.41225206160897715,-5.430522850891222,-15.286470820676344
931.84,-0.02847184900103251,-0.4065985112910101,-5.360196280604087,-15.2205270897937
931.98,-0.02807674981745206,-0.4010217601063268,-5.290752046728131,-15.154113307575866
932.12,-0.02768712485317615,-0.39552078143550845,-5.222179228220629,-15.087235690909417
932.26,-0.02730289845765577,-0.390094562008146,-5.154467055119061,-15.019900624501155
932.4,-0.02692399602125203,-0.3847421017375672,-5.087604905383273,-14.952114658008789
932.54,-0.026550343961018685,-0.3794624135574295,-5.02158230184456,-14.883884503046376
932.6800000000001,-0.0261818697066764,-0.37425452326016345,-4.956388909257306,-14.815217030067938
932.82,-0.025818501686776293,-0.3691174693372473,-4.89201453144898,-14.746119265132785
932.96,-0.0254601693150501,-0.3640503028212975,-4.828449108564477,-14.676598386556218
933.1,-0.025106802976944755,-0.3590520871299551,-4.765682714400964,-14.606661721449425
933.24,-0.024758334016338698,-0.3541218979115557,-4.703705553829536,-14.536316742152524
933.38,-0.024414694722437687,-0.3492588228925602,-4.642507960300163,-14.465571062564761
933.52,-0.024075818316847596,-0.34446196172673516,-4.582080393426539,-14.394432434376101
933.66,-0.023741638940822027,-0.33973042584606183,-4.522413436647601,-14.322908743204415
933.8000000000001,-0.0234120916426822,-0.3350633383133596,-4.463497794962605,-14.25100800464267
933.94,-0.023087112365407086,-0.3304598336766061,-4.405324292736799,-14.178738360220551
934.08,-0.022766637934391286,-0.3259190578249387,-4.347883871574821,-14.106108073285057
934.22,-0.022450606045368648,-0.3214401678463197,-4.291167588259123,-14.03312552480466
934.36,-0.02213895525249926,-0.3170223318868504,-4.235166612750784,-13.959799209101678
934.5,-0.021831624956617727,-0.3126647290117161,-4.179872226250202,-13.886137729517623
934.64,-0.021528555393640587,-0.30836654906774796,-4.125275819315295,-13.812149794016193
934.78,-0.02122968762313074,-0.304126992547585,-4.071368890034872,-13.737844210728797
934.9200000000001,-0.02093496351701678,-0.2999452704554192,-4.018143042255007,-13.663229883447354
935.0600000000001,-0.020644325748465225,-0.29582060417431044,-3.9655899838562623,-13.588315807069279
935.2,-0.020357717780903565,-0.291752225335053,-3.913701525079799,-13.513111062999423
935.34,-0.02007508385719215,-0.28773937568658015,-3.8624695769003674,-13.437624814513905
935.48,-0.019796368988942884,-0.28378130696789033,-3.811886149444382,-13.361866302090647
935.62,-0.019521518945982842,-0.2798772807814795,-3.761943350451259,-13.285844838711427
935.76,-0.019250480245960856,-0.2760265684682651,-3.7126333837763403,-13.209569805140337
935.9,-0.018983200144095127,-0.27222845098398635,-3.6639485479337566,-13.133050645183356
936.04,-0.018719626623059985,-0.2684822187770648,-3.6158812346776714,-13.056296860933879
936.1800000000001,-0.01845970838301002,-0.26478717166791216,-3.5684239276204126,-12.979318008008825
936.32,-0.018203394831739644,-0.26114261872966854,-3.521569200886049,-12.90212369078008
936.46,-0.017950636074976357,-0.2575478781703578,-3.4753097177980403,-12.824723557605843
936.6,-0.01770138290680587,-0.2540022772164447,-3.429638229599646,-12.747127296066402
936.74,-0.01745558680022738,-0.25050515199777995,-3.3845475742058357,-12.669344628208897
936.88,-0.017213199897837168,-0.24705584743391779,-3.3400306749854822,-12.5913853058054
937.02,-0.016974175002638973,-0.24365371712179265,-3.2960805395726895,-12.513259105628714
937.16,-0.01673846556897923,-0.24029812322474034,-3.2526902587061484,-12.434975824750081
937.3000000000001,-0.01650602569360564,-0.23698843636284986,-3.209853005095453,-12.356545275862992
937.44,-0.01627681010684742,-0.23372403550463156,-3.1675620323133655,-12.27797728263716
937.58,-0.016050774163915524,-0.23050430785998796,-3.1258106737130613,-12.199281675106615
937.72,-0.015827873836321293,-0.2273286487744736,-3.0845923413694027,-12.12046828509579
937.86,-0.01560806570341194,-0.2241964616248296,-3.043900525043382,-12.041546941687349
938.0,-0.015391306944021266,-0.22110715771578032,-3.0037287911688417,-11.96252746673542
938.14,-0.015177555328234097,-0.21806015617807792,-2.9640707818606877,-11.883419670427717
938.28,-0.014966769209262902,-0.2150548838677815,-2.9249202139437833,-11.804233346900064
938.4200000000001,-0.014758907515435103,-0.21209077526675832,-2.886270878001797,-11.72497826990651
938.5600000000001,-0.01455392974228954,-0.20916727238439267,-2.8481166374452718,-11.645664188548288
938.7,-0.014351795944780704,-0.2062838246604906,-2.8104514275982257,-11.566300823064632
938.84,-0.014152466729589199,-0.20343988886936692,-2.773269254802643,-11.486897860688364
938.98,-0.013955903247537116,-0.2006349290251016,-2.736564195540206,-11.40746495156914
939.12,-0.013762067186106768,-0.197868416287953,-2.7003303955706706,-11.328011704766862
939.26,-0.01357092076206153,-0.19513982887191558,-2.6645620690863168,-11.248547684317954
939.4,-0.013382426714167329,-0.19244865195340896,-2.629253497881903,-11.169082405376804
939.54,-0.013196548296013456,-0.1897943775810864,-2.594399030539614,-11.089625330434727
939.6800000000001,-0.013013249268931352,-0.18717650458675011,-2.559993081628479,-11.010185865618498
939.82,-0.01283249389501007,-0.18459453849736157,-2.526030130917791,-10.93077335707055
939.96,-0.012654246930207082,-0.18204799144813394,-2.4925047226040404,-10.85139708741267
940.1,-0.012478473617553165,-0.17953638209669598,-2.459411464550944,-10.772066272294978
940.24,-0.012305139680450099,-0.1770592355383139,-2.4267450275421294,-10.692790057031749
940.38,-0.0121342113160599,-0.17461608322216046,-2.3945001445460647,-10.613577513325613
940.52,-0.011965655188784395,-0.1722064628686195,-2.3626716099928537,-10.534437636081476
940.66,-0.011799438423833884,-0.1698299183876138,-2.3312542790625126,-10.45537934031138
940.8000000000001,-0.011635528600883693,-0.16748599979794535,-2.3002430669843843,-10.376411458131415
940.94,-0.011473893747817465,-0.16517426314763664,-2.269632948347335,-10.297542735851668
941.08,-0.011314502334555948,-0.16289427043526092,-2.239418956420415,-10.218781831160015
941.22,-0.011157323266970203,-0.16064558953225136,-2.209596182483663,-10.140137310400554
941.36,-0.011002325880878062,-0.15842779410617702,-2.180159775168763,-10.061617645947257
941.5,-0.01084947993612264,-0.15624046354497564,-2.151104939809256,-9.980319344511859
941.64,-0.010698755610731947,-0.15408318288213121,-2.1224269378000433,-9.587753498354717
941.78,-0.01055012349515835,-0.15195554272278675,-2.0941210859659094,-6.509241533734388
941.9200000000001,-0.010403554586596865,-0.1498571391707808,-2.06618275593882,8.807278644529838
942.0600000000001,-0.9626994568095373,-0.14778757375659737,-2.0386073735437384,99.41542216047122
942.2,-4.804426618863252,-0.14574645336621872,-2.0113904181927573,99.70988614288795
942.34,-8.465313565016999,-0.14373339017087078,-1.9845274222872988,99.70911211990772
942.48,-11.29411385873001,-0.14174800155765047,-1.9580139706281805,99.7111841153476
942.62,-13.388190377084985,-0.13978991006102587,-1.9318456998333513,99.71324189361628
942.76,-14.923341547794825,-0.13785874329519768,-1.9060182977630948,99.71525224428011
942.9,-16.046192167517646,-0.13595413388731273,-1.8805275029525153,99.71721625698035
943.04,-16.867033410679912,-0.13407571941151997,-1.8553691040511338,99.7191349983185
943.1800000000001,-17.467018444652645,-0.13222314232385834,-1.8305389392694151,99.50319056235537
943.32,-17.905557306791003,-0.13039604989796763,-1.8060328958320728,99.08280567429884
943.46,-18.226090050659725,-0.12859409416161205,-1.7818469094379883,98.54594471559538
943.6,-18.460370405658455,-0.12681693183400733,-1.757976963726593,97.84028814331313
943.74,-18.631608004176453,-0.12506422426394198,-1.7344190897505787,96.87919426949188
943.88,-18.756767073897123,-0.12333563736868311,-1.7111693654547888,95.51119452346587
944.02,-18.848246937619262,-0.12163084157365804,-1.688223915161163,93.45430634252992
944.16,-18.915110373110117,-0.11994951175290199,-1.6655789090596114,90.14655134455323
944.3000000000001,-18.9639814449647,-0.1182913271702632,-1.643230562704685,84.39447680260848
944.44,-18.999701740291517,-0.11665597142135631,-1.6211751365179476,73.59211768287105
944.58,-19.025810017632576,-0.11504313237625542,-1.5994089352959093,60.125141851171946
944.72,-19.044892786669994,-0.11345250212291771,-1.5779283077234414,48.639340876565704
944.86,-19.058840550031427,-0.11188377691132895,-1.5567296458925504,38.84231333316019
945.0,-19.069035092675215,-0.1103366570983628,-1.5358093848264216,30.48497245802532
945.14,-19.074267730009723,-0.1088108470933446,-1.515164002008636,23.355103257041545
945.28,-19.072693146800738,-0.10730605530431198,-1.4947900169174675,17.271882381277152
945.4200000000001,-19.0661660728295,-0.10582199408496339,-1.474683990565171,12.08121616967359
945.5600000000001,-19.056012801222273,-0.10435837968228663,-1.4548425250421866,7.651774095765132
945.7,-19.0431592171391,-0.10291493218485913,-1.435262263066164,3.871613378369432
945.84,-19.028255600807693,-0.10149137547181182,-1.4159398875357423,0.7027551892354662
945.98,-19.011761252190247,-0.10008743716244864,-1.3968721210890023,-1.9092397488026596
946.12,-18.99400226003645,-0.09870284856651398,-1.3780557256665236,-4.063647558665755
946.26,-18.97521119873046,-0.09733734463509974,-1.3594875020789725,-5.842314463891235
946.4,-18.95555458302649,-0.09599066391218487,-1.3411642895791593,-7.312189601106174
946.54,-18.935151976217423,-0.09466254848679938,-1.3230829654384932,-8.527758365378519
946.6800000000001,-18.91408937160041,-0.09335274394580499,-1.3052404445277805,-9.533225627848749
946.82,-18.892428620395428,-0.09206099932728572,-1.2876336789022966,-10.364395922225176
946.96,-18.870214113690288,-0.09078706707454005,-1.270259657391085,-11.05025065306887
947.1,-18.847477545823367,-0.08953070299066808,-1.2531154051904143,-11.614248220889051
947.24,-18.824241329518014,-0.08829166619374598,-1.2361979834613535,-12.075383177980983
947.38,-18.800521058168588,-0.08706971907258076,-1.2195044889313964,-12.449042261570918
947.52,-18.776327290977353,-0.08586462724303813,-1.2030320535001016,-12.74769265578258
947.66,-18.75166685425431,-0.08467615950493645,-1.1867778438486845,-12.981433549137572
947.8000000000001,-18.726543795167146,-0.08350408779950007,-1.1707390610535224,-13.158437306578678
947.94,-18.700960084540824,-0.0823481871673647,-1.154912940203525,-13.285302035281031
948.08,-18.674916137535188,-0.08120823570712853,-1.1392967500213216,-13.367333289037477
948.22,-18.648411201493943,-0.08008401453444203,-1.1238877924882278,-13.408769220331449
948.36,-18.621443646445368,-0.07897530774162992,-1.1086834024729435,-13.412960641781423
948.5,-18.594011183918397,-0.07788190235783865,-1.0936809473639455,-13.382515141308984
948.64,-18.566111032726663,-0.07680358830970309,-1.0788778267055343,-13.319412533293416
948.78,-18.53774004534139,-0.07574015838252583,-1.0642714718374915,-13.225097445502644
948.9200000000001,-18.50889480484517,-0.07469140818196268,-1.0498593455383183,-13.10055366979667
949.0600000000001,-18.479571699830085,-0.07365713609620823,-1.0356389416720115,-12.946363984068286
949.2,-18.449766982690022,-0.07263714325867533,-1.0216077848383445,-12.77847282026801
949.34,-18.419476815358408,-0.07163123351116199,-1.0077634300266163,-12.61291408254396
949.48,-18.38869730551512,-0.07063921336750009,-0.9941034622728371,-12.44964519654904
949.62,-18.35742453552912,-0.06966089197767958,-0.9806254963203144,-12.288624803307965
949.76,-18.32565458584192,-0.06869608109244224,-0.9673271762836069,-12.129812711986085
949.9,-18.293383554080037,-0.06774459502833928,-0.9542061753158182,-11.973169854735351
950.04,-18.260607570872818,-0.06680625063324694,-0.9412601952791929,-11.818658243519355
950.1800000000001,-18.22732281311857,-0.06588086725233422,-0.928486966418991,-11.666240928824305
950.32,-18.19352551526585,-0.0649682666944773,-0.9158842470406056,-11.515881960167606
950.46,-18.159211979044237,-0.06406827319911487,-0.9034498231898952,-11.36754634832016
950.6,-18.124378581977936,-0.06318071340353873,-0.891181508336706,-11.221200029162691
950.74,-18.089021784938875,-0.062305416310614495,-0.8790771430615499,-11.076809829100462
950.88,-18.05313813893744,-0.06144221325692685,-0.8671345947454132,-10.934343431964432
951.02,-18.01672429130402,-0.06059093788134377,-0.8553517572626698,-10.793769347330556
951.16,-17.979776991379925,-0.0597514260939948,-0.8437265506770687,-10.65505688019227
951.3000000000001,-17.942293095809607,-0.05892351604565793,-0.8322569209407729,-10.518176101924363
951.44,-17.904269573505353,-0.05810704809754991,-0.8209408395964192,-10.383097822479497
951.58,-17.865703510339678,-0.057301864791515084,-0.8097763034821783,-10.24979356376154
951.72,-17.826592113607994,-0.05650781082060738,-0.7987613344397855,-10.118235534122455
951.86,-17.786932716294455,-0.05572473300006074,-0.7878939790255158,-9.988396603932227
952.0,-17.746722781165982,-0.054952480238642964,-0.7771723082240873,-9.86025028217356
952.14,-17.705959904713847,-0.05419090351038809,-0.7665944171654563,-9.733770694015554
952.28,-17.6646418209569,-0.05343985582670248,-0.7561584248444895,-9.608932559322653
952.4200000000001,-17.62276640511729,-0.05269919220883987,-0.7458624738434838,-9.485711172057202
952.5600000000001,-17.580331677176147,-0.0519687696607408,-0.7357047300575137,-9.364082380536052
952.7,-17.537335805314658,-0.0512484471422315,-0.7256833824225798,-9.244022568503352
952.84,-17.4937771092439,-0.05053808554257794,-0.7157966426465376,-9.125508636983586
952.98,-17.449654063425346,-0.04983754765439036,-0.7060427449427824,-9.008517986880497
953.12,-17.404965300182997,-0.049146698147873744,-0.6964199457666678,-8.893028502289127
953.26,-17.359709612706872,-0.04846540354542,-0.6869265235546362,-8.77901853448984
953.4,-17.313885957947114,-0.04779353219653731,-0.6775607784660375,-8.666466886594488
953.54,-17.267493459397304,-0.04713095425311231,-0.6683210321276146,-8.555352798816342
953.6800000000001,-17.220531409765144,-0.046477541645000967,-0.6592056273806342,-8.445655934336667
953.82,-17.172999273528433,-0.04583316805594386,-0.6502129280306401,-8.337356365742094
953.96,-17.124896689373948,-0.04519770889980171,-0.6413413185998095,-8.23043456200807
954.1,-17.07622347251667,-0.044571041297106935,-0.632589204081887,-8.124871376004869
954.24,-17.026979616896774,-0.043953044051927355,-0.6239550096996797,-8.020648032503594
954.38,-16.977165297251727,-0.04334359762903787,-0.6154371806650883,-7.917746116660718
954.52,-16.926780871060696,-0.04274258413139625,-0.6070341819416564,-7.816147562960623
954.66,-16.875826880358737,-0.04214988727791898,-0.5987444980096138,-7.7158346445965424
954.8000000000001,-16.824304053418054,-0.04156539238155346,-0.5905666326333978,-7.616789963271165
954.94,-16.772213306293835,-0.040988986327642536,-0.5824991086316244,-7.5189964393989905
955.08,-16.719555744232174,-0.04042055755257778,-0.5745404676494984,-7.42243730269336
955.22,-16.666332662937847,-0.039859996022737626,-0.5666892699336346,-7.32709608312178
955.36,-16.612545549699735,-0.03930719321370676,-0.5589440941092724,-7.232956602213951
955.5,-16.55819608437178,-0.03876204208977305,-0.5513035369598651,-7.140002964707518
955.64,-16.503286140207614,-0.03822443708369854,-0.5437662132090219,-7.0482195505172935
955.78,-16.44781778454731,-0.0376942740767608,-0.5363307553047824,-6.957591007014282
955.9200000000001,-16.391793279354523,-0.03717145037906121,-0.5289958132062068,-6.868102241601451
956.0600000000001,-16.33521508160269,-0.03665586471009669,-0.5217600541722588,-6.779738414573733
956.2,-16.27808584350936,-0.036147417179591496,-0.514622162552963,-6.6924849322503475
956.34,-16.220408412617378,-0.03564600926858555,-0.5075808395828184,-6.606327440367981
956.48,-16.162185831722415,-0.0351515438107762,-0.5006348031764455,-6.5212518177239
956.62,-16.103421338646235,-0.03466392497410982,-0.49378278772645223,-6.437244170058526
956.76,-16.044118365855255,-0.034183058242620336,-0.48702354390349517,-6.354290824167487
956.9,-15.984280539924422,-0.03370885039851105,-0.48035583845852,-6.272378322233514
957.04,-15.923911680846391,-0.03324120950447697,-0.47377845402716057,-6.191493416369063
957.1800000000001,-15.86301580118637,-0.032780044886264285,-0.4672901889362782,-6.111623063360851
957.32,-15.80159710508307,-0.032325267115463886,-0.4608898570126232,-6.032754419607926
957.46,-15.739659987096548,-0.031876787992535974,-0.45457628739359807,-5.954874836245208
957.6,-15.677209030903864,-0.03143452053006269,-0.44834832434010596,-5.8779718544448185
957.74,-15.61424900784366,-0.030998378936225732,-0.4422048270514641,-5.802033200887825
957.88,-15.550784875311091,-0.03056827859850604,-0.43614466948236474,-5.727046783399323
958.02,-15.486821775004579,-0.03014413606760266,-0.4301667401618652,-5.653000686740138
958.16,-15.422365031026239,-0.02972586904156791,-0.42426994201438817,-5.579883168548627
958.3000000000001,-15.357420147837878,-0.029313396350155976,-0.41845319218271554,-5.507682655426428
958.44,-15.291992808074744,-0.028906637939382147,-0.4127154218529553,-5.4363877391621775
958.58,-15.226088870219364,-0.028505514856289948,-0.40705557608146664,-5.365987173087565
958.72,-15.159714366138049,-0.028109949233923365,-0.4014726136237226,-5.296469868560233
958.86,-15.0928754984827,-0.027719864276501575,-0.3959655067650941,-5.227824891568328
959.0,-15.025578637960868,-0.027335184244793406,-0.3905332411535373,-5.160041459451723
959.14,-14.957830320477088,-0.026955834441688985,-0.38517481563416667,-5.093108937735099
959.28,-14.88963724414873,-0.026581741197965886,-0.3798892420856961,-5.027016837068329
959.4200000000001,-14.821006266199703,-0.026212831858247274,-0.37467554525873065,-4.961754810269755
959.5600000000001,-14.751944399735608,-0.025849034767149517,-0.36953276261589285,-4.897312649468161
959.7,-14.68245881040392,-0.025490279255616744,-0.3644599441737635,-4.83368028333943
959.84,-14.612556812943053,-0.025136495627439845,-0.3594561523466235,-4.770847774433993
959.98,-14.542245867624205,-0.02478761514595756,-0.3545204617919765,-4.7088053165914046
960.12,-14.471533576590101,-0.02444357002093715,-0.3496519592578375,-4.647543232438474
960.26,-14.400427680094646,-0.02410429339563241,-0.3448497434317703,-4.587051970967595
960.4,-14.328936052647922,-0.023769719334016483,-0.34011292479165445,-4.5273221051919865
960.54,-14.257066699070748,-0.023439782808187346,-0.3354406254581707,-4.468344329874752
960.6800000000001,-14.184827750463354,-0.02311441968594359,-0.3308319790489817,-4.410109459328763
960.82,-14.112227460092571,-0.02279356671852826,-0.3262861305345968,-4.35260842528452
960.96,-14.039274199202275,-0.022477161528538465,-0.3218022360959016,-4.295832274823233
961.1,-13.965976452751589,-0.0221651425979987,-0.31737946298333763,-4.239772168372524
961.24,-13.892342815085689,-0.02185744925659554,-0.31301698937771466,-4.184419377762201
961.38,-13.81838198554387,-0.02155402167007169,-0.308714004252641,-4.129765284337729
961.52,-13.744102764009687,-0.021254800828777214,-0.3044697072385545,-4.075801377129077
961.66,-13.669514046408029,-0.020959728536375875,-0.3002833084883393,-4.022519251072716
961.8000000000001,-13.594624820153909,-0.02066874739870446,-0.2961540285445126,-3.9699106052846727
961.94,-13.519444159557867,-0.0203818008127832,-0.2920810982079654,-3.9179672413825943
962.08,-13.443981221192795,-0.020098832955975133,-0.28806375840824117,-3.8666810618548952
962.22,-13.368245239227091,-0.01981978877529246,-0.2841012600753381,-3.816044068475095
962.36,-13.292245520728931,-0.019544613976847987,-0.2801928640130193,-3.7660483607595916
962.5,-13.215991440946507,-0.01927325501544971,-0.2763378407736154,-3.7166861344671447
962.64,-13.139492438569025,-0.01900565908433652,-0.2725354705343045,-3.667949680138441
962.78,-13.062758010973202,-0.01874177410505334,-0.2687850429748534,-3.619831381674158
962.9200000000001,-12.985797709460021,-0.01848154871746364,-0.2650858571568082,-3.572323714950044
963.0600000000001,-12.908621134486372,-0.018224932269897687,-0.2614372214041163,-3.52541924646755
963.2,-12.831237930896217,-0.017971874809434532,-0.25783845318516596,-3.479110632038657
963.34,-12.75365778315584,-0.017722327072316062,-0.2542888789962297,-3.433390615503566
963.48,-12.675890410597672,-0.01747624047449132,-0.250787834246296,-3.388252027479987
963.62,-12.597945562677099,-0.017233567102289373,-0.24733466314327587,-3.343687784142812
963.76,-12.519833014246577,-0.016994259703218977,-0.24392871858156834,-3.2996908860330207
963.9,-12.441562560851372,-0.016758271676893307,-0.240569362030973,-3.2562544168947003
964.04,-12.363144014050981,-0.01652555706607823,-0.23725596342693295,-3.21337154253911
964.1800000000001,-12.284587196770456,-0.016296070547862297,-0.2339879010620961,-3.1710355097347853
964.32,-12.205901938685447,-0.016069767424946844,-0.23076456147918023,-3.129239645122683
964.46,-12.127098071644966,-0.015846603617054745,-0.22758533936512762,-3.0879773541554623
964.6,-12.048185425135554,-0.015626535652456065,-0.2244496374465366,-3.047242120059975
964.74,-11.969173821790559,-0.015409520659609051,-0.22135686638635504,-3.007027502822124
964.88,-11.890073072948027,-0.015195516358915064,-0.2183064446818237,-2.9673271381932698
965.02,-11.810892974260689,-0.014984481054585752,-0.21529779856365502,-2.928134736717395
965.16,-11.731643301361265,-0.014776373626621049,-0.21233036189643484,-2.889444082778268
965.3000000000001,-11.652333805586373,-0.014571153522896467,-0.20940357608023327,-2.851249033665894
965.44,-11.572974209762014,-0.014368780751358279,-0.2065168899534123,-2.8135435186615645
965.58,-11.493574204053635,-0.014169215872325069,-0.2036697596966164,-2.776321538140828
965.72,-11.414143441883546,-0.01397241999089425,-0.20086164873793436,-2.739577162693775
965.86,-11.334691535918353,-0.01377835474945215,-0.19809202765921813,-2.7033045322620053
966.0,-11.255228054129015,-0.013586982320286248,-0.1953603741035476,-2.667497855291716
966.14,-11.175762515925886,-0.013398265398298215,-0.19266617268382788,-2.6321514079023483
966.28,-11.096304388371047,-0.013212167193816378,-0.19000891489250668,-2.5972595330702606
966.4200000000001,-11.016863082470099,-0.013028651425506282,-0.18738809901239997,-2.5628166398269223
966.5600000000001,-10.937447949545414,-0.012847682313377996,-0.1848032300286129,-2.5288172024711395
966.7,-10.858068277692738,-0.012669224571888956,-0.1822538195415449,-2.4952557597948477
966.84,-10.778733288322934,-0.012493243403140905,-0.17973938568096604,-2.4621269143220186
966.98,-10.699452132790455,-0.012319704490169801,-0.17725945302115312,-2.429425331560272
967.12,-10.62023388911006,-0.01214857399032737,-0.17481355249707392,-2.3971457392647575
967.26,-10.541087558763127,-0.011979818528753072,-0.17240122132160737,-2.365282926713938
967.4,-10.462022063594846,-0.011813405191935293,-0.17002200290378847,-2.333831743996889
967.54,-10.383046242803344,-0.011649301521360502,-0.16767544676806637,-2.3027871013117562
967.6800000000001,-10.304168850021757,-0.011487475507249247,-0.1653611084745643,-2.2721439682750315
967.82,-10.225398550494141,-0.011327895582377767,-0.16307854954032944,-2.2418973732413146
967.96,-10.146743918345901,-0.011170530615984116,-0.1608273373615628,-2.212042402633252
968.1,-10.06821343394943,-0.011015349907757592,-0.1586070451368167,-2.1825742002813415
968.24,-9.989058548583166,-0.01086232318191039,-0.1564172517911496,-2.153487966773332
968.38,-9.659391626309496,-0.01071142058133038,-0.15425754190122748,-2.1247789588129207
968.52,-7.055780967625876,-0.010562612661813858,-0.15212750562136026,-2.0964424885875004
968.66,7.314855031333965,-0.010415870386377214,-0.15002673861046356,-2.0684739231447025
968.8000000000001,99.0219396472066,-0.7511438004279821,-0.1479548419599343,-2.0408686837774823
968.94,99.7099724887876,-4.517434029583937,-0.14591142212243036,-2.0136222454175314
969.08,99.7089772204736,-8.230956659006782,-0.14389609084154345,-1.9867301360367764
969.22,99.71100893308355,-11.118539532969155,-0.1419084650823553,-1.9601879360567727
969.36,99.71307074649295,-13.259123391855814,-0.1399481669628663,-1.9339912777657726
969.5,99.71508504197459,-14.828877451079087,-0.13801482368628754,-1.9081358447432837
969.64,99.71705290869468,-15.977125144886067,-0.13610806747418508,-1.8826173712919252
969.78,99.71897541533868,-16.816547747249313,-0.1342275355004675,-1.8574316418764063
969.9200000000001,99.53396760653052,-17.430117314302358,-0.13237286982620644,-1.832574490569453
970.0600000000001,99.12161782319187,-17.878585815177235,-0.13054371733528053,-1.808041800504527
970.2,98.59608916997323,-18.206376326011352,-0.1287397296708332,-1.7838295033351665
970.34,97.90714417802147,-18.44596146654739,-0.12696056317253435,-1.7599335787008126
970.48,96.97185624808367,-18.621076383188534,-0.12520587881463738,-1.736350053698965
970.62,95.64595759331728,-18.74906941950138,-0.12347534214482143,-1.7130750023635402
970.76,93.66234116999162,-18.8426206544271,-0.12176862322380987,-1.6901045451492875
970.9,90.49170275216017,-18.910998073340036,-0.12008539656575597,-1.667434848422147
971.04,85.01511976211168,-18.960975728971114,-0.11842534107938658,-1.6450621239554193
971.1800000000001,74.78779734490843,-18.997504836093025,-0.11678814000989485,-1.6229826284316355
971.32,61.16586120459248,-19.02420428107361,-0.11517348088157316,-1.6011926629500122
971.46,49.52699191871247,-19.043719139726957,-0.11358105544117762,-1.579688572539386
971.6,39.59948136373426,-19.057982721180732,-0.11201055960201517,-1.5584667456765215
971.74,31.130898128045665,-19.068408098043616,-0.1104616933887447,-1.5375236138096962
971.88,23.90617990484795,-19.074217472772446,-0.10893416088288395,-1.5168556508874667
972.02,17.742079078981753,-19.073130279290844,-0.1074276701690135,-1.4964593728925224
972.16,12.48243763335614,-19.066957323329248,-0.10594193328166962,-1.4763313373805413
972.3000000000001,7.994166928829152,-19.057065545913193,-0.10447666615291754,-1.4564681430239628
972.44,4.16382668939707,-19.04440868415907,-0.10303158856059735,-1.4368664291605935
972.58,0.9437073377700971,-19.02965623222794,-0.10160642407723411,-1.4175228753469726
972.72,-1.7105979491453869,-19.01328083306092,-0.10020090001960412,-1.3984342009164186
972.86,-3.899749773450129,-18.99561790149121,-0.09881474739894991,-1.3795971645416822
973.0,-5.706949650318093,-18.976906571701548,-0.09744770087183541,-1.3610085638021432
973.14,-7.200291714651759,-18.957318001046545,-0.09609949869163426,-1.342665234755475
973.28,-8.435211919714693,-18.936975058386594,-0.0947698826606431,-1.3245640515137196
973.4200000000001,-9.456695128647922,-18.915966104450355,-0.09345859808281241,-1.3067019258237045
973.5600000000001,-10.301181066631967,-18.894354695696446,-0.09216539371708748,-1.2890758066517463
973.7,-10.9981660127326,-18.872186458289516,-0.090890021731352,-1.271682679772579
973.84,-11.57152469835744,-18.84949398590159,-0.08963223765696675,-1.254519567362453
973.98,-12.04058807690095,-18.82630034947642,-0.08839180034389688,-1.2375835275963463
974.12,-12.4210148737554,-18.802621626507758,-0.08716847191641906,-1.2208716542492433
974.26,-12.725492569832177,-18.77846873386284,-0.08596201772940337,-1.2043810763014209
974.4,-12.964299273319481,-18.753848763208467,-0.08477220632516122,-1.1881089575476993
974.54,-13.14575319263229,-18.728765959311175,-0.08359880939085333,-1.172052496210608
974.6800000000001,-13.276571851205254,-18.70322244058856,-0.08244160171645043,-1.1562089245574192
974.82,-13.362159102568901,-18.677218732687276,-0.08130036115324013,-1.140575508521004
974.96,-13.406834517986654,-18.65075416575282,-0.08017486857287305,-1.125149547324472
975.1,-13.41401682429925,-18.623827171842958,-0.07906490782694163,-1.1099283731095453
975.24,-13.386370710886728,-18.59643550883997,-0.0779702657070852,-1.0949093505686316
975.38,-13.325924427586633,-18.568576430008903,-0.0768907319056145,-1.0800898765805513
975.52,-13.23416408406394,-18.54024681317804,-0.07582609897664937,-1.0654673798498877
975.66,-13.112109365864088,-18.51144325979052,-0.07477616229776338,-1.0510393205499116
975.8000000000001,-12.96037444294532,-18.482162171376494,-0.07374072003212882,-1.0368031899690515
975.94,-12.792406228165403,-18.452399809031604,-0.0727195730911561,-1.022756510160873
976.08,-12.626654472265516,-18.422152340052094,-0.07171252509762137,-1.0088968335975272
976.22,-12.463196074441143,-18.39141587482355,-0.07071938234927597,-0.9952217428266393
976.36,-12.301989575969325,-18.36018649628343,-0.06973995378293218,-0.9817288501316015
976.5,-12.14299469013977,-18.32846028370276,-0.06877405093901902,-0.9684157971952362
976.64,-11.986172256930686,-18.29623333210471,-0.06782148792660223,-0.9552802547668019
976.78,-11.831484199671683,-18.263501768318747,-0.06688208138886276,-0.9423199223323043
976.9200000000001,-11.678893483600262,-18.230261764429827,-0.06595565046902796,-0.9295325277880886
977.0600000000001,-11.52836407622311,-18.196509549202382,-0.0650420167767497,-0.9169158271176765
977.2,-11.379860909397987,-18.162241417922523,-0.06414100435492401,-0.9044676040718245
977.34,-11.23334984305618,-18.127453740999368,-0.0632524396469465,-0.8921856698517691
977.48,-11.088797630489491,-18.092142971587403,-0.06237615146439827,-0.8800678627956353
977.62,-10.946171885129601,-18.056305652432403,-0.0615119709551566,-0.8681120480679756
977.76,-10.805441048751133,-18.019938422097177,-0.060659731571925404,-0.8563161173524164
977.9,-10.66657436103324,-17.98303802068825,-0.05981926904117995,-0.8446779885473824
978.04,-10.529541830417621,-17.94560129517732,-0.05899042133252054,-0.8331956054648727
978.1800000000001,-10.394314206204013,-17.907625204390122,-0.05817302862843032,-0.8218669375322629
978.32,-10.26086295182705,-17.86910682371914,-0.057366933294431745,-0.8106899794971064
978.46,-10.12916021926105,-17.830043349603567,-0.056571979849636723,-0.7996627511349114
978.6,-9.99917882450197,-17.790432103810094,-0.055788014937685634,-0.7887832969598654
978.74,-9.87089222407809,-17.750270537540302,-0.05501488729807012,-0.7780496859384858
978.88,-9.744274492543447,-17.709556235384145,-0.05425244773783481,-0.7674600112061692
979.02,-9.61930030091005,-17.668286919134218,-0.053500549103653136,-0.7570123897866172
979.16,-9.495944895977216,-17.62646045147175,-0.05275904625427255,-0.746704962314113
979.3000000000001,-9.374184080518106,-17.584074839532214,-0.05202779603332437,-0.736535892758627
979.44,-9.253994194285628,-17.541128238355824,-0.05130665724249366,-0.7265033681537273
979.58,-9.13535209580147,-17.49761895422678,-0.05059549061504449,-0.7166055983272706
979.72,-9.018235144893843,-17.453545447903064,-0.04989415878969604,-0.706840815634852
979.86,-8.902621185951078,-17.40890633773784,-0.04920252628484519,-0.6972072746959915
980.0,-8.788488531859684,-17.36370040269231,-0.048520459473130904,-0.687703252133033
980.14,-8.675815948597048,-17.317926585239306,-0.047847826556336306,-0.6783270463127333
980.28,-8.56458264045021,-17.27158399415628,-0.04718449754062403,-0.6690769770905223
980.4200000000001,-8.454768235833484,-17.224671907205845,-0.046530344212100366,-0.6599513855574081
980.5600000000001,-8.346352773679037,-17.17718977370178,-0.04588524011270433,-0.6509486337895075
980.7,-8.239316690375558,-17.129137216958195,-0.04524906051641729,-0.6420671046001812
980.84,-8.133640807231373,-17.08051403661934,-0.04462168240578886,-0.633305201294749
980.98,-8.029306318439465,-17.03132021086732,-0.04400298444877544,-0.6246613474277675
981.12,-7.926294779522754,-16.981555898505206,-0.04339284697588693,-0.6161339865628463
981.26,-7.824588096239077,-16.931221440912726,-0.04279115195763785,-0.6077215820349832
981.4,-7.72416851392616,-16.88031736387194,-0.04219778298229896,-0.5994226167153967
981.54,-7.625018607267808,-16.828844379260197,-0.04161262523394546,-0.5912355927788367
981.6800000000001,-7.527121270463306,-16.776803386607952,-0.041035565470797855,-0.5831590314733497
981.82,-7.430459707782895,-16.724195474518854,-0.040466492003851856,-0.5751914728924811
981.96,-7.3350174244928885,-16.67102192194987,-0.03990529467579347,-0.5673314757498927
982.1,-7.240778218134764,-16.617284199349236,-0.03935186484019564,-0.5595776171563759
982.24,-7.147726170143218,-16.562983969650176,-0.0388060953409927,-0.5519284923992388
982.38,-7.0558456377888605,-16.508123089118417,-0.03826788049222918,-0.5443827147240503
982.52,-6.965121246431816,-16.452703608051937,-0.03773711605807929,-0.5369389151187178
982.66,-6.875537882073164,-16.396727771331292,-0.03721369923313361,-0.5295957420998815
982.8000000000001,-6.787080684191629,-16.340198018819084,-0.03669752862294948,-0.5223518615016034
982.94,-6.6997350388535555,-16.283116985607627,-0.03618850422486172,-0.5152059562663343
983.08,-6.613486572084706,-16.225487502113612,-0.03568652740905032,-0.508156726238135
983.22,-6.528321143492856,-16.167312594019126,-0.0351915008998615,-0.5012028879581382
983.36,-6.444224840130756,-16.10859548205844,-0.03470332875737931,-0.49434317446222403
983.5,-6.361183970589333,-16.04933958165013,-0.034221916359244,-0.48757633508089876
983.64,-6.279185059311578,-15.989548502374552,-0.03374717038271424,-0.4809011352413509
983.78,-6.198214841117873,-15.929226047296549,-0.03327899878696997,-0.4743163562716688
983.9200000000001,-6.118260255933976,-15.868376212133787,-0.03281731079565269,-0.4678207952072002
984.0600000000001,-6.039308443713211,-15.807003184271215,-0.032362016879640035,-0.46141326459903453
984.2,-5.961346739544803,-15.745111341622254,-0.0319130287400517,-0.4550925923245906
984.34,-5.884362668940629,-15.682705251337772,-0.03147025929148361,-0.44885762140028895
984.48,-5.808343943292986,-15.619789668363868,-0.0310336226454673,-0.442707209796292
984.62,-5.733278455496283,-15.556369533849844,-0.030603034094151712,-0.43664023025329307
984.76,-5.65915427572589,-15.492449973407897,-0.030178410094204248,-0.4306555701013364
984.9,-5.585959647367647,-15.42803629522628,-0.029759668250928455,-0.4247521310806489
985.0400000000001,-5.513682983091798,-15.363133988037895,-0.0293467273025954,-0.41892882916446583
985.1800000000001,-5.442312861065405,-15.297748718946414,-0.028939507104985805,-0.41318459438383337
985.32,-5.371838021297537,-15.231886331112305,-0.028537928616140358,-0.40751837065436897
985.46,-5.302247362111793,-15.165552841301242,-0.02814191388131541,-0.4019291156049615
985.6,-5.233529936740868,-15.098754437297636,-0.027751386018141262,-0.3964158004083948
985.74,-5.165674950038211,-15.031497475186098,-0.027366269201980483,-0.39097740961387567
985.88,-5.098671755301936,-14.963788476503952,-0.026986488651483585,-0.3856129409814484
986.02,-5.03250985120641,-14.895634125267952,-0.02661197061433947,-0.3803214053182801
986.16,-4.967178878837099,-14.82704126487856,-0.02624264235321805,-0.37510182631679795
986.3000000000001,-4.902668618824451,-14.758016894905344,-0.02587843213190248,-0.3699532403946609
986.44,-4.838968988572793,-14.688568167757085,-0.02551926920160862,-0.3648746965365498
986.58,-4.776070039580336,-14.618702385240432,-0.025165083787489127,-0.3598652561377583
986.72,-4.713961954846612,-14.54842699501101,-0.024815807075319808,-0.3549239928495668
986.86,-4.652635046363756,-14.477749586920988,-0.024471371198365763,-0.35004999242638346
987.0,-4.592079752688266,-14.406677889267304,-0.02413170922442501,-0.3452423525746348
987.14,-4.532286636589943,-14.335219764944766,-0.023796755143047233,-0.34050018280339023
987.28,-4.473246382774893,-14.263383207508362,-0.02346644385292525,-0.3358226042767016
987.4200000000001,-4.41494979567962,-14.191176337149278,-0.02314071114945703,-0.33120874966764435
987.5600000000001,-4.35738779733331,-14.118607396589075,-0.022819493712475936,-0.3266577630140408
987.7,-4.300551425285569,-14.045684746896644,-0.022502729094146946,-0.32216879957585126
987.84,-4.244431830596996,-13.972416863232597,-0.022190355707026686,-0.3177410256942157
987.98,-4.189020275890035,-13.898812330525748,-0.021882312812285133,-0.3133736186521304
988.12,-4.134308133457724,-13.824879839086506,-0.02157854050808672,-0.30906576653674306
988.26,-4.080286883428001,-13.750628180161918,-0.021278979718128886,-0.30481666810325075
988.4,-4.026948111981347,-13.676066241437182,-0.02098357218033583,-0.3006255326403842
988.5400000000001,-3.9742835096196703,-13.601203002488491,-0.020692260435705538,-0.2964915798374643
988.6800000000001,-3.922284869484345,-13.526047530192026,-0.02040498781730791,-0.29241403965301255
988.82,-3.870944085721502,-13.450608974093992,-0.02012169843943209,-0.28839215218490255
988.96,-3.8202531518926737,-13.374896561746525,-0.019842337186880946,-0.28442516754203534
989.1,-3.770204159429006,-13.298919594014286,-0.019566849704410805,-0.28051234571752404
989.24,-3.72078929612733,-13.222687440356642,-0.019295182386314377,-0.2766529564633719
989.38,-3.672000844686439,-13.146209534090131,-0.019027282366145128,-0.2728462791666296
989.52,-3.623831181282008,-13.069495367636067,-0.01876309750658111,-0.2690916027270155
989.66,-3.576272774178636,-12.992554487757948,-0.01850257638942638,-0.265388225435985
989.8000000000001,-3.5293181823775712,-12.915396490793347,-0.01824566830574824,-0.2617354548572337
989.94,-3.4829600542987396,-12.83803101788497,-0.017992323246148422,-0.25813260770861984
990.08,-3.437191126495744,-12.760467750215344,-0.01774249189116647,-0.25457900974549014
990.22,-3.3920042224025653,-12.682716404249705,-0.01749612560181352,-0.25107399564539673
990.36,-3.3473922511107497,-12.604786726991508,-0.017253176410234765,-0.2476169088941894
990.5,-3.3033482061759227,-12.526688491254852,-0.017013597010498864,-0.24420710167346837
990.64,-3.259865164452504,-12.448431490958145,-0.016777340749512593,-0.24084393474938456
990.78,-3.2169362849555636,-12.37002553644313,-0.01654436161805906,-0.23752677736277272
990.9200000000001,-3.1745548077487915,-12.291480449823398,-0.016314614241957903,-0.23425500712060293
991.0600000000001,-3.1327140528575956,-12.212806060366349,-0.016088053873345685,-0.23102800988873776
991.2,-3.091407419206407,-12.134012199912464,-0.015864636382075005,-0.22784517968597962
991.34,-3.0506283835792685,-12.055108698335717,-0.01564431824723073,-0.22470591857939648
991.48,-3.010370499602865,-11.976105379048752,-0.015427056548761663,-0.22160963658091098
991.62,-2.9706273967511683,-11.89701205455637,-0.01521280895922625,-0.21855575154513993
991.76,-2.931392779370901,-11.817838522060796,-0.01500153373565067,-0.21554368906847052
991.9,-2.8926604257270605,-11.73859455912204,-0.014793189711497878,-0.21257288238936112
992.0400000000001,-2.8544241870678,-11.659289919376503,-0.014587736288746071,-0.20964277228985162
992.1800000000001,-2.8166779867079472,-11.579934328316982,-0.014385133430075131,-0.2067528069982721
992.32,-2.7794158191305165,-11.500537479136934,-0.014185341651159571,-0.2039024420931352
992.46,-2.7426317491055703,-11.42110902864187,-0.01398832201306658,-0.20109114040820097
992.6,-2.7063199108258242,-11.341658593230573,-0.013794036114757718,-0.1983183719387003
992.74,-2.6704745070584197,-11.26219574494867,-0.01360244608569291,-0.19558361374870428
992.88,-2.6350898083122902,-11.182730007616993,-0.013413514578535323,-0.1928863498796281
993.02,-2.6001601520206115,-11.103270853037085,-0.013227204761955783,-0.1902260712598555
993.16,-2.5656799417378036,-11.023827697275905,-0.013043480313535421,-0.18760227561547282
993.3000000000001,-2.53164364635061,-10.944409897031877,-0.012862305412765168,-0.18501446738209934
993.44,-2.4980457993027754,-10.865026746084114,-0.012683644734140825,-0.18246215761780257
993.58,-2.464880997832889,-10.785687471826625,-0.012507463440352437,-0.179944863917086
993.72,-2.4321439022249454,-10.706401231889112,-0.01233372717556668,-0.17746211032593773
993.86,-2.3998292350712287,-10.627177110845906,-0.012162402058800979,-0.17501342725792768
994.0,-2.3679317805471207,-10.54802411701437,-0.01199345467738819,-0.1725983514113424
994.14,-2.3364463836974583,-10.468951179344065,-0.011826852080530557,-0.1702164256873452
994.28,-2.3053679497340736,-10.389967144397788,-0.011662561772941778,-0.16786719910915057
994.4200000000001,-2.274691443344191,-10.311080773425466,-0.011500551708575958,-0.16555022674220088
994.5600000000001,-2.244411888009326,-10.232300739531775,-0.01134079028444232,-0.1632650696153353
994.7,-2.214524365334389,-10.153635624938286,-0.011183246334504465,-0.16101129464293765
994.84,-2.185024014386688,-10.075093918340714,-0.011027889123663096,-0.15878847454805473
994.98,-2.155906031044536,-9.996684012361804,-0.010874688341821013,-0.1565961877864717
995.12,-2.12716566735519,-9.722163750410456,-0.010723614098029329,-0.1544340184717354
995.26,-2.0987982309018602,-7.539677633033583,-0.010574636914713742,-0.1523015563011136
995.4,-2.0707990841795274,5.722267123127601,-0.010427727721979866,-0.15019839648248018
995.5400000000001,-2.04316364397933,98.09794374968551,-0.5591206352175699,-0.14812413966211535
995.6800000000001,-2.0158873807812916,99.71003295042536,-4.228771131186776,-0.1460783918534108
995.82,-1.9889658181551648,99.70889168228109,-7.992144262798287,-0.1440607643664688
995.96,-1.9623945321691705,99.71082585288431,-10.939136349521075,-0.14207087373858526
996.1,-1.9361691508064403,99.7128918801622,-13.127159174730261,-0.14010834166560673
996.24,-1.910285353388959,99.71491029837183,-14.732278723661937,-0.13817279493415074
996.38,-1.8847388700088237,99.7168821929277,-15.906494944561159,-0.1362638653546803
996.52,-1.8595254809666382,99.71880863469296,-16.76491902372274,-0.13438118969542148
996.66,-1.834641016216871,99.56473370335283,-17.392380618603255,-0.13252440961711534
996.8000000000001,-1.8100813548200134,99.16040777527729,-17.851003584696606,-0.13069317160859426
996.94,-1.7858424244013815,98.64608744661312,-18.18621620385052,-0.1288871269231718
997.08,-1.761920200616407,97.97361349612609,-18.43122625098689,-0.1271059315158391
997.22,-1.7383107066222763,97.06365390596822,-18.610306283765834,-0.12534924598125577
997.36,-1.7150100125557768,95.77887206313825,-18.741197459101983,-0.1236167354925274
997.5,-1.6920142350172171,93.86640229812167,-18.8368669694425,-0.12190806974076017
997.64,-1.6693195365602986,90.82807523610477,-18.9067926544808,-0.12022292287538329
997.78,-1.6469221251878035,85.61590383761028,-18.957901951417846,-0.1185609734452302
997.9200000000001,-1.624818253853001,75.94032069065175,-18.9952581851032,-0.11692190434036952
998.0600000000001,-1.6030042199666408,62.240070073565825,-19.02256218414827,-0.11530540273467708
998.2,-1.5814763649094399,50.443186863750924,-19.04251891667304,-0.11371116002914006
998.34,-1.5602310735499458,40.38098070035725,-19.057105467617372,-0.11213887179588453
998.48,-1.5392647737676899,31.797566426529745,-19.06776690571532,-0.1105882377229178
998.62,-1.5185739359815265,24.474941638808655,-19.07412007687311,-0.10905896155957724
998.76,-1.4981550726830688,18.227355532697917,-19.073533793443865,-0.10755075106267684
998.9,-1.478004737975133,12.896518591712413,-19.0677243137341,-0.10606331794334324
999.0400000000001,-1.458119527115107,8.347526933509034,-19.058100550805808,-0.10459637781453307
999.1800000000001,-1.4384960760631582,4.465394169146097,-19.04564498340505,-0.10314965013922339
999.32,-1.4191310610352075,1.193102360849968,-19.031046921491054,-0.10172285817926716
999.46,-1.4000211980605897,-1.5049949214758798,-19.01479276087835,-0.10031572894490555
999.6,-1.3811632425443285,-3.730111108993965,-18.99722752347034,-0.09892799314492941
999.74,-1.3625539888339577,-5.5668452305578855,-18.97859709710369,-0.09755938513748183
999.88,-1.344190269790819,-7.084474314166063,-18.95907741631581,-0.09620964288149429
1000.02,-1.3260689563657735,-8.339417576008433,-18.93879474954135,-0.09487850788874858
1000.16,-1.3081869571792613,-9.37746739292502,-18.917839890999865,-0.09356572517655677
1000.3000000000001,-1.2905412181056501,-10.235721457235757,-18.89627814908279,-0.09227104322105201
1000.44,-1.2731287218618168,-10.944209561837287,-18.874156418228203,-0.09099421391108246
1000.58,-1.2559464875999018,-11.527237912887086,-18.851508215176317,-0.08973499250270128
1000.72,-1.2389915705041825,-12.00448611388915,-18.828357286155352,-0.088493137574245
1000.86,-1.2222610613920142,-12.391894762189695,-18.80472020509421,-0.08726841098199353
1001.0,-1.205752086318789,-12.702379604234109,-18.780608255491067,-0.08606057781640443
1001.14,-1.1894618061868563,-12.946404095344699,-18.75602880092127,-0.08486940635891438
1001.28,-1.1733874163583677,-13.132437479120842,-18.730986288563358,-0.08369466803930108
1001.4200000000001,-1.1575261462719901,-13.267320898375425,-18.70548298798243,-0.08253613739359858
1001.5600000000001,-1.1418752590634487,-13.35655991948945,-18.67951953795159,-0.08139359202255907
1001.7,-1.1264320511898498,-13.404558314490753,-18.653095353388874,-0.08026681255065482
1001.84,-1.1111938520577511,-13.414805002102293,-18.626208929861104,-0.0791555825856133
1001.98,-1.0961580236549266,-13.390023647606357,-18.598858072721114,-0.07805968867847865
1002.12,-1.0813219601857929,-13.33229248815968,-18.571040070534025,-0.0769789202841938
1002.26,-1.0666830877104592,-13.243140408975998,-18.542751827134015,-0.07591306972269589
1002.4,-1.052238863787357,-13.123624076214272,-18.5139899628241,-0.07486193214051916
1002.5400000000001,-1.0379867771194184,-12.97438997337967,-18.484750892459655,-0.07382530547289885
1002.6800000000001,-1.0239243472037645,-12.806564641856266,-18.455030886140616,-0.07280299040637021
1002.82,-1.0100491239848668,-12.640617347839559,-18.424826116764493,-0.07179479034185558
1002.96,-0.9963586875111525,-12.47696696836395,-18.394132697612243,-0.07080051135823456
1003.1,-0.9828506475950141,-12.315571942819416,-18.362946712342332,-0.0698199621763906
1003.24,-0.9695226434761952,-12.156391886588194,-18.33126423917926,-0.06885295412372788
1003.38,-0.9563723434885195,-11.999387545545153,-18.299081370644767,-0.06789930109915372
1003.52,-0.943397444729929,-11.844520752553523,-18.266394229853297,-0.06695881953851884
1003.66,-0.9305956727358046,-11.691754385862083,-18.233198984148125,-0.06603132838051169
1003.8000000000001,-0.917964781155534,-11.541052329314619,-18.199491856670768,-0.06511664903299981
1003.94,-0.905502551432305,-11.39237943428706,-18.165269136316972,-0.0642146053398131
1004.08,-0.8932067924860851,-11.245701483271924,-18.13052718642734,-0.06332502354796359
1004.22,-0.8810753403997699,-11.100985155033685,-18.09526245248032,-0.06244773227529585
1004.36,-0.8691060581084609,-10.958197991262612,-18.059471468994314,-0.061582562478562974
1004.5,-0.857296835091857,-10.81730836465806,-18.02315086579834,-0.06072934742192246
1004.64,-0.8456455870697223,-10.678285448375787,-17.98629737379514,-0.05988792264584687
1004.78,-0.8341502557004103,-10.54109918677692,-17.948907830312276,-0.05905812593644409
1004.9200000000001,-0.8228088082824152,-10.405720267419374,-17.910979184115593,-0.05823979729518182
1005.0600000000001,-0.8116192374589252,-10.272120094235344,-17.872508500142423,-0.057432778909011356
1005.2,-0.800579560925352,-10.140270761841238,-17.83349296399907,-0.05663691512088541
1005.34,-0.7896878211398125,-10.01014503092902,-17.793929886256795,-0.05585205240066527
1005.48,-0.7789420850365356,-9.88171630469042,-17.753816706572564,-0.05507803931641201
1005.62,-0.7683404437421723,-9.754958606227685,-17.71315099765459,-0.054314726506057155
1005.76,-0.7578810122949827,-9.629846556906909,-17.671930469087687,-0.05356196664944776
1005.9,-0.747561929366877,-9.506355355611888,-17.630152971029627,-0.052819614440761414
1006.0400000000001,-0.7373813569882857,-9.384460758858621,-17.58781649778657,-0.05208752656128604
1006.1800000000001,-0.7273374802758378,-9.264139061732326,-17.5449191912732,-0.05136556165256027
1006.32,-0.7174285071628221,-9.145367079610624,-17.50145934436124,-0.050653580289869576
1006.46,-0.7076526681324078,-9.028122130638371,-17.457435404118606,-0.04995144495609359
1006.6,-0.6980082159536036,-8.91238201892105,-17.41284597494004,-0.04925902001590018
1006.74,-0.6884934254199323,-8.798125018405367,-17.367689821569353,-0.048576171690281895
1006.88,-0.679106593090797,-8.685329857416882,-17.32196587201252,-0.04790276803143035
1007.02,-0.669846037035519,-8.573975703826195,-17.275673220340266,-0.0472386788979441
1007.16,-0.6607100965800244,-8.464042150816265,-17.228811129378474,-0.04658377593036596
1007.3000000000001,-0.6516971320561566,-8.355509203224836,-17.181379033284237,-0.04593793252704537
1007.44,-0.6428055245535954,-8.248357264437068,-17.133376540005298,-0.04530102382032165
1007.58,-0.6340336756743581,-8.142567123804614,-17.084803433620348,-0.0446729266530241
1007.72,-0.6253800072898649,-8.03811994456848,-17.035659676557533,-0.044053519555284804
1007.86,-0.6168429613005442,-7.934997252263972,-16.98594541168855,-0.04344268272166008
1008.0,-0.6084209993979594,-7.8331809235870775,-16.93566096429557,-0.04284029798855667
1008.14,-0.6001126028294336,-7.732653175702509,-16.884806843908418,-0.042246248811958716
1008.28,-0.5919162721651547,-7.633396555974525,-16.833383746009222,-0.04166042024545155
1008.4200000000001,-0.5838305270677377,-7.535393932102492,-16.78139255360218,-0.0410826989185387
1008.5600000000001,-0.5758539060642243,-7.43862848264396,-16.72883433864579,-0.04051297301524799
1008.7,-0.5679849663204992,-7.343083687908767,-16.675710363345342,-0.039951132253023325
1008.84,-0.5602222834181056,-7.248743321208425,-16.622022081303413,-0.039397067861898144
1008.98,-0.5525644511334354,-7.1555914404457575,-16.567771138526282,-0.03885067256394721
1009.12,-0.5450100812192765,-7.063612380030344,-16.512959374284364,-0.03831184055301286
1009.26,-0.5375578031886983,-6.972790743106072,-16.457588821824956,-0.037780467474702296
1009.4,-0.5302062641012523,-6.883111394077588,-16.40166170893572,-0.03725645040665241
1009.5400000000001,-0.5229541283514718,-6.79455945142309,-16.345180458357458,-0.036739687839058524
1009.6800000000001,-0.5158000774596493,-6.707120280781386,-16.28814768804511,-0.03623007965546382
1009.82,-0.5087428098648705,-6.620779488301757,-16.23056621127586,-0.035727527113805876
1009.96,-0.5017810407202895,-6.535522914245546,-16.172439036603702,-0.035231932827717076
1010.1,-0.49491350169062276,-6.4513366268289705,-16.113769367659717,-0.03474320074807559
1010.24,-0.4881389407518425,-6.368206916297057,-16.054560602797817,-0.03426123614480354
1010.38,-0.48145612199305327,-6.286120289219039,-15.994816334585769,-0.03378594558890925
1010.52,-0.47486382542053,-6.205063462995992,-15.934540349141447,-0.03331723693477038
1010.66,-0.46836084676389933,-6.125023360571852,-15.873736625314747,-0.03285501930265474
1010.8000000000001,-0.46194599728444613,-6.0459871053393535,-15.812409333715468,-0.03239920306147568
1010.94,-0.4556181035855257,-5.967942016232795,-15.750562835587958,-0.03194969981177906
1011.08,-0.4493760074250637,-5.8908756029998735,-15.688201681533368,-0.03150642236895871
1011.22,-0.4432185655301242,-5.814775561645134,-15.625330610080667,-0.03106928474669736
1011.36,-0.4371446494135289,-5.739629770037978,-15.561954546107696,-0.030638202140630198
1011.5,-0.4311531451925082,-5.665426283678372,-15.498078599113798,-0.030213090912228
1011.64,-0.4252429534093654,-5.592153331613757,-15.433708061345772,-0.029793868572897068
1011.78,-0.4194129888541382,-5.51979931250093,-15.368848405779056,-0.02938045376829303
1011.9200000000001,-0.41366218038923547,-5.448352790806893,-15.303505283956268,-0.028972766262845753
1012.0600000000001,-0.40798947077603614,-5.377802493142959,-15.23768452368541,-0.02857072692449264
1012.2,-0.40239381650342776,-5.308137304726633,-15.171392126600269,-0.028174257709617432
1012.34,-0.39687418761827054,-5.2393462659660095,-15.104634265585652,-0.027783281648191948
1012.48,-0.3914295675577664,-5.171418569161657,-15.037417282070326,-0.02739772282911802
1012.62,-0.3860589529837182,-5.104343555321178,-14.969747683190718,-0.027017506385766957
1012.76,-0.38076135361865826,-5.038110711081804,-14.901632138828536,-0.026642558481714096
1012.9,-0.3755357920838325,-4.972709665736649,-14.833077478525658,-0.02627280629666563
1013.0400000000001,-0.3703813037390197,-4.908130188360341,-14.764090688279808,-0.02590817801257534
1013.1800000000001,-0.3652969365241707,-4.844362185030004,-14.694678907224628,-0.02554860279994875
1013.32,-0.3602817508028492,-4.781395696137676,-14.624849424197981,-0.02519401080433205
1013.46,-0.355334819207458,-4.719220893790469,-14.5546096742023,-0.024844333132983527
1013.6,-0.35045522648623323,-4.657828079294887,-14.483967234761097,-0.024499501841725026
1013.74,-0.3456420693519897,-4.597207680721879,-14.412929822175744,-0.02415944992197102
1013.88,-0.34089445633260057,-4.53735025054937,-14.34150528768672,-0.023824111287932992
1014.02,-0.3362115076231955,-4.47824646337911,-14.269701613543745,-0.023493420763996777
1014.16,-0.3315923549400597,-4.419887113724858,-14.19752690898916,-0.023167314072270663
1014.3000000000001,-0.3270361413762176,-4.362263113869005,-14.124989406159127,-0.022845727820301774
1014.44,-0.322542021258686,-4.3053654917848805,-14.052097455907154,-0.02252859948895876
1014.58,-0.3181091600073777,-4.249185389122105,-13.978859523554679,-0.022215867420478402
1014.72,-0.31373673399564284,-4.19371405925246,-13.905284184573318,-0.021907470806674063
1014.86,-0.30942393041242916,-4.138942865373817,-13.831380120203603,-0.021603349677303787
1015.0,-0.3051699471260474,-4.084863278669854,-13.757156113014945,-0.021303444888595903
1015.14,-0.30097399254952345,-4.0314668765232735,-13.682621042411656,-0.021007698111930127
1015.28,-0.29683528550752347,-3.978745340780449,-13.607783880089872,-0.02071605182267199
1015.4200000000001,-0.2927530551048366,-3.9266904560653964,-13.532653685450201,-0.02042844928915862
1015.5600000000001,-0.2887265405963976,-3.875294108141154,-13.457239600970976,-0.02014483456183387
1015.7,-0.2847549912588353,-3.824548282316677,-13.381550847546961,-0.019865152462530768
1015.84,-0.28083766626353274,-3.7744450618974534,-13.30559671979834,-0.019589348573899275
1015.98,-0.27697383455118013,-3.7249766266781132,-13.229386581354815,-0.019317369228977595
1016.12,-0.2731627747078097,-3.676135251475391,-13.152929860119652,-0.019049161500904913
1016.26,-0.2694037748422947,-3.627913304699854,-13.076236043518374,-0.018784673192773816
1016.4,-0.26569613246529783,-3.5803032469648826,-12.99931467373688,-0.01852385282762047
1016.5400000000001,-0.2620391543696556,-3.5332976297314596,-12.922175342953633,-0.018266649638550705
1016.6800000000001,-0.258432156512182,-3.4868890939873642,-12.844827688570609,-0.018013013559000285
1016.82,-0.25487446389687884,-3.441070368959464,-12.767281388447481,-0.01776289521312743
1016.96,-0.25136541045953675,-3.3958342708578018,-12.689546156143633,-0.017516245906335954
1017.1,-0.24790433895371256,-3.3511737016502785,-12.611631736172354,-0.017273017615927193
1017.24,-0.24449060083806967,-3.3070816478667537,-12.533547899271628,-0.017033162981879003
1017.38,-0.24112355616506617,-3.2635511794314453,-12.455304437695757,-0.016796635297750172
1017.52,-0.2378025734709768,-3.2205754485225553,-12.376911160531998,-0.016563388501708565
1017.66,-0.23452702966723546,-3.1781476884580955,-12.298377889046336,-0.01633337716768126
1017.8000000000001,-0.23129630993308342,-3.1362612126069305,-12.219714452062343,-0.016106556496625162
1017.94,-0.22810980760950983,-3.0949094133240886,-12.140930681377027,-0.015882882307916416
1018.08,-0.22496692409447086,-3.0540857609094467,-12.062036407217496,-0.015662311030857003
1018.22,-0.2218670687393739,-3.0137838025889288,-11.98304145374204,-0.015444799696296996
1018.36,-0.21880965874681307,-2.973997161517371,-11.90395563458926,-0.015230305928370927
1018.5,-0.21579411906954313,-2.9347195358022877,-11.82478874847865,-0.015018787936346674
1018.64,-0.21281988231067775,-2.8959446975477614,-11.74555057486599,-0.014810204506585446
1018.78,-0.2098863886250999,-2.85766649191773,-11.66625086965673,-0.014604514994611273
1018.9200000000001,-0.20699308562207044,-2.819878836217992,-11.586899360980468,-0.014401679317288639
1019.0600000000001,-0.20413942826902273,-2.782575718996248,-11.507505745029473,-0.014201657945106687
1019.2,-0.20132487879652947,-2.7457511991595447,-11.428079681964078,-0.014004411894568693
1019.34,-0.1985489066044301,-2.7093994051085213,-11.348630791887663,-0.01380990272068526
1019.48,-0.19581098816910475,-2.6735145338878565,-11.269168650893771,-0.013618092509569949
1019.62,-0.1931106069518841,-2.63809085035237,-11.189702787187857,-0.013428943871135909
1019.76,-0.19044725330858048,-2.603122686348245,-11.110242677285864,-0.013242419931892156
1019.9,-0.18782042440012975,-2.5686044399088424,-11.030797742291956,-0.013058484327838155
1020.0400000000001,-0.18522962410433055,-2.534530574464641,-10.951377344257313,-0.01287710119745542
1020.1800000000001,-0.18267436292866926,-2.500895618066807,-10.871990782622017,-0.012698235174794755
1020.32,-0.18015415792421893,-2.4676941626239657,-10.7926472907417,-0.012521851382657927
1020.46,-0.17766853260059928,-2.4349208631517345,-10.713356032500702,-0.012347915425872408
1020.6,-0.17521701684198715,-2.4025704370346075,-10.634126099013214,-0.012176393384658042
1020.74,-0.17279914682416492,-2.3706376632997888,-10.554966505413775,-0.012007251808084282
1020.88,-0.17041446493259543,-2.339117381902624,-10.475886187738437,-0.011840457707616847
1021.02,-0.16806251968151203,-2.308004493023228,-10.396893999897676,-0.011675978550752593
1021.16,-0.16574286563401205,-2.2772939563740016,-10.317998710742117,-0.011513782254741357
1021.3000000000001,-0.16345506332314297,-2.2469807905176835,-10.239209001221909,-0.011353837180393641
1021.44,-0.16119867917396943,-2.2170600721956286,-10.160533461640519,-0.011196112125972988
1021.58,-0.15897328542661043,-2.187526935666008,-10.081980589003647,-0.011040576321171842
1021.72,-0.15677846006023544,-2.1583765720516386,-10.00355878446368,-0.010887199421169837
1021.86,-0.15461378671800866,-2.1296042286971724,-9.774833788371694,-0.010735951500773354
1022.0,-0.15247885463297067,-2.101205208535367,-7.9494964575984035,-0.01058680304863527
1022.14,-0.1503732585548466,-2.0731748694621923,4.069708650834899,-0.010439724961553801
1022.28,-0.14829659867777029,-2.045508623720532,95.88997806730626,-0.3897197185963001
1022.4200000000001,-0.14624848056891412,-2.018201937292229,99.71004289981578,-3.939000660845027
1022.5600000000001,-0.1442285150980139,-1.9912503292982806,99.7089372982464,-7.748869004577012
1022.7,-0.14223631836777853,-1.9646493714069357,99.7106422676669,-10.755822141894816
1022.84,-0.14027151164517404,-1.9383946872495181,99.71271251288717,-12.99222436501482
1022.98,-0.13833372129357266,-1.9124819518437652,99.71473506535857,-14.633489457772308
1023.12,-0.13642257870575578,-1.8869068910244935,99.71671099901953,-15.834260307788838
1023.26,-0.13453772023776175,-1.8616652808814205,99.71864138691652,-16.712117014776258
1023.4,-0.13267878714356862,-1.8367529472039592,99.59549663340425,-17.35378625342546
1023.5400000000001,-0.13084542551060127,-1.8121657649328304,99.19925899985604,-17.822794457062567
1023.6800000000001,-0.1290372861960546,-1.7878996576183255,98.69604541996358,-18.16559787354467
1023.82,-0.12725402476402198,-1.7639505968850775,98.03983570792036,-18.416156126407465
1023.96,-0.12549530142342066,-1.7403146019031852,97.1547811379456,-18.599291396273312
1024.1,-0.12376078096670377,-1.7169877388655614,95.9102263907266,-18.733146580928537
1024.24,-0.12205013270935024,-1.6939661204713627,94.06695803495526,-18.83098251188146
1024.38,-0.12036303043012338,-1.6712459054153792,91.15650679042443,-18.902491652796698
1024.52,-0.1186991523120891,-1.6488232978832569,86.198435540797,-18.95475831153881
1024.66,-0.11705818088438455,-1.6266945470524399,77.0525011475305,-18.99296047112631
1024.8,-0.11543980296472847,-1.6048559465987153,63.35093098810601,-19.02088276483755
1024.94,-0.11384370960266449,-1.5833038342082535,51.39064470149824,-19.04129141436009
1025.08,-0.11226959602352857,-1.562034591095042,41.18914874494327,-19.056208275404174
1025.22,-0.11071716157313191,-1.541044641523608,32.486986521063926,-19.067111140052866
1025.3600000000001,-0.10918610966315104,-1.5203304523369412,25.06311533036345,-19.073957320093953
1025.5,-0.10767614771721629,-1.499888532489517,18.72919586285848,-19.073866570369873
1025.64,-0.10618698711769062,-1.4797154325853372,13.324734449194857,-19.068416207161814
1025.78,-0.1047183431531303,-1.4598077444208977,8.712950085424389,-19.05905682951747
1025.92,-0.10326993496641942,-1.44016210053301,4.777257561479044,-19.04679945214666
1026.06,-0.10184148550356993,-1.4207751737513865,1.4517852444043482,-19.032353052611555
1026.2,-0.10043272146317955,-1.4016436767559226,-1.2917223802854558,-19.016217672542915
1026.34,-0.09904337324653904,-1.382764361638598,-3.5541375275887024,-18.998747863357178
1026.48,-0.09767317490838172,-1.364134019469932,-5.421502136569806,-18.980196210189806
1026.6200000000001,-0.09632186410826674,-1.345749479869917,-6.964317051932545,-18.96074338368391
1026.76,-0.09498918206258908,-1.327607610583372,-8.240020178772252,-18.940519021812488
1026.9,-0.09367487349720817,-1.309705317059651,-9.295241286269501,-18.91961633025442
1027.04,-0.09237868660068779,-1.2920395420366448,-10.167760803305518,-18.898102353124564
1027.18,-0.09110037297814001,-1.2746072651290177,-10.8881623363961,-18.876025241174776
1027.32,-0.08983968760566542,-1.2574055024206239,-11.481200079076824,-18.85341942536728
1027.46,-0.08859638878538278,-1.2404313060610463,-11.966915654934613,-18.830309320658426
1027.6,-0.0873702381010407,-1.223681763866209,-12.361542331525015,-18.806711992546724
1027.74,-0.0861610003742039,-1.207153998923004,-12.678232834189615,-18.782639087549573
1027.88,-0.08496844362100785,-1.1908451691978992,-12.927642998963098,-18.758098238473202
1028.02,-0.08379233900947385,-1.174752467149455,-13.118398790149834,-18.733094092929655
1028.16,-0.08263246081737842,-1.1588731193447281,-13.257469576137728,-18.70762907017912
1028.3,-0.08148858639066976,-1.1432043860795003,-13.35046637919948,-18.681703921066944
1028.44,-0.08036049610242463,-1.1277435610022948,-13.401880225124103,-18.655318144532764
1028.58,-0.07924797331233918,-1.1124879707421413,-13.415272725748977,-18.62847029913423
1028.72,-0.07815080432674679,-1.0974349745400376,-13.393428582066253,-18.601158237356575
1028.8600000000001,-0.07706877835915674,-1.0825819638840806,-13.338477724987264,-18.573379282867382
1029.0,-0.07600168749130702,-1.0679263621482167,-13.251993238674077,-18.54513036541998
1029.14,-0.07494932663472507,-1.0534656242345821,-13.13506996654461,-18.516408124179147
1029.28,-0.07391149349279004,-1.0391972362193913,-12.988387720681661,-18.487208987399093
1029.42,-0.07288798852329045,-1.0251187150023369,-12.820956865271521,-18.45752923431651
1029.56,-0.07187861490147099,-1.0112276079594675,-12.65481036453729,-18.42736504361189
1029.7,-0.07088317848356229,-0.9975214925995113,-12.490964404263856,-18.39671253168503
1029.84,-0.06990148777078797,-0.983997976223608,-12.329377320205431,-18.36556778317496
1029.98,-0.06893335387384258,-0.9706546955884173,-12.17000862814598,-18.333926875550894
1030.1200000000001,-0.06797859047783492,-0.9574893165725746,-12.01281897822181,-18.301785899152836
1030.26,-0.06703701380769074,-0.9444995338464567,-11.857770111247916,-18.26914097372559
1030.4,-0.0661084425940089,-0.9316830705452335,-11.704824816953757,-18.23598826223989
1030.54,-0.06519269803936573,-0.9190376779451711,-11.55394689403888,-18.202323982605623
1030.68,-0.06428960378506164,-0.9065611351431581,-11.405101111963372,-18.16814441774032
1030.82,-0.06339898587830453,-0.8942512487394243,-11.258253174392458,-18.133445924348106
1030.96,-0.06252067273982437,-0.8821058525234292,-11.113369684218497,-18.0982249406825
1031.1,-0.061654495131913685,-0.8701228071628826,-10.970418110087602,-18.062477993503947
1031.24,-0.060800286126888814,-0.8582999998958784,-10.829366754361569,-18.026201704395003
1031.38,-0.059957881075965926,-0.846635344226111,-10.690184722449382,-17.9893927955592
1031.52,-0.05912711757854715,-0.8351267796211472,-10.55284189344567,-17.95204809520149
1031.66,-0.05830783545191161,-0.8237722712137282,-10.417308892016623,-17.914164542565803
1031.8,-0.05749987670130592,-0.812569809506075,-10.283557061476783,-17.875739192688464
1031.94,-0.05670308549042929,-0.8015174100771737,-10.151558438002827,-17.836769220912853
1032.08,-0.05591730811230829,-0.7906131132930119,-10.021285725933096,-17.797251927200183
1032.22,-0.05514239296055611,-0.7798549840197463,-9.8927122741041,-17.757184740263355
1032.3600000000001,-0.054378190501011746,-0.7692411113397715,-9.76581205317752,-17.71656522154414
1032.5,-0.0536245532437539,-0.7587696082706699,-9.640559633913467,-17.675391069049358
1032.64,-0.05288133571548519,-0.7484386114870167,-9.516930166347935,-17.633660121057172
1032.78,-0.052148394432281725,-0.7382462810450172,-9.394899359834195,-17.591370359702086
1032.92,-0.05142558787270345,-0.7281908001099513,-9.274443463909966,-17.548519914444192
1033.06,-0.05071277645126068,-0.718270374686405,-9.155539249953883,-17.505107065426753
1033.2,-0.05000982249223223,-0.708483233351264,-9.03816399359649,-17.461130246724117
1033.34,-0.0493165902038307,-0.6988276269894439,-8.922295457852643,-17.416588049481355
1033.48,-0.04863294565271043,-0.6893018285323412,-8.807911876943747,-17.371479224945354
1033.6200000000001,-0.04795875673881375,-0.6799041326989768,-8.694991940779628,-17.325802687386965
1033.76,-0.047293893170551174,-0.6706328557398115,-8.58351478007134,-17.27955751691278
1033.9,-0.04663822644031137,-0.661486335183213,-8.473459952047474,-17.232742962164902
1034.04,-0.04599162980029641,-0.6524629295845515,-8.36480742674776,-17.18535844290653
1034.18,-0.04535397823867842,-0.6435610182779016,-8.257537573868984,-17.137403552491207
1034.32,-0.0447251484560733,-0.6347790011303289,-8.151631150139394,-17.088878060213066
1034.46,-0.04410501884232752,-0.6261152982987437,-8.047069287198788,-17.039781913535595
1034.6,-0.04349346945361395,-0.6175683499892938,-7.943833479962556,-16.990115240196133
1034.74,-0.04289038198983267,-0.609136616219283,-7.841905575448902,-16.939878350183527
1034.88,-0.04229563977231299,-0.6008185765815874,-7.741267762049404,-16.889071737586164
1035.02,-0.04170912772181252,-0.5926127300115548,-7.641902559223954,-16.837696082307826
1035.16,-0.041130732336809785,-0.5845175945563613,-7.543792807601986,-16.78575225164869
1035.3,-0.040560341672086386,-0.5765317071468096,-7.446921659472668,-16.7332413017492
1035.44,-0.03999784531759491,-0.5686536233715442,-7.351272569647518,-16.680164478894234
1035.58,-0.039443134377609074,-0.5608819172536659,-7.256829286679672,-16.626523220675534
1035.72,-0.03889610145015223,-0.5532151810297246,-7.163575844424631,-16.57231915701019
1035.8600000000001,-0.03835664060670097,-0.545652024931071,-7.071496553928096,-16.517554111013354
1036.0,-0.03782464737215978,-0.538191076967546,-6.980575995627028,-16.46223009972333
1036.14,-0.03730001870510362,-0.53083098271349,-6.8907990118507625,-16.406349334677557
1036.28,-0.03678265297828477,-0.523570405096049,-6.802150699609507,-16.349914222338015
1036.42,-0.03627244995940054,-0.5164080241857628,-6.714616403658161,-16.29292736436492
1036.56,-0.03576931079211849,-0.509342536989412,-6.628181709823873,-16.23539155773762
1036.7,-0.03527313797735565,-0.5023726572451038,-6.542832438586314,-16.17730979472197
1036.84,-0.03478383535480872,-0.4954971152195817,-6.458554638900021,-16.11868526268352
1036.98,-0.03430130808473168,-0.4887146575077364,-6.375334582248754,-16.05952134374616
1037.1200000000001,-0.033825462629957774,-0.48202404683429884,-6.293158756922116,-15.999821614296021
1037.26,-0.033356206738162544,-0.47542406185769737,-6.2120138625052075,-15.939589844330667
1037.4,-0.032893449424364965,-0.4689134969760611,-6.13188680457241,-15.878829996653856
1037.54,-0.03243710095366328,-0.4624911621353476,-6.052764689576809,-15.817546225916242
1037.68,-0.03198707282420271,-0.4561558826395801,-5.974634819927133,-15.75574287750278
1037.82,-0.03154327775037194,-0.4499064989631721,-5.89748468924442,-15.693424486267654
1037.96,-0.031105629646225326,-0.4437418665653226,-5.821301977790938,-15.630595775117872
1038.1,-0.030674043609127913,-0.43766085570646396,-5.746074548064248,-15.567261653446746
1038.24,-0.03024843590362031,-0.4316623512667425,-5.671790440549563,-15.503427215418869
1038.38,-0.0298287239455006,-0.42574525256651496,-5.598437869623866,-15.439097738108236
1038.52,-0.029414826286120358,-0.4199084731888415,-5.526005219605508,-15.374278679491402
1038.66,-0.029006662596892063,-0.41415094080395826,-5.4544810409433016,-15.30897567629786
1038.8,-0.028604153654004982,-0.4084715969957113,-5.383854046539354,-15.243194541719863
1038.94,-0.028207221323346972,-0.40286939708993286,-5.314113108200128,-15.176941262984204
1039.08,-0.027815788545629275,-0.3973433099847439,-5.245247253210481,-15.11022199878863
1039.22,-0.02742977932171185,-0.39189231798276375,-5.177245661025618,-15.04304307660571
1039.3600000000001,-0.027049118698126415,-0.3865154166252104,-5.110097660076104,-14.975410989857203
1039.5,-0.02667373275279477,-0.38121161452787294,-5.043792724681346,-14.90733239496206
1039.64,-0.026303548580939622,-0.37597993321893936,-4.978320472067068,-14.83881410826143
1039.78,-0.025938494281185574,-0.37081940697866267,-4.913670659482555,-14.769863102824134
1039.92,-0.025578498941847643,-0.3657290826808466,-4.849833181413565,-14.700486505136253
1040.06,-0.025223492627404857,-0.36070801963613613,-4.7867980668870285,-14.630691591678593
1040.2,-0.0248734063651565,-0.3557552894370927,-4.724555476863795,-14.560485785395915
1040.34,-0.024528172132058615,-0.3508699758050413,-4.663095701715836,-14.48987665206194
1040.48,-0.02418772284173828,-0.3460511744386678,-4.602409158784498,-14.418871896544262
1040.6200000000001,-0.023851992331683444,-0.34129799286435347,-4.542486390016471,-14.347479358973441
1040.76,-0.023520915350605888,-0.3366095502882291,-4.483318059674381,-14.275707010820545
1040.9,-0.023194427545975102,-0.33198497744993044,-4.4248949521189385,-14.203562950887619
1041.04,-0.022872465451720708,-0.3274234164780409,-4.367207969659799,-14.131055401215546
1041.18,-0.022554966476101303,-0.322924020747204,-4.310248130472327,-14.058192702913887
1041.32,-0.022241868889737452,-0.3184859547368888,-4.254006566577628,-13.984983311917365
1041.46,-0.021933111813806663,-0.31410839389179307,-4.198474521883309,-13.911435794673652
1041.6,-0.021628635208398223,-0.30979052448386807,-4.143643350282533,-13.837558823767198
1041.74,-0.02132837986102573,-0.3055315434759479,-4.089504513809012,-13.763361173483935
1041.88,-0.021032287375295212,-0.30133065838696954,-4.036049580845728,-13.688851715321595
1042.02,-0.02074030015972684,-0.2971870871587651,-3.9832702243852456,-13.61403941345057
1042.16,-0.020452361416728168,-0.29310005802441297,-3.931158220339526,-13.53893332013004
1042.3,-0.020168415131716775,-0.28906880937813173,-3.8797054458973195,-13.463542571084355
1042.44,-0.01988840606239046,-0.2850925896466999,-3.828903877927227,-13.387876380844414
1042.58,-0.019612279728143014,-0.2811706571623884,-3.7787455914246317,-13.311944038058963
1042.72,-0.019339982399623493,-0.27730228003738916,-3.7292227580007817,-13.23575490078059
1042.8600000000001,-0.01907146108843725,-0.2734867360397238,-3.6803276444123556,-13.159318391731244
1043.0,-0.01880666353698672,-0.26972331247062,-3.632052611129928,-13.082643993552036
1043.14,-0.018545538208450164,-0.26601130604333795,-3.5843901109438234,-13.005741244042062
1043.28,-0.018288034276896445,-0.2623500227634337,-3.537332687605889,-12.928619731390915
1043.42,-0.018034101617534135,-0.25873877781044324,-3.4908729745058027,-12.851289089409553
1043.56,-0.017783690797093063,-0.25517689542097466,-3.4450036933805825,-12.773758992764042
1043.7,-0.01753675306433656,-0.2516637087731913,-3.399717653056002,-12.696039152216736
1043.84,-0.01729324034070271,-0.24819855987267386,-3.3550077482187057,-12.618139309879313
1043.98,-0.017053105211072755,-0.24478079943964579,-3.3108669582178427,-12.540069234481978
1044.1200000000001,-0.01681630091466512,-0.24140978679754743,-3.267288345895086,-12.461838716663229
1044.26,-0.01658278133605321,-0.23808488976294603,-3.224265056441981,-12.38345756428422
1044.4,-0.016352500996305475,-0.23480548453676683,-3.181790316283566,-12.304935597771962
1044.54,-0.01612541504424596,-0.231570955596831,-3.1398574319873056,-12.226282645495258
1044.68,-0.015901479247833857,-0.22838069559168722,-3.0984597891963657,-12.147508539177336
1044.82,-0.015680649985660332,-0.22523410523572338,-3.0575908515863444,-12.068623109348954
1044.96,-0.015462884238561205,-0.2221305932055436,-3.0172441598445743,-11.98963618084564
1045.1,-0.01524813958134381,-0.2190695760375987,-2.977413330671182,-11.910557568352681
1045.24,-0.015036374174626539,-0.2160504780270551,-2.9380920558011,-11.831397072001286
1045.38,-0.014827546756789559,-0.21307273112789027,-2.8992741010462724,-11.752164473019274
1045.52,-0.014621616636035232,-0.21013577485420076,-2.8609533053573193,-11.672869529439508
1045.66,-0.014418543682556734,-0.20723905618270957,-2.8231235799039758,-11.59352197186914
1045.8,-0.014218288320813424,-0.20438202945646075,-2.7857789071736243,-11.514131499322716
1045.94,-0.014020811521911527,-0.2015641562896873,-2.748913340087285,-11.434707775121854
1046.08,-0.01382607479608874,-0.19878490547384067,-2.7125210011324543,-11.355260422864339
1046.22,-0.013634040185301342,-0.19604375288476805,-2.6765960815121987,-11.275799022465113
1046.3600000000001,-0.013444670255912412,-0.19334018139102596,-2.641132840309953,-11.196333106271705
1046.5,-0.013257928091479817,-0.1906736807633171,-2.606125603669473,-11.116872155256326
1046.64,-0.013073777285642659,-0.18804374758503828,-2.5715687639894353,-11.037425595286894
1046.78,-0.012892181935104764,-0.18544988516392694,-2.5374567791321923,-10.958002793479032
1046.92,-0.012713106632714,-0.18289160344479466,-2.5037841716462115,-10.878613054630895
1047.06,-0.012536516460636075,-0.18036841892333516,-2.4705455280017423,-10.799265617742728
1047.2,-0.012362376983621587,-0.1778798545609948,-2.4377354978392813,-10.719969652622733
1047.34,-0.012190654242364981,-0.17542543970089436,-2.405348793230428,-10.640734256580803
1047.48,-0.012021314746954307,-0.17300470998478967,-2.373380187950726,-10.561568451211519
1047.6200000000001,-0.011854325470410439,-0.17061720727105975,-2.3418245167641185,-10.482481179267705
1047.76,-0.011689653842314575,-0.1682624795537113,-2.3106766747186485,-10.403481301625654
1047.9,-0.011527267742522891,-0.16594008088238732,-2.2799316164530667,-10.324577594343069
1048.04,-0.011367135494967073,-0.16364957128336924,-2.2495843555140067,-10.245778745810572
1048.18,-0.011209225861539645,-0.16139051668156132,-2.219629963683407,-10.167093353997638
1048.32,-0.011053508036062894,-0.1591624888234456,-2.1900635703158855,-10.0885299237935
1048.46,-0.010899951638340304,-0.15696506520099723,-2.1608803616857672,-10.010096864443652
1048.6,-0.010748526708289362,-0.15479782897654817,-2.1320755803434976,-9.816872367888568
1048.74,-0.010599203700154632,-0.1526603689085902,-2.1036445244811497,-8.279219284700654
1048.88,-0.010451953476800018,-0.15055227927850406,-2.075582547306801,2.4396642477097705
1049.02,-0.13265326228144383,-0.14847315981820694,-2.047885056427512,90.89377140961865
1049.16,-3.35907837232142,-0.14642261563870523,-2.0205475132406834,99.70993273146689
1049.3,-7.249174272803797,-0.14440025715954363,-1.9935654323335694,99.70904662834515
1049.44,-10.377285514041494,-0.14240570003914044,-1.9669343808907174,99.71046736797075
1049.58,-12.713253520674842,-0.14043856510599734,-1.9406499781091475,99.71254161535329
1049.72,-14.42919027907005,-0.1384984782907754,-1.914707894621065,99.71456810685393
1049.8600000000001,-15.684866973004514,-0.13658507055922597,-1.8891038519239183,99.71654788888252
1050.0,-16.602911873456517,-0.13469797784596657,-1.8638336218176208,99.71848203656471
1050.14,-17.273965059738345,-0.1328368409890935,-1.838893025848768,99.62464088435166
1050.28,-17.764452044201505,-0.13100130566561904,-1.814277934761679,99.23634519186409
1050.42,-18.12295481689181,-0.1291910223277255,-1.7899842679561095,98.74362225040929
1050.56,-18.38498792770577,-0.12740564613982577,-1.7660079929514763,98.10272127718993
1050.7,-18.576510283495107,-0.12564483691642112,-1.7423451248574542,97.24101154382566
1050.84,-18.716495665105533,-0.12390825906074662,-1.7189917258508065,96.03397796811458
1050.98,-18.81881221126072,-0.12219558150419542,-1.6959439046583067,94.25488472708729
1051.1200000000001,-18.89359627324117,-0.12050647764651212,-1.6731978160456316,91.46227088987858
1051.26,-18.948256600549946,-0.1188406252967468,-1.6507496603120986,86.73699278716674
1051.4,-18.988208313503907,-0.11719770661496007,-1.62859568279113,78.07544070230648
1051.54,-19.017409371125783,-0.11557740805467069,-1.6067321733563324,64.4460631742711
1051.68,-19.038752680413342,-0.11397942030603689,-1.5851554659330755,52.324691456255145
1051.82,-19.054352692482365,-0.11240343823976236,-1.5638619380154795,41.9858807401503
1051.96,-19.065754878210573,-0.11084916085171875,-1.5428480101886954,33.16665382911877
1052.1,-19.073232723740407,-0.10931629120827581,-1.522110145656393,25.642970991866903
1052.24,-19.073766319698002,-0.10780453639233074,-1.5016448497733597,19.223941234902977
1052.38,-19.068767656277263,-0.10631360745002863,-1.4814486695831213,13.746898079493839
1052.52,-19.05973956260309,-0.10484321933816532,-1.4615181933604997,9.073210083930729
1052.66,-19.047728937856455,-0.10339309087226489,-1.4418500501590272,5.0847159370510875
1052.8,-19.033469583878382,-0.10196294467532341,-1.4224409093631354,1.707569959608412
1052.94,-19.01747883105523,-0.10055250712721106,-1.403287480245044,-1.0808313004996184
1053.08,-19.000123350782737,-0.09916150831472438,-1.3843865115262781,-3.380126442569585
1053.22,-18.981664279377735,-0.09778968198228156,-1.3657347909437387,-5.277777683517498
1053.3600000000001,-18.962288358649644,-0.09643676548325188,-1.347329144820265,-6.845492999870262
1053.5,-18.94212956343484,-0.09510249973191263,-1.3291664376396182,-8.141716510089443
1053.64,-18.921284215948734,-0.09378662915602545,-1.3112435716258237,-9.213905905777203
1053.78,-18.899821612964757,-0.09248890165002432,-1.2935574863268144,-10.100517054931863
1053.92,-18.87779154271551,-0.09120906852880845,-1.2761051582023133,-10.832681672753507
1054.06,-18.85522963301737,-0.0899468844821319,-1.2588836002158996,-11.435597419827761
1054.2,-18.832161178274387,-0.0887021075295834,-1.2418898614312006,-11.92966431334179
1054.34,-18.808603893504642,-0.08747449897614853,-1.2251210266121653,-12.331405347978778
1054.48,-18.784569907265546,-0.08626382336834758,-1.2085742158273551,-12.654207813532675
1054.6200000000001,-18.76006721174666,-0.08506984845094172,-1.1922465840582144,-12.90891792532379
1054.76,-18.73510072362966,-0.08389234512420086,-1.1761353208112613,-13.104316692282374
1054.9,-18.709673064389808,-0.08273108740172595,-1.1602376497341662,-13.247500290265323
1055.04,-18.683785137335065,-0.08158585236881911,-1.1445508282356593,-13.344183984916404
1055.18,-18.657436556645006,-0.08045642014139466,-1.1290721471092282,-13.39894500771696
1055.32,-18.630625968119077,-0.07934257382542473,-1.1137989301605666,-13.415416747460222
1055.46,-18.603351290309796,-0.07824409947691253,-1.0987285338387285,-13.396444130727033
1055.6,-18.575609896848523,-0.07716078606238669,-1.0838583468709488,-13.344208057491858
1055.74,-18.547398755134697,-0.07609242541991067,-1.0691857899010908,-13.26032515522955
1055.88,-18.51871453250038,-0.07503881222060037,-1.0547083151316838,-13.145927845139685
1056.02,-18.489553678026365,-0.07399974393064392,-1.0404234059695123,-13.001728714589131
1056.16,-18.459912486052428,-0.07297502077381729,-1.0263285766747219,-12.834913004667401
1056.3,-18.42978714586698,-0.07196444569448958,-1.012421372013403,-12.668572818530553
1056.44,-18.39917378091935,-0.07096782432111207,-0.9986993669136263,-12.50453670066134
1056.58,-18.368068480057044,-0.06998496493018454,-0.9851601661248851,-12.342762886302538
1056.72,-18.336467322668256,-0.06901567841069353,-0.9718014038809223,-12.183210794629225
1056.8600000000001,-18.30436639914815,-0.06805977822901607,-0.9586207435659003,-12.025840982899851
1057.0,-18.271761827762777,-0.06711708039428332,-0.9456158773838915,-11.870615102619166
1057.14,-18.23864976872689,-0.06618740342419861,-0.9327845260316504,-11.717495857618228
1057.28,-18.20502643611769,-0.06527056831130348,-0.9201244383746434,-11.56644696396157
1057.42,-18.170888108100677,-0.06436639848968695,-0.9076333911263024,-11.417433111596123
1057.56,-18.13623113583262,-0.06347471980213185,-0.8953091885304757,-11.270419927660855
1057.7,-18.101051951322592,-0.0625953604676928,-0.8831496620470463,-11.125373941380051
1057.84,-18.06534707446769,-0.061728151049700815,-0.8711526700406905,-10.982262550467143
1057.98,-18.029113119430836,-0.0608729244241885,-0.8593160974727477,-10.841053988969515
1058.1200000000001,-17.992346800490232,-0.060029515748731124,-0.8476378555961764,-10.701717296488214
1058.26,-17.955044937460794,-0.05919776243169803,-0.8361158816535672,-10.564222288709754
1058.4,-17.917204460765387,-0.05837750410190916,-0.82474813857819,-10.428539529190175
1058.54,-17.87882241621616,-0.05756858257869171,-0.8135326146980443,-10.294640302334644
1058.68,-17.83989596955258,-0.056770841842331866,-0.8024673234428928,-10.16249658751839
1058.82,-17.80042241077205,-0.0559841280049164,-0.7915503030542486,-10.032081034297613
1058.96,-17.760399158280944,-0.05520828928155946,-0.7807796162982936,-9.903366938661287
1059.1,-17.7198237628868,-0.05444317596200934,-0.7701533501817028,-9.77632822027731
1059.24,-17.678693911647855,-0.05368864038263075,-0.7596696156703499,-9.650939400688488
1059.38,-17.637007431591567,-0.05294453689875755,-0.7493265474108705,-9.527175582416117
1059.52,-17.594762293310755,-0.052210721857411366,-0.7391223034550591,-9.405012428930867
1059.66,-17.551956614443473,-0.05148705357038127,-0.7290550649870767,-9.284426145452466
1059.8,-17.508588663040538,-0.05077339228766016,-0.7191230360534451,-9.165393460541713
1059.94,-17.464656860823254,-0.050069600171233006,-0.7093244432958062,-9.047891608449845
1060.08,-17.42015978633243,-0.04937554126921277,-0.6996575356864213,-8.93189831219201
1060.22,-17.375096177968928,-0.0486910814903192,-0.6901205842663911,-8.817391767313127
1060.3600000000001,-17.329464936925156,-0.04801608857869637,-0.6807118818865695,-8.704350626315897
1060.5,-17.283265130006175,-0.04735043208906466,-0.671429742951154,-8.592753983722044
1060.64,-17.236495992338895,-0.04669398336220261,-0.662272503163927,-8.482581361739328
1060.78,-17.189156929967247,-0.04604661550075465,-0.6532385192771281,-8.373812696507963
1060.92,-17.141247522331067,-0.04540820334536045,-0.6443261688429347,-8.266428324901415
1061.06,-17.092767524626215,-0.044778623451101764,-0.6355338499675298,-8.16040897185763
1061.2,-17.043716870043315,-0.0441577540642626,-0.626859981067737,-8.055735738217777
1061.34,-16.994095671882487,-0.04354547509939889,-0.618303000630198,-7.952390089050759
1061.48,-16.943904225541353,-0.04294166811671339,-0.609861366973076,-7.850353842442578
1061.6200000000001,-16.893143010373645,-0.042346216299732134,-0.6015335580102601,-7.749609158730657
1061.76,-16.841812691415807,-0.041759004433278325,-0.5933180710180538,-7.650138530164101
1061.9,-16.78991412097894,-0.04117991888174,-0.5852134224043226,-7.5519247709717146
1062.04,-16.737448340103782,-0.04060884756762765,-0.5772181474800843,-7.454951007820403
1062.18,-16.684416579876203,-0.040045679950417835,-0.5693308002335188,-7.3592006706473585
1062.32,-16.63082026260102,-0.03949030700567941,-0.5615499531063795,-7.264657483850157
1062.46,-16.576661002832157,-0.03894262120447848,-0.5538741967727817,-7.171305457819603
1062.6,-16.521940608257015,-0.038402516493058446,-0.5463021399203561,-7.0791288808008215
1062.74,-16.466661080433504,-0.03786988827279186,-0.5388324090337372,-6.988112311068721
1062.88,-16.410824615377962,-0.03734463338040019,-0.5314636481803758,-6.89824056940457
1063.02,-16.35443360400268,-0.03682665006843821,-0.524194518798651,-6.809498731861004
1063.16,-16.297490632401725,-0.0363158379860396,-0.5170236994882612,-6.721872122803337
1063.3,-16.239998481984106,-0.03581209815992026,-0.5099498858028808,-6.6353463082155635
1063.44,-16.18196012945339,-0.03531533297563607,-0.5029717900450557,-6.54990708925996
1063.58,-16.123378746633268,-0.03482544615909169,-0.4960881410633225,-6.465540496079643
1063.72,-16.064257700138516,-0.034342342758297194,-0.48929768405153146,-6.382232781833955
1063.8600000000001,-16.00460055089126,-0.033865929125369294,-0.482599180350355,-6.29997041695692
1064.0,-15.944411053482519,-0.03339611289877401,-0.47599140725095934,-6.218740083629461
1064.14,-15.88369315537924,-0.032932802985807426,-0.46947315780082555,-6.138528670456515
1064.28,-15.822450995977306,-0.03247590954531171,-0.4630432406116963,-6.059323267340447
1064.42,-15.760688905501127,-0.03202534397062314,-0.4567004796696325,-5.981111160542655
1064.56,-15.698411403750702,-0.03158101887274917,-0.45044371414716033,-5.903879827925545
1064.7,-15.635623198697214,-0.03114284806377136,-0.4442717982174903,-5.827616934367365
1064.84,-15.572329184928465,-0.030710746540471616,-0.4381836008707893,-5.752310327342765
1064.98,-15.50853444194563,-0.030284630468178343,-0.43217800573248855,-5.677948032662216
1065.1200000000001,-15.444244232313006,-0.029864417164829928,-0.42625391088360753,-5.604518250363706
1065.26,-15.379463999662669,-0.02945002508525259,-0.4204102286830769,-5.532009350750454
1065.4,-15.314199366556162,-0.02904137380564982,-0.41464588559204235,-5.460409870568591
1065.54,-15.248456132205423,-0.028638384008300596,-0.4089598220001305,-5.38970850931905
1065.68,-15.182240270055484,-0.028240977466463667,-0.40335099205366043,-5.319894125698156
1065.82,-15.115557925231583,-0.027849077029485143,-0.39781836348578087,-5.250955734161592
1065.96,-15.04841541185349,-0.02746260660810676,-0.3923609174485175,-5.182882501606718
1066.1,-14.980819210220078,-0.027081491159972198,-0.38697764834671183,-5.115663744168336
1066.24,-14.91277596386729,-0.02670565667532874,-0.38166756367383364,-5.049288924123302
1066.38,-14.844292476502822,-0.02633503016292181,-0.37642968384965064,-4.983747646899495
1066.52,-14.775375708821002,-0.0259695396360798,-0.3712630420597371,-4.9190296581848925
1066.66,-14.70603277520148,-0.025609114098986654,-0.36616668409680475,-4.855124841132669
1066.8,-14.636270940295498,-0.025253683533139743,-0.3611396682038385,-4.792023213658394
1066.94,-14.566097615503583,-0.024903178883990622,-0.3561810649190202,-4.729714925825559
1067.08,-14.495520355348727,-0.024557532047766197,-0.35128995692242293,-4.668190257315893
1067.22,-14.424546853749126,-0.024216675858467922,-0.3464654388844601,-4.607439614980965
1067.3600000000001,-14.353184940194764,-0.023880544075046722,-0.34170661731607116,-4.547453530471812
1067.5,-14.281442575832074,-0.02354907136875127,-0.337012610420628,-4.488222657943422
1067.64,-14.2093278494612,-0.023222193310647298,-0.3323825479475462,-4.429737771831031
1067.78,-14.136848973450261,-0.02289984635930574,-0.3278155710475827,-4.371989764695362
1067.92,-14.064014279571264,-0.02258196784865744,-0.32331083212980577,-4.314969645133996
1068.06,-13.990832214762259,-0.022268495976012215,-0.31886749472021936,-4.258668535756234
1068.2,-13.917311336820408,-0.02195936979024004,-0.31448473332202587,-4.203077671218884
1068.34,-13.84346031003077,-0.02165452918011233,-0.3101617332775125,-4.148188396320552
1068.48,-13.769287900735518,-0.021353914862801058,-0.3058976906315433,-4.0939921641520485
1068.6200000000001,-13.694802972848443,-0.0210574683725337,-0.3016918119966433,-4.040480534300732
1068.76,-13.620014483319546,-0.020765132049401856,-0.2975433144196565,-3.987645171106585
1068.9,-13.544931477554575,-0.020476849028321614,-0.2934514252499632,-3.9354778419679834
1069.04,-13.469563084794402,-0.020192563228143563,-0.2894153820092422,-3.8839704156951975
1069.18,-13.393918513458992,-0.019912219340910402,-0.28543443226276044,-3.8331148609097134
1069.32,-13.31800704646095,-0.019635762821260363,-0.28150783349217534,-3.78290324448758
1069.46,-13.241838036493343,-0.019363139875974288,-0.2776348529698356,-3.7333277300450405
1069.6,-13.165420901296667,-0.019094297453664612,-0.27381476763456397,-3.6843805764647803
1069.74,-13.08876511890975,-0.018829183234604332,-0.27004686396890715,-3.6360541364612198
1069.88,-13.011880222909255,-0.018567745620693937,-0.2663304378778384,-3.5883408551832976
1070.02,-12.934775797642546,-0.01830993372556472,-0.26266479456889824,-3.5412332688533104
1070.16,-12.857461473458494,-0.018055697364816395,-0.259049248433757,-3.494724003440394
1070.3,-12.779946921940843,-0.017804987046387465,-0.25548312293118547,-3.4488057733673125
1070.44,-12.702241851148633,-0.017557753961056317,-0.25196575047142056,-3.4034713802492647
1070.58,-12.624356000868115,-0.017313949973071518,-0.24849647230190816,-3.3587137116634844
1070.72,-12.546299137880538,-0.017073527610909443,-0.24507463839441218,-3.3145257399484573
1070.8600000000001,-12.46808105125008,-0.016836440058157612,-0.2416996073334734,-3.2709005210316224
1071.0,-12.389711547636127,-0.016602641144521972,-0.23837074620620521,-3.2278311932844734
1071.14,-12.311200446634016,-0.016372085336956575,-0.23508743049341102,-3.1853109764040366
1071.28,-12.232557576148224,-0.016144727730913896,-0.23184904396201095,-3.143333170319725
1071.42,-12.153792767801932,-0.015920524041714245,-0.22865497855876246,-3.1018911541246257
1071.56,-12.074915852386747,-0.015699430596032692,-0.2255046343052621,-3.060978385030304
1071.7,-11.99593665535634,-0.015481404323501865,-0.22239741919421466,-3.0205883973442655
1071.84,-11.916864992367444,-0.015266402748429093,-0.21933274908695594,-2.9807148014692233
1071.98,-11.837710664871848,-0.01505438398162641,-0.21631004761221576,-2.941351282923401
1072.1200000000001,-11.758483455762608,-0.014845306712351809,-0.2133287460661084,-2.9024916013810795
1072.26,-11.679193125077756,-0.014639130200360343,-0.2103882833133366,-2.86412958973267
1072.4,-11.599849405764612,-0.014435814268063561,-0.20748810568959636,-2.8262591531636128
1072.54,-11.520461999507654,-0.01423531929279579,-0.20462766690516976,-2.7888742682514285
1072.68,-11.441040572622816,-0.014037606199185891,-0.2018064279496924,-2.7519689820802764
1072.82,-11.361594752020936,-0.01384263645163301,-0.19902385699808323,-2.7155374113724116
1072.96,-11.282134121242951,-0.013650372046884997,-0.19627942931762377,-2.6795737416359473
1073.1,-11.202668216569265,-0.013460775506718026,-0.19357262717617416,-2.6440722263283676
1073.24,-11.123206523205676,-0.013273809870716115,-0.19090293975151387,-2.6090271860352297
1073.38,-11.043758471548038,-0.013089438689149187,-0.18826986304179427,-2.5744330076635706
1073.52,-10.964333433527694,-0.012907626015948337,-0.18567289977709128,-2.5402841436495
1073.66,-10.884940719039678,-0.012728336401776985,-0.18311155933204543,-2.5065751111795143
1073.8,-10.805589572455434,-0.012551534887196665,-0.18058535763957795,-2.473300491425075
1073.94,-10.726289169221733,-0.012377186995926132,-0.17809381710567032,-2.440454928790035
1074.08,-10.647048612547364,-0.012205258728192532,-0.17563646652519554,-2.408033130170466
1074.22,-10.567876930178976,-0.012035716554173428,-0.17321284099879022,-2.3760298642265205
1074.3600000000001,-10.488783071267349,-0.011868527407528409,-0.17082248185075455,-2.3444399606659356
1074.5,-10.409775903325277,-0.011703658679019126,-0.1684649365479692,-2.3132583095388064
1074.64,-10.330864209278094,-0.011541078210216493,-0.16613975861981853,-2.2824798605433037
1074.78,-10.25205668460769,-0.011380754287293949,-0.16384650757910726,-2.2520996223419707
1074.92,-10.173361934590881,-0.011222655634905569,-0.16158474884396054,-2.2221126618883154
1075.06,-10.094788471632734,-0.011066751410147898,-0.159354053660696,-2.192514103763359
1075.2,-10.016344712695432,-0.010913011196604355,-0.15715399902765623,-2.163299129521877
1075.34,-9.850738195661302,-0.010761404998471146,-0.15498416761999192,-2.1344629770480323
1075.48,-8.546711768011399,-0.010611903234763489,-0.15284414771538363,-2.1060009399201434
1075.6200000000001,0.8497848820323588,-0.010464476733601182,-0.15073353312069204,-2.077908366784327
1075.76,79.68915040261427,-0.05258059073740045,-0.14865192309952624,-2.0501806607367716
1075.9,99.7095526366736,-3.070556236737593,-0.14659892230071933,-2.0228132787144046
1076.04,99.70915369985724,-6.992832098764022,-0.14457414068770036,-1.9958017308937328
1076.18,99.71029997348877,-10.181910280992295,-0.14257719346875367,-1.9691415800976326
1076.32,99.71237801678546,-12.569069356636128,-0.14060770102815376,-1.9428284412098926
1076.46,99.71440827906862,-14.32356583133272,-0.13866528885816698,-1.9168579805973036
1076.6,99.71639174509299,-15.607623479234809,-0.13674958749190902,-1.8912259155391136
1076.74,99.71832949197255,-16.54644657492287,-0.13486023243704862,-1.8659280136636593
1076.88,99.65167699975055,-17.232692760282035,-0.132996864110348,-1.8409600923920062
1077.02,99.27141520871223,-17.73428551793104,-0.13115912777302957,-1.8163180183884284
1077.16,98.7885127303407,-18.10090579329482,-0.12934667346695988,-1.7919977070175732
1077.3,98.16189503465081,-18.368872094309555,-0.12755915595164116,-1.7679951218081467
1077.44,97.32188036091658,-18.564731077762076,-0.1257962346420005,-1.7443062739229873
1077.58,96.14955221810065,-18.707886139925655,-0.12405757354696771,-1.7209272216353797
1077.72,94.42949111433111,-18.81251943368036,-0.12234284120883282,-1.6978540698114781
1077.8600000000001,91.74460930378206,-18.888996826867437,-0.12065171064337378,-1.6750829693987037
1078.0,87.2309370996853,-18.944894824827223,-0.11898385928074473,-1.6526101169200007
1078.14,79.0086768717619,-18.985751162124302,-0.11733896890711702,-1.6304317539738284
1078.28,65.5221439553299,-19.015613417618134,-0.11571672560706295,-1.6085441667397755
1078.42,53.24248933575863,-19.037440002233144,-0.11411681970667406,-1.5869436854896888
1078.56,42.76875284568892,-19.053393244480286,-0.11253894571740519,-1.5656266841042095
1078.7,33.83449793343765,-19.06505360924566,-0.11098280228063534,-1.5445895795946194
1078.84,26.212739973405707,-19.072953616305853,-0.10944809211293705,-1.5238288316298976
1078.98,19.710080679350906,-19.073997116251345,-0.1079345219520459,-1.5033409420688975
1079.1200000000001,14.16171856334068,-19.06936706803268,-0.10644180250352159,-1.4831224544975516
1079.26,9.427203938259666,-19.060609552471426,-0.1049696483880922,-1.463169953771024
1079.4,5.386826811879013,-19.04880104973001,-0.10351777808967388,-1.4434800655607203
1079.54,1.9595781749714094,-19.03469573164234,-0.10208591390405733,-1.4240494559060821
1079.68,-0.873120955561481,-19.01882504976346,-0.10067378188825343,-1.4048748307710894
1079.82,-3.2088042653870894,-19.00156552887851,-0.09928111181048986,-1.385952935605393
1079.96,-5.136332428457669,-18.983185224737387,-0.09790763710085099,-1.3672805549100093
1080.1,-6.72860398451856,-18.96387576860243,-0.09655309480255295,-1.3488545118075121
1080.24,-8.045056507036847,-18.943774611389472,-0.0952172255238469,-1.330671667616647
1080.38,-9.13396564836569,-18.92298056126435,-0.09389977339054191,-1.312728921431317
1080.52,-10.034454836117295,-18.901564703133598,-0.09260048599914067,-1.2950232097038672
1080.66,-10.778197588252356,-18.879578118648325,-0.09131911437058034,-1.2775515058326186
1080.8,-11.390829932972654,-18.857057376280967,-0.09005541290457106,-1.2603108197535862
1080.94,-11.893106118818494,-18.8340284581156,-0.08880913933452501,-1.243298197536331
1081.08,-12.30183544160123,-18.810509584416113,-0.08758005468306869,-1.2265107209838928
1081.22,-12.630636913412404,-18.786513256695386,-0.08636792321813129,-1.2099455072367509
1081.3600000000001,-12.890544753213806,-18.76204774364513,-0.08517251240960212,-1.193599708380763
1081.5,-13.090493013898207,-18.737118167743322,-0.08399359288655031,-1.1774705110590347
1081.64,-13.237702980906633,-18.711727304150088,-0.0828309383949994,-1.1615551360876721
1081.78,-13.337992710664615,-18.68587617124328,-0.0816843257562505,-1.1458508380753734
1081.92,-13.396024386950991,-18.65956446950203,-0.08055353482574688,-1.1303549050468125
1082.06,-13.415502084137708,-18.632790909470785,-0.07943834845247384,-1.115064658069778
1082.2,-13.399329994947665,-18.60555345820622,-0.07833855243888635,-1.099977450886019
1082.34,-13.349739136519833,-18.57784952553441,-0.07725393550135895,-1.0850906695457618
1082.48,-13.26838891556173,-18.54967610566163,-0.07618428923115089,-1.0704017320458576
1082.6200000000001,-13.156448638916697,-18.52102988551984,-0.07512940805587995,-1.0559080879715206
1082.76,-13.01466303641197,-18.49190732821773,-0.07408908920149931,-1.041607218141626
1082.9,-12.848652455305398,-18.46230473778186,-0.07306313265477044,-1.0274966342575202
1083.04,-12.682120859355859,-18.432218309776882,-0.07205134112622653,-1.013573878555321
1083.18,-12.51789681977619,-18.401644171224124,-0.0710535200136198,-0.9998365234616624
1083.32,-12.355938472961444,-18.370578412377174,-0.07006947736584698,-0.9862821712528569
1083.46,-12.196205143056055,-18.33901711227631,-0.069099023847347,-0.9729084537174403
1083.6,-12.038657295937618,-18.306956359531124,-0.06814197270296471,-0.9597130318220656
1083.74,-11.883256495220422,-18.274392269428567,-0.06719813972327517,-0.9466935953807173
1083.88,-11.729965360183563,-18.241320998199672,-0.06626734321036251,-0.9338478627272121
1084.02,-11.578747525533297,-18.207738755080367,-0.06534940394404765,-0.9211735803909569
1084.16,-11.429567602913895,-18.17364181265212,-0.06444414514855941,-0.9086685227759368
1084.3,-11.282391144085613,-18.1390265158351,-0.06355139245964331,-0.8963304918428995
1084.44,-11.137184605692418,-18.1038892898203,-0.06267097389210252,-0.8841573167947114
1084.58,-10.993915315545994,-18.068226647161854,-0.06180271980776585,-0.872146853764855
1084.72,-10.85255144035626,-18.03203519419997,-0.060946462883876784,-0.860296985509041
1084.8600000000001,-10.71306195484201,-17.99531163694686,-0.060102038081898845,-0.8486056210999084
1085.0,-10.57541661215857,-17.958052786537788,-0.0592692826167318,-0.837070695624784
1085.14,-10.43958591558251,-17.92025556432682,-0.058448035926333367,-0.8256901698864758
1085.28,-10.305541091396341,-17.881917006688408,-0.05763813964174155,-0.8144620301070771
1085.42,-10.173254062918826,-17.843034269572705,-0.05683943755749235,-0.8033842876347503
1085.56,-10.04269742562936,-17.80360463285109,-0.056051775602427995,-0.7924549786534706
1085.7,-9.9138444233371,-17.763625504480075,-0.05527500181089057,-0.7816721638956992
1085.84,-9.786668925348133,-17.723094424505277,-0.054508966294296184,-0.7710339283579682
1085.98,-9.661145404586025,-17.68200906892141,-0.05375352121308499,-0.7605383810193463
1086.1200000000001,-9.537248916623275,-17.64036725340074,-0.053008520749042096,-0.7501836545627641
1086.26,-9.41495507958326,-17.59816693689849,-0.052273821077984756,-0.7399679050991774
1086.4,-9.294240054874074,-17.555406225141635,-0.05154928034281102,-0.7298893118945402
1086.54,-9.175080528717546,-17.512083374005147,-0.05083475862690555,-0.7199460770995687
1086.68,-9.057453694438392,-17.468196792778357,-0.050130117927897566,-0.7101364254822699
1086.82,-8.941337235480095,-17.42374504732252,-0.0494352221317669,-0.700458604163215
1086.96,-8.82670930911573,-17.37872686311995,-0.0487499369872934,-0.6909108823535319
1087.1,-8.713548530823262,-17.333141128214223,-0.04807413008084539,-0.6814915510955967
1087.24,-8.601833959296451,-17.286986896040084,-0.04740767081150282,-0.6721989230064008
1087.38,-8.49154508206362,-17.240263388141642,-0.04675043036651086,-0.6630313320235739
1087.52,-8.382661801687988,-17.19296999677671,-0.04610228169705961,-0.6539871331540356
1087.66,-8.275164422524334,-17.145106287405046,-0.04546309949438588,-0.6450647022252605
1087.8,-8.169033638007981,-17.096672001058025,-0.044832760166192656,-0.6362624356391324
1087.94,-8.064250518453159,-17.047667056587194,-0.044211141813382496,-0.6275787501283641
1088.08,-7.960796499338806,-16.998091552789006,-0.043598124207100485,-0.6190120825154651
1088.22,-7.8586533700609085,-16.947945770403024,-0.042993588766082974,-0.6105608894742353
1088.3600000000001,-7.757803263131379,-16.897230173981015,-0.04239741853430812,-0.6022236472937618
1088.5,-7.6582286438043745,-16.84594541362417,-0.04180949815894423,-0.5939988516449
1088.64,-7.559912300111822,-16.794092326585957,-0.04122971386859223,-0.5858850173492188
1088.78,-7.462837333290701,-16.741671938738094,-0.04065795345181824,-0.5778806781503874
1088.92,-7.3669871485854275,-16.688685465897326,-0.04009410623597283,-0.569984386487983
1089.06,-7.272345446409408,-16.635134315010653,-0.03953806306629279,-0.562194713273705
1089.2,-7.1788962138505665,-16.58102008519706,-0.03898971628528219,-0.5545102476699645
1089.34,-7.08662371650623,-16.526344568643633,-0.03844895971236887,-0.5469295968708424
1089.48,-6.995512490633525,-16.471109751354437,-0.03791568862383284,-0.5394513858853835
1089.6200000000001,-6.905547335601923,-16.41531781375043,-0.03738979973300304,-0.5320742573232162
1089.76,-6.816713306635222,-16.358971131119098,-0.03687119117071907,-0.5247968711824725
1089.9,-6.728995707830807,-16.30207227391243,-0.03635976246605431,-0.5176179046399927
1090.04,-6.642380085444514,-16.244624007892366,-0.03585541452729705,-0.5105360518437905
1090.18,-6.55685222142998,-16.186629294122753,-0.03535804962318645,-0.5035500237077658
1090.32,-6.472398127221797,-16.128091288807223,-0.03486757136439973,-0.4966585477086363
1090.46,-6.389004037752286,-16.069013342972582,-0.034383884685287594,-0.48986036768508057
1090.6,-6.306656405692138,-16.009399001997437,-0.03390689582585429,-0.4831542436390624
1090.74,-6.2253418959055455,-15.94925200498616,-0.033436512313979656,-0.4765389515393251
1090.88,-6.145047380110925,-15.888576283988257,-0.032972642947879376,-0.47001328312703256
1091.02,-6.065759931738647,-15.827375963063709,-0.03251519777880086,-0.46357604572354
1091.16,-5.9874668209775885,-15.765655357194804,-0.032064088093951205,-0.4572260620402759
1091.3,-5.910155510002669,-15.703418971045403,-0.03161922639965463,-0.45096216999071514
1091.44,-5.83381364837586,-15.640671497568599,-0.031180526404736092,-0.4447832225044261
1091.58,-5.758429068613479,-15.577417816464147,-0.030747903004128243,-0.4386880873431725
1091.72,-5.683989781912886,-15.513662992487045,-0.030321272262698675,-0.4326756469190519
1091.8600000000001,-5.610483974031998,-15.449412273609015,-0.02990055139929479,-0.42674479811465293
1092.0,-5.537900001315291,-15.3846710890347,-0.029485658771003207,-0.4208944521052116
1092.14,-5.466226386860279,-15.319445047074707,-0.029076513857621007,-0.4151235341827514
1092.28,-5.395451816818645,-15.253739932877735,-0.028673037246336044,-0.4094309835821861
1092.42,-5.325565136826511,-15.187561706024255,-0.028275150616613478,-0.40381575330936953
1092.56,-5.256555348558521,-15.120916497984373,-0.027882776725285913,-0.398276809971073
1092.7,-5.188411606400649,-15.053810609442685,-0.02749583939184446,-0.3928131336068746
1092.84,-5.121123214236887,-14.986250507493134,-0.027114263483927963,-0.38742371752294047
1092.98,-5.054679622345096,-14.918242822706974,-0.026737974903007916,-0.38210756812768204
1093.1200000000001,-4.989070424397617,-14.849794346077244,-0.026366900570266437,-0.37686370476927133
1093.26,-4.924285354562308,-14.780912025843076,-0.026000968412664718,-0.37169115957499727
1093.4,-4.860314284699914,-14.711602964197574,-0.025640107349199463,-0.36658897729244533
1093.54,-4.7971472216538675,-14.641874413882926,-0.025284247277344893,-0.3615562151324828
1093.68,-4.734774304628736,-14.571733774676677,-0.024933319059677737,-0.3565919426140353
1093.82,-4.6731858026536965,-14.501188589773118,-0.024587254510682915,-0.35169524141063313
1093.96,-4.612372112127612,-14.430246542063918,-0.02424598638373745,-0.3468652051987153
1094.1000000000001,-4.552323754442382,-14.358915450322232,-0.02390944835827026,-0.3421009395076709
1094.24,-4.493031373681391,-14.287203265294602,-0.023577575027095562,-0.3374015615716029
1094.38,-4.434485734390038,-14.215118065705019,-0.023250301883917475,-0.3327662001827975
1094.52,-4.37667771941541,-14.142668054175688,-0.022927565311003664,-0.3281939955468825
1094.66,-4.3195983278123276,-14.06986155306906,-0.022609302567025723,-0.3236840991396578
1094.8,-4.263238672813093,-13.99670700025568,-0.022295451775064107,-0.31923567356558286
1094.94,-4.207589979858359,-13.92321294481266,-0.021985951910775407,-0.31484789241790345
1095.08,-4.152643584686703,-13.849388042657402,-0.021680742790719867,-0.31051994014040335
1095.22,-4.098390931480508,-13.775241052121446,-0.021379765060846913,-0.3062510118907634
1095.3600000000001,-4.044823571065946,-13.700780829469146,-0.02108296018513672,-0.30204031340551263
1095.5,-3.9919331591648715,-13.626016324366102,-0.020790270434395665,-0.2978870608665563
1095.64,-3.9397114546965892,-13.550956575302123,-0.02050163887520361,-0.2937904807692641
1095.78,-3.8881503181274835,-13.475610704973635,-0.02021700935901103,-0.2897498097921037
1095.92,-3.8372417098666394,-13.399987915630325,-0.01993632651138401,-0.2857642946678037
1096.06,-3.7869776887056257,-13.324097484390915,-0.019659535721395057,-0.2818331920560307
1096.2,-3.7373504103007034,-13.247948758532896,-0.019386583131157886,-0.2779557684175655
1096.34,-3.6883521256957845,-13.17155115076099,-0.019117415625504217,-0.2741312998899629
1096.48,-3.6399751798845577,-13.094914134459142,-0.01885198082180064,-0.27035907216468014
1096.6200000000001,-3.5922120104102366,-13.018047238930778,-0.01859022705990374,-0.266638380365659
1096.76,-3.545055146001473,-12.94096004463203,-0.018332103392251713,-0.26296852892934686
1096.9,-3.4984972052430257,-12.863662178402535,-0.01807755957409039,-0.25934883148614124
1097.04,-3.452530895279844,-12.786163308698432,-0.01782654605383221,-0.25577861074324404
1097.18,-3.4071490105532747,-12.708473140832055,-0.017579013963546105,-0.2522571983689112
1097.32,-3.36234443156816,-12.63060141222276,-0.017334915109576646,-0.24878393487808154
1097.46,-3.3181101236896455,-12.55255788766328,-0.017094201963290766,-0.24535816951937184
1097.6000000000001,-3.2744391359685565,-12.474352354605896,-0.016856827651950276,-0.24197926016342464
1097.74,-3.2313245999942803,-12.395994618472615,-0.0166227459497085,-0.2386465731925921
1097.88,-3.1887597287740856,-12.317494497993472,-0.016391911268729423,-0.23535948339194457
1098.02,-3.1467378156379127,-12.238861820576975,-0.016164278650427653,-0.23211737384158815
1098.16,-3.1052522331676635,-12.160106417716634,-0.015939803756827593,-0.22891963581027813
1098.3,-3.0642964321500927,-12.081238120437304,-0.015718442862040258,-0.22576566865031467
1098.44,-3.023863940552411,-12.002266754785172,-0.015500152843856113,-0.2226548796937064
1098.58,-2.9839483625197802,-11.923202137364859,-0.015284891175452424,-0.21958668414958957
1098.72,-2.9445433773938854,-11.844054070927166,-0.015072615917213499,-0.21656050500288795
1098.8600000000001,-2.905642738751835,-11.764832340010862,-0.014863285708662426,-0.2135757729142016
1099.0,-2.867240273464629,-11.68554670664164,-0.014656859760502735,-0.21063192612090997
1099.14,-2.8293298807745177,-11.606206906091478,-0.014453297846768482,-0.20772841033947737
1099.28,-2.791905531390562,-11.526822642701301,-0.014252560297081385,-0.20486467866894706
1099.42,-2.7549612666017613,-11.447403585769866,-0.014054607989013491,-0.2020401914956113
1099.56,-2.718491197407118,-11.367959365511572,-0.013859402340554019,-0.1992544163988449
1099.7,-2.6824895036620635,-11.288499569085799,-0.013666905302678917,-0.19650682805808872
1099.84,-2.646950433240671,-11.209033736700277,-0.0134770793520218,-0.193796908160972
1099.98,-2.611868301213116,-11.12957135779077,-0.013289887483644897,-0.19112414531255933
1100.1200000000001,-2.5772374890378704,-11.050121867279369,-0.013105293203908611,-0.18848803494571104
1100.26,-2.5430524437681234,-10.97069464191338,-0.012923260523438455,-0.1858880792325448
1100.4,-2.509307677271965,-10.891298996686809,-0.012743753950187961,-0.18332378699698534
1100.54,-2.475997765465877,-10.81194418134628,-0.012566738482596323,-0.18079467362839127
1100.68,-2.44311734756109,-10.732639376982968,-0.01239217960283949,-0.17830026099624657
1100.82,-2.4106611253223935,-10.653393692712195,-0.012220043270173429,-0.17584007736590465
1100.96,-2.3786238623390012,-10.57421616244211,-0.01205029591436832,-0.17341365731537378
1101.1000000000001,-2.3470003833070896,-10.495115741732656,-0.011882904429232491,-0.17102054165313207
1101.24,-2.315785573323643,-10.416101304746078,-0.011717836166224826,-0.16866027733696018
1101.38,-2.284974377191261,-10.337181641289984,-0.011555058928154505,-0.16633241739378074
1101.52,-2.254561798733583,-10.25836545395385,-0.01139454096296684,-0.1640365208404927
1101.66,-2.224542900121022,-10.179661355339809,-0.011236250957614104,-0.16177215260578998
1101.8,-2.194912801206494,-10.101077865388339,-0.011080158032010167,-0.15953888345295286
1101.94,-2.165666678870845,-10.022623408799465,-0.010926231733067813,-0.1573362899036008
1102.08,-2.1367997663777123,-9.879395793018304,-0.010774442028817619,-0.1551639541623967
1102.22,-2.1083073527375293,-8.774315367174108,-0.010624759302607315,-0.1530214640426908
1102.3600000000001,-2.0801847820804316,-0.6736680325846935,-0.010477154347380491,-0.15090841289309406
1102.5,-2.0524274530378124,55.76709752165368,-0.01033159836003363,-0.1488243995249703
1102.64,-2.02503081813229,99.70847135934464,-2.784311880870607,-0.14676902814083623
1102.78,-1.9979903831758683,99.70926658679718,-6.732275943038318,-0.1447419082636595
1102.92,-1.9713017066760632,99.71013155510087,-9.982386719853386,-0.14274265466704428
1103.06,-1.9449603992498,99.71221332701681,-12.421668142646896,-0.14077088730629345
1103.2,-1.9189621230448737,99.71424738521803,-14.215558152274614,-0.13882623125033847
1103.34,-1.8933025911687877,99.71623455980102,-15.528632542026232,-0.13690831661452577
1103.48,-1.8679775671247885,99.71817592987581,-16.488703088931864,-0.13501677849425062
1103.6200000000001,-1.8429828642549175,99.67762176932813,-17.190486051132318,-0.1331512568994279
1103.76,-1.8183143451899229,99.3066324076714,-17.703435992540648,-0.13131139668979036
1103.9,-1.7939679213058597,98.83349368437551,-18.078357553972637,-0.12949684751100476
1104.04,-1.7699395521872348,98.22103056713051,-18.352391378692733,-0.1277072637315965
1104.18,-1.7462252450965445,97.40243234781909,-18.55268517620674,-0.12594230438067255
1104.32,-1.722821054450066,96.26420600628904,-18.699081684388307,-0.12420163308643409
1104.46,-1.6997230812997675,94.6018365524044,-18.806084179782854,-0.12248491801546939
1104.6000000000001,-1.6769274728212078,92.02160484507309,-18.884293243301432,-0.12079183181281729
1104.74,-1.6544304218072998,87.71229036284697,-18.941456934316413,-0.11912205154279276
1104.88,-1.6322281661678228,79.91309602564866,-18.983238377778026,-0.11747525863056536
1105.02,-1.6103169884345654,66.63853535530278,-19.01377680148689,-0.11585113880448139
1105.16,-1.5886932152719904,54.19467080395918,-19.03609760338449,-0.11424938203912138
1105.3,-1.567353216993319,43.580955804896675,-19.0524120733808,-0.11266968249908378
1105.44,-1.5462934070819316,34.52736501493871,-19.064336462678213,-0.11111173848348652
1105.58,-1.525510241717988,26.803858718306554,-19.072640340429775,-0.10957525237117767
1105.72,-1.505000219310172,20.21443750776036,-19.074236016285667,-0.10805993056664678
1105.8600000000001,-1.4847598800324786,14.592084983605519,-19.070004686629666,-0.1065654834466287
1106.0,-1.4647858053659462,9.79446516062621,-19.061539509917054,-0.10509162530739113
1106.14,-1.4450746176452622,5.700261397817034,-19.04994913425724,-0.10363807431269842
1106.28,-1.4256229796101567,2.2218655712700164,-19.036009862641045,-0.1022045524424426
1106.42,-1.4064275939615076,-0.6569467564220488,-19.02026847476152,-0.10079078544193444
1106.56,-1.3874852029220832,-3.030513794189569,-19.003112181346395,-0.09939650277184622
1106.7,-1.368792587801858,-4.989146099501733,-18.984816535515385,-0.09802143755879802
1106.84,-1.3503465685678233,-6.606979088016977,-18.96557846166146,-0.09666532654658043
1106.98,-1.3321440034182332,-7.944483843085959,-18.94553917044719,-0.09532791004800546
1107.1200000000001,-1.3141817883612221,-9.050787730405558,-18.924800156498936,-0.09400893189737819
1107.26,-1.296456856797728,-9.965709692782616,-18.903434435399713,-0.09270813940358168
1107.4,-1.2789661791086708,-10.721487940818474,-18.881494484117695,-0.09142528330376756
1107.54,-1.261706762246318,-11.344215472548473,-18.859017885016783,-0.0901601177176451
1107.68,-1.244675649329791,-11.855015815880197,-18.836031360768477,-0.08891240010236125
1107.82,-1.2278699192446565,-12.270996710417535,-18.812553675293163,-0.08768189120796455
1107.96,-1.2112866862465461,-12.606018680461947,-18.788597731075164,-0.08646835503344576
1108.1000000000001,-1.1949230995687659,-12.871311845097223,-18.76417209383048,-0.08527155878334822
1108.24,-1.1787763430338327,-13.075969679927626,-18.73928210692417,-0.08409127282494062
1108.38,-1.162843634668903,-13.227343745016949,-18.71393071033438,-0.08292727064594597
1108.52,-1.147122226325042,-13.331359083180415,-18.68811904574279,-0.08177932881281903
1108.66,-1.1316094033002908,-13.392766252068771,-18.661846906026707,-0.08064722692956615
1108.8,-1.116302483966488,-13.415342815065616,-18.63511307099267,-0.07953074759710055
1108.94,-1.1011988193998088,-13.402054540555607,-18.607915559540746,-0.07842967637312655
1109.08,-1.0862957930149715,-13.355184477435104,-18.580251820148295,-0.07734380173254593
1109.22,-1.0715908202030808,-13.276436410239635,-18.552118875619556,-0.0762729150283803
1109.3600000000001,-1.0570813479730692,-13.167017877071276,-18.523513433772234,-0.07521681045320297
1109.5,-1.0427648545966919,-13.027706893247746,-18.494431972642367,-0.074175285001074
1109.64,-1.0286388492570469,-12.862736578064883,-18.464870806544845,-0.07314813842997192
1109.78,-1.0147008717005814,-12.696008265573985,-18.434826137690273,-0.07213517322471658
1109.92,-1.0009484918925506,-12.531591096426657,-18.404294096859555,-0.07113619456037629
1110.06,-0.9873793096758926,-12.369443105687443,-18.37327077575515,-0.07015101026615377
1110.2,-0.9739909544334904,-12.209523520070038,-18.341752252995633,-0.06917943078974449
1110.34,-0.960781084753787,-12.051792711750467,-18.309734615236266,-0.06822126916216197
1110.48,-0.9477473880997219,-11.896212154208104,-18.277213974537332,-0.06727634096302378
1110.6200000000001,-0.9348875804809573,-11.742744379998818,-18.24418648283248,-0.06634446428629269
1110.76,-0.9221994061293651,-11.591352940369632,-18.21064834414604,-0.06542545970646725
1110.9,-0.9096806371777435,-11.442002366628781,-18.17659582505601,-0.06451915024521615
1111.04,-0.897329073341737,-11.294658133189364,-18.142025263782973,-0.06362536133845066
1111.18,-0.885142541604926,-11.149286622208965,-18.106933078198022,-0.06274392080382991
1111.32,-0.8731188959070643,-11.005855089751481,-18.071315772974973,-0.061874658808693236
1111.46,-0.86125601683543,-10.864331633401015,-18.035169946061348,-0.061017407838414514
1111.6000000000001,-0.8495518113192688,-10.724685161261235,-17.99849229460287,-0.06017200266517297
1111.74,-0.8380042123272986,-10.586885362276812,-17.961279620426044,-0.05933828031713526
1111.88,-0.8266111785682514,-10.450902677816744,-17.923528835159654,-0.05851608004804366
1112.02,-0.815370694194425,-10.316708274462194,-17.885236965058034,-0.05770524330720511
1112.16,-0.8042807685082198,-10.184274017944386,-17.84640115557457,-0.056905613709876256
1112.3,-0.793339435671636,-10.05357244818062,-17.807018675722944,-0.05611703700803916
1112.44,-0.7825447544187041,-9.924576755359096,-17.76708692225483,-0.055339361061563064
1112.58,-0.7718948077708262,-9.797260757025445,-17.726603423676156,-0.05457243580974707
1112.72,-0.7613877027550033,-9.671598876126264,-17.685565844118358,-0.05381611324323892
1112.8600000000001,-0.7510215701249232,-9.547566119966982,-17.643971987077208,-0.053070247376325194
1113.0,-0.7407945640848869,-9.425138060043452,-17.60181979902816,-0.05233469421958814
1113.14,-0.7307048620165496,-9.304290812708537,-17.559107372924583,-0.05160931175292437
1113.28,-0.7207506642084524,-9.185001020636836,-17.515832951583327,-0.05089395989892099
1113.42,-0.7109301935883218,-9.067245835052352,-17.471994930960186,-0.05018850049658455
1113.56,-0.7012416954581148,-8.951002898685607,-17.427591863316607,-0.04949279727541806
1113.7,-0.6916834372317859,-8.836250329428195,-17.382622460278032,-0.04880671582984198
1113.84,-0.6822537081757565,-8.722966704654356,-17.337085595783293,-0.04813012359395463
1113.98,-0.6729508191520582,-8.611131046180372,-17.290980308924027,-0.04746288981662755
1114.1200000000001,-0.6637731023641357,-8.500722805834156,-17.244305806672404,-0.046804885536931705
1114.26,-0.6547189111052824,-8.391721851608459,-17.197061466495285,-0.046155983559890194
1114.4,-0.6457866195096883,-8.284108454372475,-17.149246838852445,-0.0455160584325533
1114.54,-0.6369746223060788,-8.177863275117693,-17.100861649576537,-0.04488498642039167
1114.68,-0.6282813345739237,-8.072967352714956,-17.051905802132058,-0.04426264548400363
1114.82,-0.6197051915021935,-7.969402092160754,-17.002379379750835,-0.04364891525613253
1114.96,-0.6112446481506437,-7.867149253291737,-16.952282647441187,-0.043043677018990124
1115.1000000000001,-0.6028981792136051,-7.7661909399473545,-16.901616053868164,-0.042446813681882106
1115.24,-0.5946642787862594,-7.666509589561508,-16.850380233102218,-0.041858209759131716
1115.38,-0.5865414601333805,-7.568087963164853,-16.79857600623368,-0.041277751348297906
1115.52,-0.57852825546052,-7.470909135780283,-16.74620438285059,-0.04070532610868388
1115.66,-0.5706232156876151,-7.3749564871948525,-16.693266562377513,-0.04014082324013243
1115.8,-0.5628249102250029,-7.280213693092164,-16.63976393527303,-0.03958413346210448
1115.94,-0.5551319267518161,-7.186664716529926,-16.58569808408386,-0.03903514899303693
1116.08,-0.5475428709967423,-7.094293799748097,-16.531070784353574,-0.03849376352997629
1116.22,-0.5400563665211279,-7.003085456293613,-16.475884005384202,-0.03795987222848457
1116.3600000000001,-0.5326710545044049,-6.913024463448362,-16.420139910849013,-0.037433371682813806
1116.5,-0.5253855935318225,-6.824095854947635,-16.363840859255106,-0.036914159906345785
1116.64,-0.518198659384461,-6.736284913976813,-16.306989404254498,-0.03640213631229355
1116.78,-0.5111089448315126,-6.649577166434607,-16.249588294802702,-0.03589720169466113
1116.92,-0.5041151594248078,-6.563958374451699,-16.19164047516391,-0.035399258209458356
1117.06,-0.4972160292955653,-6.479414530154028,-16.133149084762184,-0.034908209356167307
1117.2,-0.4904102969533515,-6.395931849660539,-16.074117457878085,-0.03442395995945699
1117.34,-0.4836967210872262,-6.313496767305572,-16.014549123190665,-0.033946416151143355
1117.48,-0.4770740763690584,-6.232095930076504,-15.954447803164692,-0.0334754853523911
1117.6200000000001,-0.4705411532589893,-6.151716192257711,-15.89381741328333,-0.03301107625615431
1117.76,-0.4640967578130294,-6.072344610272219,-15.832662061126697,-0.03255309880985265
1117.9,-0.4577397114927657,-5.993968437712843,-15.770986045296878,-0.03210146419828027
1118.04,-0.4514688509771632,-5.91657512055495,-15.708793854190262,-0.03165608482674412
1118.18,-0.4452830279764411,-5.840152292543305,-15.646090164618222,-0.03121687430442886
1118.32,-0.4391811090480059,-5.7646877707457636,-15.582879840277386,-0.030783747427985234
1118.46,-0.43316197541442253,-5.690169551266953,-15.51916793007099,-0.030356620165339188
1118.6000000000001,-0.42722452278340517,-5.616585805115277,-15.454959666282914,-0.02993540963971859
1118.74,-0.4213676611698104,-5.543924874216949,-15.390260462606307,-0.029520034113894908
1118.88,-0.415590314719613,-5.47217526757096,-15.325075912028876,-0.02911041297463689
1119.02,-0.40989142153584823,-5.401325657539194,-15.25941178457703,-0.02870646671737352
1119.16,-0.4042699335065013,-5.331364876266113,-15.193274024921367,-0.028308116931063505
1119.3,-0.3987248161343271,-5.262281912222703,-15.126668749846125,-0.027915286283268535
1119.44,-0.39325504836858194,-5.194065906869541,-15.059602245585351,-0.02752789850542764
1119.58,-0.3878596224386499,-5.12670615143414,-14.992080965028826,-0.027145878378330053
1119.72,-0.3825375436895462,-5.060192083797855,-14.92411152480084,-0.026769151717783907
1119.8600000000001,-0.37728783041927927,-4.994513285487876,-14.85570070221511,-0.026397645360478155
1120.0,-0.3721095137180573,-4.929659478770028,-14.786855432109325,-0.026031287150035273
1120.14,-0.3670016373093166,-4.865620523838222,-14.717582803562896,-0.02567000592325214
1120.28,-0.36196325739256097,-4.802386416096655,-14.647890056501597,-0.025313731496526614
1120.42,-0.3569934424879895,-4.739947283530963,-14.577784578193057,-0.024962394652467412
1120.56,-0.3520912732828987,-4.678293384164695,-14.507273899637017,-0.02461592712668475
1120.7,-0.34725584247984215,-4.617415103597675,-14.436365691854466,-0.024274261594759535
1120.84,-0.3424862546465298,-4.557302952622899,-14.36506776207988,-0.023937331659388595
1120.98,-0.3377816260674503,-4.497947564918796,-14.29338804986088,-0.02360507183770364
1121.1200000000001,-0.33314108459720104,-4.439339694813803,-14.221334623069694,-0.023277417548761715
1121.26,-0.3285637695155077,-4.38147021512034,-14.148915673830903,-0.022954305101204834
1121.4,-0.324048831383918,-4.324330115035363,-14.076139514370036,-0.022635671681086527
1121.54,-0.31959543190415357,-4.267910498104864,-14.003014572787658,-0.022321455339863155
1121.68,-0.31520274377810253,-4.212202580249669,-13.929549388763613,-0.022011594982547716
1121.82,-0.310869950569438,-4.1571976878501635,-13.85575260919613,-0.021706030356024086
1121.96,-0.30659624656684553,-4.102887255887501,-13.781632983780627,-0.021404702037519475
1122.1000000000001,-0.30238083664884413,-4.049262826139121,-13.707199360532945,-0.021107551423233024
1122.24,-0.2982229361501855,-3.996316045426324,-13.632460681261923,-0.02081452071711852
1122.38,-0.29412177072981405,-3.9440386639119063,-13.55742597699608,-0.020525552919819123
1122.52,-0.29007657624037436,-3.8924225334458096,-13.482104363369306,-0.020240591817752035
1122.66,-0.2860865985992491,-3.84145960595693,-13.406505035970405,-0.01995958197234126
1122.8,-0.28215109366111213,-3.791141931889223,-13.33063726566134,-0.019682468709396345
1122.94,-0.27826932709198204,-3.74146165868038,-13.254510393869008,-0.019409198108635242
1123.08,-0.27444057424476104,-3.6924110292814016,-13.178133827855344,-0.01913971699334928
1123.22,-0.2706641200362431,-3.643982380715449,-13.101517035970549,-0.01887397292020847
1123.3600000000001,-0.26693925882557723,-3.596168142674462,-13.024669542894175,-0.0186119141692052
1123.5,-0.2632652942941708,-3.5489608361520486,-12.947600924868757,-0.018353489733734456
1123.64,-0.25964153932701795,-3.502353072111252,-12.870320804930648,-0.01809864931080879
1123.78,-0.25606731589543924,-3.4563375501858413,-12.79283884814266,-0.017847343291406224
1123.92,-0.2525419549412162,-3.4109070574138287,-12.715164756832984,-0.017599522750949278
1124.06,-0.24906479626210787,-3.366054467001982,-12.6373082658449,-0.017355139439913483
1124.2,-0.24563518839873513,-3.3217727371201375,-12.55927913780163,-0.017114145774563445
1124.34,-0.24225248852281692,-3.2780549097241893,-12.481087158390615,-0.016876494827814975
1124.48,-0.2389160623267458,-3.2348941094066492,-12.402742131671495,-0.016642140320221432
1124.6200000000001,-0.23562528391448784,-3.1922835422737528,-12.324253875411799,-0.016411036611082716
1124.76,-0.23237953569379363,-3.150216494848106,-12.245632216454505,-0.016183138689675216
1124.9,-0.22917820826970606,-3.108686332995911,-12.166886986121265,-0.015958402166601132
1125.04,-0.22602070033935098,-3.067686500877864,-12.088028015655242,-0.015736783265255495
1125.18,-0.22290641858799762,-3.027210519922852,-12.009065131707134,-0.015518238813409442
1125.32,-0.21983477758637518,-2.987251987823589,-11.930008151868112,-0.015302726234908016
1125.46,-0.21680519968923156,-2.9478045775534154,-11.8508668802531,-0.015090203541481112
1125.6000000000001,-0.21381711493512198,-2.9088620364034696,-11.771651103137737,-0.014880629324665948
1125.74,-0.21086996094741273,-2.870418185039508,-11.692370584652306,-0.014673962747839608
1125.88,-0.20796318283648893,-2.8324669165776575,-11.613035062535799,-0.01447016353836017
1126.02,-0.2050962331031515,-2.7950021956784314,-11.533654243953,-0.01426919197981494
1126.16,-0.20226857154319133,-2.7580180576583655,-11.454237801377566,-0.0140710089043744
1126.3,-0.19947966515312793,-2.7215086076186443,-11.374795368543806,-0.013875575685250394
1126.44,-0.1967289880370995,-2.6854680195901315,-11.295336536469758,-0.013682854229257198
1126.58,-0.19401602131489204,-2.6498905356942406,-11.2158708495541,-0.013492806969474042
1126.72,-0.19134025303109448,-2.614770465319095,-11.136407801749193,-0.013305396858007763
1126.8600000000001,-0.1887011780653692,-2.580102184310462,-11.056956832812494,-0.013120587358854215
1127.0,-0.1860982980438229,-2.5458801341769584,-10.97752732463846,-0.01293834244085712
1127.14,-0.1835311212514683,-2.5120988213090625,-10.898128597672862,-0.012758626570763031
1127.28,-0.18099916254576306,-2.4787528162114576,-10.818769907411317,-0.012581404706371114
1127.42,-0.17850194327121416,-2.4458367527482916,-10.739460440983814,-0.012406642289776507
1127.56,-0.17603899117503677,-2.413345327400915,-10.660209313826696,-0.012234305240705944
1127.7,-0.17360984032385457,-2.3812732985377147,-10.581025566443609,-0.012064359949944418
1127.84,-0.17121403102143093,-2.3496154856956473,-10.501918161256652,-0.01189677327285167
1127.98,-0.16885110972741868,-2.318366768873112,-10.422895979548992,-0.011731512522967275
1128.1200000000001,-0.16652062897711753,-2.2875220878338145,-10.343967818499884,-0.011568545465703132
1128.26,-0.16422214730222762,-2.257076441421274,-10.265142388313148,-0.011407840312122185
1128.4,-0.16195522915258778,-2.2270248868836675,-10.186428309439785,-0.011249365712802202
1128.54,-0.1597194448188878,-2.1973625392087013,-10.107834109895492,-0.011093090751783453
1128.68,-0.15751437035634325,-2.1680845704681957,-10.029368222673618,-0.010938984940599193
1128.82,-0.15533958750932172,-2.139186209172128,-9.904963582283106,-0.01078701821238778
1128.96,-0.15319468363691072,-2.1106627396318505,-8.978475521120567,-0.010637160916085344
1129.1000000000001,-0.15107925163941535,-2.082509501332222,-2.0786136555860377,-0.010489383810697955
1129.24,-0.1489928898857755,-2.0547218883124114,35.45065871126319,-0.010343658059652134
1129.38,-0.146935202141892,-2.0272953485551435,99.70586273678222,-2.5014994932787764
1129.52,-0.14490579749985205,-2.000225383384136,99.70936709947675,-6.46762043619988
1129.66,-0.1429042903080419,-1.9735075468695429,99.7099504942121,-9.778657186817812
1129.8,-0.1409303001021382,-1.9471374452411718,99.71203609378534,-12.270982974894881
1129.94,-0.1389834515369671,-1.9211107363092859,99.7140742369956,-14.105114079795605
1130.08,-0.1370633743192211,-1.8954231288928018,99.71606540258614,-15.447854570268037
1130.22,-0.13516970314102378,-1.8700703822546945,99.71801067180424,-16.429652350388114
1130.3600000000001,-0.13330207761433271,-1.8450483055444402,99.70038976958996,-17.147323665930543
1130.5,-0.13146014220617033,-1.8203527572473266,99.34120568653968,-17.67188792026375
1130.64,-0.12964354617467355,-1.7959796446404714,98.8775593158954,-18.05529873420076
1130.78,-0.12785194350595275,-1.771924923255394,98.27881272169265,-18.335537474144118
1130.92,-0.12608499285174957,-1.748184596346995,97.4808886352135,-18.540366507355575
1131.06,-0.12434235746788563,-1.7247547143688027,96.37543140794887,-18.690077860795263
1131.2,-0.12262370515349177,-1.7016313744543439,94.76820042579153,-18.79950320601461
1131.34,-0.120928708191009,-1.6788107199045226,92.28738201447098,-18.87948315180117
1131.48,-0.11925704328695207,-1.6562889396808693,88.17104466949989,-18.93794119622132
1131.6200000000001,-0.11760839151342675,-1.6340622679045504,80.77005794864768,-18.980668693949102
1131.76,-0.11598243825039145,-1.612126983361018,67.76950953572859,-19.011898597024405
1131.9,-0.1143788731286551,-1.5904794090101895,55.15924371355028,-19.034724807259558
1132.04,-0.11279738997360168,-1.5691159115020594,44.40368979393645,-19.051408684645313
1132.18,-0.11123768674963357,-1.548032900697632,35.229183379752186,-19.063603077045624
1132.32,-0.10969946550532442,-1.527226829195085,27.40258708454595,-19.07227742148483
1132.46,-0.10818243231927377,-1.5066941918610657,20.72526429950578,-19.074450649805758
1132.6000000000001,-0.10668629724665445,-1.486431525367034,15.027953133677583,-19.070635861872358
1132.74,-0.10521077426644465,-1.4664354077305641,10.166405381076704,-19.062475689835175
1132.88,-0.10375558122933667,-1.4467024578615204,6.017675772317037,-19.051112562556533
1133.02,-0.10232043980631395,-1.427229335113033,2.488250740070567,-19.037346007262833
1133.16,-0.10090507543788846,-1.408012738837186,-0.437396113038103,-19.021738877610982
1133.3,-0.09950921728399031,-1.3890494079453604,-2.8494452831416273,-19.00468958251102
1133.44,-0.09813259817450208,-1.3703361204731437,-4.839673260868104,-18.98648152652584
1133.58,-0.09677495456042966,-1.3518696931497471,-6.483468767701206,-18.967317173461343
1133.72,-0.09543602646570218,-1.3336469809718652,-7.842351657384641,-18.94734166608405
1133.8600000000001,-0.09411555743959321,-1.3156648767819081,-8.966314432569966,-18.926659306825137
1134.0,-0.09281329450975605,-1.29792031085055,-9.895882967836974,-18.90534512787302
1134.14,-0.09152898813586496,-1.2804102504635309,-10.663869664704698,-18.88345306270938
1134.28,-0.09026239216385568,-1.26313169951266,-11.29683227757335,-18.861021751413688
1134.42,-0.08901326378075741,-1.2460816980909573,-11.816269933632285,-18.83807868879709
1134.56,-0.08778136347010954,-1.2292573220918876,-12.239593911638433,-18.814643205271544
1134.7,-0.08656645496795522,-1.2126556828126298,-12.580910338285701,-18.790728620901763
1134.84,-0.08536830521940558,-1.1962739265613336,-12.85164850719356,-18.76634381056614
1134.98,-0.08418668433576693,-1.1801092342683148,-13.06106393401419,-18.741494347427505
1135.1200000000001,-0.08302136555222439,-1.164158821101145,-13.216640544070314,-18.716183342850595
1135.26,-0.08187212518607496,-1.1484199360835843,-13.324412036232571,-18.690412066680956
1135.4,-0.08073874259550325,-1.1328898617183154,-13.389218675729301,-18.664180407801304
1135.54,-0.07962100013889337,-1.1175659136134413,-13.414912580686082,-18.63748721796407
1135.68,-0.07851868313467011,-1.102445440112694,-13.404521947115537,-18.610330569912204
1135.82,-0.07743157982166306,-1.0875258219293258,-13.360382537065687,-18.582707952264027
1135.96,-0.07635948131998706,-1.0728044717836367,-13.284243058173553,-18.554616417529395
1136.1000000000001,-0.07530218159243275,-1.0582788340440976,-13.177349716517792,-18.526052695231545
1136.24,-0.07425947740636066,-1.043946384372039,-13.040514163244653,-18.497013278935366
1136.38,-0.07323116829609289,-1.0298046293698624,-12.876801717534068,-18.46749449367886
1136.52,-0.07221705652579581,-1.015851106232745,-12.709878625868344,-18.437492548625208
1136.66,-0.07121694705284819,-1.0020833824037974,-12.545270235919697,-18.407003578522126
1136.8,-0.07023064749168798,-0.9884990552326405,-12.382934480503723,-18.376023676650405
1136.94,-0.06925796807813266,-0.9750957516373759,-12.222830488082197,-18.344548921275003
1137.08,-0.0682987216341665,-0.9618711277699087,-12.064918536399908,-18.31257539711579
1137.22,-0.06735272353318915,-0.9488228686845934,-11.909160008157642,-18.28009921298575
1137.3600000000001,-0.06641979166571996,-0.9359486880101777,-11.755517348625256,-18.247116516467855
1137.5,-0.0654997464055521,-0.9232463276250052,-11.603954025103771,-18.213623506294603
1137.64,-0.06459241057635078,-0.9107135573354532,-11.454434488149976,-18.179616442937306
1137.78,-0.06369760941869038,-0.8983481745575742,-11.306924134481418,-18.145091657794303
1137.92,-0.06281517055752443,-0.8861480040019112,-11.161389271483797,-18.11004556127693
1138.06,-0.06194492397008348,-0.8741108973614632,-11.017797083246666,-18.074474650023745
1138.2,-0.061086701954195105,-0.8622347330027671,-10.87611559805701,-18.038375513420995
1138.34,-0.06024033909702095,-0.8505174156600731,-10.736313657283835,-18.001744839566967
1138.48,-0.05940567224420555,-0.8389568761325851,-10.598360885590058,-17.96457942078694
1138.6200000000001,-0.05858254046943144,-0.8275510709847402,-10.462227662411271,-17.926876158781326
1138.76,-0.057770785044375834,-0.8162979822495009,-10.327885094643804,-17.888632069471146
1138.9,-0.056970249409063464,-0.805195617134635,-10.195304990487344,-17.84984428759024
1139.04,-0.05618077914261067,-0.7942420077319559,-10.06445983438996,-17.810510071062648
1139.18,-0.05540222193435587,-0.7834352107295016,-9.935322763046058,-17.770626805194453
1139.32,-0.05463442755537128,-0.7727733071266257,-9.807867542399904,-17.73019200670264
1139.46,-0.05387724783035128,-0.7622544019519747,-9.68206854560992,-17.68920332759783
1139.6000000000001,-0.053130536609872464,-0.751876623984331,-9.557900731930784,-17.64765855893381
1139.74,-0.05239414974302074,-0.7416381254762957,-9.435339626472652,-17.6055556344329
1139.88,-0.05166794505038076,-0.7315370818807863,-9.314361300798595,-17.562892633993975
1140.02,-0.05095178229738305,-0.7215716915803292,-9.194942354323208,-17.519667787087453
1140.16,-0.05024552316800422,-0.7117401756191227,-9.077059896477106,-17.475879476040063
1140.3,-0.04954903123881597,-0.7020407774378443,-8.960691529603608,-17.43152623921094
1140.44,-0.048862171953378095,-0.6924717626111865,-8.845815332555556,-17.38660677405925
1140.58,-0.048184812596971396,-0.6830314185880921,-8.732409844961635,-17.341119940103138
1140.72,-0.047516822271665905,-0.673718054434671,-8.620454052132976,-17.295064761768668
1140.8600000000001,-0.04685807187172026,-0.6645300005797741,-8.509927370582206,-17.2484404311274
1141.0,-0.046208434059307975,-0.6554656085632026,-8.400809634128356,-17.201246310520496
1141.14,-0.045567783240566345,-0.6465232507865336,-8.293081080562212,-17.153481935067216
1141.28,-0.04493599554196386,-0.6377013202665375,-8.18672233884797,-17.105147015055277
1141.42,-0.04431294878698202,-0.628998230391166,-8.081714416837979,-17.056241438210574
1141.56,-0.04369852247310764,-0.6204124146780922,-7.978038689478524,-17.006765271843573
1141.7,-0.04309259774913138,-0.6119423265357773,-7.875676887485602,-16.95671876486966
1141.84,-0.04249505739274873,-0.6035864390270489,-7.774611086470489,-16.90610234970081
1141.98,-0.041905785788459625,-0.5953432446351634,-7.674823696495876,-16.854916644005936
1142.1200000000001,-0.041324668905762606,-0.587211255032337,-7.576297452044218,-16.80316245233723
1142.26,-0.040751594277639885,-0.5791890008507228,-7.479015402380671,-16.750840767620137
1142.4,-0.04018645097932943,-0.5712750314558135,-7.382960902293891,-16.69795277250448
1142.54,-0.039629129607380596,-0.5634679147222482,-7.288117603198601,-16.64449984057445
1142.68,-0.03907952225898928,-0.5557662368120075,-7.194469444584613,-16.59048353741543
1142.82,-0.03853752251160928,-0.5481686019549714,-7.102000645797628,-16.5359056215356
1142.96,-0.03800302540283607,-0.5406736322318224,-7.010695698137788,-16.480768045140543
1143.1000000000001,-0.03747592741055959,-0.5332799673592764,-6.920539357262599,-16.425072954759198
1143.24,-0.036956126433382516,-0.5259862644776169,-6.831516635881348,-16.368822691719696
1143.38,-0.03644352177130049,-0.5187911979405163,-6.743612796728812,-16.312019792473873
1143.52,-0.035938014106641006,-0.5116934591071236,-6.656813345806468,-16.254666988769277
1143.66,-0.03543950548525752,-0.5046917561363994,-6.57110402588003,-16.19676720766792
1143.8,-0.034947899297975475,-0.49778481378367806,-6.48647081022253,-16.13832357141102
1143.94,-0.03446310026228696,-0.49097137319943984,-6.402899896592696,-16.079339397129285
1144.08,-0.03398501440429081,-0.48425019173027056,-6.320377701438794,-16.019818196398486
1144.22,-0.03351354904087486,-0.477620042721993,-6.238890854318495,-15.959763674640351
1144.3600000000001,-0.033048612762137115,-0.4710797153249495,-6.158426192525798,-15.899179730368823
1144.5,-0.03259011541404304,-0.46462801430141704,-6.078970755916377,-15.838070454282168
1144.64,-0.032137968081315534,-0.4582637598351358,-6.000511781923071,-15.776440128201495
1144.78,-0.03169208307055463,-0.45198578734293365,-5.923036700753668,-15.71429322385648
1144.92,-0.031252373893584116,-0.4457929472884271,-5.846533130763381,-15.651634401519377
1145.06,-0.030818755251021783,-0.43968410499777966,-5.770988873994793,-15.588468508488486
1145.2,-0.030391143016070654,-0.4336581404775011,-5.696391911878329,-15.524800577422523
1145.34,-0.02996945421852812,-0.4277139482342678,-5.62273040108663,-15.4606358245276
1145.48,-0.029553607029010158,-0.4218504370967455,-5.549992669536465,-15.39597964759857
1145.6200000000001,-0.029143520743387902,-0.41606653003939886,-5.478167212532083,-15.330837623916846
1145.76,-0.02873911576743361,-0.41036116400826717,-5.40724268904419,-15.265215508006886
1145.9,-0.028340313601673443,-0.4047332897486892,-5.337207918118973,-15.199119229253787
1146.04,-0.027947036826444224,-0.39918187163496055,-5.268051875411794,-15.132554889384615
1146.18,-0.027559209087151506,-0.3937058875019033,-5.199763689840463,-15.065528759816196
1146.32,-0.02717675507972637,-0.3883043284783333,-5.132332640353173,-14.998047278872395
1146.46,-0.026799600536278233,-0.38297619882240475,-5.065748152806378,-14.93011704887395
1146.6000000000001,-0.02642767221094119,-0.37772051575881604,-4.9999997969481615,-14.861744833104183
1146.74,-0.026060897865911214,-0.37253630931786,-4.935077283502725,-14.792937552653987
1146.88,-0.025699206257671813,-0.3674226221763002,-4.870970461351901,-14.72370228314971
1147.02,-0.02534252712340558,-0.362378509500056,-4.807669314809728,-14.654046251367639
1147.16,-0.02499079116758921,-0.357403038788681,-4.7451639609862815,-14.583976831738937
1147.3,-0.024643930048769556,-0.3524952897216157,-4.683444647237158,-14.513501542748978
1147.44,-0.024301876366518305,-0.34765435400619865,-4.622501748695093,-14.442628043235265
1147.58,-0.023964563648563003,-0.3428793352274198,-4.56232576588041,-14.371364128588004
1147.72,-0.023631926338091913,-0.33816934869939796,-4.502907322387106,-14.299717726857754
1147.8600000000001,-0.02330389978123061,-0.3335235213185668,-4.44423716264148,-14.227696894774471
1148.0,-0.022980420214687915,-0.3289409914185528,-4.38630614973042,-14.155309813682464
1148.14,-0.022661424753568932,-0.3244209086267285,-4.329105263296503,-14.082564785395762
1148.28,-0.02234685137935301,-0.319962433722424,-4.2726255974972265,-14.00947022797859
1148.42,-0.022036638928034435,-0.3155647384967828,-4.216858359025816,-13.936034671455552
1148.56,-0.0217307270784236,-0.3112270056142433,-4.161794865191092,-13.86226675345631
1148.7,-0.021429056340606767,-0.30694842847563103,-4.10742654205408,-13.788175214799494
1148.84,-0.021131568044561937,-0.30272821108284614,-4.0537449226190505,-13.713768895020648
1148.98,-0.02083820432892913,-0.2985655679051301,-4.000741645076859,-13.639056727849065
1149.1200000000001,-0.02054890812993279,-0.29445972374689466,-3.948408451098473,-13.564047736638306
1149.26,-0.020263623170454336,-0.2904099136170996,-3.8967371841766965,-13.488751029755333
1149.4,-0.01998229394925292,-0.286415382600162,-3.845719788014206,-13.413175795933025
1149.54,-0.019704865730332366,-0.28247538572838304,-3.7953483049560317,-13.337331299590986
1149.68,-0.019431284532452336,-0.27858918785587483,-3.745614874464761,-13.261226876129461
1149.82,-0.01916149711878183,-0.2747560635339756,-3.696511731636763,-13.184871927201158
1149.96,-0.018895450986693155,-0.2709752968881341,-3.648031205757844,-13.108275915965763
1150.1000000000001,-0.01863309435769436,-0.2672461814962513,-3.600165718896777,-13.03144836233192
1150.24,-0.018374376167498443,-0.2635680202684628,-3.5529077845352317,-12.954398838191327
1150.38,-0.018119246056227407,-0.25994012532834876,-3.5062500062327016,-12.877136962649628
1150.52,-0.017867654358749412,-0.256361817895554,-3.460185076325059,-12.799672397258705
1150.66,-0.017619552095147196,-0.25283242816980683,-3.4147057746554483,-12.722014841254882
1150.8,-0.017374890961316076,-0.24935129521631985,-3.369804967336275,-12.644174026807494
1150.94,-0.017133623319689727,-0.24591776685255937,-3.3254756055410892,-12.566159714282236
1151.08,-0.01689570219009209,-0.24253119953636876,-3.2817107243252424,-12.487981687523575
1151.22,-0.01666108124071367,-0.23919095825543202,-3.238503441474207,-12.409649749160437
1151.3600000000001,-0.016429714779210597,-0.235896416418063,-3.1958469563785257,-12.331173715939329
1151.5,-0.016201557743924823,-0.2326469557453065,-3.1537345489343718,-12.25256341408892
1151.64,-0.015976565695223696,-0.2294419661643378,-3.1121595784687925,-12.173828674719962
1151.78,-0.015754694806957566,-0.22628084570314613,-3.0711154826886773,-12.094979329264486
1151.92,-0.015535901858033566,-0.22316300038648906,-3.0305957766526017,-12.016025204957893
1152.06,-0.015320144224104184,-0.2200878441331039,-2.9905940517646883,-11.936976120367612
1152.2,-0.015107379869369053,-0.21705479865416277,-2.9511039747896888,-11.857841880971787
1152.34,-0.014897567338488389,-0.21406329335295848,-2.912119286888504,-11.778632274791386
1152.48,-0.014690665748606625,-0.2111127652258069,-2.8736338026734116,-11.699357068079019
1152.6200000000001,-0.014486634781484759,-0.20820265876415409,-2.835641409282283,-11.620026001067535
1152.76,-0.014285434675739927,-0.20533242585787384,-2.7981360654711267,-11.54064878378146
1152.9,-0.014087026219190783,-0.20250152569974414,-2.761111800724291,-11.461235091914146
1153.04,-0.01389137074130727,-0.19970942469108793,-2.7245627143817206,-11.381794562773399
1153.18,-0.013698430105763337,-0.19695559634856746,-2.6884829747826604,-11.302336791298169
1153.32,-0.01350816670309128,-0.19423952121211824,-2.6528668184252457,-11.222871326148848
1153.46,-0.01332054344343629,-0.19156068675401067,-2.617708549141426,-11.143407665873536
1153.6000000000001,-0.013135523749409858,-0.18891858728902677,-2.5830025372867054,-11.063955255152456
1153.74,-0.012953071549040745,-0.18631272388573994,-2.548743218944199,-10.98452348112268
1153.88,-0.01277315126882218,-0.18374260427888545,-2.514925095142529,-10.905121669785107
1154.02,-0.012595727826853973,-0.1812077427828094,-2.4815427310870914,-10.825759082495528
1154.16,-0.012420766626078288,-0.17870766020598472,-2.448590755404277,-10.746444912541488
1154.3,-0.012248233547607802,-0.1762418837665817,-2.4160638593982022,-10.667188281806512
1154.44,-0.012078094944145018,-0.17380994700908178,-2.3839567963195685,-10.587998237523152
1154.58,-0.011910317633491483,-0.1714113897219227,-2.3522643806462527,-10.508883749116167
1154.72,-0.01174486889214569,-0.16904575785616363,-2.320981487375267,-10.429853705137011
1154.8600000000001,-0.011581716448988527,-0.16671260344515834,-2.2901030513257385,-10.350916910290698
1155.0,-0.011420828479054996,-0.1644114845252261,-2.2596240664525604,-10.27208208255598
1155.14,-0.011262173597391113,-0.1621419650573077,-2.229539585170406,-10.193357850399675
1155.28,-0.011105720852994808,-0.15990361484959684,-2.1998447176877853,-10.11475275008577
1155.42,-0.010951439722839714,-0.15769600948113432,-2.1705346313508618,-10.036275223079969
1155.56,-0.010799300105980661,-0.15551873022635584,-2.141604549996726,-9.926891378797896
1155.7,-0.010649272317739858,-0.15337136398058104,-2.113049753315876,-9.154492630570692
1155.84,-0.010501327083972598,-0.15125350318643369,-2.084865576223641,-3.3206656745698657
1155.98,-0.010355435535411458,-0.14916474576118263,-2.0570474082402788,22.31228350853339
1156.1200000000001,-2.2234278110227486,-0.14710469502499243,-2.029590692879548,99.69958754438146
1156.26,-6.199011173060271,-0.1450729596300735,-2.002490927045488,99.70947002082512
1156.4,-9.570668271887346,-0.1430691534907213,-1.975743660437217,99.70976518174959
1156.54,-12.116946735676065,-0.14109289571423478,-1.9493444949615266,99.71185425755566
1156.68,-13.992179724722694,-0.13914381053270286,-1.9232890841530763,99.71389659183023
1156.82,-15.365249343393575,-0.13722152723565031,-1.8975731326019938,99.71589185206957
1156.96,-16.369264817190533,-0.13532568010353188,-1.8721923953887059,99.71784112168713
1157.1000000000001,-17.10318398671828,-0.13345590834206547,-1.8471426775258128,99.71708586874988
1157.24,-17.63962549582513,-0.13161185601739414,-1.8224198334068495,99.37593604399306
1157.38,-18.031717780945904,-0.12979317199206794,-1.7980197662617656,98.9217308685163
1157.52,-18.318301936298887,-0.12799950986183525,-1.7739384276189711,98.33658197758733
1157.66,-18.527768899119593,-0.1262305278932345,-1.7501718167738007,97.55907419658226
1157.8,-18.680870157906977,-0.12448588896197711,-1.7267159802632581,96.48582898447097
1157.94,-18.792773215069985,-0.12276526049211166,-1.7035670113468957,94.93250610101798
1158.08,-18.87456414233681,-0.12106831439596098,-1.6807210494937095,92.54828897730283
1158.22,-18.934345849029956,-0.11939472701482234,-1.658174279874919,88.61832440982782
1158.3600000000001,-18.978040823132975,-0.11774417906042194,-1.6359229328625127,81.60048227555149
1158.5,-19.009977863182296,-0.11611635555711497,-1.6139632835334436,68.94160316050701
1158.64,-19.033320926037806,-0.11451094578482211,-1.5922916511793699,56.15887680742511
1158.78,-19.05038257553976,-0.11292764322269394,-1.570904398821825,45.25632067449959
1158.92,-19.062853084895163,-0.11136614549349444,-1.5497979327327243,35.95649830733317
1159.06,-19.071856058640705,-0.10982615430869509,-1.5289687019601097,28.023061475838837
1159.2,-19.07461595100296,-0.10830737541427114,-1.5084131978590323,21.25464005596553
1159.34,-19.07122377018336,-0.10680951853719149,-1.4881279536274892,15.479644687619725
1159.48,-19.063372613848284,-0.105332297332594,-1.4681095438473268,10.551845158167461
1159.6200000000001,-19.052239350268973,-0.10387542933163812,-1.448354584030026,6.346608154422111
1159.76,-19.03864717133177,-0.10243863589002639,-1.4288597301672883,2.765110315006905
1159.9,-19.023175301145614,-0.10102164213718691,-1.4096216782863487,-0.20920291441003347
1160.04,-19.006233547714825,-0.09962417692610918,-1.3906371640099402,-2.6612470996187625
1160.18,-18.988113304073277,-0.09824597278382462,-1.371902962120838,-4.684314321292033
1160.32,-18.96902266749048,-0.09688676586252477,-1.353415886130913,-6.355092100965367
1160.46,-18.9491107777924,-0.09554629589130902,-1.3351727878546316,-7.736188841838098
1160.6000000000001,-18.92848479035153,-0.09422430612855429,-1.3171705569869385,-8.878495951319476
1160.74,-18.907221785516388,-0.0929205433148993,-1.2994061206854552,-9.82327434791744
1160.88,-18.885377175474286,-0.09163475762683561,-1.2818764431569392,-10.603933726266574
1161.02,-18.862990673721328,-0.09036670263089847,-1.264578525247947,-11.247515420827682
1161.16,-18.840090558383753,-0.08911613523844983,-1.2475094040396435,-11.775909413252485
1161.3,-18.816696734368104,-0.08788281566104635,-1.230666152446704,-12.206842846737445
1161.44,-18.792822945086822,-0.08666650736638541,-1.2140458788202577,-12.554677395398375
1161.58,-18.768478378764545,-0.08546697703482194,-1.1976457265548228,-12.831049552272964
1161.72,-18.74366884141857,-0.08428399451644883,-1.1814628736991835,-13.045383356018139
1161.8600000000001,-18.718397618050933,-0.08311733278873461,-1.1654945325711619,-13.205300345402632
1162.0,-18.692666108342912,-0.08196676791471087,-1.1497379493762427,-13.3169471362125
1162.14,-18.66647429843704,-0.08083207900170312,-1.1341904038299997,-13.385257173095304
1162.28,-18.63982111298397,-0.07971304816059824,-1.1188492087842843,-13.414159970184297
1162.42,-18.612704679302528,-0.07860946046564163,-1.1037117098571394,-13.406748488209223
1162.56,-18.585122526725417,-0.07752110391475828,-1.0887752850663885,-13.365413136087719
1162.7,-18.557071737925256,-0.07644776939039022,-1.0740373444668685,-13.291949155348094
1162.84,-18.528549064503174,-0.0753892506208449,-1.0594953297912615,-13.187642772186157
1162.98,-18.499551015863524,-0.07434534414214751,-1.045146714094494,-13.053340418525869
1163.1200000000001,-18.470073928033298,-0.07331584926039159,-1.0309890014016636,-12.891136772352159
1163.26,-18.440114017361815,-0.0723005680145809,-1.0170197263594587,-12.724015231492553
1163.4,-18.40966742277408,-0.07129930513995741,-1.0032364538910332,-12.559212021441851
1163.54,-18.378730239323595,-0.07031186803180851,-0.9896367788543101,-12.396684970501022
1163.68,-18.347298545105073,-0.06933806670974806,-0.9762183257036732,-12.236393106709604
1163.82,-18.315368423079192,-0.0683777137824649,-0.9629787481550153,-12.078296611301832
1163.96,-18.282935978983527,-0.06743062441293343,-0.9499157288541183,-11.922356774207435
1164.1000000000001,-18.249997356220245,-0.06649661628408017,-0.9370269790483242,-11.768535951500656
1164.24,-18.21654874839937,-0.06557550956490044,-0.9243102382614738,-11.616797524706014
1164.38,-18.18258641005577,-0.06466712687702007,-0.9117632739720813,-11.467105861873861
1164.52,-18.148106665937444,-0.06377129326169606,-0.8993838812947131,-11.319426280343292
1164.66,-18.113105919170344,-0.06288783614725074,-0.8871698826645468,-11.173725011114042
1164.8,-18.077580658535098,-0.0620165853169342,-0.8751191275250764,-11.029969164752988
1164.94,-18.04152746503737,-0.0611573728772095,-0.8632294920189417,-10.888126698764436
1165.08,-18.004943017912353,-0.0603100332264551,-0.8514988786818515,-10.748166386357129
1165.22,-17.9678241001723,-0.05947440302407947,-0.8399252161395717,-10.610057786543896
1165.3600000000001,-17.93016760378145,-0.058650321160042845,-0.828506458807958,-10.47377121551334
1165.5,-17.89197053452372,-0.05783762872478048,-0.817240586596001,-10.339277719215653
1165.64,-17.85323001661377,-0.05703616897952277,-0.8061256046118618,-10.20654904710762
1165.78,-17.81394329709049,-0.05624578732700699,-0.7951595428718704,-10.075557627004493
1165.92,-17.77410775002295,-0.05546633128257577,-0.7843404560124645,-9.946276540988903
1166.06,-17.73372088055183,-0.05469765044565729,-0.7736664230050405,-9.818679502329442
1166.2,-17.69278032878359,-0.053939596471622456,-0.7631355468736961,-9.692740833363684
1166.34,-17.6512838735506,-0.05319202304401426,-0.7527459544158376,-9.56843544430278
1166.48,-17.609229436046494,-0.05245478584714448,-0.7424957959256301,-9.445738812916522
1166.6200000000001,-17.56661508334378,-0.051727742539053136,-0.7323832449202646,-9.324626965059966
1166.76,-17.523439031798183,-0.051010752724826046,-0.7224064978690209,-9.205076456004338
1166.9,-17.47969965034266,-0.050303677930265835,-0.712563773925103,-9.087064352536812
1167.04,-17.43539546367262,-0.04960638157591213,-0.7028533146602226,-8.970568215795335
1167.18,-17.39052515532285,-0.04891872895140603,-0.6932733838019093,-8.855566084806316
1167.32,-17.345087570635652,-0.04824058719019503,-0.6838222669735252,-8.742036460694365
1167.46,-17.29908171961935,-0.04757182524457335,-0.6744982714369604,-8.62995829153484
1167.6000000000001,-17.25250677969544,-0.04691231386105414,-0.6652997258379894,-8.519310957821157
1167.74,-17.205362098332568,-0.046261925556068575,-0.6562249799542638,-8.410074258520224
1167.88,-17.157647195565023,-0.04562053459198809,-0.6472724044459224,-8.302228397690493
1168.02,-17.109361766393388,-0.04498801695346553,-0.6384403906087953,-8.195753971638288
1168.16,-17.060505683064775,-0.04436425032409092,-0.6297273501301808,-8.09063195658926
1168.3,-17.011078997229983,-0.04374911406335813,-0.6211317148471748,-7.986843696852719
1168.44,-16.961081941974815,-0.04314248918393806,-0.612651936507531,-7.884370893457737
1168.58,-16.91051493372303,-0.042544258329254694,-0.6042864865330305,-7.78319559324075
1168.72,-16.85937857400807,-0.04195430575135998,-0.5960338557853407,-7.6833001783653705
1168.8600000000001,-16.80767365111119,-0.0413725172891036,-0.5878925543343433,-7.584667356255949
1169.0,-16.75540114156329,-0.04079878034659405,-0.5798611112289082,-7.487280149927226
1169.14,-16.70256221150811,-0.040232983871947056,-0.5719380742700978,-7.391121888693263
1169.28,-16.64915821792462,-0.03967501833631764,-0.5641220097867752,-7.296176199239487
1169.42,-16.595190709706266,-0.03912477571321231,-0.556411502413602,-7.202426997042511
1169.56,-16.54066142859526,-0.03858214945807749,-0.5488051548714016,-7.109858478122947
1169.7,-16.485572309969957,-0.038047034488160825,-0.5413015877498687,-7.018455111117187
1169.84,-16.429925483483785,-0.037519327162641794,-0.5338994392926084,-6.928201629654656
1169.98,-16.373723273554145,-0.03699892526302794,-0.5265973651844791,-6.839083025027676
1170.1200000000001,-16.316968199700053,-0.03648572797381353,-0.5193940383412267,-6.751084539141634
1170.26,-16.259662976727455,-0.03597963586339705,-0.5122881487013838,-6.664191657733666
1170.4,-16.201810514761263,-0.03548055086525425,-0.5052784030204195,-6.578390103848594
1170.54,-16.143413919123457,-0.0349883762593633,-0.49836352466711775,-6.493665831561335
1170.68,-16.08447649005679,-0.03450301665387898,-0.49154225342216656,-6.410005019935471
1170.82,-16.02500172229383,-0.03402437796705249,-0.48481334527893694,-6.327394067208101
1170.96,-15.964993304471157,-0.0335523674093936,-0.4781755722464348,-6.245819585191537
1171.1000000000001,-15.90445511838912,-0.033086893466072256,-0.4716277221544058,-6.165268393882803
1171.24,-15.843391238117228,-0.03262786587955624,-0.4651685984605734,-6.085727516272283
1171.38,-15.781805928945973,-0.03217519563248195,-0.4587970200599937,-6.007184173343229
1171.52,-15.719703646185796,-0.03172879493075518,-0.4525118210965055,-5.929625779254202
1171.66,-15.657089033814163,-0.031288577186878906,-0.4463118507762597,-5.8530399366968755
1171.8,-15.593966922972069,-0.03085445700350519,-0.440195973183308,-5.77741443242189
1171.94,-15.530342330311264,-0.030426350157208033,-0.43416306709723235,-5.702737232925856
1172.08,-15.466220456193941,-0.030004173582474567,-0.42821202581279816,-5.628996480292786
1172.22,-15.40160668274664,-0.029587845355911552,-0.42234175696161164,-5.556180488183613
1172.3600000000001,-15.336506571770421,-0.029177284680664325,-0.4165511823357642,-5.484277737967671
1172.5,-15.27092586250952,-0.02877241187104558,-0.4108392377134458,-5.413276874990291
1172.64,-15.20487046928089,-0.028373148337370986,-0.4052048726865083,-5.343166704970907
1172.78,-15.13834647896722,-0.02797941657099911,-0.3996470504899619,-5.273936190526288
1172.92,-15.071360148376222,-0.02759114012957293,-0.3941647478333876,-5.205574447813794
1173.06,-15.003917901469089,-0.027208243622460153,-0.38875695473424554,-5.138070743289682
1173.2,-14.93602632646126,-0.0268306526963899,-0.3834226743530652,-5.071414490577778
1173.34,-14.86769217279876,-0.026458294021282996,-0.3781609228304966,-5.005595247444008
1173.48,-14.798922348013518,-0.026091095276273492,-0.3729707291262075,-4.940602712872406
1173.6200000000001,-14.729723914461267,-0.025728985135918696,-0.3678511348596081,-4.876426724238513
1173.76,-14.66010408594571,-0.02537189325659542,-0.3628011941523862,-4.813057254576149
1173.9,-14.590070224232777,-0.025019750263079857,-0.35781997347283667,-4.750484409933793
1174.04,-14.519629835459012,-0.024672487735308658,-0.35290655148196715,-4.688698426816878
1174.18,-14.448790566438063,-0.02433003819531889,-0.3480600188813632,-4.627689669712565
1174.32,-14.377560200869574,-0.02399233509436449,-0.3432794782627968,-4.567448628693588
1174.46,-14.305946655454697,-0.023659312800206774,-0.3385640439595608,-4.507965917098014
1174.6000000000001,-14.233957975922664,-0.023330906584576892,-0.3339128418995134,-4.44923226928183
1174.74,-14.161602332972823,-0.02300705261080773,-0.329325009459815,-4.391238538441395
1174.88,-14.088888018136767,-0.022687687921633205,-0.3247996953233424,-4.333975694502974
1175.02,-14.015823439565091,-0.02237275042715257,-0.32033605933676357,-4.277434822076617
1175.16,-13.9424171177435,-0.022062178892957703,-0.31593327237025504,-4.221607118471826
1175.3,-13.868677681142966,-0.02175591292842105,-0.31159051617885,-4.166483891772506
1175.44,-13.794613861808749,-0.021453892975142243,-0.30730698326539574,-4.112056558968837
1175.58,-13.720234490892963,-0.021156060295551154,-0.30308187674510945,-4.058316644143794
1175.72,-13.64554849413569,-0.020862356961665406,-0.29891441021171256,-4.005255776712114
1175.8600000000001,-13.570564887299303,-0.020572725844000172,-0.29480380760513053,-3.9528656897096623
1176.0,-13.495292771560994,-0.02028711060062844,-0.29074930308074176,-3.901138218131141
1176.14,-13.419741328868295,-0.020005455666389456,-0.2867501408801598,-3.850065297314274
1176.28,-13.343919817262421,-0.019727706242243633,-0.2828055752035329,-3.799638961368595
1176.42,-13.26783756617434,-0.019453808284771813,-0.2789148700833477,-3.7498513416471013
1176.56,-13.191503971698314,-0.01918370849581705,-0.2750772992597192,-3.7006946652590766
1176.7,-13.114928491847737,-0.018917354312266935,-0.2712921460571537,-3.652161253622467
1176.84,-13.03812064179801,-0.01865469389597464,-0.26755870326276915,-3.6042435210542734
1176.98,-12.961089989121122,-0.018395676123816845,-0.2638762730059579,-3.5569339733974643
1177.1200000000001,-12.883846149016659,-0.018140250577886662,-0.2602441666394773,-3.510225206682999
1177.26,-12.806398779543791,-0.017888367535819794,-0.2566617046219527,-3.4641099058256004
1177.4,-12.728757576858769,-0.01763997796125214,-0.2531282164017803,-3.418580843351969
1177.54,-12.650932270462432,-0.017395033494407103,-0.2496430403024126,-3.3736308781602005
1177.68,-12.572932618462115,-0.017153486442810832,-0.24620552340901364,-3.3292529543091978
1177.82,-12.4947684028522,-0.016915289772133725,-0.24281502145647005,-3.285440099836947
1177.96,-12.416449424817667,-0.016680397097156453,-0.23947089871874286,-3.2421854256065554
1178.1000000000001,-12.337985500064653,-0.016448762672858917,-0.2361725278995465,-3.199482124178995
1178.24,-12.259386454182119,-0.0162203413856304,-0.23291929002434053,-3.157323468711562
1178.38,-12.180662118038613,-0.015995088744599397,-0.22971057433362113,-3.1157028118810715
1178.52,-12.10182232321787,-0.01577296087308136,-0.22654577817749755,-3.074613584830875
1178.66,-12.022876897497039,-0.01555391450014299,-0.2234243069115407,-3.0340492961408216
1178.8,-11.943835660371173,-0.015337906952281306,-0.2203455737938898,-2.9940035308193047
1178.94,-11.864708418627439,-0.015124896145216093,-0.21730899988360414,-2.9544699493165973
1179.08,-11.785504961972466,-0.014914840575794142,-0.21431401394024596,-2.915442286558691
1179.22,-11.70623505871611,-0.01470769931400379,-0.21136005232468177,-2.8769143510009014
1179.3600000000001,-11.626908451514751,-0.014503431995098305,-0.2084465589010891,-2.8388800237005296
1179.5,-11.547534853177163,-0.014301998811826611,-0.20557298494015475,-2.801333257407897
1179.64,-11.468123942535858,-0.014103360506769946,-0.20273878902345302,-2.7642680756751
1179.78,-11.388685360386658,-0.013907478364783019,-0.19994343694898953,-2.727678571981868
1179.92,-11.309228705499125,-0.013714314205538248,-0.19718640163789924,-2.6915589088779184
1180.06,-11.229763530700394,-0.013523830376171714,-0.19446716304228578,-2.655903317141245
1180.2,-11.150299339034731,-0.013335989744029435,-0.19178520805418872,-2.6207060949517853
1180.34,-11.070845580001114,-0.01315075568951263,-0.18914003041566738,-2.58596160707995
1180.48,-10.991411645870894,-0.012968092099020648,-0.18653113062998875,-2.5516642840895063
1180.6200000000001,-10.912006868087571,-0.012787963357990218,-0.18395801587390714,-2.5178086215543436
1180.76,-10.832640513750505,-0.012610334344029746,-0.181420199911023,-2.484389179288649
1180.9,-10.753321782184255,-0.012435170420147358,-0.17891720300621,-2.451400580590065
1181.04,-10.674059801595181,-0.01226243742807145,-0.17644855184109787,-2.4188375114954033
1181.18,-10.594863625816737,-0.012092101681662477,-0.17401377943059865,-2.3866947200485154
1181.32,-10.515742231144777,-0.011924129960414748,-0.1716124250404663,-2.3549670155799185
1181.46,-10.436704513264074,-0.011758489503047047,-0.16924403410587677,-2.323649267997841
1181.6000000000001,-10.357759284267143,-0.011595148001180824,-0.16690815815101662,-2.292736407090291
1181.74,-10.2789152697663,-0.011434073593104829,-0.16460435470967116,-2.262223421837847
1181.88,-10.20018110609978,-0.01127523485762498,-0.16233218724679824,-2.2321053597368223
1182.02,-10.121565337632601,-0.011118600807998346,-0.1600912250810778,-2.202377326132509
1182.16,-10.043076414152813,-0.010964140885950085,-0.15788104330842653,-2.173034483562196
1182.3,-9.944960236954232,-0.010811824955772213,-0.15570122272646533,-2.1440720511076776
1182.44,-9.30024734479509,-0.010661623298503134,-0.1535513497599302,-2.115485303756983
1182.58,-4.37177927513506,-0.01051350660618678,-0.1514310163870148,-2.0872695717750696
1182.72,15.157510027387321,-0.010367445976210355,-0.14933982006663443,-2.059420240083224
1182.8600000000001,99.68468266165287,-1.9080589043113823,-0.14727736366660057,-2.031932747646938
1183.0,99.70957959821204,-5.8812438437187025,-0.14524325539269622,-2.004802586872024
1183.14,99.7095834066002,-9.322756427294665,-0.14323710871864087,-1.9780253030087644
1183.28,99.71167486881775,-11.933037966660201,-0.14125854231693535,-1.951596493563869
1183.42,99.71372133767339,-13.857291864520926,-0.13930717999057604,-1.9255118077200557
1183.56,99.71572063743807,-15.266577394778919,-0.13738265060562904,-1.899766945763049
1183.7,99.71767385360099,-16.297130345472187,-0.13548458802465335,-1.8743576585158228
1183.84,99.7195820469252,-17.050457721827666,-0.13361263104096388,-1.849279746779905
1183.98,99.41046713536318,-17.601086943947763,-0.13176642331372465,-1.8245290607835798
1184.1200000000001,98.96555526746786,-18.003549529572712,-0.12994561330386184,-1.8001014996368208
1184.26,98.39374574675416,-18.297713497950106,-0.12814985421078764,-1.7759930107928052
1184.4,97.6361890153694,-18.512720625698574,-0.1263788039099252,-1.7521995895158584
1184.54,96.59427654524076,-18.669871242173134,-0.12463212489102525,-1.728717278355686
1184.68,95.09310474570371,-18.784734010905403,-0.12290948419726551,-1.7055421666277586
1184.82,92.80176234871763,-18.86868821743373,-0.12121055336512274,-1.682670389899718
1184.96,89.04985362504128,-18.930051083945102,-0.11953500836500938,-1.6600981294836774
1185.1000000000001,82.3965220310993,-18.974901741640046,-0.11788252954266513,-1.637821611934301
1185.24,70.14362780169178,-19.00768348097003,-0.11625280156129474,-1.615837108552542
1185.38,57.18404400825489,-19.031643941943123,-0.1146455133444428,-1.5941409348949298
1185.52,46.130736719588704,-19.049156853147604,-0.1130603580195975,-1.572729450288302
1185.66,36.70240159589993,-19.0619571936417,-0.111497032862514,-1.551599057349877
1185.8,28.65939796353265,-19.07127859824671,-0.10995523924224929,-1.530746201512573
1185.94,21.797552689567006,-19.07464194253887,-0.10843468256689966,-1.5101673705554721
1186.08,15.942889753552326,-19.07168398173945,-0.1069350722300326,-1.4898590941393501
1186.22,10.947146513592777,-19.06414979217596,-0.10545612155780501,-1.4698179433471705
1186.3600000000001,6.683958654317117,-19.053251730621433,-0.10399754775675919,-1.4500405302294779
1186.5,3.0498955596114334,-19.03983738651849,-0.10255907186228834,-1.430523507354589
1186.64,0.0255429775628708,-19.024502870247883,-0.10114041868776394,-1.411263567363527
1186.78,-2.4676342905334017,-19.007669754584672,-0.09974131677431683,-1.3922574425296015
1186.92,-4.524477906940891,-18.989637682105133,-0.09836149834126408,-1.373501904322583
1187.06,-6.223006675365194,-18.970620571218387,-0.09700069923717368,-1.3549937629773878
1187.2,-7.6269466654988465,-18.95077169463294,-0.09565865889155986,-1.3367298670672172
1187.34,-8.788113298019944,-18.930201159606177,-0.09433512026720059,-1.3187071030810815
1187.48,-9.748523653480113,-18.908988167189083,-0.09302982981307062,-1.3009223950056454
1187.6200000000001,-10.54220219016677,-18.88718966179721,-0.09174253741788177,-1.2833727039113432
1187.76,-11.196688117249453,-18.864846470079282,-0.09047299636422373,-1.2660550275426967
1187.9,-11.734273882992348,-18.841987683159935,-0.08922096328329737,-1.2489663999127854
1188.04,-12.17301188598987,-18.818633802751027,-0.08798619811023407,-1.232103890901815
1188.18,-12.527526923780826,-18.79479901248659,-0.08676846403999329,-1.2154646058597305
1188.32,-12.80966879492644,-18.770492826780377,-0.08556752748383162,-1.1990456852128253
1188.46,-13.029034983692485,-18.7457212943431,-0.08438315802633635,-1.182844304074295
1188.6000000000001,-13.193388615486864,-18.720487881403592,-0.08321512838301626,-1.1668576718586916
1188.74,-13.308992436190254,-18.694794123376116,-0.08206321435844323,-1.1510830319002312
1188.88,-13.380875675253455,-18.66864010828177,-0.0809271948049377,-1.13551766107491
1189.02,-13.41304736224246,-18.642024837318385,-0.07980685158179107,-1.1201588694263855
1189.16,-13.408666953375551,-18.614946495291516,-0.07870196951501889,-1.1050039997955832
1189.3,-13.370180924219767,-18.587402654595508,-0.07761233635763766,-1.0900504274539842
1189.44,-13.299432221005071,-18.559390429981633,-0.07653774275045958,-1.0752955597405596
1189.58,-13.197748061503926,-18.53090659671413,-0.07547798218339791,-1.0607368357023068
1189.72,-13.066010470334708,-18.501947681368165,-0.07443285095727735,-1.0463717257383576
1189.8600000000001,-12.905591775935841,-18.472510032096334,-0.07340214814614268,-1.0321977312476105
1190.0,-12.73826947988787,-18.442589873421475,-0.07238567556005995,-1.0182123842798652
1190.14,-12.57326918804991,-18.412183349319385,-0.07138323770840348,-1.004413247190416
1190.28,-12.41054862337489,-18.38128655740324,-0.07039464176362309,-0.9907979122980674
1190.42,-12.25006671266177,-18.349895576319312,-0.06941969752548562,-0.9773640015465509
1190.56,-12.091783539830683,-18.318006487942668,-0.06845821738578431,-0.9641091661692964
1190.7,-11.935660301251314,-18.28561539557383,-0.0675100162935107,-0.9510310863575347
1190.84,-11.781659263027638,-18.25271843904785,-0.06657491172048288,-0.9381274709317005
1190.98,-11.629743720147058,-18.2193118074494,-0.06565272362742496,-0.9253960570160988
1191.1200000000001,-11.479877957406693,-18.18539174996409,-0.06474327443049113,-0.9128346097168147
1191.26,-11.332027212033987,-18.15095458527194,-0.06384638896822986,-0.9004409218028252
1191.4,-11.186157637922875,-18.115996709795212,-0.06296189446898168,-0.8882128133902967
1191.54,-11.042236271410808,-18.080514605040936,-0.0620896205187058,-0.87614813163003
1191.68,-10.900230998525595,-18.04450484422371,-0.06122939902922999,-0.864244750398031
1191.82,-10.76011052363453,-18.00796409831246,-0.06038106420691806,-0.8525005699891766
1191.96,-10.62184433943166,-17.970889141612158,-0.05954445252175008,-0.8409135168139524
1192.1000000000001,-10.485402698202103,-17.93327685696681,-0.05871940267680997,-0.8294815430982296
1192.24,-10.350756584305447,-17.89512424065041,-0.05790575557817523,-0.8182026265860625
1192.38,-10.217877687822938,-17.85642840699757,-0.05710335430520384,-0.807074770245475
1192.52,-10.086738379315953,-17.817186592813663,-0.05631204408121324,-0.7960960019772149
1192.66,-9.957311685645717,-17.77739616159538,-0.05553167224454646,-0.7852643743264464
1192.8,-9.82957126680667,-17.737054607584884,-0.05476208822002031,-0.774577964197361
1192.94,-9.703491393728132,-17.69615955967566,-0.05400314349075113,-0.7640348725706803
1193.08,-9.579046927001084,-17.6547087851832,-0.053254691570352924,-0.7536332242240231
1193.22,-9.45621329648896,-17.612700193490415,-0.05251658797550337,-0.7433711674551213
1193.3600000000001,-9.334966481783235,-17.570131839574692,-0.05178869019887289,-0.733246873807852
1193.5,-9.21528299346644,-17.52700192742143,-0.05107085768241222,-0.723258537801068
1193.64,-9.097139855147063,-17.48330881332705,-0.05036295179099396,-0.7134043766602023
1193.78,-8.98051458623233,-17.43905100909312,-0.049664835786403405,-0.7036826300516226
1193.92,-8.865385185406586,-17.39422718511219,-0.04897637480167429,-0.6940915598197147
1194.06,-8.751730114784294,-17.34883617334491,-0.048297435815765184,-0.684629449726672
1194.2,-8.639528284708335,-17.30287697018757,-0.047627887628571855,-0.6752946051949668
1194.34,-8.52875903916543,-17.256348739228475,-0.04696760083627152,-0.6660853530524856
1194.48,-8.41940214179194,-17.209250813891273,-0.04631644780699474,-0.6570000412803014
1194.6200000000001,-8.311437762444413,-17.161582699963034,-0.04567430265682051,-0.6480370387630658
1194.76,-8.204846464310503,-17.113344078004673,-0.0450410412260908,-0.6391947350419956
1194.9,-8.099609191536935,-17.064534805641156,-0.04441654105603999,-0.6304715400704363
1195.04,-7.995707257352236,-17.01515491972886,-0.043800681365735415,-0.6218658839719771
1195.18,-7.8931223326630295,-16.965204638397324,-0.043193343029325024,-0.6133762168011003
1195.32,-7.791836435103519,-16.9146843629628,-0.042594408553588,-0.6050010083063407
1195.46,-7.691831918518823,-16.86359467971091,-0.042003762055784634,-0.5967387476959366
1195.6000000000001,-7.593091462863624,-16.81193636154579,-0.04142128924180149,-0.588587943405951
1195.74,-7.495598064498386,-16.759710369503168,-0.04084687738458801,-0.5805471228708419
1195.88,-7.399335026866276,-16.706917854125088,-0.04028041530288094,-0.5726148322964613
1196.02,-7.304285951534567,-16.653560156693892,-0.03972179334021264,-0.5647896364354642
1196.16,-7.210434729585103,-16.599638810323295,-0.03917090334419979,-0.5570701183651046
1196.3,-7.117765533339019,-16.545155540904638,-0.038627638646108686,-0.549454879267401
1196.44,-7.026262808401599,-16.490112267906373,-0.03809189404069384,-0.5419425382116508
1196.58,-6.935911266013745,-16.434511105025248,-0.0375635657663059,-0.5345317319392717
1196.72,-6.8466958756971685,-16.378354360687556,-0.03704255148526569,-0.5272211146509536
1196.8600000000001,-6.7586018581808895,-16.32164453839921,-0.03652875026450094,-0.5200093577960988
1197.0,-6.671614678597266,-16.26438433694362,-0.03602206255644206,-0.5128951498645328
1197.14,-6.585720039936236,-16.2065766504263,-0.035522390180173787,-0.5058771961804639
1197.28,-6.500903876746919,-16.148224568165674,-0.03502963630283932,-0.498954218698676
1197.42,-6.417152349076265,-16.08933137442939,-0.0345437054212936,-0.4921249558029304
1197.56,-6.334451836634823,-16.029900548016087,-0.03406450334400252,-0.4853881621065621
1197.7,-6.252788933180137,-15.969935761682322,-0.033591937173184865,-0.47874260825524884
1197.84,-6.1721504411087205,-15.909440881414922,-0.03312591528719382,-0.4721870807319348
1197.98,-6.092523366247898,-15.848419965549061,-0.03266634732313491,-0.4657203816638898
1198.1200000000001,-6.013894912839222,-15.786877263732645,-0.03221314415971718,-0.45934132863188565
1198.26,-5.936252478705486,-15.724817215737778,-0.03176621790033481,-0.45304875448147086
1198.4,-5.859583650593732,-15.662244450120266,-0.031325481856375875,-0.4468415071363244
1198.54,-5.783876199686943,-15.599163782728386,-0.03089085053075543,-0.44071844941367116
1198.68,-5.709118077277438,-15.53558021506236,-0.030462239601669914,-0.43467845884174006
1198.82,-5.6352974105953,-15.47149893248602,-0.03003956590657008,-0.42872042747924693
1198.96,-5.562402498785402,-15.40692530229263,-0.02962274742634938,-0.4228432617368829
1199.1000000000001,-5.490421809026916,-15.341864871626761,-0.029211703269745218,-0.4170458822007919
1199.24,-5.419343972789439,-15.276323365264464,-0.028806353657950104,-0.4113272234580174
1199.38,-5.349157782220089,-15.21030668325413,-0.02840661990942997,-0.4056862339239023
1199.52,-5.279852186656205,-15.143820898420612,-0.02801242442494702,-0.4001218756714224
1199.66,-5.211416289258465,-15.076872253735367,-0.027623690672784276,-0.3946331242624365
1199.8,-5.1438393437595105,-15.009467159555522,-0.027240343174169335,-0.3892189685808368
1199.94,-5.077110751323321,-14.941612190735015,-0.026862307488894552,-0.3838784106675782
1200.08,-5.011220057510804,-14.873314083610994,-0.02648951020113118,-0.37861046555757444
1200.22,-4.946156949347275,-14.804579732868945,-0.0261218789054348,-0.3734141611184382
1200.3600000000001,-4.881911252487636,-14.735416188290076,-0.025759342192939638,-0.368288537891053
1200.5,-4.818472928475293,-14.665830651384656,-0.02540182963773918,-0.36323264893195456
1200.64,-4.7558320720909775,-14.595830471915189,-0.025049271783450684,-0.3582455596575095
1200.78,-4.693978908787811,-14.525423144313278,-0.024701600129961067,-0.3533263476898706
1200.92,-4.632903792209126,-14.454616303994346,-0.024358747120351906,-0.348474102704694
1201.06,-4.572597201785654,-14.383417723574372,-0.024020646128001078,-0.34368792628059985
1201.2,-4.513049740408904,-14.311835308992894,-0.023687231443858748,-0.3389669317503621
1201.34,-4.454252132177599,-14.239877095546703,-0.02335843826389536,-0.33431024405380694
1201.48,-4.396195220214259,-14.167551243838664,-0.023034202676719396,-0.3297169995924085
1201.6200000000001,-4.3388699645490805,-14.0948660356462,-0.022714461651362615,-0.3251863460855601
1201.76,-4.2822674400684075,-14.021829869714072,-0.022399153025230586,-0.32071744242850864
1201.9,-4.22637883452519,-13.948451257476115,-0.022088215492216273,-0.3163094585519347
1202.04,-4.171195446608945,-13.874738818710613,-0.02178158859097457,-0.3119615752831609
1202.18,-4.116708684072851,-13.800701277134136,-0.021479212693355593,-0.3076729842089746
1202.32,-4.062910061915653,-13.726347455938598,-0.02118102899299465,-0.30344288754004783
1202.46,-4.00979120061623,-13.65168627327637,-0.020886979494056806,-0.29927049797693855
1202.6000000000001,-3.9573438244187176,-13.576726737698293,-0.020597007000133963,-0.29515503857765796
1202.74,-3.9055597596661467,-13.501477943549425,-0.02031105510329246,-0.29109574262678845
1202.88,-3.854430933180723,-13.425949066327417,-0.020029068173269157,-0.2870918535061356
1203.02,-3.803949370688863,-13.35014935800833,-0.019750991346814063,-0.2831426245669003
1203.16,-3.754107195289246,-13.274088142344755,-0.01947677051717749,-0.2792473190033544
1203.3,-3.7048966259621703,-13.197774810141006,-0.01920635232373991,-0.2754052097280051
1203.44,-3.656309976118612,-13.121218814510254,-0.018939684141782515,-0.27161557924823326
1203.58,-3.608339652187413,-13.044429666118257,-0.018676714072396627,-0.2678777195443906
1203.72,-3.5609781522391284,-12.967416928418482,-0.018417390932530184,-0.2641909319493396
1203.8600000000001,-3.514218064645102,-12.890190212883214,-0.01816166424516933,-0.26055452702942417
1204.0,-3.4680520667703965,-12.81275917423529,-0.017909484229653425,-0.2569678244668525
1204.14,-3.4224729236992895,-12.735133505684972,-0.017660801792121653,-0.2534301529434815
1204.28,-3.377473486992061,-12.657322934176486,-0.017415568516089434,-0.24994085002598468
1204.42,-3.3330466934718923,-12.579337215648552,-0.01717373665315298,-0.24649926205239234
1204.56,-3.289185564040719,-12.50118613031328,-0.01693525911382019,-0.2431047440199868
1204.7,-3.2458832025229283,-12.42287947795765,-0.01670008945846628,-0.23975665947454108
1204.84,-3.2031327945358687,-12.34442707327171,-0.01646818188841241,-0.23645438040088532
1204.98,-3.1609276063861476,-12.265838741207572,-0.016239491237125727,-0.23319728711478724
1205.1200000000001,-3.1192609839907472,-12.187124312373099,-0.01601397296153911,-0.22998476815613353
1205.26,-3.0781263518220454,-12.108293618464204,-0.015791583133489086,-0.22681622018339728
1205.4,-3.0375172118758478,-12.029356487739452,-0.015572278431270325,-0.22369104786937877
1205.54,-2.9974271426615826,-11.9503227405406,-0.015356016131305116,-0.2206086637982055
1205.68,-2.95784979821385,-11.871202184862605,-0.015142754099926319,-0.21756848836357834
1205.82,-2.918778907124539,-11.792004611976509,-0.014932450785272227,-0.21456994966824997
1205.96,-2.8802082715947748,-11.71273979210842,-0.01472506520929187,-0.21161248342472289
1206.1000000000001,-2.842131766505981,-11.63341747017784,-0.014520556959859276,-0.20869553285715386
1206.24,-2.8045433385093745,-11.554047361598284,-0.01431888618299522,-0.20581854860445134
1206.38,-2.7674370051332327,-11.474639148143126,-0.014120013575194993,-0.20298098862455313
1206.52,-2.7308068539073163,-11.395202473879511,-0.013923900375860816,-0.20018231809987172
1206.66,-2.6946470415038397,-11.315746941172852,-0.013730508359837423,-0.1974220093438943
1206.8,-2.6589517928944253,-11.236282106764548,-0.01353979983004951,-0.19469954170892506
1206.94,-2.623715400522482,-11.156817477925264,-0.013351737610239599,-0.19201440149495672
1207.08,-2.5889322234904855,-11.077362508686,-0.013166285037805018,-0.18936608185965995
1207.22,-2.554596686761658,-10.99792659614914,-0.012983405956732634,-0.18675408272947722
1207.3600000000001,-2.520703280375571,-10.918519076881406,-0.012803064710630042,-0.1841779107118098
1207.5,-2.487246558677196,-10.839149223390605,-0.012625226135851883,-0.18163707900828505
1207.64,-2.4542211395589764,-10.759826240687898,-0.012449855554720063,-0.1791311073290928
1207.78,-2.4216217037154846,-10.680559262937194,-0.012276918768836525,-0.17665952180837843
1207.92,-2.389442993910272,-10.60135735019309,-0.012106382052487404,-0.1742218549206808
1208.06,-2.35767981425452,-10.522229485228772,-0.011938212146137292,-0.1718176453984037
1208.2,-2.3263270294971106,-10.443184570454994,-0.011772376250012394,-0.16944643815030946
1208.34,-2.2953795643257884,-10.364231424931313,-0.011608842017771398,-0.16710778418102218
1208.48,-2.264832402679038,-10.285378781470435,-0.011447577550262867,-0.16480124051153025
1208.6200000000001,-2.234680587068392,-10.20663528383661,-0.011288551389367962,-0.1625263701006771
1208.76,-2.2049192179108204,-10.128009484038698,-0.011131732511927374,-0.16028274176762763
1208.9,-2.1755434528709294,-10.049509839718572,-0.010977090323751305,-0.15806993011530068
1209.04,-2.14654850621268,-9.959292967564592,-0.010824594653711403,-0.1558875154547558
1209.18,-2.1179296481603394,-9.416385771223577,-0.010674215747913506,-0.1537350837305238
1209.32,-2.0896822042684264,-5.224656831654928,-0.010525924263950128,-0.1516122264468702
1209.46,-2.061801554800379,11.744841660274147,-0.010379691265231597,-0.14951854059498074
1209.6000000000001,-2.03428313411572,99.65176758998453,-1.4333636209958667,-0.14745362858105882
1209.74,-2.007122430065485,99.7096866310751,-5.371452620188677,-0.14541709815532416
1209.88,-1.980314983395693,99.70941331581417,-8.920676133467602,-0.143408562341902
1210.02,-1.9538563871586534,99.71150487094933,-11.634048604763292,-0.14142763936959324
1210.16,-1.9277422861319022,99.7135552578081,-13.637877192064831,-0.13947395260351497
1210.3,-1.9019683762445845,99.71555838562432,-15.106052366491166,-0.137547130477601
1210.44,-1.8765304040110835,99.71751534172692,-16.17977435201672,-0.13564680642795332
1210.58,-1.851424165971737,99.71942718890143,-16.96467641796437,-0.13377261882703356
1210.72,-1.8266455081404571,99.44298484216142,-17.538387770801712,-0.13192421091868548
1210.8600000000001,-1.8021903254591018,99.00674209160061,-17.95772199379905,-0.13010123075397842
1211.0,-1.7780545612584349,98.44733185717989,-18.264217719663588,-0.12830333112786219
1211.14,-1.7542342067255305,97.70825056247867,-18.488238261542808,-0.12653016951662382
1211.28,-1.7307253003774772,96.69522336840112,-18.65197686619358,-0.12478140801613685
1211.42,-1.7075239275412475,95.24187420329415,-18.77165485422416,-0.12305671328089415
1211.56,-1.684626219839597,93.03518263587722,-18.859128546982856,-0.12135575646381429
1211.7,-1.6620283546828696,89.44454908797717,-18.923063836905804,-0.11967821315681315
1211.84,-1.639726554766592,83.11989725063134,-18.969794701456177,-0.11802376333213117
1211.98,-1.6177170875747362,71.31319774666811,-19.003950700479376,-0.11639209128440768
1212.1200000000001,-1.5959962648885395,58.18153173871439,-19.028915619923232,-0.11478288557349303
1212.26,-1.5745604423007793,46.98154367940279,-19.047162698639273,-0.11319583896799036
1212.4,-1.5534060187353973,37.42816576331598,-19.060499648610698,-0.11163064838951763
1212.54,-1.5325294359723751,29.27855375973875,-19.07024690580419,-0.11008701485768187
1212.68,-1.5119271781777681,22.32580720144772,-19.074320931732025,-0.10856464343575706
1212.82,-1.4915957714388075,16.39362784290198,-19.071873909616176,-0.1070632431770568
1212.96,-1.471531783303978,11.331775485553777,-19.064711871197765,-0.10558252707199423
1213.1000000000001,-1.4517318223279967,7.0122015470998935,-19.05408890293838,-0.10412221199581995
1213.24,-1.4321925376216027,3.3277954345036185,-19.040881348526568,-0.10268201865703103
1213.38,-1.4129106184060896,0.254608473342014,-19.02570526672038,-0.10126167154644175
1213.52,-1.3938827935724964,-2.278718521797451,-19.008996161714347,-0.09986089888690912
1213.66,-1.3751058312453925,-4.368531857320064,-18.99106346872825,-0.09847943258370467
1213.8,-1.3565765383511854,-6.0941461560175965,-18.972128033354426,-0.09711700817552509
1213.94,-1.3382917601908835,-7.520377135918806,-18.952348058918798,-0.09577336478613344
1214.08,-1.3202483800172478,-8.69994203814911,-18.931837183448074,-0.09444824507662408
1214.22,-1.3024433186162778,-9.675596466544407,-18.910677151279394,-0.09314139519830308
1214.3600000000001,-1.2848735338929629,-10.481965568279083,-18.88892674934385,-0.09185256474617691
1214.5,-1.2675360204612465,-11.147075147574238,-18.866628146577728,-0.09058150671304191
1214.64,-1.2504278092381473,-11.693611037603887,-18.84381141725831,-0.08932797744416741
1214.78,-1.233545967041981,-12.139943544032057,-18.820497786951638,-0.0880917365925649
1214.92,-1.216887596194631,-12.50095461047056,-18.796701974887434,-0.08687254707483658
1215.06,-1.200449834127822,-12.78870245105941,-18.772433893643733,-0.08567017502759555
1215.2,-1.1842298529933406,-13.01295397049371,-18.747699889224833,-0.0844843897644514
1215.34,-1.1682248592771578,-13.181610545007874,-18.7225036507194,-0.08331496373355345
1215.48,-1.1524320934174126,-13.301048265484841,-18.696846881182488,-0.0821616724756856
1215.6200000000001,-1.1368488294262074,-13.376389801859943,-18.670729795092733,-0.0810242945829052
1215.76,-1.1214723745151696,-13.411721708147107,-18.644151489225482,-0.07990261165772002
1215.9,-1.1063000687247433,-13.410268228697062,-18.61711022068333,-0.07879640827279591
1216.04,-1.0913292845571663,-13.374530426346778,-18.58960361650907,-0.0777054719311893
1216.18,-1.0765574266130962,-13.306397656185409,-18.5616288326466,-0.07662959302709757
1216.32,-1.0619819312318417,-13.20723697984096,-18.533182675232485,-0.07556856480712104
1216.46,-1.0476002661351669,-13.077964986955084,-18.5042616937491,-0.07452218333203019
1216.6000000000001,-1.0334099300746284,-12.919477872554625,-18.474862253067794,-0.07349024743903207
1216.74,-1.0194084524824125,-12.751962310141236,-18.444980589587676,-0.07247255870452925
1216.88,-1.0055933931256327,-12.586772290693649,-18.41461285534214,-0.0714689214073656
1217.02,-0.991962341764061,-12.42386543591067,-18.383755152965332,-0.07047914249255267
1217.16,-0.9785129178112523,-12.263200575275066,-18.352403563687567,-0.06950303153547055
1217.3,-0.9652427699990328,-12.104737699155432,-18.32055416999276,-0.06854040070653747
1217.44,-0.9521495760453215,-11.948437913969467,-18.288203074172074,-0.06759106473634238
1217.58,-0.9392310423252519,-11.794263399311387,-18.255346413709926,-0.06665484088123422
1217.72,-0.9264849035455635,-11.642177366951135,-18.22198037421498,-0.06573154888936283
1217.8600000000001,-0.9139089224222346,-11.492144021617724,-18.188101200440375,-0.06482101096716544
1218.0,-0.9015008893613247,-11.344128523483556,-18.153705205810002,-0.06392305174629301
1218.14,-0.8892586221430004,-11.19809695227062,-18.11878878077119,-0.06303749825097121
1218.28,-0.8771799656087143,-11.054016272903558,-18.083348400220412,-0.06216417986579051
1218.42,-0.8652627913515106,-10.91185430263822,-18.04738063019263,-0.06130292830391981
1218.56,-0.8535049974094283,-10.771579679597984,-18.010882133961378,-0.060453577575738555
1218.7,-0.8419045079619769,-10.63316183265329,-17.97384967766375,-0.05961596395788159
1218.84,-0.8304592730296579,-10.496570952583216,-17.936280135538713,-0.058789925962692106
1218.98,-0.8191672681765043,-10.361777964460723,-17.898170494847104,-0.05797530430807705
1219.1200000000001,-0.8080264942156133,-10.22875450120617,-17.859517860526612,-0.057171941887760175
1219.26,-0.7970349769176496,-10.09747287825633,-17.82031945962243,-0.05637968374192762
1219.4,-0.7861907667222875,-9.967906069298648,-17.780572645525343,-0.05559837702826095
1219.54,-0.7754919384525747,-9.840027683023001,-17.7402749020413,-0.05482787099335285
1219.68,-0.7649365910321886,-9.713811940845389,-17.69942384731082,-0.054068016944500676
1219.82,-0.7545228472055613,-9.58923365556022,-17.65801723759194,-0.05331866822187278
1219.96,-0.7442488532608523,-9.466268210879898,-17.6160529709169,-0.052579680171043156
1220.1000000000001,-0.734112778755742,-9.344891541822358,-17.57352909062969,-0.05185091011588963
1220.24,-0.7241128162460237,-9.22508011590907,-17.53044378880961,-0.05113221733185077
1220.38,-0.7142471810169734,-9.106810915137729,-17.48679540958386,-0.0504234630195373
1220.52,-0.7045141108174696,-8.990061418695632,-17.442582452331067,-0.049724510278693096
1220.66,-0.6949118655968455,-8.874809586381161,-17.397803574776333,-0.04903522408250158
1220.8,-0.6854387272444474,-8.761033842702469,-17.35245759597758,-0.048355471252232995
1220.94,-0.6760929993318794,-8.64871306162375,-17.306543499202274,-0.04768512043222817
1221.08,-0.6668730068579101,-8.537826551930957,-17.260060434693056,-0.047024042065214405
1221.22,-0.6577770959960229,-8.428354043190012,-17.213007722320445,-0.04637210836794948
1221.3600000000001,-0.6488036338445837,-8.320275672271832,-17.16538485412043,-0.04572919330718921
1221.5,-0.6399510081796075,-8.21357197041971,-17.117191496714547,-0.045095172575974576
1221.64,-0.631217627210102,-8.108223850835591,-17.068427493609917,-0.04446992357023446
1221.78,-0.6226019193359668,-8.004212596762928,-17.019092867376607,-0.043853325365699594
1221.92,-0.6141023329084253,-7.901519850044784,-16.969187821699602,-0.04324525869512402
1222.06,-0.6057173359929722,-7.800127600136806,-16.91871274330274,-0.04264560592580986
1222.2,-0.5974454161348114,-7.700018173555564,-16.86766820374196,-0.04205425103743169
1222.34,-0.5892850801267675,-7.601174223743714,-16.816054961065213,-0.04147107960015649
1222.48,-0.5812348537796472,-7.503578721334167,-16.76387396133651,-0.0408959787530554
1222.6200000000001,-0.5732932816950316,-7.407214944796303,-16.71112634002178,-0.04032883718280354
1222.76,-0.56545892704048,-7.312066471447986,-16.657813423234124,-0.03976954510266421
1222.9,-0.5577303713271232,-7.218117168817878,-16.603936728836384,-0.039217994231753525
1223.04,-0.5501062141896268,-7.125351186343196,-16.54949796739897,-0.038674077774582316
1223.18,-0.542585073168505,-7.033752947388756,-16.494499043011142,-0.03813769040087119
1223.32,-0.5351655834947646,-6.943307141573712,-16.438942053943965,-0.037608728225635574
1223.46,-0.5278463978768599,-6.853998717393039,-16.382829293163592,-0.03708708878953709
1223.6000000000001,-0.5206261862899382,-6.765812875121357,-16.32616324869341,-0.03657267103949782
1223.74,-0.5135036357673566,-6.678735059987211,-16.268946603823988,-0.03606537530957396
1223.88,-0.5064774501944499,-6.592750955606474,-16.211182237169947,-0.03556510330208569
1224.02,-0.4995463501045344,-6.507846477664004,-16.152873222572953,-0.035071758068999724
1224.16,-0.49270907247711987,-6.424007767833159,-16.094022828850388,-0.03458524399356133
1224.3,-0.4859643705383198,-6.34122118792324,-16.034634519389297,-0.03410546677217255
1224.44,-0.47931101356343525,-6.25947331424532,-15.974711951585688,-0.03363233339651347
1224.58,-0.4727477866816943,-6.1787509321874,-15.914258976129112,-0.033165752135903226
1224.72,-0.46627349068313023,-6.099041030990111,-15.853279636132974,-0.03270563251989779
1224.8600000000001,-0.4598869418275764,-6.020330798714667,-15.79177816611109,-0.0322518853211213
1225.0,-0.4535869716557624,-5.942607617395069,-15.729758990801257,-0.031804422538327916
1225.14,-0.4473724268024911,-5.865859058366901,-15.667226723836782,-0.031363157379691246
1225.28,-0.44124216881187783,-5.790072877765404,-15.604186166267176,-0.030928004246318273
1225.42,-0.4351950739546347,-5.715237012185824,-15.54064230492938,-0.030498878715984886
1225.56,-0.42923003304737983,-5.641339574499322,-15.476600310671142,-0.030075697527090127
1225.7,-0.4233459512739563,-5.5683688498179995,-15.412065536428305,-0.02965837856282625
1225.84,-0.4175417480087387,-5.4963132916029105,-15.347043515158056,-0.02924684083556174
1225.98,-0.41181635664191324,-5.425161517909152,-15.281539957630235,-0.028841004471434565
1226.1200000000001,-0.40616872440670937,-5.3549023077623845,-15.215560750079176,-0.02844079069515283
1226.26,-0.40059781220856977,-5.285524597661387,-15.14911195171856,-0.028046121815000165
1226.4,-0.3951025944562367,-5.217017478201457,-15.082199792122099,-0.027656921208043056
1226.54,-0.38968205889473934,-5.149370190813704,-15.01483066847289,-0.02727311330553758
1226.68,-0.3843352064402647,-5.082572124615476,-14.947011142684572,-0.026894623578532836
1226.82,-0.37906105101689247,-5.016612813367375,-14.878747938397517,-0.02652137852366853
1226.96,-0.3738586193951794,-4.951481932532498,-14.810047937853442,-0.02615330564916407
1227.1000000000001,-0.3687269510325737,-4.8871692964337345,-14.740918178652008,-0.02579033346099677
1227.24,-0.36366509791564305,-4.823664855505106,-14.671365850393071,-0.02543239144926655
1227.38,-0.35867212440409946,-4.760958693633316,-14.60139829120844,-0.025079410074744728
1227.52,-0.3537471070766029,-4.699041025585864,-14.53102298418703,-0.024731320755604476
1227.66,-0.3488891345783284,-4.637902194522162,-14.460247553697553,-0.024388055854330494
1227.8,-0.34409730747027784,-4.577532669584324,-14.389079761612848,-0.024049548664805583
1227.94,-0.33937073808032175,-4.5179230435643705,-14.317527503440187,-0.023715733399571746
1228.08,-0.334708550355953,-4.45906403064477,-14.245598804361864,-0.023386545177263494
1228.22,-0.3301098797187365,-4.400946464209352,-14.173301815190605,-0.023061920010211113
1228.3600000000001,-0.32557387292043805,-4.343561294721746,-14.100644808244251,-0.022741794792211594
1228.5,-0.32109968790081705,-4.286899587668629,-14.027636173144387,-0.02242610728646506
1228.64,-0.3166864936470654,-4.230952521565174,-13.954284412543508,-0.022114796113674444
1228.78,-0.3123334700548777,-4.175711386020201,-13.880598137785519,-0.021807800740306273
1228.92,-0.3080398077911352,-4.121167579858645,-13.806586064504273,-0.021505061467010405
1229.06,-0.30380470815819044,-4.067312609299033,-13.732257008164945,-0.02120651941719661
1229.2,-0.29962738295973257,-4.014138086183797,-13.657619879553097,-0.020912116525765957
1229.34,-0.29550705436822194,-3.9616357262602975,-13.582683680216245,-0.020621795527994858
1229.48,-0.29144295479387455,-3.909797347510544,-13.507457497862799,-0.02033549994856981
1229.6200000000001,-0.28743432675518465,-3.858614868527697,-13.431950501723202,-0.02005317409077083
1229.76,-0.28348042275096524,-3.8080803069374918,-13.356171937878171,-0.01977476302580152
1229.9,-0.2795805051338967,-3.758185777862794,-13.280131124558826,-0.019500212582263945
1230.04,-0.2757338459855636,-3.708923492429627,-13.203837447423549,-0.01922946933577626
1230.18,-0.2719397269929672,-3.6602857563130087,-13.12730035481634,-0.01896248059873126
1230.32,-0.26819743932649787,-3.612264968321057,-13.05052935301148,-0.01869919441019395
1230.46,-0.26450628351935257,-3.564853619015869,-12.973534001449126,-0.018439559525936313
1230.6000000000001,-0.2608655693483822,-3.5180442893697417,-12.896323907966593,-0.018183525408607352
1230.74,-0.25727461571635507,-3.4718296494553633,-12.818908724029866,-0.01793104221803673
1230.88,-0.2537327505356207,-3.4262024571686673,-12.741298139969897,-0.017682060801670143
1231.02,-0.25023931061316024,-3.3811555569830904,-12.663501880228232,-0.017436532685134634
1231.16,-0.24679364153700864,-3.336681878734032,-12.58552969861625,-0.017194410062932194
1231.3,-0.2433950975640352,-3.292774436432353,-12.507391373592462,-0.01695564578925989
1231.44,-0.24004304150906694,-3.249426327105824,-12.42909670356204,-0.016720193368954833
1231.58,-0.23673684463534153,-3.206630729667463,-12.35065550220275,-0.016488006948562325
1231.72,-0.23347588654627596,-3.1643809038097364,-12.272077593821356,-0.016259041307525483
1231.8600000000001,-0.23025955507853627,-3.122670188923667,-12.193372808744412,-0.01603325184949479
1232.0,-0.22708724619639561,-3.0814920030419146,-12.11455097874737,-0.01581059459375593
1232.14,-0.22395836388736623,-3.040839841804942,-12.03562193252568,-0.015591026166774323
1232.28,-0.22087232005909166,-3.0007072774494117,-11.956595491211562,-0.01537450379385478
1232.42,-0.21782853443748648,-2.9610879578180054,-11.877481463939967,-0.01516098529091473
1232.56,-0.21482643446610988,-2.9219756053898633,-11.798289643467134,-0.014950429056369568
1232.7,-0.21186545520675912,-2.8833640163309346,-11.719029801845027,-0.014742794063128511
1232.84,-0.20894503924127106,-2.8452470595634787,-11.639711686154811,-0.014538039850699555
1232.98,-0.20606463657451748,-2.8076186758540636,-11.560345014302456,-0.014336126517402036
1233.1200000000001,-0.20322370453858243,-2.770472876919395,-11.48093947087929,-0.014137014712685355
1233.26,-0.2004217076981073,-2.733803744549339,-11.401504703090403,-0.013940665629552446
1233.4,-0.19765811775679246,-2.6976054297465555,-11.322050316753467,-0.01374704099708656
1233.54,-0.19493241346504167,-2.6618721518821475,-11.242585872370547,-0.013556103073079993
1233.68,-0.1922440805287378,-2.626598197866787,-11.163120881275306,-0.013367814636763387
1233.82,-0.18959261151913598,-2.5917779213367855,-11.083664801857832,-0.013182138981634244
1233.96,-0.1869775057838636,-2.557405741854601,-11.004227035869249,-0.012999039908383305
1234.1000000000001,-0.18439826935901368,-2.5234761441233093,-10.924816924808129,-0.012818481717917512
1234.24,-0.18185441488232004,-2.4899836772145623,-10.845443746390506,-0.012640429204478183
1234.38,-0.17934546150740222,-2.4569229538095945,-10.766116711105314,-0.012464847648853212
1234.52,-0.17687093481906818,-2.42428864945286,-10.686844958856806,-0.012291702811681963
1234.66,-0.17443036674966322,-2.3920755018178936,-10.607637555695424,-0.01212096092685158
1234.8,-0.17202329549645307,-2.3602783099849907,-10.528503490638512,-0.011952588694983581
1234.94,-0.16964926544002992,-2.3288919337303593,-10.449451672582049,-0.011786553277009414
1235.08,-0.16730782706372946,-2.297911292826366,-10.370490927304497,-0.011622822287833836
1235.22,-0.16499853687404856,-2.2673313663525514,-10.291629994563758,-0.01146136379008491
1235.3600000000001,-0.16272095732205066,-2.2371471920170785,-10.212877525288057,-0.011302146287949436
1235.5,-0.16047465672574943,-2.207353865488307,-10.1342420788615,-0.0111451387210927
1235.64,-0.15825920919345862,-2.1779465397361895,-10.05573212050488,-0.01099031045866137
1235.78,-0.1560741945480972,-2.1489204243832134,-9.97097571332861,-0.0108376312933684
1235.92,-0.15391919825243933,-2.1202707850645983,-9.511451659046713,-0.010687071435658885
1236.06,-0.15179381133529793,-2.091992942797506,-5.933433689335353,-0.010538601507955747
1236.2,-0.14969763031863167,-2.0640822733590007,10.126903360261363,-0.010392192538984138
1236.34,-0.14763025714556424,-2.036534206672516,99.57554668105027,-1.190961568367491
1236.48,-0.14559129910930618,-2.0093442262026096,99.70979222464534,-5.089244513079809
1236.6200000000001,-0.1435803687829678,-1.9825078683577777,99.70925356032835,-8.695216394696356
1236.76,-0.14159708395025408,-1.95602072190112,99.71134016588825,-11.465927717612917
1236.9,-0.1396410675370309,-1.9298784273686536,99.71339434846534,-13.514421773678231
1237.04,-0.13771194754375216,-1.9040766764950843,99.71540118514541,-15.015718073792513
1237.18,-0.1358093569787381,-1.8786112116468452,99.71736176474383,-16.113730755481427
1237.32,-0.1339329337922956,-1.853477825262233,99.71927715200565,-16.91640146846571
1237.46,-0.13208232081166918,-1.8286723592984615,99.47430866637089,-17.503102625224795
1237.6000000000001,-0.1302571656768143,-1.804190704685482,99.04634498193293,-17.931931667741278
1237.74,-0.12845712077698318,-1.780028800786404,98.49873158474531,-18.245367324502055
1237.88,-0.1266818431881127,-1.7561826348643694,97.777165015446,-18.47446033852073
1238.02,-0.12493099461100635,-1.732648241555745,96.79140373824042,-18.6419064605956
1238.16,-0.12320424131029961,-1.709421702349481,95.3829670828445,-18.764294306242984
1238.3,-0.12150125405420059,-1.686499145072523,93.25531230423718,-18.8537486578354
1238.44,-0.119821708054996,-1.663876743381128,89.81434093597426,-18.919131628707007
1238.58,-0.11816528291031392,-1.6415507162579859,83.79328988140763,-18.966920615972896
1238.72,-0.11653166254513427,-1.6195173275150163,72.4825314733506,-19.001850006176145
1238.8600000000001,-0.1149205351545379,-1.5977728853017343,59.17882122799394,-19.027380204021075
1239.0,-0.11333159314718583,-1.5763137416190784,47.83218429509825,-19.046040449681442
1239.14,-0.11176453308951999,-1.555136291838593,38.153790380571564,-19.05967938699847
1239.28,-0.11021905565067647,-1.5342369742268744,29.897592515873043,-19.069648204454236
1239.42,-0.10869486554810308,-1.5136122694751837,22.853963586577613,-19.074323343090715
1239.56,-0.10719167149387293,-1.4932587002341287,16.844283698437938,-19.07231430056199
1239.7,-0.1057091861416853,-1.4731728306533356,11.716335579846799,-19.065471223011436
1239.84,-0.10424712603454597,-1.4533512659260253,7.340386787380239,-19.0550843759959
1239.98,-0.10280521155311854,-1.433790651838407,3.606448550815048,-19.042054929885232
1240.1200000000001,-0.10138316686473875,-1.414487674323822,0.48423129073083604,-19.027016095419516
1240.26,-0.09998071987308407,-1.395439059021551,-2.089407183802234,-19.010415305073778
1240.4,-0.09859760216849014,-1.3766415708402233,-4.212318864761851,-18.992570343241375
1240.54,-0.09723354897890678,-1.358092013525751,-5.965117798146967,-18.973707936446267
1240.68,-0.09588829912148544,-1.3397872292337256,-7.4137138395391045,-18.95399045594744
1240.82,-0.09456159495479077,-1.3217240981062117,-8.61173053065521,-18.93353451144885
1240.96,-0.0932531823316283,-1.3038995378528733,-9.602666043832253,-18.91242397847404
1241.1000000000001,-0.09196281055248125,-1.2863105033363764,-10.4217496653389,-18.890719181080502
1241.24,-0.0906902323195486,-1.268953986162006,-11.097496630989976,-18.868463402987413
1241.38,-0.08943520369137747,-1.2518270142714463,-11.652988431318365,-18.84568753126483
1241.52,-0.08819748403808217,-1.2349266515406632,-12.106915064020424,-18.822413387117308
1241.66,-0.08697683599714323,-1.218249997381847,-12.474416998002685,-18.798656128392825
1241.8,-0.08577302542977883,-1.2017941863493498,-12.76776191268087,-18.77442599212535
1241.94,-0.08458582137788175,-1.1855563877495867,-12.996886919651486,-18.749729565321015
1242.08,-0.08341499602151534,-1.1695338052548356,-13.169832224557396,-18.724570716734416
1242.22,-0.08226032463696087,-1.1537236765209034,-13.293087678937898,-18.698951283762984
1242.3600000000001,-0.08112158555531016,-1.1381232728086073,-13.371869681818582,-18.672871581554404
1242.5,-0.07999856012159623,-1.1227298986090273,-13.410342501500551,-18.64633078239752
1242.64,-0.07889103265445603,-1.1075408912724898,-13.411795283656446,-18.61932720001029
1242.78,-0.07779879040631765,-1.0925536206412434,-13.378783732157498,-18.59185850377108
1242.92,-0.0767216235241066,-1.0777654886857824,-13.313243618705027,-18.56392188110384
1243.06,-0.07565932501046407,-1.063173929144784,-13.216581821022222,-18.535514161319846
1243.2,-0.07461169068547101,-1.0487764071686159,-13.089749438812905,-18.506631910678376
1243.34,-0.07357851914887162,-1.034570418966385,-12.933381951304847,-18.477271505862884
1243.48,-0.07255961174279052,-1.0205534914564849,-12.765672028104555,-18.44742919120068
1243.6200000000001,-0.07155477251493665,-1.0067231819206104,-12.600291207854559,-18.417101123588267
1243.76,-0.07056380818228863,-0.9930770776612045,-12.43719701104406,-18.386283408080505
1243.9,-0.06958652809525513,-0.9796127956623043,-12.276348169857373,-18.35497212636145
1244.04,-0.0686227442023043,-0.9663279822537529,-12.117704581104283,-18.323163359766287
1244.18,-0.06767227101505681,-0.9532203127787464,-11.961227261219907,-18.290853208115475
1244.32,-0.06673492557383615,-0.9402874912646835,-11.806878303236367,-18.258037805317585
1244.46,-0.06581052741367083,-0.9275272500972889,-11.654620835633557,-18.224713332468475
1244.6000000000001,-0.06489889853074263,-0.9149373496979782,-11.504418982980969,-18.190876029002627
1244.74,-0.06399986334927561,-0.9025155782044378,-11.356237828287046,-18.156522202322112
1244.88,-0.06311324868885983,-0.890259751154387,-11.210043376976683,-18.12164823623002
1245.02,-0.06223888373220464,-0.8781677111724986,-11.06580252242151,-18.08625059842022
1245.16,-0.061376599993316336,-0.8662373276604473,-10.923483012951321,-18.050325847217582
1245.3,-0.060526231286094204,-0.8544664964900569,-10.783053420278604,-18.013870637719016
1245.44,-0.05968761369334028,-0.842853139699525,-10.644483109271404,-17.976881727451634
1245.58,-0.058860585536177346,-0.8313952051926924,-10.507742209013053,-17.93935598163809
1245.72,-0.05804498734386991,-0.8200906664413344,-10.372801585090208,-17.90129037813917
1245.8600000000001,-0.05724066182404332,-0.8089375221904485,-10.239632813053518,-17.862682012127536
1246.0,-0.056447453833295656,-0.7979337961665112,-10.108208152997957,-17.8235281005346
1246.14,-0.0556652103481978,-0.7870775367886808,-9.97850052521244,-17.783825986302556
1246.28,-0.05489378043667632,-0.7763668168829191,-9.850483486850637,-17.743573142466374
1246.42,-0.05413301522977468,-0.7657997333990099,-9.724131209577388,-17.70276717608436
1246.56,-0.05338276789378777,-0.7553744071304491,-9.599418458147117,-17.661405832031463
1246.7,-0.052642893602765056,-0.7450889824371815,-9.476320569872811,-17.61948699666554
1246.84,-0.05191324951137756,-0.7349416269711636,-9.354813434946106,-17.577008701374215
1246.98,-0.05119369472814429,-0.7249305314047256,-9.234873477570757,-17.533969126007243
1247.1200000000001,-0.05048409028901316,-0.7150539091617116,-9.11647763787367,-17.49036660219798
1247.26,-0.04978429913129223,-0.7053099961513739,-8.99960335455928,-17.446199616575502
1247.4,-0.049094186067926475,-0.695697050505,-8.88422854827467,-17.401466813868407
1247.54,-0.04841361776211599,-0.6862133523152497,-8.770331605654285,-17.356166999899887
1247.68,-0.04774246270227087,-0.6768572033781771,-8.657891364014617,-17.310299144473337
1247.82,-0.04708059117729886,-0.6676269269379203,-8.54688709667056,-17.263862384147036
1247.96,-0.04642787525222112,-0.6585208674340324,-8.437298498846392,-17.21685602489601
1248.1000000000001,-0.04578418874411223,-0.6495373902514351,-8.329105674155606,-17.16927954465906
1248.24,-0.045149407198360005,-0.6406748814729721,-8.222289121625055,-17.12113259576842
1248.38,-0.04452340786524117,-0.6319317476345401,-8.116829723239812,-17.072415007259618
1248.52,-0.04390606967680876,-0.6233064154827771,-8.012708731986459,-17.02312678705891
1248.66,-0.043297273224087225,-0.6147973317352882,-7.909907760373232,-16.973268124045465
1248.8,-0.04269690073457133,-0.6064029628433841,-7.808408769406693,-16.922839389985867
1248.94,-0.04210483605002486,-0.5981217947573165,-7.708194058005329,-16.871841141338006
1249.08,-0.0415209646045753,-0.5899523326939832,-7.609246252831424,-16.82027412092193
1249.22,-0.040945173403100624,-0.5818931009070918,-7.511548298523367,-16.768139259455033
1249.3600000000001,-0.040377350999904575,-0.5739426424597496,-7.415083448311339,-16.71543767694922
1249.5,-0.0398173874776764,-0.5660995189994704,-7.319835255000109,-16.662170683967673
1249.64,-0.03926517442673165,-0.5583623105355706,-7.225787562303352,-16.60833978273908
1249.78,-0.03872060492453025,-0.5507296152189387,-7.132924496514581,-16.553946668127313
1249.92,-0.03818357351546827,-0.5432000491241549,-7.041230458500512,-16.498993228454665
1250.06,-0.03765397619093989,-0.5357722460339447,-6.950690116003186,-16.44348154617695
1250.2,-0.03713171036966592,-0.5284448572259435,-6.861288396237886,-16.387413898408994
1250.34,-0.03661667487828568,-0.5212165512617531,-6.773010478774351,-16.33079275729909
1250.48,-0.03610876993220841,-0.5140860137782731,-6.685841788689428,-16.2736207902514
1250.6200000000001,-0.035607897116721236,-0.5070519472812844,-6.599767989979718,-16.21590085999527
1250.76,-0.03511395936835014,-0.5001130709412664,-6.514774979223348,-16.157636024500768
1250.9,-0.03462686095647064,-0.4932681203914305,-6.430848879480449,-16.09882953673991
1251.04,-0.034146507465164934,-0.4865158475279489,-6.34797603442232,-16.039484844293227
1251.18,-0.03367280577532241,-0.4798550203123596,-6.266143002679773,-15.979605588801599
1251.32,-0.03320566404698012,-0.4732844225761291,-6.185336552401485,-15.919195605263413
1251.46,-0.032744991701900344,-0.46680285382735454,-6.105543656013635,-15.858258921177429
1251.6000000000001,-0.03229069940638192,-0.46040912905958536,-6.026751485172434,-15.796799755531797
1251.74,-0.031842699054302454,-0.4541020785627464,-5.948947405901535,-15.73482251764003
1251.88,-0.03140090375038817,-0.44788054773614433,-5.8721189739066615,-15.672331805824873
1252.02,-0.030965227793708746,-0.44174339690353726,-5.79625393006009,-15.609332405951198
1252.16,-0.03053558666139387,-0.435689501130251,-5.721340196047966,-15.545829289809346
1252.3,-0.030111896992568714,-0.42971775004232343,-5.647365870173714,-15.481827613350443
1252.44,-0.029694076572505605,-0.42382704764765605,-5.574319223311081,-15.417332714775528
1252.58,-0.02928204431698883,-0.41801631215915924,-5.502188695000648,-15.352350112480407
1252.72,-0.028875720256889875,-0.4122844758198693,-5.430962889683902,-15.28688550285844
1252.8600000000001,-0.028475025522950368,-0.40663048473002095,-5.360630573069181,-15.220944757963608
1253.0,-0.028079882330769947,-0.40105329867605705,-5.29118066862409,-15.154533923036452
1253.14,-0.027690213965996305,-0.39555189096155835,-5.222602254189164,-15.087659213895506
1253.28,-0.02730594476971492,-0.39012524824007466,-5.154884558707832,-15.02032701419726
1253.42,-0.026927000124035625,-0.3847723703498406,-5.088016959067889,-14.952543872567611
1253.56,-0.026553306437873594,-0.37949227015035847,-5.021988977049921,-14.884316499608092
1253.7,-0.02618479113292206,-0.37428397336083025,-4.956790276378307,-14.815651764780247
1253.84,-0.025821382629814357,-0.3691465184004216,-4.892410659870595,-14.746556693171687
1253.98,-0.025463010334472656,-0.3640789562303418,-4.8288400666812645,-14.677038462147502
1254.1200000000001,-0.02510960462464102,-0.3590803501977202,-4.766068569635991,-14.607104397890856
1254.26,-0.024761096836600327,-0.3541497758812648,-4.704086372652763,-14.536761971836668
1254.4,-0.024417419252062623,-0.34928632093868356,-4.6428838082462995,-14.466018797002482
1254.54,-0.024078505085242546,-0.3444890849558542,-4.582451335112387,-14.394882624220623
1254.68,-0.023744288470103504,-0.3397571792977237,-4.5227795357889145,-14.323361338276014
1254.82,-0.023414704447776262,-0.3350897269609211,-4.463859114390481,-14.251462953953864
1254.96,-0.023089688954147678,-0.3304858624280681,-4.405680894413606,-14.179195612001875
1255.1000000000001,-0.022769178807617283,-0.3259447315237712,-4.3482358166097015,-14.106567575011292
1255.24,-0.02245311169701959,-0.3214654912722761,-4.291514936923065,-14.033587223221545
1255.38,-0.022141426169709745,-0.3170473097567733,-4.2355094244912905,-13.960263050253074
1255.52,-0.02183406161981057,-0.3126893659803333,-4.180210559705573,-13.886603658773051
1255.66,-0.0215309582766187,-0.3083908497284593,-4.125609732328527,-13.812617756098783
1255.8,-0.02123205719316777,-0.30415096143323905,-4.07169843966719,-13.73831414974357
1255.94,-0.020937300234946537,-0.29996891203908205,-4.018468284799056,-13.663701742909822
1256.08,-0.020646630068769864,-0.2958439228700241,-3.9659109748489554,-13.588789529934335
1256.22,-0.020359990151800615,-0.29177522549858603,-3.9140183193148363,-13.513586591690478
1256.3600000000001,-0.020077324720720314,-0.28776206161616874,-3.862782228440449,-13.438102090952276
1256.5,-0.01979857878104671,-0.2838036829049702,-3.8121947116331034,-13.362345267725097
1256.64,-0.01952369809659626,-0.27989935091141,-3.7622478759247264,-13.286325434547917
1256.78,-0.01925262917908954,-0.27604833692104425,-3.712933924474496,-13.210051971771875
1256.92,-0.01898531927789775,-0.2722499218349571,-3.664245155111432,-13.133534322819974
1257.06,-0.0187217163699284,-0.2685033960476132,-3.616173958915378,-13.056781989432661
1257.2,-0.018461769149648317,-0.2648080593261571,-3.568712818834879,-12.97980452690401
1257.34,-0.018205427019242167,-0.261163220691143,-3.521854308340507,-12.902611539313154
1257.48,-0.017952640078904628,-0.2575681982986824,-3.4755910901122786,-12.82521267475562
1257.6200000000001,-0.017703359117264495,-0.25402231932399255,-3.4299159147598313,-12.747617620579083
1257.76,-0.01745753560193889,-0.2505249198463339,-3.384821619574112,-12.669836098628032
1257.9,-0.017215121670215907,-0.2470753447353196,-3.340301127309356,-12.591877860501773
1258.04,-0.016976070119863917,-0.2436729475385845,-3.296347444994207,-12.513752682830098
1258.18,-0.01674033440006582,-0.24031709037079832,-3.2529536627708744,-12.435470362570818
1258.32,-0.016507868602476695,-0.2370071438040099,-3.210112952761254,-12.35704071233343
1258.46,-0.016278627452403025,-0.23374248675930795,-3.167818567959004,-12.278473555732873
1258.6000000000001,-0.016052566300101996,-0.23052250639978422,-3.126063841146606,-12.199778722777397
1258.74,-0.015829641112199196,-0.22734659802478568,-3.08484218383647,-12.120966045294388
1258.88,-0.015609808463223197,-0.22421416496544225,-3.0441470852352035,-12.042045352397936
1259.02,-0.015393025527255313,-0.2211246184814557,-3.0039721112301647,-11.963026466001748
1259.16,-0.015179250069693184,-0.21807737765913726,-2.9643109033975166,-11.883919196380981
1259.3,-0.01496844043912649,-0.2150718693106798,-2.9251571780309726,-11.804733337786395
1259.44,-0.01476055555932336,-0.21210752787465154,-2.886504725190487,-11.725478664114139
1259.58,-0.014555554921326012,-0.20918379531769865,-2.848347407770178,-11.646164924634295
1259.72,-0.014353398575654092,-0.2063001210374425,-2.8106791605847947,-11.566801839781316
1259.8600000000001,-0.014154047124614329,-0.20345596176656008,-2.7734939894740678,-11.4873990970092
1260.0,-0.013957461714715038,-0.2006507814780338,-2.7367859704243074,-11.407966346714272
1260.14,-0.01376360402918408,-0.19788405129155787,-2.7005492487066527,-11.328513198228176
1260.28,-0.013572436280588858,-0.19515524938108955,-2.664778038031394,-11.249049215883666
1260.42,-0.013383921203557038,-0.19246386088353168,-2.629466619717813,-11.169583915155586
1260.56,-0.013198022047596548,-0.1898093778085347,-2.5946093418790044,-11.0901267588793
1260.7,-0.013014702570013598,-0.18719129894940567,-2.5602006186211868,-11.01068715354875
1260.84,-0.01283392702892738,-0.1846091297951121,-2.526234929257006,-10.931274445696127
1260.98,-0.012655660176380111,-0.18206238244336867,-2.4927068175323654,-10.85189791835503
1261.1200000000001,-0.01247986725154119,-0.1795505755147943,-2.4596108908663474,-10.772566787608888
1261.26,-0.012306513974004124,-0.17707323406812833,-2.4269418196037944,-10.693290199226247
1261.4,-0.012135566537175084,-0.1746298895164936,-2.394694336280142,-10.614077225384412
1261.54,-0.01196699160175173,-0.172220079544695,-2.3628632348981164,-10.534936861482773
1261.68,-0.011800756289291175,-0.16984334802754134,-2.331443370215923,-10.455878023047113
1261.82,-0.011636828175865846,-0.16749924494918003,-2.300429657046558,-10.376909542725928
1261.96,-0.011475175285806076,-0.16518732632343253,-2.2698170695679254,-10.298040167379769
1262.1000000000001,-0.01131576608552824,-0.1629071541151187,-2.239600640643407,-10.219278555264458
1262.24,-0.01115856947744727,-0.16065829616236083,-2.2097754611525846,-10.140633273308932
1262.38,-0.011003554793972442,-0.1584403260998537,-2.1803366793318113,-10.062112794488266
1262.52,-0.010850691791585283,-0.15625282328309195,-2.151279500124348,-9.980989754783076
1262.66,-0.010699950644998494,-0.15409537271354246,-2.122599184539783,-9.593237182934786
1262.8,-0.010551301941394801,-0.15196756496475147,-2.094291049022484,-6.550835180327777
1262.94,-0.01040471667474463,-0.14986899610937593,-2.0663504648288145,8.703365618782657
1263.08,-0.9627005479897497,-0.1477992676471282,-2.038772857412886,99.3915627210793
1263.22,-4.804427475589089,-0.14575798643362364,-2.0115537058206128,99.70989454307383
1263.3600000000001,-8.465314201566422,-0.1437447646101209,-1.984688542091847,99.70910151363351
1263.5,-11.294114325740486,-0.1417592195341445,-1.9581729506703722,99.71117097536681
1263.64,-13.388190718720523,-0.13980097371097938,-1.9320025678215778,99.71322905632962
1263.78,-14.923341797548337,-0.1378696547260279,-1.9061730810575945,99.71523970288403
1263.92,-16.04619235007289,-0.13596489517801852,-1.880680228569719,99.71720400466432
1264.06,-16.867033544112516,-0.13408633261305658,-1.8555197986679473,99.7191230284283
1264.2,-17.467018542179936,-0.13223360945950785,-1.8306876292274419,99.50570385691296
1264.34,-17.90555737807459,-0.13040637296370425,-1.8061796071417775,99.08597636285243
1264.48,-18.226090102761532,-0.12860427512646322,-1.7819916677828018,98.55004542385306
1264.6200000000001,-18.46037044374013,-0.12682697264040985,-1.7581197944669609,97.84576250553033
1264.76,-18.631608032010682,-0.12507412682809382,-1.7345600179279554,96.88679383767303
1264.9,-18.7567670942414,-0.12334540358089084,-1.7113084157955767,95.52226906780383
1265.04,-18.84824695248908,-0.12164047329867937,-1.6883611120805975,93.4714444376814
1265.18,-18.91511038397861,-0.1199590108302844,-1.6657142766655932,90.17506821085951
1265.32,-18.963981452908577,-0.11830069541467794,-1.643364124801566,84.44590940787211
1265.46,-18.999701746097767,-0.11666521062292842,-1.621306916610259,73.691377495363
1265.6000000000001,-19.025810021876417,-0.11505224430088921,-1.599538956592047,60.209798639168966
1265.74,-19.044892789771854,-0.1134614885126182,-1.5780565931392994,48.711550014804985
1265.88,-19.058840552298594,-0.11189263948451933,-1.5568562180551073,38.90391089143344
1266.02,-19.06903509433387,-0.11034539755019758,-1.535934266077283,30.537522700047756
1266.16,-19.074312521128547,-0.10881946709601895,-1.5152872144075284,23.39993904090746
1266.3,-19.072776288939746,-0.10731455650736686,-1.4949115822456875,17.310139527756597
1266.44,-19.06627713593057,-0.10583037811558697,-1.4748039303289937,12.113862703533739
1266.58,-19.05614458932593,-0.10436664814561168,-1.4549608604762256,7.67963512871199
1266.72,-19.04330673705016,-0.10292308666425665,-1.435379015136693,3.89539228635521
1266.8600000000001,-19.028415369617797,-0.10149941752918087,-1.4160550769439715,0.7223416135627989
1267.0,-19.011930829209142,-0.10009536833850245,-1.396985768274318,-1.893100350880215
1267.14,-18.99417992833875,-0.09871067038106228,-1.378167850809683,-4.050337845807792
1267.28,-18.975395747108514,-0.0973450585873276,-1.3595981251052618,-5.831328007333397
1267.42,-18.955745155758542,-0.09599827148092781,-1.3412734301615101,-7.303113548950344
1267.56,-18.935347968926614,-0.09467005113081481,-1.3231906430005622,-8.52025747517675
1267.7,-18.91429035863198,-0.09336014310404045,-1.3053466782469902,-9.52702829343013
1267.84,-18.89263430387621,-0.09206829641914338,-1.2877384877128406,-10.359282330743424
1267.98,-18.87042428759169,-0.0907942635001379,-1.2703630599868931,-11.046042956079548
1268.1200000000001,-18.84769207046578,-0.0895378001310977,-1.2532174200280861,-11.610802491179973
1268.26,-18.82446011338246,-0.0882986654113269,-1.2362986287630515,-12.072582890044671
1268.4,-18.800744044850237,-0.08707662171111154,-1.219603782687708,-12.446793040486735
1268.54,-18.77655444977649,-0.08587143462804425,-1.2031300134728622,-12.745918064975463
1268.68,-18.751898173354036,-0.08468287294391497,-1.1868744875737711,-12.98007171979727
1268.82,-18.726779276659958,-0.083510708582161,-1.1708344058436122,-13.157438244057984
1268.96,-18.70119974078321,-0.08235471656586933,-1.1550070031508175,-13.284625467503426
1269.1000000000001,-18.675159988460873,-0.08121467497632455,-1.139389548000233,-13.366946947661976
1269.24,-18.64865927262235,-0.08009036491209565,-1.1239793421580508,-13.408647466960925
1269.38,-18.621695967396608,-0.07898157044865499,-1.1087737202804748,-13.413083369152972
1269.52,-18.59426778729895,-0.07788807859852269,-1.093770049546084,-13.382866893658896
1269.66,-18.566371953287643,-0.0768096792719305,-1.078965729291845,-13.319981801477999
1269.8,-18.53800531933796,-0.07574616523799796,-1.0643581906527437,-13.225876101483392
1269.94,-18.509164469545127,-0.07469733208641526,-1.049944896204989,-13.101536512207646
1270.08,-18.47984579313349,-0.07366297818962585,-1.0357233396127634,-12.947548372149363
1270.22,-18.450045542831766,-0.07264290466550308,-1.0216910452784713,-12.779640519639546
1270.3600000000001,-18.419759880673066,-0.07163691534051439,-1.0078455679964604,-12.614065398947375
1270.5,-18.388984914248717,-0.0706448167133672,-0.9941844926101798,-12.450780427141304
1270.64,-18.357716725686277,-0.06966641791913049,-0.980705433672736,-12.289744236989236
1270.78,-18.32595139505995,-0.06870153069382576,-0.9674060351108208,-12.130916629713084
1270.92,-18.293685019523508,-0.06774996933948214,-0.9542839698919755,-11.974258529821144
1271.06,-18.260913729143844,-0.06681155068964939,-0.9413369396951629,-11.819731941920157
1271.2,-18.227633700179062,-0.06588609407536289,-0.9285626745846124,-11.667299909413936
1271.34,-18.193841166369133,-0.06497342129155564,-0.9159589326869116,-11.51692647500016
1271.48,-18.159532428673835,-0.06407335656391108,-0.9035234998713141,-11.368576642881447
1271.6200000000001,-18.124703863792007,-0.06318572651615115,-0.8912541894332341,-11.222216342610944
1271.76,-18.089351931719015,-0.06231036013775469,-0.8791488417808997,-11.077812394496826
1271.9,-18.053473182541072,-0.06144708875210006,-0.8672053241251367,-10.935332476493699
1272.04,-18.017064262619524,-0.0605957459850272,-0.8554215301722572,-10.794745092512583
1272.18,-17.980121920284088,-0.059756167733813384,-0.8437953798200215,-10.656019542084485
1272.32,-17.942643011126908,-0.058928192136557894,-0.8323248188566529,-10.519125891315804
1272.46,-17.904624502968858,-0.05811165954197002,-0.8210078186628752,-10.384034945076742
1272.6000000000001,-17.866063480553255,-0.05730641247955557,-0.8098423759169463,-10.250718220366881
1272.74,-17.826957150009747,-0.05651229563019659,-0.7988265123026671,-10.1191479208047
1272.88,-17.787302843121108,-0.055729155797119775,-0.7879582742203347,-9.9892969121904
1273.02,-17.747098021418385,-0.054956841877247954,-0.7772357325006201,-9.86113869909388
1273.16,-17.706340280123243,-0.05419520483293037,-0.7666569821213426,-9.734647402421968
1273.3,-17.665027351952162,-0.053444097664046654,-0.7562201419271187,-9.609797737921157
1273.44,-17.623157110792935,-0.052703375380479804,-0.7459233543518611,-9.486564995574323
1273.58,-17.580727575261236,-0.051972894974953464,-0.7357647851441023,-9.364925019851643
1273.72,-17.537736912142528,-0.051252515396228875,-0.7257426230951233,-9.244854190778046
1273.8600000000001,-17.494183439722708,-0.05054209752265682,-0.7158550797698597,-9.126329405781062
1274.0,-17.45006563100954,-0.04984150413608021,-0.7061003892405668,-9.009328062284817
1274.14,-17.405382116845637,-0.04915059989608256,-0.6964768078232164,-8.893828041017382
1274.28,-17.36013168891285,-0.048469251314578264,-0.6869826138166061,-8.77980769000027
1274.42,-17.314313302627333,-0.04779732673074,-0.6776161072441587,-8.667245809190282
1274.56,-17.26792607992379,-0.04713469628625901,-0.6683756095983864,-8.556121635745313
1274.7,-17.22096931192719,-0.0464812319009342,-0.6592594635880032,-8.446414829886978
1274.84,-17.173442461509765,-0.045836807248585465,-0.6502660328876575,-8.338105461334182
1274.98,-17.12534516573091,-0.045201297733287404,-0.641393701890268,-8.231173996282992
1275.1200000000001,-17.076677238157515,-0.04457458046591923,-0.6326408754619403,-8.125601284909132
1275.26,-17.027438671062082,-0.04395653424102652,-0.6240059786994416,-8.021368549370699
1275.4,-16.977629637495916,-0.04334703951399123,-0.6154874566902137,-7.918457372289502
1275.54,-16.927250493234784,-0.042745978378505765,-0.6070837742749021,-7.816849685690583
1275.68,-16.876301778594243,-0.042153234544347086,-0.5987934158123835,-7.716527760380227
1275.82,-16.824784220112136,-0.04156869331544727,-0.5906148849472658,-7.617474195743777
1275.96,-16.77269873209569,-0.04099224156825634,-0.5825467043798441,-7.519671909945323
1276.1000000000001,-16.720046418030716,-0.04042376773039395,-0.5745874156384908,-7.423104130512157
1276.24,-16.666828571850704,-0.039863161759585854,-0.5667355788544599,-7.327754385287665
1276.38,-16.613046679063526,-0.03931031512288171,-0.5589897725390849,-7.233606493736982
1276.52,-16.558702417733723,-0.03876512077615051,-0.5513485933633494,-7.140644558590498
1276.66,-16.50379765931856,-0.03822747314384992,-0.5438106559398129,-7.0488529578109285
1276.8,-16.448334469356094,-0.03769726809906612,-0.536374592606869,-6.958216336870259
1276.94,-16.39231510800368,-0.03717440294382063,-0.5290390532153172,-6.8687196013235345
1277.08,-16.33574203042567,-0.03665877638964047,-0.5218027049172307,-6.780347909666969
1277.22,-16.278617887029025,-0.03615028853838853,-0.5146642319570969,-6.693086666468443
1277.3600000000001,-16.220945523546018,-0.03564884086335045,-0.507622335465215,-6.606921515758927
1277.5,-16.16272798096316,-0.03515433619057484,-0.5006757332533267,-6.521838334673923
1277.64,-16.10396849529585,-0.03466667868046366,-0.4938231596124669,-6.437823227334449
1277.78,-16.044670497208433,-0.03418577380960913,-0.4870633651130089,-6.354862518957525
1277.92,-15.984837611479458,-0.033711528352874345,-0.48039511640688937,-6.272942750186616
1278.06,-15.924473656312342,-0.03324385036571414,-0.47381719603199224,-6.192050671632829
1278.2,-15.863582642491588,-0.032782649166733235,-0.467328402218673,-6.112173238618089
1278.34,-15.802168772385178,-0.03232783532047847,-0.460927548698405,-6.033297606111906
1278.48,-15.74023643879384,-0.031879320620462094,-0.4546134645145283,-5.955411123853672
1278.6200000000001,-15.67779022364809,-0.03143701807241303,-0.44838499383508285,-5.878501331652791
1278.76,-15.614834896554223,-0.031000841877753312,-0.4422409957677081,-5.80255595485927
1278.9,-15.551375413190602,-0.030570707417296436,-0.4361803441765894,-5.727562899997704
1279.04,-15.487416913555805,-0.030146531235165048,-0.43020192750143366,-5.653510250557916
1279.18,-15.422964720070379,-0.029728231022924843,-0.42430464857845596,-5.580386262935742
1279.32,-15.358024335534163,-0.02931572560393194,-0.41848742446335957,-5.508179362517806
1279.46,-15.292601440941349,-0.02890893491789097,-0.4127491862562891,-5.436878139904314
1279.6000000000001,-15.226701893155628,-0.02850778000562097,-0.40708887892874196,-5.366471347264194
1279.74,-15.160331722447918,-0.0281121829940265,-0.40150546115241753,-5.296947894817146
1279.88,-15.093497129899431,-0.027722067081271208,-0.3959979051299885,-5.228296847437366
1280.02,-15.026204484672926,-0.027337356522151135,-0.39056519642777476,-5.160507421373971
1280.16,-14.958460321155226,-0.026957976613665276,-0.38520633381030345,-5.0935689810833225
1280.3,-14.890271335974216,-0.026583853680780593,-0.37992032907673745,-5.027471036168675
1280.44,-14.821644384893686,-0.026214915062389103,-0.3747062068991546,-4.962203238422755
1280.58,-14.75258647958951,-0.025851089097454406,-0.3695630046626613,-4.897755378969065
1280.72,-14.683104784310942,-0.025492305111345172,-0.3644897723073207,-4.834117385497881
1280.8600000000001,-14.613206612430638,-0.025138493402353128,-0.35948557217188304,-4.771279319593087
1281.0,-14.542899422887523,-0.024789585228393054,-0.3545494788392956,-4.7092313741461584
1281.14,-14.472190816526421,-0.024445512793882514,-0.3496805789839797,-4.647963870853718
1281.28,-14.40108853233865,-0.024106209236798792,-0.34487797122085556,-4.5874672577953035
1281.42,-14.329600443607852,-0.02377160861591076,-0.34014076595609904,-4.527732107088094
1281.56,-14.257734553965395,-0.023441645898183386,-0.335468085239614,-4.468749112615456
1281.7,-14.185498993359776,-0.02311625694635253,-0.3308590626192026,-4.410509087826337
1281.84,-14.112902013944604,-0.022795378506667813,-0.32631284299641844,-4.353002963602658
1281.98,-14.039951985889681,-0.022478948196801355,-0.3218285824840849,-4.296221786191951
1282.1200000000001,-13.96665739311989,-0.022166904493920104,-0.3174054482654639,-4.240156715202618
1282.26,-13.893026828986597,-0.021859186722919654,-0.31304261845505715,-4.184799021659291
1282.4,-13.81906899187625,-0.02155573504481737,-0.30873928196102574,-4.130140086115905
1282.54,-13.744792680761066,-0.021256490445302735,-0.30449463834921076,-4.076171396824165
1282.68,-13.670206790696557,-0.020961394723442793,-0.3003078977087392,-4.022884547955163
1282.82,-13.595320308270761,-0.020670390480540677,-0.2961782805192003,-3.9702712378720864
1282.96,-13.520142307010005,-0.020383421109145084,-0.29210501751937595,-3.918323267451941
1283.1000000000001,-13.44468194274607,-0.020100430782208828,-0.28808734957750926,-3.8670325384543576
1283.24,-13.368948448949656,-0.019821364442394383,-0.28412452756309686,-3.8163910519356246
1283.38,-13.292951132034865,-0.019546167791524505,-0.2802158122201894,-3.7663909067061514
1283.52,-13.216699366639673,-0.01927478728017595,-0.2763604740421834,-3.7170242978296644
1283.66,-13.140202590887059,-0.019007170097414445,-0.2725577931480919,-3.6682835151624835
1283.8,-13.063470301631632,-0.018743264160668995,-0.2688070591602773,-3.6201609419313234
1283.94,-12.986512049696447,-0.018483018105743678,-0.26510757108363053,-3.5726490533481012
1284.08,-12.909337435104664,-0.01822638127696504,-0.2614586371861845,-3.5257404152603287
1284.22,-12.831956102310713,-0.01797330371746338,-0.25785957488114464,-3.479427682835691
1284.3600000000001,-12.754377735435476,-0.01772373615958604,-0.2543097106103229,-3.433703599279506
1284.5,-12.676612053510018,-0.017477630015440993,-0.2508083797289606,-3.388560994583786
1284.64,-12.598668805732236,-0.01723493736756899,-0.2473549263919251,-3.3439927843066997
1284.78,-12.520557766740826,-0.016995610959742488,-0.24394870344126804,-3.2999919683812653
1284.92,-12.44228873191077,-0.01675960418788969,-0.2405890722951276,-3.2565516299521726
1285.06,-12.36387151267453,-0.0165268710911421,-0.23727540283796378,-3.2136649342396515
1285.2,-12.285315931873049,-0.01629736634300382,-0.23400707331211082,-3.1713251274293897
1285.34,-12.206631819140483,-0.016071045242641035,-0.2307834702106337,-3.129525535587505
1285.48,-12.12782900632659,-0.015847863706290002,-0.22760398817147462,-3.0882595635996424
1285.6200000000001,-12.04891732296049,-0.015627778258782095,-0.22446802987287623,-3.0475206941333
1285.76,-11.969906591759528,-0.01541074602518415,-0.22137500593006693,-3.0073024866225335
1285.9,-11.890806624186693,-0.015196724722552726,-0.21832433479319624,-2.967598576274198
1286.04,-11.811627216060078,-0.01498567265180065,-0.21531544264650548,-2.9284026730949666
1286.18,-11.732378143217693,-0.014777548689674394,-0.21234776330872193,-2.8897085609383457
1286.32,-11.653069157240797,-0.014572312280840745,-0.20942073813466164,-2.8515100965709927
1286.46,-11.573709981238808,-0.014369923430081385,-0.20653381591802944,-2.813801208757618
1286.6000000000001,-11.494310305698743,-0.014170342694593819,-0.2036864527954021,-2.776575897363838
1286.74,-11.414879784402013,-0.013973531176397323,-0.20087811215138218,-2.739828232476325
1286.88,-11.335428030411185,-0.013779450514842419,-0.1981082645249103,-2.7035523535396533
1287.02,-11.25596461212936,-0.013588062879222563,-0.19537638751672176,-2.667742468509272
1287.16,-11.1764990494345,-0.013399330961486591,-0.1926819656979372,-2.632392853020035
1287.3,-11.097040809891045,-0.013213217969050636,-0.19002449051977244,-2.5974978495697654
1287.44,-11.017599305040948,-0.013029687617708112,-0.1874034602243571,-2.563051866717336
1287.58,-10.938183886776173,-0.01284870412463651,-0.18481837975664908,-2.5290493782948
1287.72,-10.858803843794517,-0.012670232201499659,-0.182268760677432,-2.495484922633075
1287.8600000000001,-10.779468398140551,-0.012494237047644156,-0.17975412107738514,-2.462353101800759
1288.0,-10.70018670183328,-0.012320684343388757,-0.17727398549221304,-2.4296485808556416
1288.14,-10.620967833582032,-0.012149540243405385,-0.17482788481882244,-2.3973660871084985
1288.28,-10.541820795591955,-0.011980771370190615,-0.17241535623253668,-2.3655004093987855
1288.42,-10.462754510460334,-0.011814344807626326,-0.17003594310533346,-2.3340463973818504
1288.56,-10.383777818164873,-0.011650228094628389,-0.16768919492509696,-2.3029989608273085
1288.7,-10.304899473144921,-0.011488389218882162,-0.1653746672158711,-2.2723530689282336
1288.84,-10.22612814147647,-0.011328796610663624,-0.16309192145910353,-2.242103749620847
1288.98,-10.147472398141733,-0.011171419136745001,-0.16084052501586904,-2.2122460889143714
1289.1200000000001,-10.068940724393883,-0.011016226094383744,-0.15862005105006094,-2.1827752302307712
1289.26,-9.98990427374994,-0.01086318720539372,-0.15643007845254017,-2.15368637375407
1289.4,-9.666338991652394,-0.010712272610297504,-0.15427019176623027,-2.124974775788981
1289.54,-7.109072653336962,-0.010563452862558696,-0.1521399811121483,-2.096635748128591
1289.68,7.157897148302835,-0.010416698922893158,-0.15003904211636065,-2.0686646574308267
1289.82,98.96850146360784,-0.7511445870941756,-0.14796697583785293,-2.0410569246034846
1289.96,99.7099757790802,-4.517434652139011,-0.1459233886973038,-2.013808024197569
1290.1000000000001,99.70896377738825,-8.230957122410262,-0.1439078924067527,-1.9869134838087406
1290.24,99.710989597039,-11.118539873091374,-0.14192010390014975,-1.960368883486644
1290.38,99.71305185575032,-13.259123640691627,-0.13995964526477978,-1.934169855151917
1290.52,99.71506658664929,-14.828877632995104,-0.13802614367354826,-1.9083120820206931
1290.66,99.71703487876472,-15.977125277856725,-0.13611923131812068,-1.8827912980363997
1290.8,99.7189578010121,-16.816547844439846,-0.1342385453429047,-1.8576032873086845
1290.94,99.53670656459863,-17.43011738533996,-0.13238372777986568,-1.8327438835592886
1291.08,99.12507044479356,-17.878585867099275,-0.13055442548416515,-1.8082089695747103
1291.22,98.60054478833892,-18.206376363961628,-0.12875029007061348,-1.7839944766654983
1291.3600000000001,97.91307617529598,-18.445961494285587,-0.12697097785092715,-1.7600963841320265
1291.5,96.98006300755814,-18.62107640346263,-0.12521614977178033,-1.7365107187366022
1291.64,95.65786567697063,-18.749069434319892,-0.12348547135364234,-1.7132335541817738
1291.78,93.68067107873736,-18.842620665258078,-0.12177861263039136,-1.6902610105947034
1291.92,90.52201005058089,-18.91099808125649,-0.1200952480896953,-1.667589254017475
1292.06,85.06942355641569,-18.96097573475732,-0.11843505661415075,-1.645214495903224
1292.2,74.89219034669199,-18.997504840322215,-0.11679772142317126,-1.6231329926179585
1292.34,61.2603412851059,-19.024204284164764,-0.1151829300156155,-1.6013410449479752
1292.48,49.607565475746895,-19.04371914198631,-0.11359037411314722,-1.5798349976127481
1292.6200000000001,39.66820200598202,-19.057982722832115,-0.1120197496043179,-1.5586112387831976
1292.76,31.189515066435835,-19.068408099250625,-0.11047075648936354,-1.5376661996052319
1292.9,23.956183261575042,-19.074261424171844,-0.10894309882570713,-1.5169963537284754
1293.04,17.78473842082545,-19.07321590662542,-0.10743648467415837,-1.4965982168400829
1293.18,12.518834747822112,-19.067073246803595,-0.1059506260458022,-1.4764683462035548
1293.32,8.0252237076554,-19.057203919194862,-0.10448523884956802,-1.4566033402024734
1293.46,4.190328853412535,-19.044564065975585,-0.10304004284047129,-1.4369998378890716
1293.6000000000001,0.9655983388465116,-19.029824829215137,-0.10161476156851955,-1.4176545185375609
1293.74,-1.6925545307087755,-19.01345998831151,-0.10020912232827484,-1.3985641012021404
1293.88,-3.884865675141472,-18.995805746808035,-0.09882285610906445,-1.3797253442796173
1294.02,-5.694659757880215,-18.977101789642624,-0.09745569754583235,-1.3611350450765658
1294.16,-7.190135036119318,-18.95751966107826,-0.0961073848706235,-1.342790039380959
1294.3,-8.426813946893626,-18.93718250337378,-0.09477765986469326,-1.3246872010382083
1294.44,-9.449752340042828,-18.916178871547512,-0.09346626781123467,-1.306823441531548
1294.58,-10.295447758488956,-18.894572460890494,-0.09217295744871543,-1.2891957095667064
1294.72,-10.993443349934378,-18.872408997299157,-0.09089748092481781,-1.2718009906607992
1294.8600000000001,-11.56765174321389,-18.84972114645323,-0.08963959375097397,-1.2546363067353978
1295.0,-12.037434510775704,-18.826532031537337,-0.08839905475748916,-1.2376987157137098
1295.14,-12.41847513090081,-18.802857768115416,-0.08717562604924582,-1.220985311121824
1295.28,-12.723481129557012,-18.778709300910844,-0.08596907296198164,-1.2044932216939688
1295.42,-12.962746891559068,-18.754093742044738,-0.08477916401913406,-1.18821961098173
1295.56,-13.14460388966692,-18.7290153513451,-0.08360567088924493,-1.1721616769671888
1295.7,-13.27578050508694,-18.70347625834046,-0.08244836834391772,-1.1563166516799228
1295.84,-13.361689526341264,-18.67747699687838,-0.08130703421632118,-1.1406818008178357
1295.98,-13.406657922738576,-18.651016903149554,-0.080181449360232,-1.1252544233717667
1296.1200000000001,-13.414110589764269,-18.624094413650482,-0.07907139760961059,-1.1100318512538359
1296.26,-13.386717401206557,-18.596707289497537,-0.07797666573870278,-1.0950114489294889
1296.4,-13.326511002579498,-18.56885278628045,-0.07689704342266115,-1.0801906130531989
1296.54,-13.23498126643123,-18.54052778346063,-0.07583232319867979,-1.0655667721077835
1296.68,-13.113151132723146,-18.51172888358421,-0.07478230042763559,-1.0511373860473066
1296.82,-12.961637616307826,-18.48245248887435,-0.07374677325623039,-1.0368999459435209
1296.96,-12.793669065688931,-18.45269486079939,-0.0727255425796273,-1.02285197363582
1297.1000000000001,-12.627900282617327,-18.422452166775265,-0.07171841200457527,-1.0089910213846607
1297.24,-12.464425167870086,-18.39172051710491,-0.07072518781301575,-0.9953146715284253
1297.38,-12.303202253459116,-18.360495994479045,-0.06974567892616544,-0.9818205361436888
1297.52,-12.144191243784643,-18.328774677786935,-0.06877969686906932,-0.968506256708857
1297.66,-11.987352970294163,-18.29655266155705,-0.06782705573561774,-0.9553695037711463
1297.8,-11.83264934812925,-18.26382607202812,-0.06688757215402215,-0.9424079766168706
1297.94,-11.680043334666726,-18.230591080611322,-0.0659610652527435,-0.9296194029450082
1298.08,-11.529498889865371,-18.19684391532424,-0.06504735662686788,-0.917001538544016
1298.22,-11.3809809383339,-18.162580870640898,-0.06414627030492308,-0.9045521669718608
1298.3600000000001,-11.234455333040156,-18.12779831609905,-0.06325763271613173,-0.8922690992392432
1298.5,-11.089888820585482,-18.09249270392736,-0.0623812726580944,-0.8801501734959803
1298.64,-10.947249007972033,-18.05666057589506,-0.061517021264897845,-0.8681932547205222
1298.78,-10.806504330794377,-18.020298569540692,-0.06066471197564278,-0.856396234412576
1298.92,-10.667624022790111,-17.98340342390128,-0.05982418050338621,-0.8447570302888056
1299.06,-10.530578086687443,-17.945971984835733,-0.058995264804492645,-0.8332735859815851
1299.2,-10.39533726629074,-17.908001210015442,-0.05817780504838938,-0.8219438707407798
1299.34,-10.261873019747862,-17.869488173638402,-0.05737164358772056,-0.8107658791385237
1299.48,-10.130157493945893,-17.830430070910406,-0.056576624928895036,-0.7997376307769745
1299.6200000000001,-10.000163499984431,-17.790824222327018,-0.05579259570302295,-0.7888571699990169
1299.76,-9.871864489678039,-17.750668077781928,-0.05501940463723624,-0.7781225656018909
1299.9,-9.745234533041751,-17.709959220521434,-0.05425690252638807,-0.7675319105537196
1300.04,-9.6202482967158,-17.668695370959597,-0.0535049422051264,-0.7570833217129134
1300.18,-9.496881023287756,-17.626874390365195,-0.05276337852033698,-0.7467749395504266
1300.32,-9.375108511472185,-17.584494284428132,-0.05203206830395101,-0.7366049278748411
1300.46,-9.25490709711,-17.541553206710905,-0.051310870346112786,-0.7265714735602558
1300.6000000000001,-9.13625363495124,-17.49804946198869,-0.05059964536870288,-0.7166727862769576
1300.74,-9.019125481186837,-17.4539815094801,-0.049898255999212146,-0.706907098224852
1300.88,-8.903500476696468,-17.40934796596947,-0.049206566744962134,-0.6972726638696265
1301.02,-8.789356930981198,-17.364147608820726,-0.04852444396766751,-0.6877677596816323
1301.16,-8.676673606750931,-17.318379378881925,-0.04785175585833611,-0.6783906838774525
1301.3,-8.565429705138202,-17.2720423832793,-0.04718837241250215,-0.6691397561641426
1301.44,-8.455604851511042,-17.2251358980988,-0.046534165405788565,-0.6600133174861161
1301.58,-8.347179081859004,-17.177659370953247,-0.04588900836979404,-0.651009729774657
1301.72,-8.240132829727447,-17.12961242343255,-0.04525277656830066,-0.6421273757000334
1301.8600000000001,-8.134446913676546,-17.0809948534347,-0.04462534697379806,-0.6333646584261963
1302.0,-8.030102525242285,-17.031806637374657,-0.04400659824431992,-0.6247200013680372
1302.14,-7.927081217377938,-16.98204793226865,-0.04339641070058892,-0.6161918479511862
1302.28,-7.825364893355433,-16.931719077691152,-0.04279466630346603,-0.6077786613743292
1302.42,-7.724935796106826,-16.880820597601772,-0.042201248631700314,-0.5994789243740216
1302.56,-7.625776497987174,-16.829353202039574,-0.041616042859975305,-0.5912911389919813
1302.7,-7.52786989094075,-16.777317788682144,-0.04103893573724822,-0.583213826344835
1302.84,-7.431199177053469,-16.72471544426709,-0.04046981556537805,-0.5752455263963044
1302.98,-7.335747859475109,-16.671547445873518,-0.03990857217803897,-0.5673847977318052
1303.1200000000001,-7.241499733695608,-16.617815262061395,-0.039355096919915226,-0.5596302173354429
1303.26,-7.148438879160461,-16.563520553866656,-0.03880928262617405,-0.5519803803693837
1303.4,-7.056549651210857,-16.508665175650197,-0.038271023602212725,-0.5444338999555798
1303.54,-6.96581667333486,-16.45325117579907,-0.03774021560367648,-0.5369894069598317
1303.68,-6.8762248297165005,-16.397280797278206,-0.03721675581674357,-0.5296455497781651
1303.82,-6.787759258070246,-16.3407564780315,-0.036700542838674126,-0.5224009941255039
1303.96,-6.700405342748841,-16.283680851230873,-0.0361914766586193,-0.5152544228266194
1304.1000000000001,-6.614148708113055,-16.226056745372464,-0.03568945863868733,-0.508204535609337
1304.24,-6.528975212152338,-16.16788718421917,-0.03519439149526327,-0.50125004889998
1304.38,-6.444870940345897,-16.10917538658893,-0.03470617928057892,-0.49438969562103136
1304.52,-6.36182219975412,-16.04992476598841,-0.03422472736452977,-0.48762222499099495
1304.66,-6.279815513330749,-15.990138930091934,-0.03374994241673585,-0.48094640232643665
1304.8,-6.1988376144465684,-15.929821680065741,-0.03328173238884305,-0.47436100884618615
1304.94,-6.118875441615824,-15.868977009737856,-0.03282000649706199,-0.4678648414776813
1305.08,-6.03991613341691,-15.807609104614011,-0.03236467520494123,-0.46145671266543564
1305.22,-5.961947023599278,-15.745722340740382,-0.031915650206371854,-0.4551354501816096
1305.3600000000001,-5.884955636368804,-15.683321283414026,-0.031472844408820186,-0.44889989693866916
1305.5,-5.808929681844245,-15.620410685742149,-0.031036171916785874,-0.44274891080411094
1305.64,-5.73385705167768,-15.556995487051541,-0.03060554801548237,-0.43668136441723693
1305.78,-5.659725814832153,-15.493080811149728,-0.030180889154736663,-0.43069614500795894
1305.92,-5.586524213510022,-15.428671964439555,-0.029762112933105715,-0.4247921542176165
1306.06,-5.514240659225793,-15.363774433889187,-0.029349138082206464,-0.4189683079217888
1306.2,-5.442863729017494,-15.298393884859626,-0.02894188445125677,-0.4132235360550826
1306.34,-5.3723821617908465,-15.232536158792096,-0.028540272991824517,-0.4075567824378787
1306.48,-5.302784854790809,-15.1662072707578,-0.02814422574278201,-0.40196700460501855
1306.6200000000001,-5.234060860195233,-15.099413406872745,-0.027753665815463114,-0.39645317363641386
1306.76,-5.166199381825632,-15.032160921580529,-0.02736851737902035,-0.3910142739895608
1306.9,-5.099189771970251,-14.964456334806052,-0.026988705645979414,-0.38564930333394165
1307.04,-5.033021528314844,-14.896306328983488,-0.026614156857988455,-0.3803572723872966
1307.18,-4.9676842909767345,-14.827717745961756,-0.026244798271759535,-0.3751372047537477
1307.32,-4.903167839637967,-14.758697583791035,-0.025880558145199767,-0.36998813676375736
1307.46,-4.839462090773488,-14.689252993394017,-0.02552136572372967,-0.3649091173159069
1307.6000000000001,-4.776557094970476,-14.619391275125631,-0.025167151226786113,-0.3598992077204729
1307.74,-4.714443034335124,-14.549119875225168,-0.024817845834507638,-0.3549574815447893
1307.88,-4.653110219983307,-14.478446382164886,-0.024473381674599465,-0.3500830244603762
1308.02,-4.592549089611742,-14.407378522899156,-0.02413369180937617,-0.3452749340918177
1308.16,-4.532750205146345,-14.335924159018493,-0.023798710222979275,-0.34053231986737403
1308.3,-4.473704250464718,-14.264091282812732,-0.02346837180876778,-0.3358543028713095
1308.44,-4.415402029189691,-14.19188801324788,-0.023142612356879127,-0.3312400156979211
1308.58,-4.357834462551122,-14.119322591861065,-0.022821368541958428,-0.32668860230725033
1308.72,-4.300992587313156,-14.046403378578239,-0.02250457791105374,-0.3221992178824621
1308.8600000000001,-4.244867553764334,-13.97313884745924,-0.02219217887167512,-0.3177710286888754
1309.0,-4.189450623768013,-13.899537582374942,-0.021884110680015324,-0.3134032119346275
1309.14,-4.134733168870699,-13.825608272621233,-0.021580313429330023,-0.30909495563295863
1309.28,-4.080706668465937,-13.751359708474606,-0.02128072803847539,-0.30484545846609784
1309.42,-4.027362708011599,-13.676800776694172,-0.020985296240600932,-0.30065392965073695
1309.56,-3.974692977298367,-13.601940455974976,-0.02069396057199562,-0.29651958880507495
1309.7,-3.922689268767447,-13.526787812357377,-0.02040666436108509,-0.29244166581741854
1309.84,-3.8713434758755145,-13.451351994597461,-0.020123351717578144,-0.2884194007163222
1309.98,-3.8206475915050313,-13.37564222950323,-0.019843967521760316,-0.2844520435422528
1310.1200000000001,-3.77059370641816,-13.299667817241506,-0.019568457413932747,-0.28053885422076386
1310.26,-3.7211740077525324,-13.223438126620284,-0.019296767783994275,-0.27667910243716337
1310.4,-3.6723807775572515,-13.146962590351402,-0.019028845761164963,-0.2728720675126597
1310.54,-3.6242063913675344,-13.070250700298253,-0.01876463920384911,-0.2691170382819731
1310.68,-3.5766433168165013,-12.993312002713266,-0.018504096689635843,-0.2654133129723938
1310.82,-3.529684112282649,-12.916156093469843,-0.018247167505435556,-0.2617601990842752
1310.96,-3.4833214255716474,-12.83879261329338,-0.017993801637750318,-0.25815701327294654
1311.1000000000001,-3.437547992631105,-12.761231242995922,-0.017743949763076437,-0.2546030812320293
1311.24,-3.39235663629706,-12.683481698718946,-0.01749756323843752,-0.2510977375781439
1311.38,-3.347740265070953,-12.605553727188704,-0.01725459409204612,-0.24764032573699243
1311.52,-3.303691871925947,-12.527457100988483,-0.017014995014092434,-0.244230197830802
1311.66,-3.260204533141449,-12.449201613852031,-0.01677871934765818,-0.2408667145671155
1311.8,-3.217271407164782,-12.370797075982313,-0.01654572107975414,-0.2375492451289155
1311.94,-3.174885733498982,-12.292253309399717,-0.01631595483247956,-0.23427716706606663
1312.08,-3.1330408316157277,-12.213580143323668,-0.01608937585430187,-0.2310498661880632
1312.22,-3.091730099892483,-12.134787409591512,-0.015865940011455137,-0.2278667364580681
1312.3600000000001,-3.050947014572932,-12.055884938118519,-0.015645603779455508,-0.22472717988822938
1312.5,-3.010685128749866,-11.976882552402568,-0.015428324234732288,-0.22163060643626023
1312.64,-2.9709380713696816,-11.89779006507718,-0.01521405904637291,-0.2185764339032702
1312.78,-2.9316995462577067,-11.818617273516242,-0.015002766467980398,-0.21556408783283287
1312.92,-2.8929633311636054,-11.739373955493807,-0.014794405329641741,-0.21259300141127752
1313.06,-2.8547232768261184,-11.66006986490213,-0.014588935030005707,-0.20966261536919178
1313.2,-2.8169733060564743,-11.580714727531031,-0.014386315528468654,-0.20677237788412112
1313.34,-2.7797074128397825,-11.50131823691152,-0.014186507337466852,-0.20392174448445394
1313.48,-2.7429196614537825,-11.42189005022654,-0.013989471514873897,-0.20111017795447753
1313.6200000000001,-2.7066041856043475,-11.342439784291459,-0.013795169656501802,-0.19833714824059356
1313.76,-2.6707551875771465,-11.262977011606923,-0.013603563888704378,-0.19560213235867993
1313.9,-2.635366937404924,-11.183511256486494,-0.013414616861081525,-0.19290461430258624
1314.04,-2.6004337720498483,-11.104051991261345,-0.013228291739283067,-0.19024408495375084
1314.18,-2.565950094600428,-11.024608632564213,-0.0130445521979108,-0.18762004199192678
1314.32,-2.531910373482497,-10.94519053769462,-0.012863362413517411,-0.18503198980700492
1314.46,-2.498309141683819,-10.865807001067278,-0.012684687057701021,-0.18247943941192143
1314.6000000000001,-2.4651409959918404,-10.78646725074545,-0.012508491290293966,-0.17996190835663842
1314.74,-2.43240059624418,-10.707180445060892,-0.012334740752644645,-0.17747892064318468
1314.88,-2.4000826645914373,-10.627955669321896,-0.012163401560991115,-0.1750300066417461
1315.02,-2.3681819847719283,-10.548801932610843,-0.01199444029992521,-0.17261470300779305
1315.16,-2.3366934013979717,-10.469728164672441,-0.011827824015945992,-0.1702325526002336
1315.3,-2.3056118192533703,-10.390743212893863,-0.011663520211101277,-0.16788310440058063
1315.44,-2.2749322026017293,-10.311855839377728,-0.01150149683671611,-0.16556591343312188
1315.58,-2.2446495745053077,-10.233074718108787,-0.011341722287206932,-0.16328054068608155
1315.72,-2.2147590161540536,-10.154408432215149,-0.011184165393980377,-0.16102655303376207
1315.8600000000001,-2.18525566620455,-10.07586547132458,-0.011028795419415474,-0.158803523159655
1316.0,-2.1561347201285694,-9.997454229016451,-0.010875582050928173,-0.15661102948051045
1316.14,-2.1273914295709564,-9.728518918535983,-0.010724495395117073,-0.15444865607135314
1316.28,-2.0990211017165827,-7.588923071527908,-0.010575505971989238,-0.15231599259143563
1316.42,-2.0710190986661154,5.5503970591889535,-0.010428584709265042,-0.1502126342111171
1316.56,-2.0433808368203565,97.96248219388566,-0.5591214569585814,-0.14813818153965716
1316.7,-2.016101786272923,99.71003509638895,-4.228771787170796,-0.14609224055391457
1316.84,-1.9891774702110387,99.70888522562115,-7.992144752060788,-0.14407442252794048
1316.98,-1.9626034643242354,99.71080530144476,-10.939136708787142,-0.14208434396345504
1317.1200000000001,-1.936375396220747,99.71287180156399,-13.12715943759934,-0.1401216265211987
1317.26,-1.9104889448514144,99.71489068256872,-14.732278915841825,-0.1381858969531465
1317.4,-1.8849398399408992,99.71686302926766,-15.906495085034917,-0.13627678703557644
1317.54,-1.859723861426039,99.71878991276839,-16.764919126397547,-0.1343939335029815
1317.68,-1.8348368389011667,99.56780719312701,-17.392380693649393,-0.13253697798281586
1317.82,-1.8102746510702319,99.16428128782523,-17.851003639548516,-0.13070556693106497
1317.96,-1.7860332252055644,98.65107406630943,-18.186216243942262,-0.12889935156863086
1318.1000000000001,-1.762108536613129,97.98023275486639,-18.4312262802903,-0.1271179878185219
1318.24,-1.7384966081041298,97.07277802315515,-18.610306305183943,-0.1253611362438388
1318.38,-1.7151935094728212,95.79205136780773,-18.741197474756664,-0.12362846198654666
1318.52,-1.6921953569803958,93.88657622253523,-18.836866980884647,-0.12191963470702409
1318.66,-1.669498312844821,90.86121201449218,-18.906792662843962,-0.1202343285243804
1318.8,-1.6470985847364974,85.67486651464677,-18.957901957530552,-0.11857222195753152
1318.94,-1.6249924252796304,76.05314968835395,-18.995258189571025,-0.11693299786702586
1319.08,-1.6031761315591972,62.348443419280635,-19.02256218741385,-0.11531634339761133
1319.22,-1.581646044633396,50.535611909715755,-19.042518919059876,-0.11372194992153419
1319.3600000000001,-1.560398549051487,40.459812061610236,-19.057105469361932,-0.11214951298256183
1319.5,-1.5394300723769123,31.864809786826576,-19.067766906990435,-0.11059873224072021
1319.64,-1.518737084715608,24.532305674620652,-19.074150432546922,-0.10906931141773765
1319.78,-1.4983160982494101,18.276296074543882,-19.07359657660229,-0.1075609582431866
1319.92,-1.4781636667744726,12.938276189338072,-19.067810635176397,-0.10607338440131507
1320.06,-1.458276385244607,8.383158815132246,-19.058204284854845,-0.10460630547855929
1320.2,-1.4386508893194654,4.495801435501608,-19.045761884237443,-0.10315944091172945
1320.34,-1.4192838549174867,1.2182943354658289,-19.031174030561495,-0.10173251393686046
1320.48,-1.4001719977735299,-1.4842192434093322,-19.014928006877238,-0.10032525153872006
1320.6200000000001,-1.3813120730011252,-3.712963311342429,-18.99736945048557,-0.09893738440096551
1320.76,-1.3627008746592701,-5.552677230107909,-18.97874467871468,-0.097568646856942
1320.9,-1.3443352353236995,-7.072756982612768,-18.959229927657518,-0.09621877684111434
1321.04,-1.326212025662574,-8.329720767440254,-18.93895167872158,-0.09488751584112451
1321.18,-1.3083281540165146,-9.369442313138794,-18.918000877396366,-0.09357460885046748
1321.32,-1.290680565982928,-10.229085634766577,-18.896442940110973,-0.09227980432177788
1321.46,-1.273266244004562,-10.938734325113067,-18.874324838875694,-0.09100285412071965
1321.6000000000001,-1.256082206962239,-11.522738113449126,-18.851680146412754,-0.08974351348047196
1321.74,-1.2391255097717038,-12.00081177915902,-18.828532649546688,-0.08850154095680368
1321.88,-1.2223932429845432,-12.388924362002193,-18.804898951778377,-0.0872766983837292
1322.02,-1.2058825323931177,-12.70001464340108,-18.780790358235706,-0.08606875082973885
1322.16,-1.189590538639465,-12.94456478302262,-18.756214248371094,-0.08487746655459665
1322.3,-1.1735144568281186,-13.131059265755557,-18.731175081050942,-0.08370261696669803
1322.44,-1.1576515161427992,-13.26635170811159,-18.705675134460936,-0.08254397658098162
1322.58,-1.141998979466935,-13.355957938362597,-18.679715053736558,-0.08140132297738718
1322.72,-1.126554143007963,-13.404290222048505,-18.65329425848621,-0.08027443675985398
1322.8600000000001,-1.1113143359253792,-13.414844556595245,-18.626411247721748,-0.07916310151585194
1323.0,-1.0962769199624776,-13.390350553109542,-18.599063829307813,-0.07806710377644002
1323.14,-1.0814392890817592,-13.332891486577942,-18.57124929361718,-0.07698623297684418
1323.28,-1.0667988691039576,-13.244000551475391,-18.542964545756565,-0.07592028141754971
1323.42,-1.0523531173506497,-13.124738137763607,-18.51420620689166,-0.07486904422590045
1323.56,-1.0380995222904106,-12.975753981254702,-18.484970692423754,-0.07383231931819947
1323.7,-1.0240356031884825,-12.807954594595753,-18.455254272751425,-0.07280990736230428
1323.84,-1.0101589097599153,-12.64198844976498,-18.42505312087575,-0.07180161174071101
1323.98,-0.9964670218261505,-12.47831956312518,-18.394363350025355,-0.07080723851412099
1324.1200000000001,-0.9829575489750103,-12.316906363890803,-18.363181043680104,-0.06982659638548419
1324.26,-0.9696281302240648,-12.157708457677927,-18.331502279782125,-0.06885949666451296
1324.4,-0.9564764336873376,-12.000686580986274,-18.299323150484106,-0.06790575323266093
1324.54,-0.9435001562453262,-11.845802557677503,-18.266639778457794,-0.06696518250856062
1324.68,-0.9306970232183006,-11.693019257355752,-18.23344833054019,-0.06603760341391424
1324.82,-0.9180647880428535,-11.54230055556126,-18.199745029310694,-0.06512283733983219
1324.96,-0.9056012319516709,-11.3936112956924,-18.165526163053062,-0.06422070811361334
1325.1000000000001,-0.8933041636564948,-11.246917252575734,-18.130788094450693,-0.06333104196596173
1325.24,-0.8811714190342494,-11.10218509760766,-18.09552726828334,-0.06245366749863403
1325.38,-0.8692008608163018,-10.95938236539518,-18.059740218332042,-0.06158841565251265
1325.52,-0.857390378280832,-10.81847742182672,-18.023423573652167,-0.06073511967609874
1325.66,-0.8457378869482824,-10.679439433507545,-17.98657406433834,-0.05989361509442003
1325.8,-0.8342413282798627,-10.542238338497393,-17.949188526877133,-0.05906373967834826
1325.94,-0.8228986693790814,-10.40684481829106,-17.9112639091618,-0.058245333414320935
1326.08,-0.8117079026962808,-10.273230270985563,-17.87279727522655,-0.05743823847446234
1326.22,-0.8006670457361472,-10.141366785580225,-17.83378580974504,-0.05664229918709875
1326.3600000000001,-0.7897741407681744,-10.011227117358617,-17.794226822327186,-0.055857362007662836
1326.5,-0.7790272545400506,-9.882784664303777,-17.75411775164071,-0.055083275489982306
1326.64,-0.7684244779939506,-9.756013444500395,-17.713456169377363,-0.05431989025794793
1326.78,-0.7579639259857045,-9.630888074479937,-17.67223978407906,-0.053567058977556155
1326.92,-0.7476437370068189,-9.50738374846672,-17.63046644483486,-0.052824636329321446
1327.06,-0.7374620729093306,-9.38547621848494,-17.58813414485707,-0.05209247898105374
1327.2,-0.7274171186334657,-9.265141775288512,-17.545241024942083,-0.05137044556099627
1327.34,-0.717507081938082,-9.146357230077497,-17.50178537681956,-0.05065839663131929
1327.48,-0.7077301931338731,-9.029099896966404,-17.457765646392243,-0.049956194661964964
1327.6200000000001,-0.6980847048193076,-8.91334757617137,-17.413180436867346,-0.04926370400483917
1327.76,-0.688568891619287,-8.799078537884789,-17.368028511779496,-0.048580790868345484
1327.9,-0.6791810499264948,-8.68627150680729,-17.322308797904594,-0.04790732329225732
1328.04,-0.6699194976454157,-8.574905647308485,-17.27602038806316,-0.04724317112292358
1328.18,-0.6607825739390045,-8.464960549189104,-17.22916254381152,-0.04658820598880362
1328.32,-0.6517686389779817,-8.356416214018457,-17.181734698018698,-0.04594230127632748
1328.46,-0.6428760736927346,-8.249253042022321,-17.133736457326716,-0.045305332106076936
1328.6000000000001,-0.6341032795278014,-8.143451819497479,-17.08516760449171,-0.04467717530928344
1328.74,-0.6254486781989202,-8.038993706730245,-17.03602810060337,-0.04405770940463871
1328.88,-0.6169107114526159,-7.935860226397282,-16.986318087179924,-0.04344681457541419
1329.02,-0.6084878408283108,-7.8340332524279965,-16.936037888136028,-0.042844372646885086
1329.16,-0.6001785474229322,-7.7334949993088005,-16.88518801162087,-0.04225026706405535
1329.3,-0.5919813316580007,-7.634228011810295,-16.833769151723846,-0.04166438286967941
1329.44,-0.5838947130491754,-7.536215155119376,-16.78178219004529,-0.04108660668257713
1329.58,-0.5759172299782376,-7.439439605358981,-16.729228197129757,-0.0405168266762381
1329.72,-0.5680474394674907,-7.343884840479019,-16.676108433759534,-0.03995493255771123
1329.8600000000001,-0.5602839169565584,-7.249534631502728,-16.622424352106222,-0.039400815546776526
1330.0,-0.5526252560815593,-7.156373034113387,-16.568177596738174,-0.038854368355394825
1330.14,-0.5450700684566377,-7.064384380567001,-16.513370005482084,-0.03831548516743226
1330.28,-0.537616983457833,-6.973553271917177,-16.458003610136807,-0.03778406161865563
1330.42,-0.5302646480092644,-6.883864570539035,-16.40208063703792,-0.037259994776995445
1330.56,-0.5230117263716159,-6.795303392939557,-16.34560350747166,-0.036743183123072884
1330.7,-0.5158568999328943,-6.70785510284233,-16.288574837937063,-0.03623352653098743
1330.84,-0.5087988670014527,-6.621505304535155,-16.230997440255184,-0.03573092624936163
1330.98,-0.5018363426012457,-6.536239836469524,-16.1728743215248,-0.03523528488263985
1331.1200000000001,-0.49496805826930973,-6.4520447651013635,-16.114208683923888,-0.03474650637263741
1331.26,-0.48819276185544164,-6.368906378963036,-16.055003924356463,-0.034264495980337234
1331.4,-0.48150921732405866,-6.286811182956846,-15.995263633944765,-0.03378916026793036
1331.54,-0.4749162045582221,-6.205745892860902,-15.93499159736669,-0.03332040708109739
1331.68,-0.46841251916580345,-6.125697430038401,-15.87419179203883,-0.032858145531527744
1331.82,-0.4619969722877759,-6.046652916341937,-15.812868387145505,-0.032402285979673456
1331.96,-0.4556683904086119,-5.968599669204693,-15.751025742514539,-0.03195274001773452
1332.1000000000001,-0.44942561516876767,-5.891525196910762,-15.688668407340668,-0.03150942045287282
1332.24,-0.4432675031792376,-5.815417194037175,-15.625801118757646,-0.031072241290651562
1332.38,-0.43719292583815833,-5.740263537060508,-15.562428800260433,-0.03064111771869726
1332.52,-0.4312007691494453,-5.666052280121284,-15.498556559978914,-0.030215966090581414
1332.66,-0.42528993354344324,-5.592771650939622,-15.434189688804947,-0.029796703909918912
1332.8,-0.41945933369957245,-5.5204100468759,-15.369333658374607,-0.02938324981468045
1332.94,-0.4137078983709526,-5.448956031130447,-15.303994118907784,-0.028975523561715986
1333.08,-0.40803457021098677,-5.378398329076551,-15.23817689690744,-0.028573446011486578
1333.22,-0.4024383056018866,-5.308725824721269,-15.171887992720997,-0.02817693911300183
1333.3600000000001,-0.39691807448512206,-5.239927557288813,-15.105133577966596,-0.027785925888960245
1333.5,-0.39147286019377764,-5.171992717921456,-15.03791999282699,-0.02740033042108976
1333.64,-0.38610165928679685,-5.104910646493164,-14.970253743214222,-0.02702007783568596
1333.78,-0.38080348138509834,-5.038670828531312,-14.902141497808147,-0.02664509428934517
1333.92,-0.3755773490095462,-4.9732628922420625,-14.833590084972236,-0.026275306954890082
1334.06,-0.3704222974207557,-4.908676605635197,-14.764606489550122,-0.025910644007485183
1334.2,-0.36533737446072,-4.844901873744303,-14.695197849546533,-0.025551034610939567
1334.34,-0.3603216403962375,-4.781928735938453,-14.625371452696386,-0.025196408904194664
1334.48,-0.35537416776412484,-4.719747363321651,-14.555134732925957,-0.02484669798799442
1334.6200000000001,-0.35049404121819877,-4.658348056216444,-14.484495266710134,-0.02450183391173552
1334.76,-0.34568035737800856,-4.597721241728345,-14.413460769329921,-0.024161749660495228
1334.9,-0.34093222467930334,-4.537857471387711,-14.342039091034387,-0.023826379142234646
1335.04,-0.33624876322621755,-4.4787474188660035,-14.270238213111458,-0.023495657175174847
1335.18,-0.33162910464515744,-4.420381877763388,-14.198066243871947,-0.02316951947534375
1335.32,-0.32707239194037235,-4.362751759464814,-14.125531414551318,-0.022847902644291457
1335.46,-0.32257777935119586,-4.305848091061781,-14.052642075133795,-0.022530744156971764
1335.6000000000001,-0.31814443221093747,-4.2496620133372005,-13.97940669010346,-0.022217982349787672
1335.74,-0.3137715268074117,-4.194184778810755,-13.90583383412701,-0.021909556408798728
1335.88,-0.3094582502450869,-4.139407749842397,-13.83193218767293,-0.021605406358088004
1336.02,-0.30520380030883776,-4.0853223967915895,-13.757710532571886,-0.021305473048286706
1336.16,-0.301007385329287,-4.031920296230123,-13.683177747523143,-0.02100969814525414
1336.3,-0.29686822404971863,-3.979193129206332,-13.608342803551807,-0.02071802411891115
1336.44,-0.29278554549454855,-3.9271326795586927,-13.533214759421808,-0.02043039423222487
1336.58,-0.2887585888393365,-3.875730832276824,-13.45780275700943,-0.020146752530342812
1336.72,-0.28478660328232314,-3.8249795719080226,-13.382116016642238,-0.019867043829874316
1336.8600000000001,-0.2808688479174782,-3.774870981007535,-13.306163832408282,-0.01959121370831736
1337.0,-0.27700459160904384,-3.72539723863084,-13.229955567440376,-0.01931920849362884
1337.14,-0.27319311286755754,-3.676550618866297,-13.15350064918025,-0.01905097525393638
1337.28,-0.26943369972734044,-3.6283234894065712,-13.076808564627354,-0.018786461787389814
1337.42,-0.26572564962543477,-3.580708310157327,-12.999888855577034,-0.018525616612150388
1337.56,-0.26206826928197824,-3.5336976318817364,-12.922751113852756,-0.018268388956515964
1337.7,-0.25846087458199624,-3.4872840948794153,-12.845404976537038,-0.018014728749180347
1337.84,-0.25490279045860265,-3.441460427698454,-12.767860121205599,-0.017764586609624943
1337.98,-0.25139335077758973,-3.3962194458792623,-12.690126261169286,-0.017517913838640972
1338.1200000000001,-0.24793189822339548,-3.3515540507290216,-12.61221314072818,-0.017274662408980523
1338.26,-0.24451778418643397,-3.307457228125559,-12.534130530442232,-0.017034784956134735
1338.4,-0.24115036865177325,-3.263922047349535,-12.45588822242271,-0.01679823476923732
1338.54,-0.23782902008914752,-3.220941659943861,-12.377496025648664,-0.016564965782091857
1338.68,-0.23455311534428952,-3.1785092985993324,-12.298963761312432,-0.01633493256432113
1338.82,-0.23132203953156902,-3.136618276065472,-12.22030125819825,-0.01610809031263692
1338.96,-0.22813518592792376,-3.095261984085674,-12.141518348097831,-0.01588439484222857
1339.1000000000001,-0.2249919558680689,-3.0544338923557044,-12.062624861266674,-0.015663802578268857
1339.24,-0.22189175864097177,-3.0141275475047338,-11.983630621924837,-0.0154462705475354
1339.38,-0.218834011387578,-2.9743365720980486,-11.904545443805665,-0.015231756370146286
1339.52,-0.215818138999776,-2.935054663660654,-11.825379125756,-0.015020218251408188
1339.66,-0.21284357402058623,-2.8962755937210245,-11.746141447391143,-0.014811614973775575
1339.8,-0.20990975654556218,-2.8579932068742426,-11.666842164807795,-0.0146059058889195
1339.94,-0.20701613412539022,-2.8202014198638756,-11.587491006358059,-0.01440305090990444
1340.08,-0.20416216166967505,-2.7828942206818774,-11.508097668487494,-0.014203010503471851
1340.22,-0.20134730135189777,-2.746065667685914,-11.428671811639983,-0.014005745682428855
1340.3600000000001,-0.1985710225155345,-2.7097098887334847,-11.349223056232207,-0.013811217998140779
1340.5,-0.19583280158132194,-2.6738210803322535,-11.269760978700196,-0.013619389533126079
1340.64,-0.19313212195565804,-2.6383935068060445,-11.190295107620504,-0.013430222893752272
1340.78,-0.19046847394012525,-2.6034214994759464,-11.110834919908234,-0.013243681203031555
1340.92,-0.18784135464212348,-2.5688994558560325,-11.031389837094153,-0.013059728093514716
1341.06,-0.18525026788660137,-2.5348218388631953,-10.95196922168289,-0.012878327700282058
1341.2,-0.18269472412887303,-2.501183176040625,-10.872582373594168,-0.012699444654030018
1341.34,-0.18017424036850843,-2.4679780587944853,-10.79323852668884,-0.012523044074252183
1341.48,-0.17768834006428588,-2.435201141643359,-10.713946845381397,-0.01234909156251341
1341.6200000000001,-0.17523655305019425,-2.402847141480044,-10.63471642134043,-0.012177553195815854
1341.76,-0.17281841545247323,-2.370910836845312,-10.555556270278476,-0.012008395520055604
1341.9,-0.17043346960768094,-2.3393870672132473,-10.476475328832482,-0.011841585543568739
1342.04,-0.1680812639817759,-2.308270732287808,-10.397482451536055,-0.011677090730765578
1342.18,-0.16576135309020304,-2.2775567913102654,-10.31858640788447,-0.011514878995851952
1342.32,-0.16347329741897235,-2.247240262377182,-10.239795879493352,-0.011354918696636317
1342.46,-0.16121666334671814,-2.2173162217686193,-10.161119457351768,-0.011197178628421511
1342.6000000000001,-0.15899102306772916,-2.187779803286278,-10.082565639170415,-0.011041628017980098
1342.74,-0.15679595451593714,-2.158626197601252,-10.004142826825381,-0.01088823651761207
1342.88,-0.154631041289854,-2.1298506516111635,-9.77898717872711,-0.010736974199283858
1343.02,-0.15249587257844618,-2.101448467806368,-7.981962703228152,-0.010587811548847541
1343.16,-0.15039004308793588,-2.073415003645002,3.9162360045546567,-0.010440719460339146
1343.3,-0.14831315296951816,-2.0457456709366277,95.60785281329346,-0.24760177666650973
1343.44,-0.14626480774798375,-2.0184359352342267,99.7100416113431,-3.6514145083583913
1343.58,-0.14424461825123727,-1.9914813152343342,99.70894841608381,-7.5033947923557385
1343.72,-0.14225220054069979,-1.9648773821850871,99.71062665572073,-10.570222175887988
1343.8600000000001,-0.14028717584258668,-1.9386197593019985,99.71269725921577,-12.855501709508227
1344.0,-0.1383491704800496,-1.9127041211912428,99.71472016327063,-14.533373253284717
1344.14,-0.13643781580617298,-1.8871261932802779,99.71669644042284,-15.761052298380214
1344.28,-0.13455274813781562,-1.8618817512556145,99.7186271639045,-16.65860294525349
1344.42,-0.13269360869028665,-1.8369666205075688,99.59827666731483,-17.314671327761765
1344.56,-0.13086004351284672,-1.8123766755818282,99.20277893903894,-17.79420482746182
1344.7,-0.12905170342502445,-1.7881078396376733,98.70056555931686,-18.144701427371515
1344.84,-0.12726824395373923,-1.7641560839127024,98.04581763480184,-18.400882723813353
1344.98,-0.12550932527121986,-1.7405174271939183,97.16299624535203,-18.588127930963285
1345.1200000000001,-0.12377461213371115,-1.717187935295033,95.92203857068735,-18.724987105898112
1345.26,-0.12206377382095736,-1.69416372053986,94.08493812744149,-18.825018679919285
1345.4,-0.12037648407645518,-1.6714409412516626,91.18584396207297,-18.898132635665107
1345.54,-0.11871242104846591,-1.649015801248343,86.25026715519321,-18.951572267659834
1345.68,-0.11707126723177837,-1.6268845493433428,77.15117848067047,-18.990631763693667
1345.82,-0.11545270941021357,-1.6050434788521533,63.45150774040172,-19.019180692137994
1345.96,-0.11385643859986236,-1.5834889271043209,51.47642928489566,-19.040047354486447
1346.1000000000001,-0.11228214999304714,-1.5622172749608438,41.26232366693713,-19.055298981124565
1346.24,-0.11072954290299941,-1.541224946336863,32.54941109573736,-19.06644652888386
1346.38,-0.10919832070924436,-1.5205084077295474,25.116373733817607,-19.073488565120464
1346.52,-0.10768819080368393,-1.5000641677510884,18.77463801071083,-19.07354822070049
1346.66,-0.10619886453737024,-1.479888776666705,13.36351077373296,-19.068206577398207
1346.8,-0.10473005716796112,-1.4599788259375805,8.746041127321135,-19.058926461661844
1346.94,-0.10328148780784936,-1.4403309477686506,4.805499153006402,-19.046727388435574
1347.08,-0.10185287937295753,-1.4209418146611605,1.4752536537627687,-19.032324284928794
1347.22,-0.10044395853219086,-1.401808138969913,-1.2723553157093752,-19.016221385025883
1347.3600000000001,-0.09905445565753955,-1.3829266724651441,-3.538141380942956,-18.998776213410185
1347.5,-0.09768410477482316,-1.3642942058989427,-5.408275733170664,-18.98024347741441
1347.64,-0.0963326435150691,-1.3459075685761595,-6.953369086612633,-18.960805371874446
1347.78,-0.09499981306651771,-1.3277636279297278,-8.230950951279999,-18.94059263613622
1347.92,-0.0936853581272461,-1.309859289100348,-9.287726493985046,-18.91969927646523
1348.06,-0.09238902685840329,-1.292191494520455,-10.16153767791292,-18.898192922307327
1348.2,-0.09111057083804955,-1.2747572235024296,-10.883018064477074,-18.876122154796676
1348.34,-0.08984974501559187,-1.2575534918309899,-11.476962282999677,-18.85352172310087
1348.48,-0.08860630766680914,-1.2405773513596983,-11.963444651032555,-18.830416278714242
1348.6200000000001,-0.08738002034945921,-1.2238258896115484,-12.358724878882391,-18.8068230638912
1348.76,-0.08617064785946076,-1.2072962293835683,-12.675977110702377,-18.78275385790798
1348.9,-0.08497795818764353,-1.1909855283553945,-12.925874575457875,-18.758216393779286
1349.04,-0.08380172247705905,-1.17489097870177,-13.117057409506392,-18.733215395119423
1349.18,-0.08264171498084565,-1.1590098067089176,-13.25650657824405,-18.707753339098637
1349.32,-0.0814977130206407,-1.1433392723947435,-13.349842642349328,-18.681831020882573
1349.46,-0.08036949694553336,-1.1278766691328295,-13.401564519657706,-18.65544797347344
1349.6000000000001,-0.07925685009155106,-1.11261932328017,-13.41524039652668,-18.628602781711447
1349.74,-0.07815955874167343,-1.0975645938086114,-13.393660493236771,-18.601293318435573
1349.88,-0.07707741208636691,-1.082709871939955,-13.338959414044705,-18.573516923127833
1350.02,-0.07601020218463338,-1.0680525807846868,-13.252714237557678,-18.545270537864265
1350.16,-0.0749577239255671,-1.0535901749842898,-13.136023256031988,-18.516550811434037
1350.3,-0.07391977499041305,-1.0393201403571084,-12.989569290995494,-18.487354179620812
1350.44,-0.07289615581512071,-1.0252399935477243,-12.822190889507864,-18.457676927556786
1350.58,-0.07188666955338686,-1.011347281679812,-12.656027286270882,-18.427515238537453
1350.72,-0.07089112204018197,-0.997639582012437,-12.492164534913965,-18.3968652325694
1350.8600000000001,-0.0699093217557532,-0.9841145015997638,-12.330560962303062,-18.365722997100672
1351.0,-0.0689410797900988,-0.9707696769541422,-12.171176075679611,-18.33408461177517
1351.14,-0.06798620980790777,-0.9576027737125374,-12.013970516967898,-18.30194616860055
1351.28,-0.06704452801395898,-0.9446114863062748,-11.858906019086952,-18.269303788581787
1351.42,-0.06611585311897374,-0.9317935376340674,-11.70594536417247,-18.236153635620468
1351.56,-0.06520000630591677,-0.9191466787382959,-11.555052343619305,-18.202491928289653
1351.7,-0.06429681119673929,-0.9066686884845128,-11.406191719859349,-18.168314949951057
1351.84,-0.06340609381955889,-0.8943573732441387,-11.259329189794167,-18.13361905757263
1351.98,-0.06252768257627096,-0.8822105665803264,-11.114431349805598,-18.098400689522208
1352.1200000000001,-0.06166140821058584,-0.8702261289369613,-10.97146566227145,-18.062656372549633
1352.26,-0.06080710377648651,-0.8584019473307729,-10.830400423517098,-18.026382728121696
1352.4,-0.05996460460710162,-0.8467359350465274,-10.691204733137033,-17.989576478236973
1352.54,-0.05913374828398841,-0.8352260313352792,-10.553848464623883,-17.9522344508191
1352.68,-0.05831437460682043,-0.82387020111565,-10.418302237245292,-17.914353584764797
1352.82,-0.05750632556347499,-0.8126664346781135,-10.284537389112103,-17.875930934705863
1352.96,-0.056709445300515186,-0.8016127473922582,-10.152525951383904,-17.836963675530775
1353.1000000000001,-0.05592358009406155,-0.7907071794170034,-10.022240623560698,-17.79744910670128
1353.24,-0.05514857832104842,-0.7799477954137448,-9.893654749811908,-17.75738465639097
1353.38,-0.05438429043086,-0.769332684262402,-9.766742296296199,-17.716767885466563
1353.52,-0.053630568917341435,-0.7588599587803476,-9.641477829427913,-17.675596491327294
1353.66,-0.05288726829118009,-0.748527755444191,-9.517836495047943,-17.633868311614172
1353.8,-0.052154245052652225,-0.7383342341143957,-9.395793998458892,-17.591581327797304
1353.94,-0.05143135766473053,-0.7282775777627017,-9.275326585286269,-17.548733668647294
1354.08,-0.05071846652654791,-0.718355992202339,-9.156411023129232,-17.505323613594566
1354.22,-0.05001543394721278,-0.7085677058209964,-9.03902458396613,-17.461349595978987
1354.3600000000001,-0.04932212411997168,-0.6989109693165361,-8.923145027281677,-17.416810206190803
1354.5,-0.04863840309671454,-0.6893840554354216,-8.808750583884194,-17.37170419470311
1354.64,-0.04796413876281822,-0.6799852587138416,-8.695819940382707,-17.326030474995136
1354.78,-0.04729920081232421,-0.6707128952215063,-8.58433222429519,-17.27978812636508
1354.92,-0.046643460723445815,-0.6615653023080943,-8.4742669897605,-17.232976396630903
1355.06,-0.04599679173440102,-0.6525408383523277,-8.365604203827795,-17.18559470471686
1355.2,-0.045359068819566556,-0.6436378825136547,-8.258324233298465,-17.137642643123627
1355.34,-0.0447301686659491,-0.6348548344865182,-8.152407832096703,-17.08911998027944
1355.48,-0.04410996964996968,-0.6261901142571882,-8.047836129145928,-17.0400266627697
1355.6200000000001,-0.043498351814557024,-0.6176421618631363,-7.94459061672934,-16.99036281744228
1355.76,-0.042895196846545955,-0.6092094371549345,-7.842653139313776,-16.94012875338597
1355.9,-0.04230038805437706,-0.600890419560654,-7.7420058828170575,-16.889324963779337
1356.04,-0.041713810346093526,-0.5926836078527431,-7.642631364299863,-16.837952127607316
1356.18,-0.04113535020763128,-0.5845875199173682,-7.544512422064016,-16.786011111243027
1356.32,-0.040564895681398976,-0.5766006925261903,-7.447632206139857,-16.733502969892427
1356.46,-0.04000233634514361,-0.568721681110564,-7.351974169146176,-16.68042894889923
1356.6000000000001,-0.03944756329109844,-0.5609490595381332,-7.257522057506877,-16.626790484908135
1356.74,-0.03890046910540944,-0.553281419891805,-7.164259903009271,-16.572589206884068
1356.88,-0.0383609478478365,-0.5457173722510839,-7.072172014689534,-16.517826936985696
1357.02,-0.03782889503172613,-0.5382555444757421,-6.981242971031506,-16.462505691291263
1357.16,-0.037304207604251856,-0.5308945819918118,-6.8914576124656275,-16.406627680375394
1357.3,-0.03678678392691901,-0.523633147579874,-6.802801034155359,-16.35019530973527
1357.44,-0.036276523756330385,-0.5164699211656284,-6.71525857905901,-16.29321118006508
1357.58,-0.03577332822520936,-0.5094035996127215,-6.62881583125539,-16.235678087377725
1357.72,-0.03527709982367724,-0.5024328965178183,-6.543458609522241,-16.177599022973016
1357.8600000000001,-0.034787742380781396,-0.49555654200789195,-6.459172961156846,-16.118977173251565
1358.0,-0.03430516104627097,-0.48877328253971786,-6.3759451560286875,-16.05981591937429
1358.14,-0.03382926227261685,-0.4820818807015507,-6.29376168085448,-16.000118836767044
1358.28,-0.03335995379727291,-0.47548111501696416,-6.212609233686265,-15.939889694470628
1358.42,-0.0328971446251752,-0.4689697797508371,-6.13247471860373,-15.879132454336297
1358.56,-0.032440745011475924,-0.46254668471746546,-6.053345240602208,-15.817851270067253
1358.7,-0.0319906664445094,-0.4562106550907819,-5.975208100668265,-15.756050486106814
1358.84,-0.03154682162898667,-0.4499605312166647,-5.898050791035061,-15.693734636374101
1358.98,-0.03110912446941595,-0.4437951684273166,-5.821860990610028,-15.630908442848376
1359.1200000000001,-0.030677490053745846,-0.43771343685769604,-5.746626560567739,-15.56757681400329
1359.26,-0.030251834637228574,-0.4317142212639824,-5.6723355401011215,-15.503744843092594
1359.4,-0.02983207562650011,-0.42579642084405556,-5.598976142324474,-15.439417806288965
1359.54,-0.029418131563874537,-0.4199589490599745,-5.526536750322019,-15.374601160677916
1359.68,-0.029009922111849756,-0.4142007334624327,-5.45500591333598,-15.30930054210885
1359.82,-0.028607368037821747,-0.4085207155171772,-5.38437234308845,-15.243521762905605
1359.96,-0.02821039119900475,-0.4029178504333698,-5.314624910231533,-15.177270809438886
1360.1000000000001,-0.027818914527554462,-0.39739110699387337,-5.245752640920482,-15.110553839563366
1360.24,-0.027432862015891752,-0.3919394673874473,-5.177744713504803,-15.043377179922205
1360.38,-0.027052158702224202,-0.3865619270428317,-5.110590455332456,-14.97574732312205
1360.52,-0.02667673065626279,-0.3812574944647059,-5.044279339662544,-14.907670924781645
1360.66,-0.02630650496513131,-0.37602519107150056,-4.978800982682048,-14.839154800457463
1360.8,-0.025941409719465777,-0.37086405103504966,-4.914145140622337,-14.770205922449748
1360.94,-0.02558137399970149,-0.3657731211220612,-4.8503017069713925,-14.700831416492688
1361.08,-0.025226327862545164,-0.3607514605373935,-4.7872607097778515,-14.631038558332412
1361.22,-0.024876202327629743,-0.35579814076911653,-4.725012309043108,-14.560834770196745
1361.3600000000001,-0.02453092936434944,-0.35091224543534344,-4.663546794197919,-14.490227617160727
1361.5,-0.024190441878872666,-0.3460928701328155,-4.6028545816600515,-14.419224803412021
1361.64,-0.02385467370133043,-0.3413391222872213,-4.542926212469705,-14.347834168420462
1361.78,-0.023523559573177973,-0.3366501210052375,-4.483752349999559,-14.276063683016044
1361.92,-0.023197035134727234,-0.33202499692827053,-4.425323777736413,-14.203921445379807
1362.06,-0.022875036912847996,-0.3274628920878859,-4.367631397131538,-14.131415676952104
1362.2,-0.022557502308835374,-0.3229629597629068,-4.310666225516971,-14.058554718262817
1362.34,-0.02224436958644154,-0.31852436433816594,-4.254419394085092,-13.985347024688192
1362.48,-0.02193557786006943,-0.31414628116489635,-4.198882145928949,-13.91180116213894
1362.6200000000001,-0.02163106708312624,-0.309827896422742,-4.144045834140876,-13.83792580268439
1362.76,-0.02133077803653478,-0.30556840698337495,-4.0899019199671,-13.763729720117478
1362.9,-0.021034652317400336,-0.30136702027570156,-4.036441971016072,-13.68922178546532
1363.04,-0.020742632327831197,-0.297222954152643,-3.9836576595183915,-13.614410962450284
1363.18,-0.020454661263910625,-0.293135436759473,-3.931540760636285,-13.53930630290636
1363.32,-0.020170683104818395,-0.28910370640369937,-3.8800831508206386,-13.463916942155697
1363.46,-0.019890642602099797,-0.2851270114264715,-3.829276806213737,-13.388252094350168
1363.6000000000001,-0.0196144852690802,-0.2812046100755004,-3.77911380109588,-13.312321047782797
1363.74,-0.01934215737042328,-0.27733577037947454,-3.7295863063741574,-13.236133160173864
1363.88,-0.01907360591183085,-0.2735197700239576,-3.680686588111725,-13.159697853936521
1364.02,-0.018808778629882596,-0.2697558962287518,-3.6324070060959897,-13.083024611426653
1364.16,-0.018547623982013685,-0.2660434456267127,-3.5847400124441906,-13.006122970181739
1364.3,-0.018290091136628495,-0.26238172414400146,-3.5376781502449175,-12.929002518153409
1364.44,-0.018036129963348645,-0.25877004688175625,-3.491214052234167,-12.85167288893828
1364.58,-0.017785691023393498,-0.25520773799917373,-3.445340439504612,-12.774143757011679
1364.72,-0.01753872556009136,-0.2516941305979803,-3.400050120246793,-12.696424832968797
1364.8600000000001,-0.017295185489519704,-0.24822856660828307,-3.355335988521005,-12.618525858777616
1365.0,-0.017055023391272593,-0.24481039667578386,-3.3111910230587185,-12.540456603048083
1365.14,-0.016818192499353696,-0.2414389800503424,-3.2676082860924023,-12.462226856321694
1365.28,-0.016584646693193105,-0.23811368447587558,-3.2245809222126653,-12.383846426385766
1365.42,-0.016354340488786423,-0.23483388608157701,-3.182102157251697,-12.305325133616476
1365.56,-0.016127229029954365,-0.23159896927444498,-3.1401652971920093,-12.226672806354632
1365.7,-0.015903268079721363,-0.2284083266331028,-3.098763727099546,-12.147899276318102
1365.84,-0.015682414011811474,-0.22526135880289996,-3.0578909100802334,-12.069014374054706
1365.98,-0.015464623802260151,-0.22215747439227929,-3.0175403862591312,-11.990027924439248
1366.1200000000001,-0.015249855021140147,-0.21909608987039625,-2.9777057717813316,-11.910949742218248
1366.26,-0.015038065824400208,-0.2160766294659783,-2.9383807578338152,-11.831789627605838
1366.4,-0.014829214945814916,-0.21309852506740967,-2.8995591096875164,-11.752557361934176
1366.54,-0.014623261689044221,-0.21016121612402963,-2.861234665758848,-11.673262703361594
1366.68,-0.014420165919801185,-0.20726414954862996,-2.8234013366900044,-11.593915382641534
1366.82,-0.014219888058126533,-0.20440677962113954,-2.7860531044473604,-11.514525098955303
1366.96,-0.01402238907076849,-0.20158856789348273,-2.7491840214373413,-11.435101515811448
1367.1000000000001,-0.01382763046366657,-0.19880898309559905,-2.712788209639137,-11.355654257014482
1367.24,-0.013635574274537848,-0.196067501042611,-2.6768598597536806,-11.276192902705523
1367.38,-0.013446183065564407,-0.19336360454312823,-2.6413932303683287,-11.196726985477337
1367.52,-0.013259419916180517,-0.19069678330867518,-2.606382647136714,-11.117265986566052
1367.66,-0.0130752484159583,-0.1880665338642294,-2.5718225019732306,-11.0378193321218
1367.8,-0.012893632657590453,-0.1854723594598594,-2.5377072522616952,-10.958396389560278
1367.94,-0.012714537229968813,-0.18291376998344888,-2.5040314200776788,-10.879006463997195
1368.08,-0.012537927211357389,-0.18039028187449554,-2.4707895914240883,-10.799658794767376
1368.22,-0.012363768162658677,-0.1779014180389733,-2.437976415479534,-10.720362552030219
1368.3600000000001,-0.012192026120771905,-0.17544670776524482,-2.405586603859095,-10.64112683346297
1368.5,-0.012022667592042036,-0.1730256866410137,-2.3736149298870792,-10.561960661043305
1368.64,-0.011855659545798307,-0.170637896471304,-2.342056227881389,-10.482872977922401
1368.78,-0.011690969407981025,-0.1682828851974562,-2.310905392449149,-10.403872645389724
1368.92,-0.011528565054855501,-0.16596020681712753,-2.2801573777932274,-10.324968439930494
1369.06,-0.011368414806811937,-0.16366942130528578,-2.2498071970293365,-10.24616905037675
1369.2,-0.011210487422250049,-0.16141009453618538,-2.2198499215133842,-10.167483075152788
1369.34,-0.011054752091547352,-0.1591817982063144,-2.1902806801787786,-10.088919019615611
1369.48,-0.010901178431109933,-0.1569841097583016,-2.1610946588833806,-10.010485293490959
1369.6200000000001,-0.010749736477504598,-0.15481661230577257,-2.132287099765852,-9.819257295928894
1369.76,-0.010600396681671316,-0.15267889455914438,-2.1038533006110973,-8.298088001931205
1369.9,-0.010453129903214863,-0.15057055075234754,-2.0757886142245776,2.333661553266034
1370.04,-0.13265426448337578,-0.14849118057046531,-2.048088447815228,90.4543438125355
1370.18,-3.3590789366731424,-0.14644038907827886,-2.0207482623867525,99.7099222084349
1370.32,-7.2491746506989125,-0.1444177866497095,-1.9937635721370768,99.70905524164456
1370.46,-10.377285784051498,-0.14242298889814572,-1.967129943865735,99.71045696773226
1370.6000000000001,-12.71325371694326,-0.14045561660764622,-1.9408429963889935,99.71253145260926
1370.74,-14.42919042233391,-0.13851529566500817,-1.9148983999625064,99.71455817835134
1370.88,-15.684867077683462,-0.13660165699269114,-1.8892918757113206,99.71653818923004
1371.02,-16.602911949961157,-0.1347143364825863,-1.8640191950670484,99.71847256049463
1371.16,-17.273965115655137,-0.13285297493062118,-1.8390761792120325,99.6265399542406
1371.3,-17.764452085071362,-0.13101721797219057,-1.8144586985303404,99.23879582530562
1371.44,-18.122954846763907,-0.12920671601840347,-1.7901626720654256,98.74676207385706
1371.58,-18.384987949539536,-0.1274211241931369,-1.7661840669843087,98.10686495833045
1371.72,-18.576510299453595,-0.12566010227088673,-1.7425188980481272,97.24668268003639
1371.8600000000001,-18.716495676769732,-0.12392331461540698,-1.719163227088921,96.0420977009679
1372.0,-18.818812219786192,-0.1222104301191271,-1.6961131624925088,94.26717967380269
1372.14,-18.893596279472508,-0.12052112214333911,-1.6733648586873415,91.48220639923076
1372.28,-18.94825660510448,-0.11885506845914498,-1.6509145156391944,86.77197483639357
1372.42,-18.988208316832846,-0.11721195118915557,-1.6287583783515922,78.14169339994194
1372.56,-19.01740937355893,-0.11559145674993192,-1.6068927363718448,64.52090124387232
1372.7,-19.03875268219175,-0.11399327579516025,-1.585313923302591,52.38852555351316
1372.84,-19.05435269378222,-0.11241710315955208,-1.5640183163187424,42.04033400648472
1372.98,-19.065754879160647,-0.11086263780346045,-1.5430023356897287,33.21310911746889
1373.1200000000001,-19.07324652600321,-0.10932958275820412,-1.522262444306947,25.682606583127722
1373.26,-19.073801089685926,-0.1078176450720912,-1.5017951472163227,19.257761221449975
1373.4,-19.068817601059838,-0.10632653575713344,-1.4815969911558955,13.775758216072557
1373.54,-19.05980069339341,-0.10485596973644369,-1.4616645640983417,9.097839785425897
1373.68,-19.0477984919413,-0.10340566579230732,-1.4419944947983514,5.105737000223498
1373.82,-19.03354563735237,-0.10197534651492059,-1.4225834523447842,1.7250612059959718
1373.96,-19.01756003762953,-0.10056473825178698,-1.403428145717525,-1.0664214759809245
1374.1000000000001,-19.00020876446312,-0.09917357105776427,-1.3845253233489654,-3.3682469428227524
1374.24,-18.981753233305433,-0.09780157864575399,-1.365871772690043,-5.267975169863232
1374.38,-18.962380381795008,-0.09644849833802573,-1.3474643197807712,-6.837397234551298
1374.52,-18.942224322964844,-0.09511407101816875,-1.3292998288251905,-8.135026522868019
1374.66,-18.92138147711562,-0.09379804108366291,-1.3113752017706795,-9.208377711594844
1374.8,-18.899921211024242,-0.09250015639906163,-1.2936873778915658,-10.095953147188588
1374.94,-18.87789336315321,-0.09122016824977959,-1.2762333333769806,-10.828922249640597
1375.08,-18.855333597546174,-0.08995783129647736,-1.2590100809228917,-11.432513174906303
1375.22,-18.832267234863355,-0.08871290353003604,-1.2420146693282672,-11.927150575530156
1375.3600000000001,-18.80871200923946,-0.08748514622711459,-1.2252441830953191,-12.329377352965803
1375.5,-18.78468006320873,-0.08627432390628291,-1.2086957420337645,-12.652596906296527
1375.64,-18.760179399217424,-0.08508020428472313,-1.1923665008690663,-12.907668519403046
1375.78,-18.735214941496725,-0.08390255823549254,-1.1762536488546005,-13.10338383900276
1375.92,-18.709789317090692,-0.08274115974534138,-1.1603544093877007,-13.246847736953042
1376.06,-18.68390343341892,-0.0815957858730782,-1.1446660396295387,-13.343782623823271
1376.2,-18.65755690769456,-0.08046621670847637,-1.1291858301287978,-13.398771636570288
1376.34,-18.63074838794842,-0.07935223533171509,-1.113911104449092,-13.415453078376641
1376.48,-18.603475794363632,-0.0782536277733482,-1.098839218800094,-13.396675997065266
1376.6200000000001,-18.575736501749493,-0.07717018297479412,-1.083967561672328,-13.344624778508116
1376.76,-18.547527478339696,-0.07610169274934078,-1.0692935534755936,-13.26091902657427
1376.9,-18.518845392037697,-0.07504795174365896,-1.0548146461809733,-13.146693729686097
1377.04,-18.48968669229282,-0.07400875739981784,-1.0405283229664002,-13.002663713145026
1377.18,-18.460047673655332,-0.07298390991779635,-1.026432097865734,-12.8358989746354
1377.32,-18.429924525499647,-0.07197321221848436,-1.0125235154213237,-12.669544836663839
1377.46,-18.399313371261925,-0.07097646990716748,-0.998800150340015,-12.50549502069149
1377.6000000000001,-18.368210299696376,-0.06999349123748942,-0.9852596071525692,-12.343707754976935
1377.74,-18.336611390032218,-0.06902408707588623,-0.9718995198764648,-12.184142451973255
1377.88,-18.30451273245094,-0.06806807086648592,-0.958717551682044,-12.026759662467779
1378.02,-18.271910444958674,-0.06712525859646841,-0.9457113945619782,-11.871521031734225
1378.16,-18.238800687470395,-0.06619546876187957,-0.9328787690040163,-11.718389257602444
1378.3,-18.205179673728683,-0.0652785223338934,-0.9202174236669914,-11.567328050355776
1378.44,-18.171043681533426,-0.06437424272551757,-0.9077251350600507,-11.418302094370631
1378.58,-18.136389061647712,-0.06348245575873601,-0.8953997072250829,-11.271277011417189
1378.72,-18.101212245661284,-0.06260298963208333,-0.8832389714223138,-11.126219325544191
1378.8600000000001,-18.065509753028085,-0.06173567488864551,-0.8712407858190407,-10.983096429474637
1379.0,-18.029278197445553,-0.06088034438448179,-0.8594030351814818,-10.841876552442834
1379.14,-17.992514292705245,-0.06003683325746203,-0.8477236305697077,-10.702528729406712
1379.28,-17.955214858115284,-0.05920497889651464,-0.8362005090356341,-10.565022771572533
1379.42,-17.917376823572397,-0.058384620911279675,-0.8248316333240441,-10.429329238172235
1379.56,-17.87899723434394,-0.05757560110216213,-0.8136149915766192,-10.295419409436564
1379.7,-17.84007325560652,-0.056777763430780157,-0.8025485970389499,-10.163265260709839
1379.84,-17.80060217677717,-0.055990953990803435,-0.7916304877705024,-10.032839437654982
1379.98,-17.760581415664845,-0.05521502097917662,-0.7808587263575143,-9.904115232499702
1380.1200000000001,-17.720008522463118,-0.05444981466772292,-0.7702313996287979,-9.777066561277257
1380.26,-17.678881183600073,-0.05369518737512311,-0.7597466183744261,-9.65166794201729
1380.4,-17.637197225457307,-0.05295099343926514,-0.7494025170672732,-9.52789447384452
1380.54,-17.59495461796645,-0.05221708918995953,-0.7391972535873916,-9.405721816944887
1380.68,-17.55215147808944,-0.05149333292201609,-0.7291290089491996,-9.285126173360771
1380.82,-17.50878607318648,-0.05077958486867713,-0.719195987031455,-9.166084268578699
1380.96,-17.464856824274182,-0.050075707175402835,-0.709396414309994,-9.048573333874584
1381.1000000000001,-17.420362309175015,-0.049381563874004004,-0.6997285395932105,-8.932571089383284
1381.24,-17.375301265558296,-0.04869702085711811,-0.6901906337602561,-8.818055727860678
1381.38,-17.329672593872115,-0.04802194585302391,-0.6807809895019353,-8.705005899108071
1381.52,-17.2834753601649,-0.047356208400790446,-0.6714979210642747,-8.593400695030013
1381.66,-17.23670879879515,-0.046699679825756166,-0.6623397639947464,-8.483219635297962
1381.8,-17.18937231502705,-0.046052233215333804,-0.6533048748911194,-8.374442653593583
1381.94,-17.14146548750989,-0.04541374339513706,-0.644391631152924,-8.267050084406506
1382.08,-17.092988070638686,-0.044784086905424667,-0.6355984307354975,-8.161022650362638
1382.22,-17.04393999679348,-0.044163141977857895,-0.6269236919066017,-8.056341450060163
1382.3600000000001,-16.99432137845461,-0.043550788512567544,-0.6183658530055831,-7.95298794639137
1382.5,-16.94413251019129,-0.042946908055526256,-0.6099233722050557,-7.850943955329476
1382.64,-16.89337387052081,-0.04235138377622235,-0.601594727275089,-7.750191635160512
1382.78,-16.842046123635686,-0.04176410044563122,-0.5933784153498768,-7.6507134761412425
1382.92,-16.790150120996298,-0.04118494441448047,-0.5852729526968675,-7.552492290564956
1383.06,-16.737686902786404,-0.04061380359180498,-0.5772768744883371,-7.4555112032177
1383.2,-16.684657699229312,-0.040050567423788125,-0.5693887345753803,-7.3597536422084255
1383.34,-16.631063931762316,-0.039495126872885616,-0.5616071052643041,-7.26520333015711
1383.48,-16.576907214067514,-0.03894737439722793,-0.5539305770954014,-7.171844275725711
1383.6200000000001,-16.522189352956847,-0.038407203930298194,-0.5463577586240832,-7.079660765477448
1383.76,-16.46691234910978,-0.03787451086088152,-0.5388872762043537,-6.988637356050529
1383.9,-16.411078397661917,-0.03734919201328256,-0.5315177737746031,-6.89875886663306
1384.04,-16.354689888643183,-0.03683114562780763,-0.5242479126457036,-6.810010371726465
1384.18,-16.297749407264345,-0.03632027134150801,-0.517076371291385,-6.7223771941852535
1384.32,-16.240259734050856,-0.03581647016918118,-0.510001845140873,-6.635844898521569
1384.46,-16.182223844823206,-0.03531964448462621,-0.5030230463737692,-6.550399284463367
1384.6000000000001,-16.123644910523144,-0.03482969800215055,-0.49613870371715385,-6.466026380755638
1384.74,-16.06452629688534,-0.034346535758324456,-0.48934756224489323,-6.382712439194492
1384.88,-16.004871563954374,-0.03387006409398017,-0.48264838317913084,-6.3004439288843646
1385.02,-15.944684465446944,-0.033400190636452456,-0.47603994369394476,-6.219207530709055
1385.16,-15.883968947959644,-0.03293682428205735,-0.4695210367211516,-6.1389901320076925
1385.3,-15.822729150022614,-0.0324798751788062,-0.46309047075823856,-6.059778821447042
1385.44,-15.760969400999857,-0.032029254709351584,-0.45674706967840456,-5.9815608840820795
1385.58,-15.698694219836979,-0.03158487547416247,-0.4504896725426916,-5.90432379659694
1385.72,-15.635908313657461,-0.031146651274925323,-0.4443171334141889,-5.828055222718782
1385.8600000000001,-15.572616576208786,-0.03071449709816817,-0.4382283211742899,-5.752743008797421
1386.0,-15.50882408615983,-0.030288329099105095,-0.43222211934098526,-5.678375179543852
1386.14,-15.4445361052513,-0.029868064585697716,-0.4262974258891719,-5.6049399339210915
1386.28,-15.37975807630104,-0.02945362200293126,-0.42045315307296155,-5.532425641181066
1386.42,-15.314495621066344,-0.029044920917302177,-0.4146882272499698,-5.460820837041499
1386.56,-15.24875453796552,-0.028641882001514532,-0.40900158870756803,-5.3901142199970495
1386.7,-15.182540799661226,-0.02824442701938252,-0.40339219149108,-5.320294647759167
1386.84,-15.115860550508161,-0.027852478810936335,-0.3978590032339059,-5.251351133819362
1386.98,-15.048720103868003,-0.02746596127772868,-0.3924010049895548,-5.183272844130845
1387.1200000000001,-14.981125939294564,-0.02708479936833941,-0.38701719106557003,-5.116049093903654
1387.26,-14.913084699592304,-0.026708919064075475,-0.38170656885932797,-5.049669344508641
1387.4,-14.844603187751572,-0.02633824736486384,-0.37646815869569417,-4.984123200485848
1387.54,-14.775688363764027,-0.025972712275334632,-0.3713009936665179,-4.919400406653015
1387.68,-14.706347341321836,-0.025612242791092147,-0.36620411947195036,-4.855490845310116
1387.82,-14.636587384404443,-0.025256768885171095,-0.36117659426356713,-4.792384533536032
1387.96,-14.566415903756745,-0.0249062214946758,-0.3562174884892784,-4.730071620573585
1388.1000000000001,-14.49584045326274,-0.02456053250759982,-0.3513258847400107,-4.668542385299346
1388.24,-14.424868726218715,-0.024219634749823617,-0.3465008775981429,-4.60778723377478
1388.38,-14.353508551510236,-0.023883461972287943,-0.34174157348767936,-4.547796696875419
1388.52,-14.28176788969723,-0.02355194883834063,-0.3370470905261435,-4.4885614279949095
1388.66,-14.209654829011626,-0.023225030911254427,-0.33241655837817685,-4.430072200820902
1388.8,-14.137177581271999,-0.022902644641913737,-0.32784911811082407,-4.372319907179875
1388.94,-14.064344477719809,-0.022584727356667823,-0.3233439220504908,-4.315295554948136
1389.08,-13.991163964781876,-0.022271217245348456,-0.31890013364155567,-4.258990266026302
1389.22,-13.91764459976377,-0.021962053349449787,-0.3145169273066218,-4.203395274374735
1389.3600000000001,-13.843795046478869,-0.02165717555046815,-0.3101934883083902,-4.148501924107484
1389.5,-13.769624070817818,-0.02135652455839988,-0.3059290126131411,-4.0943016676423785
1389.64,-13.69514053626329,-0.021060041900394882,-0.3017227067558055,-4.040786063905033
1389.78,-13.62035339935479,-0.02076766990956397,-0.29757378770661164,-3.98794677658463
1389.92,-13.545271705108377,-0.020479351713937884,-0.2934814827392921,-3.935775572439397
1390.06,-13.469904582396204,-0.020195031225576025,-0.28944502930083305,-3.8842643196498163
1390.2,-13.394261239290667,-0.019914653129822803,-0.28546367488275404,-3.8334049862176824
1390.34,-13.318350958378053,-0.01963816287470977,-0.28153667689389833,-3.7831896384091825
1390.48,-13.242183092046462,-0.019365506660501512,-0.2776633025347233,-3.733610439240273
1390.6200000000001,-13.16576705775288,-0.01909663142938337,-0.2738428286730719,-3.684659647002693
1390.76,-13.089112333274135,-0.018831484855289196,-0.2700745417214118,-3.636329613829015
1390.9,-13.012228451946429,-0.018570015333867117,-0.2663577375155282,-3.588612784295207
1391.04,-12.935124997898239,-0.018312171972581667,-0.2626917211946528,-3.54150169405925
1391.18,-12.85781160128112,-0.018057904580950256,-0.25907580708301636,-3.494988968534418
1391.32,-12.780297933503043,-0.01780716366091235,-0.25550931857280956,-3.449067321595856
1391.46,-12.702593702468779,-0.01755990039732949,-0.2519915880085375,-3.4037295543191983
1391.6000000000001,-12.624708647831746,-0.017316066648614428,-0.24852195657275344,-3.3589685537499814
1391.74,-12.546652536261725,-0.0170756149374877,-0.245099774173157,-3.3147772917026748
1391.88,-12.468435156732689,-0.016838498441859858,-0.24172439933104345,-3.271148823588209
1392.02,-12.390066315834954,-0.016604670985837667,-0.2383951990710897,-3.228076287268914
1392.16,-12.311555833115793,-0.016374087030852753,-0.23511154881246196,-3.1855529019398308
1392.3,-12.232913536452465,-0.01614670166691086,-0.2318728322612327,-3.143571967035408
1392.44,-12.1541492574616,-0.01592247060396027,-0.22867844130409207,-3.1021268611606403
1392.58,-12.07527282694876,-0.015701350163377654,-0.22552777590334,-3.0612110410457247
1392.72,-11.996294070401817,-0.015483297269569929,-0.22242024399314608,-3.0208180405233773
1392.8600000000001,-11.917222803531779,-0.015268269441690381,-0.21935526137706324,-2.9809414695279766
1393.0,-11.838068827864523,-0.015056224785467705,-0.21633225162678169,-2.941575013115722
1393.14,-11.758841926386749,-0.014847121985146289,-0.2133506459821102,-2.9027124305050602
1393.28,-11.679551859249443,-0.014640920295536396,-0.21040988325217122,-2.864347554136631
1393.42,-11.600208359531887,-0.01443757953417262,-0.207509409717797,-2.8264742887520518
1393.56,-11.52082112906924,-0.01423706007357928,-0.20464867903511358,-2.7890866104908505
1393.7,-11.44139983434654,-0.01403932283364125,-0.2018271521402997,-2.7521785660049125
1393.84,-11.36195410246183,-0.01384432927407883,-0.19904429715550803,-2.7157442715898297
1393.98,-11.282493517161003,-0.01365204138702525,-0.19629958929593594,-2.679777912332563
1394.1200000000001,-11.203027614946846,-0.013462421689705439,-0.19359251077803347,-2.6442737412748456
1394.26,-11.123565881264627,-0.01327543321721467,-0.1909225507288352,-2.609226078591797
1394.4,-11.044117746766378,-0.013091039515395775,-0.18828920509640545,-2.5746293107852303
1394.54,-10.964692583655962,-0.012909204633813577,-0.185691976561382,-2.5404778898911493
1394.68,-10.885299702116898,-0.01272989311882521,-0.18313037444960897,-2.5067663327009795
1394.82,-10.805948346824696,-0.012553070006745085,-0.1806039146458445,-2.4734892199960608
1394.96,-10.726647693545377,-0.012378700817103195,-0.17811211950853262,-2.440641195794982
1395.1000000000001,-10.647406845821767,-0.012206751545995506,-0.1756545177856271,-2.408216966613336
1395.24,-10.568234831748928,-0.012037188659525164,-0.17323064453145537,-2.3762113007355
1395.38,-10.489140600840024,-0.011869979087333365,-0.17084004102461123,-2.3446190274980574
1395.52,-10.41013302098379,-0.0117050902162186,-0.16848225468686437,-2.3134350365845053
1395.66,-10.331220875494617,-0.011542489883843116,-0.1661568390030762,-2.2826542773308933
1395.8,-10.252412860256165,-0.011382146372525444,-0.16386335344210887,-2.2522717580420544
1395.94,-10.173717580959293,-0.011224028403117746,-0.16160136337871847,-2.2222825453181243
1396.08,-10.095143550434958,-0.011068105128966959,-0.15937044001642,-2.192681763391028
1396.22,-10.016699186082649,-0.010914346129958473,-0.15717016031131262,-2.163464593470655
1396.3600000000001,-9.85260786821374,-0.010762721406641324,-0.15500010689685575,-2.1346262731004275
1396.5,-8.56152454380231,-0.010613201374433763,-0.15285986800958415,-2.106162095522008
1396.64,0.751951935635327,-0.010465756857908081,-0.15074903741575124,-2.0780674090488844
1396.78,78.00704201381423,-0.052581850424192646,-0.1486672143388907,-2.0503376164485814
1396.92,99.70949173879534,-3.070557289812627,-0.14661400338828542,-2.022968174333276
1397.06,99.70916578604644,-6.992832892590123,-0.14458901448833275,-1.9959545925585775
1397.2,99.7102904743739,-10.181910865321735,-0.1425918628087974,-1.9692924336302686
1397.34,99.71236872654713,-12.56906978441885,-0.1406221686959399,-1.9429773121187912
1397.48,99.71439920296025,-14.323566144118566,-0.1386795576045121,-1.9170048940812887
1397.6200000000001,99.71638287818666,-15.607623707872078,-0.1367636600306079,-1.891370896491006
1397.76,99.71832082945284,-16.546446742039098,-0.13487411144536127,-1.8660710866738774
1397.9,99.6537268986001,-17.232692882429298,-0.1330105522294802,-1.8411012817521148
1398.04,99.27413822170566,-17.73428560720963,-0.1311726276086076,-1.816457348094645
1398.18,98.79199361188827,-18.100905858549343,-0.12935998758949907,-1.7921352007742222
1398.32,98.16647617689429,-18.368872142004655,-0.12757228689700845,-1.7681308030310738
1398.46,97.328129101086,-18.564731112622837,-0.1258091849118712,-1.7444401657429298
1398.6000000000001,96.15846178067339,-18.707886165405696,-0.12407034560927672,-1.721059346901292
1398.74,94.44291307597253,-18.81251945230395,-0.12235543749821995,-1.6979844510938145
1398.88,91.7662389142228,-18.88899684047958,-0.12066413356162319,-1.6752116289926624
1399.02,87.26863675727631,-18.94489483477646,-0.11899611119721916,-1.6527370768487273
1399.16,79.07968813845744,-18.985751169396284,-0.11735105215918623,-1.6305570359915784
1399.3,65.60857881526452,-19.015613422933285,-0.11572864250052685,-1.6086677923350385
1399.44,53.31622164739553,-19.03744000611803,-0.11412857251618043,-1.5870656758882753
1399.58,42.8316552353491,-19.05339324731978,-0.11255053668686203,-1.5657470602722992
1399.72,33.888165980838956,-19.06505361132107,-0.1109942336236179,-1.544708362241775
1399.8600000000001,26.258533362782536,-19.072972751736692,-0.10945936601308988,-1.5239460412120391
1400.0,19.749158211010393,-19.074051169839507,-0.10794564056347952,-1.503456598791245


==> plotdata/ring_network_voltage_n0.csv <==
time,n0,n1,n2,n3
0.0,0.0,0.0,0.0,0.0
0.14,-0.6954681500499501,-5.967650068822884e-131,-1.8779457548732144e-130,-1.8779457548732144e-130
0.28,-1.381262781145222,-1.275507425179528e-130,-7.599442004480077e-130,-7.599442004480077e-130
0.42,-2.0575184457724536,-1.9015237638817697e-130,-1.686652682353954e-129,-1.686652682353954e-129
0.56,-2.7243678248789034,-2.4781576761108787e-130,-2.940083122567683e-129,-2.940083122567683e-129
0.7000000000000001,-3.3819417539043704,-3.0086659035847754e-130,-4.494233054442083e-129,-4.494233054442083e-129
0.84,-4.030369248451029,-3.4960976487757267e-130,-6.32481748550146e-129,-6.32481748550146e-129
0.98,-4.66977752959621,-3.943307579021709e-130,-8.409159344087624e-129,-8.409159344087624e-129
1.12,-5.300292048853099,-4.352968143918138e-130,-1.0726086862425307e-128,-1.0726086862425307e-128
1.26,-5.922036512784242,-4.727581114246935e-130,-1.3255837457636937e-128,-1.3255837457636937e-128
1.4000000000000001,-6.535132907272708,-5.069488391474571e-130,-1.5979967699943727e-128,-1.5979967699943727e-128
1.54,-7.139701521455628,-5.380882133912114e-130,-1.8881268983246537e-128,-1.8881268983246537e-128
1.68,-7.7358609713248665,-5.6638142427180646e-130,-2.1943688537595905e-128,-2.1943688537595905e-128
1.82,-8.323728222999398,-5.920205248196402e-130,-2.5152255445840883e-128,-2.5152255445840883e-128
1.96,-8.903418615673989,-6.15185263428624e-130,-2.8493011348086463e-128,-2.8493011348086463e-128
2.1,-9.475045884248674,-6.3604386367449865e-130,-3.1952945537581586e-128,-3.1952945537581586e-128
2.24,-10.038722181643484,-6.547537548283699e-130,-3.5519934170388597e-128,-3.5519934170388597e-128
2.38,-10.594558100802777,-6.714622561811856e-130,-3.918268332873043e-128,-3.918268332873043e-128
2.52,-11.142662696393486,-6.86307218098005e-130,-4.2930675694348587e-128,-4.2930675694348587e-128
2.66,-11.683143506201604,-6.994176225364819e-130,-4.67541206036035e-128,-4.67541206036035e-128
2.8000000000000003,-12.21610657223103,-7.10914145591206e-130,-5.064390727047369e-128,-5.064390727047369e-128
2.94,-12.74165646150893,-7.2090968446368595e-130,-5.459156097712448e-128,-5.459156097712448e-128
3.08,-13.259896286601727,-7.295098511061234e-130,-5.858920204437665e-128,-5.858920204437665e-128
3.22,-13.770927725845734,-7.368134346450774e-130,-6.262950740626541e-128,-6.262950740626541e-128
3.36,-14.274851043296371,-7.429128345580336e-130,-6.670567462399093e-128,-6.670567462399093e-128
3.5,-14.77176510839992,-7.478944664512411e-130,-7.081138818496994e-128,-7.081138818496994e-128
3.64,-15.261767415391644,-7.518391421703638e-130,-7.494078794244892e-128,-7.494078794244892e-128
3.7800000000000002,-15.744954102424096,-7.54822425866103e-130,-7.908843956027428e-128,-7.908843956027428e-128
3.92,-16.22141997042936,-7.569149675344372e-130,-8.324930683597218e-128,-8.324930683597218e-128
4.0600000000000005,-16.69125850171895,-7.58182815455105e-130,-8.741872578330784e-128,-8.741872578330784e-128
4.2,-17.154561878324976,-7.586877088620029e-130,-9.159238036300411e-128,-9.159238036300411e-128
4.34,-17.611421000086207,-7.584873520948945e-130,-9.576627975733499e-128,-9.576627975733499e-128
4.48,-18.06192550248254,-7.576356714028862e-130,-9.993673709090076e-128,-9.993673709090076e-128
4.62,-18.506163774221456,-7.561830554961613e-130,-1.041003495060663e-127,-1.041003495060663e-127
4.76,-18.944222974579823,-7.541765808731796e-130,-1.0825397950732847e-127,-1.0825397950732847e-127
4.9,-19.376189050504482,-7.516602228856407e-130,-1.123947374942973e-127,-1.123947374942973e-127
5.04,-19.602446553524985,-7.486750534427086e-130,-1.1651996540805228e-127,-1.1651996540805228e-127
5.18,-19.32978900870433,-7.452594261990188e-130,-1.2062722142039151e-127,-1.2062722142039151e-127
5.32,-19.06092395664954,-7.41449150017639e-130,-1.2471426559994548e-127,-1.2471426559994548e-127
5.46,-18.795798646202062,-7.372776514491455e-130,-1.2877904649330224e-127,-1.2877904649330224e-127
5.6000000000000005,-18.53436105993835,-7.327761269211548e-130,-1.328196885631996e-127,-1.328196885631996e-127
5.74,-18.276559903964092,-7.279736852887682e-130,-1.36834480429504e-127,-1.36834480429504e-127
5.88,-18.02234459785035,-7.22897481355286e-130,-1.4082186386212602e-127,-1.4082186386212602e-127
6.0200000000000005,-17.77166526470976,-7.175728409340432e-130,-1.4478042347823837e-127,-1.4478042347823837e-127
6.16,-17.524472721410667,-7.120233779861427e-130,-1.4870887709917235e-127,-1.4870887709917235e-127
6.3,-17.280718468927464,-7.0627110433506955e-130,-1.5260606672519108e-127,-1.5260606672519108e-127
6.44,-17.040354682825082,-7.0033653242751465e-130,-1.5647095008898006e-127,-1.5647095008898006e-127
6.58,-16.803334203875895,-6.94238771580073e-130,-1.603025927511716e-127,-1.603025927511716e-127
6.72,-16.569610528807083,-6.879956181237003e-130,-1.6410016070353949e-127,-1.6410016070353949e-127
6.86,-16.339137801176726,-6.816236398317842e-130,-1.6786291344767248e-127,-1.6786291344767248e-127
7.0,-16.111870802376824,-6.751382549933003e-130,-1.715901975189713e-127,-1.715901975189713e-127
7.140000000000001,-15.887764942761368,-6.685538064696818e-130,-1.7528144042772056e-127,-1.7528144042772056e-127
7.28,-15.666776252897957,-6.618836310526293e-130,-1.7893614499077307e-127,-1.7893614499077307e-127
7.42,-15.44886137494097,-6.55140124420044e-130,-1.8255388402905827e-127,-1.8255388402905827e-127
7.5600000000000005,-15.233977554124806,-6.483348019684831e-130,-1.8613429540769368e-127,-1.8613429540769368e-127
7.7,-15.022082630375417,-6.4147835578294064e-130,-1.896770773969468e-127,-1.896770773969468e-127
7.84,-14.81313503003852,-6.345807079882828e-130,-1.9318198433367184e-127,-1.9318198433367184e-127
7.98,-14.6070937577229,-6.276510607112137e-130,-1.9664882256413236e-127,-1.9664882256413236e-127
8.120000000000001,-14.403918388257107,-6.206979428671923e-130,-2.000774466503316e-127,-2.000774466503316e-127
8.26,-14.203569058758074,-6.137292539731666e-130,-2.034677558230996e-127,-2.034677558230996e-127
8.4,-14.00600646081005,-6.067523051742918e-130,-2.0681969066624973e-127,-2.0681969066624973e-127
8.540000000000001,-13.811191832752307,-5.997738576609161e-130,-2.101332300171064e-127,-2.101332300171064e-127
8.68,-13.619086952074122,-5.928001586409667e-130,-2.1340838806963875e-127,-2.1340838806963875e-127
8.82,-13.429654127915551,-5.858369750224357e-130,-2.166452116673028e-127,-2.166452116673028e-127
8.96,-13.24285619367251,-5.788896249508889e-130,-2.198437777735151e-127,-2.198437777735151e-127
9.1,-13.058656499704693,-5.7196300733775735e-130,-2.230041911084411e-127,-2.230041911084411e-127
9.24,-12.877018906144944,-5.650616295065933e-130,-2.2612658194150032e-127,-2.2612658194150032e-127
9.38,-12.697907775808646,-5.581896330764296e-130,-2.292111040296604e-127,-2.292111040296604e-127
9.52,-12.521287967201717,-5.513508181938564e-130,-2.322579326922205e-127,-2.322579326922205e-127
9.66,-12.347124827625867,-5.445486662183667e-130,-2.3526726301337416e-127,-2.3526726301337416e-127
9.8,-12.17538418637977,-5.377863609589195e-130,-2.382393081643922e-127,-2.382393081643922e-127
9.94,-12.00603234805479,-5.310668085534732e-130,-2.411742978377832e-127,-2.411742978377832e-127
10.08,-11.839036085923963,-5.243926560774452e-130,-2.4407247678627445e-127,-2.4407247678627445e-127
10.22,-11.674362635422924,-5.177663089616143e-130,-2.469341034599072e-127,-2.469341034599072e-127
10.36,-11.511979687721528,-5.1118994729490054e-130,-2.4975944873496715e-127,-2.4975944873496715e-127
10.5,-11.351855383384883,-5.0466554108267884e-130,-2.52548794728868e-127,-2.52548794728868e-127
10.64,-11.193958306122536,-4.981948645268219e-130,-2.5530243369547856e-127,-2.5530243369547856e-127
10.78,-11.03825747662463,-4.917795093894818e-130,-2.5802066699573354e-127,-2.5802066699573354e-127
10.92,-10.884722346483766,-4.854208974986946e-130,-2.6070380413869423e-127,-2.6070380413869423e-127
11.06,-10.733322792201436,-4.7912029245022616e-130,-2.6335216188853413e-127,-2.6335216188853413e-127
11.200000000000001,-10.584029109277811,-4.728788105566316e-130,-2.6596606343320767e-127,-2.6596606343320767e-127
11.34,-10.436812006383725,-4.666974310912774e-130,-2.6854583761083425e-127,-2.6854583761083425e-127
11.48,-10.291642599613745,-4.605770058720609e-130,-2.7109181819007578e-127,-2.7109181819007578e-127
11.620000000000001,-10.148492406819173,-4.545182682267242e-130,-2.7360434320102764e-127,-2.7360434320102764e-127
11.76,-10.007333342019844,-4.485218413790202e-130,-2.760837543133599e-127,-2.760837543133599e-127
11.9,-9.643472659725441,-4.425882462924958e-130,-2.7853039625865413e-127,-2.7853039625865413e-127
12.040000000000001,-7.201890328124921,-4.367179090063359e-130,-2.80944616294076e-127,-2.80944616294076e-127
12.18,5.487493001300701,-2.0058204916012277e-119,-2.8332676370470355e-127,-2.8332676370470355e-127
12.32,97.29576839192578,-0.3681864822253972,-2.856743067558731e-127,-2.856771893420033e-127
12.46,99.80233014811901,-3.823121267379174,-2.8775161838976296e-127,-2.879962451961046e-127
12.6,99.800425436617,-7.558239963333727,-2.894177934371886e-127,-2.9028428399967183e-127
12.74,99.80039920315382,-10.531938604347202,-2.9070262825261674e-127,-2.925416588613146e-127
12.88,99.8003992015969,-12.763747296626747,-2.916340572519555e-127,-2.9476872292660713e-127
13.02,99.80039920159682,-14.416702377347956,-2.922381964379256e-127,-2.9696582906491033e-127
13.16,99.80039920159682,-15.637172999034508,-2.925394590372364e-127,-2.991333295803049e-127
13.3,99.80039920159682,-16.537661635739735,-2.9256066382103082e-127,-3.0127157594505315e-127
13.44,99.59015477997372,-17.201945880889948,-2.9232313657104313e-127,-3.0338091855410453e-127
13.58,99.17942155785353,-17.691963294538493,-2.9184680512469006e-127,-3.0546170649925966e-127
13.72,98.6545913117801,-18.053426941428512,-2.9115028840494346e-127,-3.075142873616903e-127
13.86,97.96423684655451,-18.32006161716061,-2.9025097981518496e-127,-3.0953900702160053e-127
14.0,97.02303206364392,-18.51674530775231,-2.891651253552235e-127,-3.115362094838894e-127
14.14,95.68143090428993,-18.661829466437233,-2.879078967921433e-127,-3.1350623671874836e-127
14.280000000000001,93.66005467603902,-18.76885111165411,-2.864934601985717e-127,-3.1544942851619585e-127
14.42,90.39934072748846,-18.847795860057214,-2.8493504015119973e-127,-3.173661223536145e-127
14.56,84.70230007627677,-18.906029624512595,-2.832449798638865e-127,-3.1925665327541604e-127
14.700000000000001,73.93497423564395,-18.94898588680945,-2.8143479751234217e-127,-3.2112135378401637e-127
14.84,60.71997790653074,-18.98067266658845,-2.7951523899114512e-127,-3.2296055374135294e-127
14.98,49.40079365896556,-19.00404648821524,-2.77496327328635e-127,-3.247745802802294e-127
15.120000000000001,39.70544991164532,-19.021288238283823,-2.753874089709721e-127,-3.265637577248151e-127
15.26,31.40099189392891,-19.034006652506882,-2.731971971332997e-127,-3.2832840751967166e-127
15.4,24.28788432751842,-19.038774546851815,-2.7093381240343963e-127,-3.300688481667207e-127
15.540000000000001,18.195217094643507,-19.027708897127212,-2.6860482077183416e-127,-3.317853951696001e-127
15.68,12.976598696991463,-19.00489621653391,-2.66217269250466e-127,-3.3347836098489716e-127
15.82,8.506638835510303,-18.97335584914747,-2.6377771923320943e-127,-3.3514805497977634e-127
15.96,4.677935596307702,-18.93506217910046,-2.61292277740429e-127,-3.3679478339555093e-127
16.1,1.429009265501563,-18.89132522659901,-2.587666266816162e-127,-3.3841884931677885e-127
16.240000000000002,-1.25897748571879,-18.84302553693593,-2.56206050261401e-127,-3.4002055264548746e-127
16.38,-3.4808921296288644,-18.790761781077784,-2.5361546064635536e-127,-3.4160019008016063e-127
16.52,-5.318991069277103,-18.734945109069315,-2.509994220025817e-127,-3.431580550991418e-127
16.66,-6.8408714438926514,-18.67586045854629,-2.4836217300713272e-127,-3.4469443794813244e-127
16.8,-8.101764232817077,-18.613707017522533,-2.457076479297929e-127,-3.4620962563148455e-127
16.94,-9.146632904248095,-18.54862533024635,-2.43039496375654e-127,-3.477039019070045e-127
17.080000000000002,-10.012005679573475,-18.48071571580432,-2.4036110177319925e-127,-3.4917754728400773e-127
17.22,-10.727528214090523,-18.410050954880735,-2.376755986872602e-127,-3.5063083902437466e-127
17.36,-11.31725364194143,-18.336685141758853,-2.3498588903119063e-127,-3.520640511463817e-127
17.5,-11.8007002136509,-18.260659935805954,-2.3229465724790476e-127,-3.5347745443109027e-127
17.64,-12.193710593590094,-18.18200902580592,-2.2960438452502755e-127,-3.548713164310938e-127
17.78,-12.50914580248835,-18.10076134975699,-2.2691736210527594e-127,-3.5624590148143548e-127
17.92,-12.757443433321553,-18.016943436413428,-2.2423570374933117e-127,-3.5760147071252216e-127
18.06,-12.947065619168443,-17.930581118640916,-2.215613574048412e-127,-3.589382820648696e-127
18.2,-13.08485806981291,-17.841700791214425,-2.188961161318022e-127,-3.6025659030552784e-127
18.34,-13.176337693025996,-17.750330333534386,-2.1624162833139177e-127,-3.6155664704604384e-127
18.48,-13.225923021286807,-17.656499782263737,-2.135994073223517e-127,-3.628387007618277e-127
18.62,-13.237118898569909,-17.560241814533146,-2.1097084030622942e-127,-3.641029968127997e-127
18.76,-13.212664608799097,-17.46159208549229,-2.083571967601781e-127,-3.6534977746520142e-127
18.900000000000002,-13.154652787143277,-17.36058945220342,-2.0575963629356604e-127,-3.6657928191446393e-127
19.04,-13.064624981044451,-17.257276107580207,-2.0317921600235703e-127,-3.677917463090306e-127
19.18,-12.943648556552517,-17.15169764219379,-2.0061689735307567e-127,-3.6898740377504407e-127
19.32,-12.792378721351678,-17.043903047566392,-1.9807355262615842e-127,-3.701664844418057e-127
19.46,-12.616968264024544,-16.933944671549312,-1.9554997094661086e-127,-3.713292154679303e-127
19.6,-12.441474272468142,-16.82187813418913,-1.9304686392812293e-127,-3.72475821068117e-127
19.740000000000002,-12.268421290544794,-16.707762210881963,-1.9056487095514238e-127,-3.736065225404676e-127
19.88,-12.097775365365424,-16.59165868843024,-1.8810456412585684e-127,-3.747215382942859e-127
20.02,-11.929503016304013,-16.473632198730048,-1.856664528775842e-127,-3.758210838782977e-127
20.16,-11.76357122842873,-16.3537500341443,-1.8325098831471145e-127,-3.769053720092324e-127
20.3,-11.599947446024409,-16.232081948096717,-1.8085856725804802e-127,-3.7797461260071795e-127
20.44,-11.438599566205147,-16.10869994401051,-1.7848953603326754e-127,-3.79029012792434e-127
20.580000000000002,-11.27949593261573,-15.983678055382487,-1.7614419401499335e-127,-3.800687769794837e-127
20.72,-11.122605329220685,-15.857092119505388,-1.7382279694203667e-127,-3.810941068419369e-127
20.86,-10.96789697417971,-15.729019547113007,-1.715255600183157e-127,-3.821052013745093e-127
21.0,-10.815340513808287,-15.599539090012245,-1.6925266081306365e-127,-3.831022569163389e-127
21.14,-10.66490601662232,-15.468730608576102,-1.6700424197307493e-127,-3.8408546718082726e-127
21.28,-10.516563967465581,-15.33667484079587,-1.6478041375893057e-127,-3.850550232855131e-127
21.42,-10.37028526171888,-15.203453174425858,-1.625812564163894e-127,-3.8601111378195246e-127
21.56,-10.226041199589721,-15.069147423597459,-1.6040682239342405e-127,-3.869539246855748e-127
21.7,-10.083803480481459,-14.933839611129537,-1.582571384127164e-127,-3.878836395054935e-127
21.84,-9.943544197440705,-14.797611757618368,-1.5613220740880836e-127,-3.888004392742456e-127
21.98,-9.805235831682026,-14.660545678252058,-1.5403201033851988e-127,-3.897045025774442e-127
22.12,-9.66885124718876,-14.522722788161783,-1.5195650787270206e-127,-3.9059600558331845e-127
22.26,-9.534363685388952,-14.384223916994998,-1.4990564197688315e-127,-3.91475122072129e-127
22.400000000000002,-9.401746759905333,-14.245129133274572,-1.4787933738788524e-127,-3.923420234654384e-127
22.54,-9.270974451378345,-14.105517578992778,-1.4587750299304346e-127,-3.931968788552252e-127
22.68,-9.142021102361134,-13.965467314780406,-1.4390003311823784e-127,-3.9403985503282486e-127
22.82,-9.014861412285597,-13.825055175889464,-1.4194680873055616e-127,-3.948711165176882e-127
22.96,-8.88947043249842,-13.684356639133012,-1.40017698561037e-127,-3.956908255859445e-127
23.1,-8.765823561366151,-13.543445700837923,-1.3811256015259722e-127,-3.964991422987586e-127
23.240000000000002,-8.643896539448399,-13.402394765785898,-1.3623124083792509e-127,-3.972962245304737e-127
23.38,-8.52366544473813,-13.261274547044858,-1.3437357865181693e-127,-3.980822279965307e-127
23.52,-8.405106687968198,-13.120153976526959,-1.3253940318215243e-127,-3.988573062811588e-127
23.66,-8.288197007983122,-12.979100126050678,-1.3072853636343672e-127,-3.996216108648262e-127
23.8,-8.17291346717529,-12.838178138632736,-1.289407932165893e-127,-4.0037529115144926e-127
23.94,-8.059233446984594,-12.69745116969074,-1.2717598253842673e-127,-4.011184944953521e-127
24.080000000000002,-7.947134643460694,-12.556980337799029,-1.2543390754406656e-127,-4.0185136622797365e-127
24.22,-7.836595062886985,-12.416824684608146,-1.237143664652765e-127,-4.025740496843155e-127
24.36,-7.727593017465452,-12.277041143512195,-1.2201715310760031e-127,-4.032866862291303e-127
24.5,-7.620107121061539,-12.137684516627708,-1.2034205736891282e-127,-4.039894152828451e-127
24.64,-7.514116285008198,-11.9988074596323,-1.1868886572188784e-127,-4.046823743472168e-127
24.78,-7.4095997139683005,-11.860460474000671,-1.170573616627053e-127,-4.0536569903072065e-127
24.92,-7.306536901854619,-11.722691906169429,-1.1544732612817615e-127,-4.06039523073665e-127
25.060000000000002,-7.204907627806528,-11.585547953159887,-1.1385853788332622e-127,-4.0670397837303624e-127
25.2,-7.1046919522227014,-11.449072674189436,-1.1229077388134867e-127,-4.073591950070687e-127
25.34,-7.00587021284896,-11.313308007806747,-1.1074380959771552e-127,-4.080053012595407e-127
25.48,-6.908423020920558,-11.178293794093436,-1.0921741934012393e-127,-4.086424236437963e-127
25.62,-6.8123312573581165,-11.04406780148487,-1.0771137653584623e-127,-4.092706869264917e-127
25.76,-6.717576069016471,-10.910665757774785,-1.0622545399795336e-127,-4.098902141510674e-127
25.900000000000002,-6.624138864985696,-10.77812138488238,-1.047594241717886e-127,-4.105011266609456e-127
26.04,-6.532001312943585,-10.64646643697587,-1.03313059362979e-127,-4.111035441224531e-127
26.18,-6.441145335558852,-10.515730741563178,-1.0188613194819237e-127,-4.11697584547473e-127
26.32,-6.351553106944373,-10.385942243178024,-1.0047841456976872e-127,-4.1228336431582094e-127
26.46,-6.263207049159761,-10.257127049307874,-9.9089680315285e-128,-4.128609981973534e-127
26.6,-6.176089828762582,-10.129309478229175,-9.771970288304273e-128,-4.13430599373804e-127
26.740000000000002,-6.090184353407546,-10.00251210843425,-9.636825673440635e-128,-4.13992279460352e-127
26.88,-6.005473768492995,-9.592026445815879,-9.503511723386107e-128,-4.145461485269233e-127
27.02,-5.921941453854048,-6.048537741640361,-9.372006077760197e-128,-4.150923151192265e-127
27.16,-5.839571020501728,10.85733515449024,-8.612879410861597e-97,-4.156308862795249e-127
27.3,-5.7583463074074555,99.70133015368336,-1.3819799241606818,-4.161182822826852e-127
27.44,-5.678251378332261,99.78542747131993,-5.223814771731844,-4.162610113677285e-127
27.580000000000002,-5.5992705187001155,99.7843479457088,-8.713938728648689,-4.16027032906934e-127
27.72,-5.521388232514725,99.78533966474276,-11.405955611327013,-4.154452630406177e-127
27.86,-5.4445892393192326,99.7862910692101,-13.412209515974151,-4.145427197425653e-127
28.0,-5.368858471198208,99.7871823754824,-14.895695522564138,-4.133446437405355e-127
28.14,-5.294181069821325,99.78801737777637,-15.990618563677273,-4.118746117851404e-127
28.28,-5.220542383528163,99.78879963210547,-16.79840209216992,-4.10154642748396e-127
28.42,-5.14792796445357,99.57342229140691,-17.394285371074496,-4.082052970051791e-127
28.560000000000002,-5.0763235656929915,99.1606241525851,-17.83384362345126,-4.060457695221889e-127
28.7,-5.005715138507241,98.6329800268863,-18.158085402432008,-4.036939770521793e-127
28.84,-4.936088829566148,97.93865131579115,-18.39726318218522,-4.01166639806098e-127
28.98,-4.867430978230537,96.99159768726122,-18.57369321405311,-3.98479357952212e-127
29.12,-4.799728113872019,95.64094210100909,-18.703837213658993,-3.95646683269252e-127
29.26,-4.732966953230074,93.60467047527614,-18.7998382174371,-3.926821862599332e-127
29.400000000000002,-4.667134397805864,90.3177042474987,-18.870653565689857,-3.8959851901185585e-127
29.54,-4.602217531292334,84.57123176869146,-18.922890660510987,-3.8640747407464955e-127
29.68,-4.538203617040027,73.71735063773632,-18.96142346647729,-3.831200396052395e-127
29.82,-4.4750800955581695,60.505947464896266,-18.98984727412687,-3.797464510171895e-127
29.96,-4.412834582050505,49.19522948733096,-19.010814157305955,-3.762962393551718e-127
30.1,-4.351454863985401,39.511464426854474,-19.026280424023554,-3.7277827660164135e-127
30.240000000000002,-4.2909288986997645,31.220399295492058,-19.037689149113294,-3.6920081810970785e-127
30.38,-4.231244811036271,24.121555168142987,-19.041293462377478,-3.655715423439355e-127
30.52,-4.172390891013474,18.043348660529904,-19.029352992198227,-3.618975880993236e-127
30.66,-4.114355591528307,12.8389198794914,-19.00591137523017,-3.581855893579525e-127
30.8,-4.057127526090551,8.382564185841689,-18.97390810891729,-3.544417079327075e-127
30.94,-4.000695466588812,4.566680097587106,-18.935265596568286,-3.5067166403804802e-127
31.080000000000002,-3.9450483410875776,1.3328546401793786,-18.891259415433463,-3.4688076491894265e-127
31.220000000000002,-3.890175231654902,-1.3411811578736537,-18.84274690756612,-3.4307393166080685e-127
31.36,-3.836065372220318,-3.5512175639316763,-18.790310868643047,-3.392557242955135e-127
31.5,-3.7827081464625434,-5.379236644576674,-18.73435142923501,-3.354303653112771e-127
31.64,-3.7300930857265593,-6.892574823584326,-18.675145775073972,-3.316017616673971e-127
31.78,-3.678209866969672,-8.146226989965585,-18.612887573399455,-3.2777352540846333e-127
31.92,-3.627048310736134,-9.184949206354945,-18.54771339235824,-3.2394899296664885e-127
32.06,-3.5765983791599445,-10.045091074487877,-18.479720658492433,-3.2013124323511246e-127
32.2,-3.526850173995424,-10.75614644215841,-18.408980029559462,-3.1632311449028644e-127
32.34,-3.4777939346751845,-11.342040541880207,-18.335544030033912,-3.125272202359086e-127
32.480000000000004,-3.4294200363951153,-11.822184451815822,-18.259453151444404,-3.087459640370532e-127
32.62,-3.381718988225996,-12.212331307228565,-18.180740209931475,-3.0498155340809906e-127
32.76,-3.3346814312513886,-12.525267425461042,-18.099433489756372,-3.012360128145352e-127
32.9,-3.2882981367314223,-12.771368043380667,-18.015559029734924,-2.97511195844714e-127
33.04,-3.242560004292116,-12.959043156544134,-17.929142296360656,-2.9380879660411674e-127
33.18,-3.1974580601398963,-13.095094756361064,-17.84020941192584,-2.9013036038137513e-127
33.32,-3.152983455300941,-13.185002946545843,-17.74878805512588,-2.864772936321746e-127
33.46,-3.109127463885016,-13.233155120509277,-17.65490811705871,-2.8285087332425556e-127
33.6,-3.065881481373464,-13.243029615968455,-17.55860217179108,-2.79252255683991e-127
33.74,-3.0232370229309997,-13.217342993354467,-17.45990580421861,-2.756824843824627e-127
33.88,-2.9811857217409936,-13.158168248545522,-17.35885782646105,-2.7214249819656004e-127
34.02,-2.9397193273639033,-13.06702980073984,-17.25550040594915,-2.6863313817837974e-127
34.160000000000004,-2.8988297041185462,-12.944979929307694,-17.14987912262577,-2.6515515436409874e-127
34.300000000000004,-2.858508829485883,-12.792660413184922,-17.042042968588117,-2.617092120515247e-127
34.44,-2.818748792535004,-12.617049571309156,-16.932044300550178,-2.5829589767367894e-127
34.58,-2.779541792371006,-12.441828451235454,-16.819938753366774,-2.549157242940383e-127
34.72,-2.7408801366044706,-12.269033220449876,-16.7057851212968,-2.515691367474416e-127
34.86,-2.702756239842211,-12.098630395943688,-16.58964521252742,-2.482565164491472e-127
35.0,-2.66516262219903,-11.930586978756626,-16.471583681616714,-2.449781858931086e-127
35.14,-2.628091907830169,-11.764870443442202,-16.351667843855292,-2.4173441285919902e-127
35.28,-2.591536823484171,-11.601448728121316,-16.229967475039842,-2.385254143478707e-127
35.42,-2.5554901970758737,-11.440290225072614,-16.10655459974922,-2.3535136025956414e-127
35.56,-2.5199449562792506,-11.281363771812824,-15.981503270887696,-2.322123768350874e-127
35.7,-2.484894127139826,-11.124638642624385,-15.854889342987118,-2.29108549872159e-127
35.84,-2.4503308327063875,-10.970084540491653,-15.7267902415257,-2.2603992773234783e-127
35.980000000000004,-2.4162482916817343,-10.817671589410407,-15.597284730313614,-2.2300652415174185e-127
36.12,-2.382639817092189,-10.667370327038672,-15.466452678808034,-2.2000832086783342e-127
36.26,-2.34949881497562,-10.519151697659703,-15.334374831046134,-2.1704527007432104e-127
36.4,-2.3168187830877067,-10.372987045430797,-15.201132577721348,-2.1411729671478364e-127
36.54,-2.2845933096262074,-10.228848107893846,-15.06680773277252,-2.112243006254935e-127
36.68,-2.2528160719729624,-10.08670700972596,-14.931482315706944,-2.0836615853698107e-127
36.82,-2.2214808354534057,-9.946536256710326,-14.79523834073509,-2.0554272594335846e-127
36.96,-2.1905814521133227,-9.808308729909498,-14.658157613657282,-2.0275383884783736e-127
37.1,-2.1601118595126225,-9.671997680024774,-14.520321537310407,-1.999993153923426e-127
37.24,-2.130066079535898,-9.537576721927065,-14.381810926256017,-1.972789573786237e-127
37.38,-2.1004382172195184,-9.405019829345859,-14.24270583127044,-1.9459255168779604e-127
37.52,-2.0712224595950417,-9.274301329704288,-14.103085374082697,-1.9193987160480563e-127
37.660000000000004,-2.042413074548712,-9.145395899089348,-13.963027592697788,-1.893206780538998e-127
37.800000000000004,-2.0140044096968275,-9.018278557347395,-13.822609297541302,-1.867347207508006e-127
37.94,-1.9859908912767419,-8.892924663296066,-13.681905938566612,-1.8418173927691607e-127
38.08,-1.9583670230532961,-8.769309910044463,-13.540991483378532,-1.8166146408058852e-127
38.22,-1.9311273852404625,-8.647410320414393,-13.399938306346845,-1.7917361741005918e-127
38.36,-1.904266633437983,-8.527202242456054,-13.258817088610314,-1.7671791418253477e-127
38.5,-1.8777794975828033,-8.408662345052216,-13.117696728805935,-1.742940627934613e-127
38.64,-1.8516607809150907,-8.291767613605552,-12.976644264299695,-1.7190176586985128e-127
38.78,-1.8259053589586294,-8.176495345804291,-12.835724802643462,-1.6954072097126625e-127
38.92,-1.8005081785154047,-8.062823147461803,-12.695001462938011,-1.672106212418279e-127
39.06,-1.775464256674166,-7.950728928426212,-12.554535326743839,-1.6491115601641696e-127
39.2,-1.7507686798327862,-7.840190898556466,-12.414385398149552,-1.6264201138401898e-127
39.34,-1.726416602734212,-7.731187563761671,-12.274608572581545,-1.6040287071098768e-127
39.480000000000004,-1.7024032475158306,-7.623697722100825,-12.13525961391819,-1.5819341512682075e-127
39.62,-1.6787239027720533,-7.5177004599403325,-11.996391139456442,-1.5601332397487865e-127
39.76,-1.6553739226299433,-7.413175148166957,-11.85805361226826,-1.5386227523032186e-127
39.9,-1.6323487258376959,-7.310101438454114,-11.720295340478101,-1.517399458873977e-127
40.04,-1.6096437948658011,-7.208459259579586,-11.583162482990645,-1.4964601231807227e-127
40.18,-1.587254675020707,-7.108228813792941,-11.446699061199293,-1.47580150603877e-127
40.32,-1.5651769735708112,-7.009390573231096,-11.310946976210783,-1.4554203684271805e-127
40.46,-1.5434063588846099,-6.911925276380638,-11.175946031128664,-1.4353134743228896e-127
40.6,-1.5219385595808335,-6.815813924585602,-11.041733957948436,-1.4154775933161913e-127
40.74,-1.500769363690406,-6.721037778599579,-10.908346448629306,-1.3959095030219542e-127
40.88,-1.479894617830058,-6.627578355181098,-10.775817189921318,-1.3766059913000165e-127
41.02,-1.4593102263874351,-6.535417423731321,-10.64417790154226,-1.3575638582973508e-127
41.160000000000004,-1.4390121507175422,-6.44453700297321,-10.513458377315184,-1.3387799183237876e-127
41.300000000000004,-1.418996408350364,-6.354919357671335,-10.3836865288951,-1.3202510015723364e-127
41.44,-1.3992590722095046,-6.266546995391646,-10.25488843173172,-1.3019739556944325e-127
41.58,-1.3797962698417017,-6.179402663300499,-10.127088372933862,-1.2839456472397867e-127
41.72,-1.360604182657049,-6.093469345002346,-10.00030890072031,-1.2661629629698873e-127
41.86,-1.3416790451797946,-6.008730257415516,-9.574236484513055,-1.2486228110536324e-127
42.0,-1.3230171443095549,-5.925168847685551,-5.889789879355893,-1.2313221221530225e-127
42.14,-1.3046148185928081,-5.842768790135622,11.235798393515857,-4.296160387614937e-95
42.28,-1.2864684575045184,-5.761513983253541,99.7163196572801,-1.3819799241606818
42.42,-1.268574500739753,-5.681388546714948,99.78540985619527,-5.223814771731844
42.56,-1.2509294375151527,-5.602376818442273,99.7843632783721,-8.713938728648689
42.7,-1.2335298058801192,-5.524463351699041,99.7853569009329,-11.405955611327013
42.84,-1.2163721920375805,-5.447632912219215,99.78630721678098,-13.412209515974151
42.980000000000004,-1.1994532296742089,-5.371870475371143,99.78719750301538,-14.895695522564138
43.12,-1.1827695992999496,-5.297161223355825,99.78803154969351,-15.990618563677273
43.26,-1.1663180275967404,-5.223490542439139,99.78881290876184,-16.79840209216992
43.4,-1.1500952867762877,-5.150844020217696,99.56797443782739,-17.394285371074496
43.54,-1.1340981939467782,-5.079207442918033,99.15374288433841,-17.83384362345126
43.68,-1.1183236104883951,-5.008566792728814,98.62406788057878,-18.158085402432008
43.82,-1.102768441437524,-4.938908245165735,97.9267331161241,-18.39726318218522
43.96,-1.0874296348795238,-4.87021816646885,96.97501604885367,-18.57369321405311
44.1,-1.0723041813499403,-4.802483111032,95.61670810151428,-18.703837213658993
44.24,-1.057389113244055,-4.735689818864081,93.56702151627893,-18.7998382174371
44.38,-1.042681504234639,-4.66982521308182,90.2547265174743,-18.870653565689857
44.52,-1.0281784686978117,-4.604876397433816,84.45683961039472,-18.922890660510987
44.660000000000004,-1.013877161146883,-4.540830653855518,73.50758366586726,-18.96142346647729
44.800000000000004,-0.999774775674069,-4.477675440054885,60.32636677994519,-18.98984727412687
44.94,-0.985868545399976,-4.415398387128421,49.04148621206522,-19.010814157305955
45.08,-0.972155741930741,-4.353987297207305,39.37983720408579,-19.026280424023554
45.22,-0.9586336748227207,-4.293430141133347,31.107703544923808,-19.037689149113277
45.36,-0.94529969105463,-4.233715056164455,24.025065503829364,-19.041077026196053
45.5,-0.9321511745070189,-4.174830343709353,17.960732552621717,-19.02893348692107
45.64,-0.9191855454489931,-4.116764467091248,12.768180924483715,-19.00534300210846
45.78,-0.906400260032072,-4.05950604934018,8.321993588713115,-18.97322574572907
45.92,-0.8937928097910861,-4.003043871013758,4.514815173187235,-18.934492009799612
46.06,-0.8813607211520188,-3.9473668680459806,1.2896710887727776,-18.890409651593515
46.2,-0.869101554946693,-3.892464129623891,-1.3768723004541046,-18.84183101625834
46.34,-0.8570129059342066,-3.8383248960917524,-3.5807375275227407,-18.789335620750016
46.480000000000004,-0.8450924023290267,-3.784938556882466,-5.4036747168502455,-18.733321419149966
46.62,-0.833337705335646,-3.7322946484759543,-6.912822878231912,-18.67406413906669
46.76,-0.8217465086897129,-3.680382852384212,-8.16301201602371,-18.61175646494396
46.9,-0.8103165382055443,-3.6291929931627473,-9.19886220577902,-18.54653430124119
47.04,-0.7990455513299306,-3.578715036448123,-10.056611823915688,-18.478494628037865
47.18,-0.7879313367021492,-3.52893908702132,-10.765664218275944,-18.407707806466156
47.32,-0.7769717137200964,-3.4798553868966353,-11.349871197227507,-18.334226169026604
47.46,-0.7661645321124554,-3.4314543134358253,-11.828584334261153,-18.258090089213496
47.6,-0.7555076715168125,-3.3837263774872244,-12.217508525190757,-18.17933231791596
47.74,-0.7449990410636457,-3.3366622215495454,-12.529390921948204,-18.097981112152237
47.88,-0.7346365789660954,-3.2902526179600886,-12.774574883394891,-18.014062511041185
48.02,-0.724418252115444,-3.2444884671070744,-12.961444369742228,-17.927602001409028
48.160000000000004,-0.7143420556822211,-3.1993607956658217,-13.09678001776212,-17.83862574042894
48.300000000000004,-0.7044060127228572,-3.154860754858494,-13.186044325875274,-17.747161452164974
48.44,-0.6946081737918085,-3.110979618737144,-13.233610086429168,-17.6532390805147
48.58,-0.6849466165590773,-3.067708782489766,-13.242943444720046,-17.556891257435964
48.72,-0.6754194454330509,-3.0250397607690984,-13.216750701439691,-17.458153628986693
48.86,-0.666024791188589,-2.9829641860438936,-13.157096145026705,-17.357065070281163
49.0,-0.6567608106002824,-2.9414738069723856,-13.065496735569797,-17.25366781242215
49.14,-0.6476256860808127,-2.9005604867976977,-12.942998298936885,-17.148007498763217
49.28,-0.6386176253243437,-2.860216201764904,-12.7902369727711,-17.040133183779204
49.42,-0.6297348609548712,-2.8204330395594956,-12.614491999726747,-16.930097284889104
49.56,-0.6209756501794663,-2.7812031977669807,-12.43930623338155,-16.817955495447396
49.7,-0.6123382744463387,-2.742518982353349,-12.266545870445533,-16.703766665563066
49.84,-0.6038210391076593,-2.7043728061661656,-12.096177434911157,-16.587592656254415
49.980000000000004,-0.5954222730870704,-2.666757187456007,-11.928167934659879,-16.469498171586906
50.120000000000005,-0.5871403285518222,-2.6296647484180036,-11.762484850937176,-16.349550572786843
50.26,-0.5789735805894692,-2.5930882137532216,-11.599096128414962,-16.227819677817536
50.4,-0.5709204268890621,-2.5570204092496462,-11.437970165789979,-16.104377549503884
50.54,-0.5629792874267767,-2.521454260382511,-11.279075806871433,-15.979298274965513
50.68,-0.5551486041559138,-2.486382790933717,-11.122382332115254,-15.85265773884697
50.82,-0.5474268407012114,-2.451799121630117,-10.96785945056634,-15.724533392599229
50.96,-0.5398124820574083,-2.4176964688004006,-10.815477292173567,-15.59500402186005
51.1,-0.5323040342920016,-2.384068143050358,-10.665206400445578,-15.464149513792822
51.24,-0.5249000242521378,-2.3509075479562713,-10.51701772541838,-15.332050626070023
51.38,-0.5175989992755817,-2.3182081787762074,-10.370882616908245,-15.198788759023877
51.52,-0.5103995269057038,-2.285963621178972,-10.226772818026097,-15.064445732331578
51.660000000000004,-0.5033001946104342,-2.254167549990501,-10.084660458931548,-14.929103567453575
51.800000000000004,-0.49629960950512414,-2.2228137279574534,-9.944518050806929,-14.792844276900471
51.94,-0.48939639807926333,-2.191896004527786,-9.806318480033443,-14.655749661266533
52.08,-0.48258920592699744,-2.1614083146480794,-9.670035002553195,-14.517901114835734
52.22,-0.47587669748139505,-2.131344677577406,-9.535641238402455,-14.379379440439587
52.36,-0.46925755575240974,-2.101699195717508,-9.403111166402851,-14.240264674125385
52.5,-0.46273048206848805,-2.0724660534590713,-9.27241911899845,-14.100635920078814
52.64,-0.45629419582177017,-2.043639516043898,-9.14353977722785,-13.96057119613662
52.78,-0.4499474342168363,-2.0152139284427344,-9.016448165821421,-13.82014729012364
52.92,-0.4436889520229461,-1.9871837142485802,-8.89111964841478,-13.679439627153954
53.06,-0.43751752132972616,-1.9595433745852455,-8.767529922870471,-13.538522147948472
53.2,-0.4314319313062538,-1.9322874870309645,-8.645655016700568,-13.397467198141166
53.34,-0.42543098796349305,-1.9054107045568618,-8.52547128258362,-13.2563454284733
53.480000000000004,-0.4195135139200352,-1.8789077544800694,-8.406955393970012,-13.115225705709388
53.620000000000005,-0.4136783481710967,-1.8527734374312985,-8.290084340770425,-12.97417503405012
53.76,-0.4079243458607313,-1.8270026263366732,-8.174835425122499,-12.833258486766166
53.9,-0.4022503780572093,-1.801590265413632,-8.061186257231407,-12.692539147732031
54.04,-0.39665533153152255,-1.7765313691807012,-7.949114751280381,-12.552078062501106
54.18,-0.391138108538969,-1.7518210214809673,-7.838599121407648,-12.411934198531124
54.32,-0.3856976266037764,-1.7274543745190472,-7.7296178777466,-12.272164414143427
54.46,-0.3803328183067206,-1.7034266479113813,-7.6221498225263025,-12.13282343577885
54.6,-0.3750426310756994,-1.6797331277496668,-7.516174046229761,-11.993963843097985
54.74,-0.36982602697921774,-1.6563691656772523,-7.41166992380759,-11.855636061463095
54.88,-0.36468198252274653,-1.6333301779783191,-7.308617110945002,-11.717888361332799
55.02,-0.3596094884479137,-1.6106116446796712,-7.206995540380179,-11.580766864098733
55.160000000000004,-0.3546075495344881,-1.5882091086649652,-7.106785418272337,-11.444315553894786
55.300000000000004,-0.3496751844051182,-1.5661181748012112,-7.007967220617915,-11.308576294914356
55.44,-0.3448114253327862,-1.5443345090773715,-6.91052168971349,-11.173588853778528
55.58,-0.3400153180509406,-1.5228538377548992,-6.8144298306641575,-11.039390926508169
55.72,-0.3352859215662699,-1.501671946530048,-6.719672907936201,-10.90601816966513
55.86,-0.33062230797408015,-1.480784679707794,-6.626232441953039,-10.773504235241584
56.0,-0.3260235622762406,-1.4601879393872086,-6.534090205733477,-10.641880808892148
56.14,-0.32148878220166166,-1.4398776846581312,-6.4432282215714,-10.51117765111997
56.28,-0.31701707802926965,-1.4198499308089771,-6.353628757756133,-10.381422641045642
56.42,-0.3126075724134445,-1.400100748545535,-6.265274325332714,-10.252641822406124
56.56,-0.3082594002118848,-1.3806262632206034,-6.1781476749014494,-10.12485945144965
56.7,-0.30397170831586734,-1.3614226540743113,-6.092231793456107,-9.998098046411727
56.84,-0.2997436554828682,-1.3424861534849812,-6.007509901260197,-9.5546216835076
56.980000000000004,-0.2955744121715105,-1.3238130462303879,-5.923965448760816,-5.727295327613746
57.120000000000005,-0.2914631603788101,-1.3053996687592688,-5.841582113539538,11.772707301822393
57.26,-1.6494532402800755,-1.2872424084729464,-5.760343797299928,99.72988660600977
57.4,-5.432524313881896,-1.269337703016923,-5.680234622891212,99.78537874256155
57.54,-8.869889797708938,-1.251682039582307,-5.601238931367698,99.78437846294777
57.68,-11.521332901928353,-1.2342719542169425,-5.523341279083585,99.7853740761406
57.82,-13.497375249156265,-1.2171040311460994,-5.4465264348227524,99.78632330722596
57.96,-14.95852790463136,-1.200174902102601,-5.370779376963188,99.7872125770308
58.1,-16.036968642359405,-1.1834812456662496,-5.296085290675715,99.78804567147361
58.24,-16.832592604054273,-1.1670197866124306,-5.222429565156672,99.7888261384482
58.38,-17.419506122697037,-1.1507872952697609,-5.149797790894238,99.56056097419918
58.52,-17.85244777328793,-1.13478058688666,-5.078175756968076,99.14438131494617
58.660000000000004,-18.171808795117002,-1.1189965210067232,-5.007549448381972,98.61193841574733
58.800000000000004,-18.407386272699767,-1.1034320008527696,-4.937905043429206,97.91050368938183
58.94,-18.581160533699926,-1.0880839727194447,-4.869228911090311,96.95242056883355
59.08,-18.709345498150768,-1.072949425374268,-4.801507608462952,95.58365545364535
59.22,-18.803901415405083,-1.058025389466999,-4.734727878223622,93.51561463457463
59.36,-18.8736507924577,-1.0433089369472122,-4.668876646120864,90.16861971266282
59.5,-18.92510157131775,-1.0287971804899596,-4.603941018499735,84.30021953122964
59.64,-18.963054349614946,-1.0144872729294232,-4.539908279857218,73.2201617618726
59.78,-18.991050298600115,-1.000376406700432,-4.476765890428308,60.08029402690944
59.92,-19.01170157091015,-0.9864618132877413,-4.414501483802471,48.83080785541347
60.06,-19.026935026587704,-0.9727407626829683,-4.353102864570188,39.19945727025012
60.2,-19.038172018110195,-0.9592105628490729,-4.292558005999322,30.95326074682677
60.34,-19.04111554296606,-0.9458685591922847,-4.232855047741013,23.892827126177885
60.480000000000004,-19.028586042655338,-0.9327121340413669,-4.173982293564788,17.84750370246158
60.620000000000005,-19.004713993405563,-0.9197387061341213,-4.115928209122652,12.671226914533577
60.76,-18.972383421422684,-0.9069457301110296,-4.058681419741826,8.238973546865466
60.9,-18.933481694073958,-0.8943306960159337,-4.002230708245881,4.44372524956971
61.04,-18.889261875119974,-0.8818911288036583,-3.9465650128039593,1.2305109968471264
61.18,-18.84056660920717,-0.8696245878544769,-3.891673424807822,-1.4257339853225661
61.32,-18.787968959208754,-0.8575286664953292,-3.837545186776408,-3.6211205054029603
61.46,-18.73186252925801,-0.8456009915276944,-3.784169690287637,-5.437078252905038
61.6,-18.67252008263362,-0.8338392227620278,-3.731536473937177,-6.9404738262296695
61.74,-18.610132265855015,-0.8222410525586706,-3.679635221323865,-8.185909912162321
61.88,-18.544833573876907,-0.8108042053751433,-3.628455759061527,-9.217819244274642
62.02,-18.476720009489867,-0.7995264373197317,-3.5779880548168883,-10.072287061415444
62.160000000000004,-18.405861257739687,-0.7884055357112826,-3.5282222153732983,-10.778592171615808
62.300000000000004,-18.332309187562412,-0.7774393186451173,-3.4791484847199956,-11.3604853854475
62.440000000000005,-18.256103860581266,-0.7666256345649827,-3.4307572421666075,-11.837236455915798
62.58,-18.177277825235244,-0.7559623618409539,-3.3830390004826216,-12.224483969930183
62.72,-18.095859215752252,-0.7454474083532051,-3.3359844040615387,-12.534921258828726
62.86,-18.01187400689324,-0.7350787110815706,-3.2895842271094273,-12.77884788597775
63.0,-17.925347664217533,-0.7248542357008103,-3.2438293718576,-12.964612050584872
63.14,-17.836306355485135,-0.7147719761815053,-3.1987108667991313,-13.098965062780191
63.28,-17.744777838856315,-0.7048299543965026,-3.15421986494894,-13.187345246703504
63.42,-17.650792109551084,-0.6950262197328326,-3.1103476421271647,-13.234105347563256
63.56,-17.554381863277996,-0.6853588487090231,-3.067085595265544,-13.242694771477955
63.7,-17.45558281855855,-0.6758259445977356,-3.0244252407365426,-13.215805733508375
63.84,-17.354433928766966,-0.6664256370536487,-2.982358212704944,-13.155490567191512
63.980000000000004,-17.250977506743357,-0.6571560817465173,-2.940876261501635,-13.063255990804983
64.12,-17.14525927919053,-0.6480154599993336,-2.8999712520193235,-12.940138968144602
64.26,-17.03732838402846,-0.6390019784315214,-2.8596351621299125,-12.786767889043945
64.4,-16.92723732097542,-0.6301138686070908,-2.819860081123271,-12.610838885464881
64.54,-16.815041863516452,-0.6213493866876881,-2.7806382081671313,-12.435703751914357
64.68,-16.700800938877716,-0.6127068130904691,-2.741961850787865,-12.262993320302439
64.82000000000001,-16.584576481484213,-0.6041844521507309,-2.7038234233718574,-12.092674124853195
64.96000000000001,-16.466433264525282,-0.5957806317892368,-2.6662154456872433,-11.924713183457772
65.1,-16.346438713602847,-0.5874937031841649,-2.629130541425732,-11.759077987161305
65.24,-16.224662705935405,-0.5793220404476238,-2.5925614367642797,-11.595736490236227
65.38,-16.101177358192384,-0.5712640403066624,-2.556500958946347,-11.434657100790645
65.52,-15.976056805710346,-0.5633181217887191,-2.5209420348825087,-11.275808671865066
65.66,-15.849376975571696,-0.5554827259114441,-2.4858776897701476,-11.119160492975055
65.8,-15.721215355793817,-0.5477563153768377,-2.4513010457320044,-10.964682282061121
65.94,-15.591650762670264,-0.5401373742696397,-2.4172053204733333,-10.812344177810767
66.08,-15.460763108118591,-0.5326244077599164,-2.3835838259574293,-10.662116732320742
66.22,-15.328633168716053,-0.5252159418097816,-2.3504299670992785,-10.51397090407055
66.36,-15.195342357941417,-0.5179105228841983,-2.317737240477106,-10.36787805118082
66.5,-15.060972502985969,-0.5107067176658021,-2.285499233061589,-10.223809924932695
66.64,-14.925605627348217,-0.5036031127736911,-2.2537096209624905,-10.081738663526501
66.78,-14.78932374028409,-0.4965983144861261,-2.2223621681925056,-9.941636786060052
66.92,-14.652208634046946,-0.48969094846708866,-2.1914507254480764,-9.803477186708713
67.06,-14.514341689719856,-0.48287965949664197,-2.16096922890696,-9.667233129091093
67.2,-14.375803692316168,-0.47616311120504123,-2.1309116990423353,-9.53287824080567
67.34,-14.236674655703808,-0.4695399858105438,-2.101272239453209,-9.400386508125115
67.48,-14.097033657794329,-0.4630089838608644,-2.072045035710932,-9.269732270836288
67.62,-13.956958686329655,-0.45656882397822746,-2.0432243542215867,-9.14089021721502
67.76,-13.81652649549827,-0.45021824260796434,-2.01480454110405,-9.013835379125894
67.9,-13.675812473518153,-0.4439559937706083,-1.9867800210835223,-8.888543127238059
68.04,-13.534890521236687,-0.43778084881743706,-1.9591452964003013,-8.764989166349133
68.18,-13.393832941717621,-0.43169159618941544,-1.9318949457336156,-8.643149530809863
68.32000000000001,-13.25271034071276,-0.42568704117949063,-1.9050236231403008,-8.523000580043021
68.46000000000001,-13.111591537850396,-0.4197660056981939,-1.8785260570081288,-8.404518994150623
68.60000000000001,-12.97054348831437,-0.4139273280425028,-1.8523970490235906,-8.28768176960408
68.74,-12.829631214736334,-0.40816986266791744,-1.8266314731539288,-8.172466215012541
68.88,-12.688917748979408,-0.40249247996370763,-1.8012242746432443,-8.058849946965012
69.02,-12.548464083453384,-0.3968940660312858,-1.7761704690224722,-7.94681088594235
69.16,-12.408329131569992,-0.3913735224656625,-1.751465141133046,-7.836327252295646
69.3,-12.268569696920988,-0.38592976613994173,-1.7271034441640656,-7.72737756228772
69.44,-12.129240450741454,-0.38056172899281376,-1.7030805987027802,-7.619940624194936
69.58,-11.990393917205706,-0.37526835781900325,-1.6793918917982102,-7.513995534466712
69.72,-11.852080466092834,-0.37004861406263295,-1.6560326760377315,-7.409521673940383
69.86,-11.714348312353016,-0.36490147361346026,-1.6329983686364358,-7.306498704109353
70.0,-11.5772435221036,-0.3598259266059494,-1.610284450539106,-7.20490656344258
70.14,-11.44081002458585,-0.354820977221137,-1.5878864655346245,-7.1047254637537165
70.28,-11.30508962961779,-0.3498856434912542,-1.5658000193826467,-7.005935886618358
70.42,-11.170122050086352,-0.34501895710706626,-1.5440207789523794,-6.908518579837982
70.56,-11.035944929032127,-0.3402199632278917,-1.522544471373288,-6.812454553949301
70.7,-10.902593870892161,-0.3354877202942644,-1.5013668831975766,-6.7177250787779235
70.84,-10.770102476480318,-0.3308212998432001,-1.4804838595742762,-6.624311680035243
70.98,-10.63850238130016,-0.3262197863260342,-1.4598913034347842,-6.532196135957609
71.12,-10.507823296802039,-0.32168227692879237,-1.4395851746896957,-6.441360473986936
71.26,-10.378093054213704,-0.31720788139505884,-1.4195614894367754,-6.351786967491949
71.4,-10.249337650592079,-0.3127957218513104,-1.3998163191799133,-6.2634581325293315
71.54,-10.121581296762692,-0.3084449326346775,-1.3803457900589136,-6.1763567246441315
71.68,-9.994846466832323,-0.30415466012310355,-1.3611460820899743,-6.090465735708816
71.82000000000001,-9.5225226273056,-0.2999240625678642,-1.342213428416697,-6.005768390800366
71.96000000000001,-5.427240443632289,-0.29575230992841817,-1.3235441145714995,-5.922248145114947
72.10000000000001,12.992927755573646,-0.2916385837095535,-1.305134477747269,-5.839888680919608
72.24,99.74610373421856,-1.8932440862914846,-1.2869809060791355,-5.758673904540586
72.38,99.7853425081308,-5.702231456942835,-1.2690798379362045,-5.678587943387763
72.52,99.78440137511865,-9.085267804611966,-1.2514277612231302,-5.599615143014865
72.66,99.78539931915682,-11.683079286091093,-1.2340212126913808,-5.52174006421503
72.8,99.78634695589409,-13.617187699394567,-1.216856777260069,-5.4449474801513595
72.94,99.78723473181779,-15.046995335430013,-1.1999310873462121,-5.36922237352209
73.08,99.78806642672794,-16.102242313901495,-1.1832408222042965,-5.2945499337600666
73.22,99.78884558256203,-16.880744643472955,-1.1667827072750085,-5.220915554266144
73.36,99.55101678140336,-17.45502608398044,-1.150553513543016,-5.148304829676243
73.5,99.13232231123946,-17.878649243289463,-1.134550056903669,-5.076703553161699
73.64,98.59630298043479,-18.191136383884807,-1.118769197538496,-5.0060977137626175
73.78,97.88956537281423,-18.42164331379101,-1.1032078392993778,-4.9364734937539385
73.92,96.92323860853045,-18.591677271573694,-1.0878629291012771,-4.867817266043887
74.06,95.54091293524587,-18.717103192723943,-1.0727314563234052,-4.800115591604546
74.2,93.44903185388533,-18.8096238956115,-1.0578104522187053,-4.733355216934216
74.34,90.0568862332,-18.87787199236276,-1.0430969893315483,-4.667523071551322
74.48,84.09660283297393,-18.92821534855728,-1.028588180923513,-4.602606265519532
74.62,72.85426577459525,-18.96535123412945,-1.0142811804071503,-4.538592087003829
74.76,59.767042507334935,-18.992744600429273,-1.0001731807876153,-4.4754679998572415
74.9,48.56261825246973,-19.01295137631834,-0.9862614141120587,-4.413221641237949
75.04,38.96984079510286,-19.027856948249738,-0.9725431509266723,-4.351840819256466
75.18,30.756664279218963,-19.038852075617115,-0.9590156997412784,-4.291313510652642
75.32000000000001,23.724498035356042,-19.04137362008527,-0.945676406501363,-4.2316278585021605
75.46000000000001,17.70337424882921,-19.028497272836045,-0.9325226540674475,-4.172772169952281
75.60000000000001,12.547815385692733,-19.00437280304536,-0.9195518617016958,-4.114734913986535
75.74,8.133299697448868,-18.971852082089434,-0.9067614845616595,-4.05750471921807
75.88,4.353237968892419,-18.93280194476549,-0.8941490132010598,-4.001070371711371
76.02,1.1553120747822374,-18.888462111699194,-0.8817119730775088,-3.945420812832089
76.16,-1.4878507682774955,-18.839666414467956,-0.869447924067076,-3.8905451371246467
76.3,-3.672466209653999,-18.786982007660203,-0.8573544599856016,-3.836432590217392
76.44,-5.479556779464508,-18.7307984809846,-0.8454292081166648,-3.7830725667549694
76.58,-6.975643071907058,-18.67138583776293,-0.833669828746117,-3.7304546083576455
76.72,-8.215039114848393,-18.608932808135442,-0.8220740147030833,-3.6785684016072944
76.86,-9.241939778988018,-18.543572546168914,-0.8106394909073487,-3.6274037760597606
77.0,-10.092235881851934,-18.47540011178484,-0.7993640139230345,-3.5769507022833205
77.14,-10.795048119862068,-18.404484526042417,-0.7882453715184821,-3.527199289922947
77.28,-11.373999076978803,-18.330877191713633,-0.7772813822322573,-3.4781397857900958
77.42,-11.848254621276425,-18.25461784620171,-0.7664698949451856,-3.4297625719777445
77.56,-12.233369142493007,-18.175738816654167,-0.7558087884583424,-3.3820581640003744
77.7,-12.541967625130996,-18.09426809134918,-0.7452959710769075,-3.3350172089586443
77.84,-12.784294009915897,-18.010231554688247,-0.7349293801998096,-3.288630483728447
77.98,-12.96865107143116,-17.92365462314178,-0.7247069819150742,-3.2428888931740887
78.12,-13.101752862598778,-17.83456344613804,-0.7146267706008003,-3.197783468385303
78.26,-13.189006990858367,-17.742985786445175,-0.7046867685316845,-3.153305364937822
78.4,-13.234740724138808,-17.648951660942885,-0.694885025491018,-3.1094458611772366
78.54,-13.242382191039434,-17.5524937995594,-0.6852196183880779,-3.06619635652585
78.68,-13.214605698265222,-17.453647964125306,-0.6756886508808397,-3.0235483698122816
78.82000000000001,-13.15344837654957,-17.352453157698307,-0.6662902530039377,-2.9814935376235194
78.96000000000001,-13.060403916782116,-17.248951747027363,-0.6570225808017977,-2.9400236126791723
79.10000000000001,-12.936498007626804,-17.143189515229878,-0.647883815966871,-2.899130462227632
79.24,-12.782349179043544,-17.03521565775715,-0.6388721654829018,-2.8588060664639032
79.38,-12.606242727380954,-16.925082731844572,-0.6299858612731539,-2.8190425169688154
79.52,-12.43117123072088,-16.812846567554157,-0.6212231598535305,-2.779832015169356
79.66,-12.258523557148264,-16.698566146988156,-0.6125823419905165,-2.741166870819879
79.8,-12.08826625364246,-16.582303457121906,-0.6040617123638797,-2.7030395005039094
79.94,-11.920366350568186,-16.46412332085738,-0.5956595992340626,-2.665442426156293
80.08,-11.754791351178325,-16.344093210255394,-0.5873743541141989,-2.6283682736054415
80.22,-11.591509221701767,-16.222283045405838,-0.579204351446693,-2.5918097711354107
80.36,-11.430488381964999,-16.098764981999864,-0.5711479882842954,-2.5557597480675707
80.5,-11.271697696500956,-15.973613190346814,-0.5632036839756163,-2.5202111333616077
80.64,-11.115106466102699,-15.846903628309297,-0.5553698798550106,-2.4851569542356153
80.78,-10.960684419783421,-15.718713810398288,-0.5476450389367783,-2.450590334805032
80.92,-10.8084017071077,-15.589122575064607,-0.5400276456136146,-2.4165044947401837
81.06,-10.658228890862217,-15.458209852036646,-0.5325162053592584,-2.382892747942186
81.2,-10.510136940036958,-15.326056431381389,-0.5251092444352722,-2.349748501236973
81.34,-10.36409722309071,-15.192743735803123,-0.5178053096019027,-2.317065253087212
81.48,-10.220081501476898,-15.058353597539288,-0.5106029678329619,-2.2848365923218803
81.62,-10.078061923408226,-14.922968041064745,-0.5035008060346743,-2.253056196883261
81.76,-9.938011017840452,-14.78666907267304,-0.4964974307684331,-2.221717832591142
81.9,-9.799901688657473,-14.649538477866052,-0.48959146797741476,-2.1908153519239786
82.04,-9.663707209041647,-14.511657627351683,-0.48278156271699374,-2.1603426928168137
82.18,-9.5294012160147,-14.373107292323024,-0.4760663788889074,-2.1302938774757187
82.32000000000001,-9.396957705136003,-14.233967469571876,-0.4694445989791187,-2.1006630112085394
82.46000000000001,-9.26635102534618,-14.094317216875426,-0.46291492379932486,-2.0714442812717397
82.60000000000001,-9.137555873945303,-13.954234498986793,-0.45647607223206055,-2.042631955733124
82.74,-9.010547291695783,-13.813796044459195,-0.45012678097934716,-2.0142203823502176
82.88,-8.885300658041128,-13.673077213439209,-0.44386580431483746,-1.986203987464114
83.02,-8.761791686432554,-13.53215187647757,-0.4376919138394079,-1.9585772749085628
83.16,-8.639996419756189,-13.391092304326202,-0.4316038982401503,-1.9313348249341158
83.3,-8.519891225854344,-13.249969068617563,-0.42560056305271543,-1.9044712931471077
83.44,-8.401452793134961,-13.108850953257196,-0.41968073042696247,-1.877981409463288
83.58,-8.284658126263892,-12.967804876302248,-0.4138432388958678,-1.8518599770758968
83.72,-8.169484541935203,-12.826895822047565,-0.40808694314764804,-1.8261018714379975
83.86,-8.055909664715161,-12.686186782996701,-0.40241071380105237,-1.8007020392588693
84.0,-7.943911422956041,-12.545738711357314,-0.39681343718378087,-1.7756554975142684
84.14,-7.83346804477616,-12.405610479668907,-0.3912940151139841,-1.7509573324703764
84.28,-7.724558054103023,-12.265858850145177,-0.3858513646848024,-1.7266026987212435
84.42,-7.617160266776657,-12.12653845229301,-0.380484418051902,-1.7025868182395458
84.56,-7.511253786710607,-11.987701768355283,-0.37519212222396525,-1.6789049794404816
84.7,-7.406818002108225,-11.849399126114296,-0.3699734388560968,-1.6555525362586159
84.84,-7.3038325817321805,-11.71167869858691,-0.36482734404610134,-1.6325249072375094
84.98,-7.2022774712252735,-11.574586510140403,-0.35975282813359666,-1.60981757463195
85.12,-7.102132889480857,-11.438166448559905,-0.354748895501919,-1.5874260835226182
85.26,-7.003379325061322,-11.302460282603077,-0.34981456438278596,-1.5653460409430136
85.4,-6.9059975326632355,-11.167507684585324,-0.3449488666636739,-1.5435731150184802
85.54,-6.809968529627885,-11.033346257549095,-0.34015084769787673,-1.5221030341171615
85.68,-6.715273592496074,-10.900011566582943,-0.33541956611720525,-1.500931586012721
85.82000000000001,-6.621894253606131,-10.76753717387016,-0.3307540936472921,-1.4800546170586697
85.96000000000001,-6.529812297734178,-10.635954677062266,-0.32615351492546596,-1.4594680313741408
86.10000000000001,-6.439009758775818,-10.505293750589331,-0.32161692732115815,-1.4391677900409554
86.24,-6.349468916468423,-10.375582189536821,-0.3171434407588084,-1.419149910311821
86.38,-6.261172293153333,-10.24684595573699,-0.31273217754323257,-1.3994104648295138
86.52,-6.174102650577276,-10.119109225741612,-0.30838227218742037,-1.3799455808568915
86.66,-6.0882429867324195,-9.99239444036205,-0.30409287124272766,-1.3607514395175904
86.8,-6.003576532734465,-9.49998872900206,-0.29986313313143115,-1.3418242750472547
86.94,-5.920086749738291,-5.238296190321578,-0.2956922279816115,-1.3231603740551603
87.08,-5.8377573258906175,13.677547671913192,-0.29157933746433373,-1.3047560747960818
87.22,-5.756572173319252,99.75299492554632,-1.8931904433084692,-1.2866077664522702
87.36,-5.676515425158501,99.78532093225266,-5.702189833450085,-1.2687118884253943
87.5,-5.597571432610295,99.78441912580782,-9.08523674290565,-1.2510649296383123
87.64,-5.5197247620406795,99.78541833966602,-11.683056312480987,-1.233663427846539
87.78,-5.442960192111258,99.78636477504112,-13.617170742570979,-1.2165039689592738
87.92,-5.367262710945294,99.78725142533287,-15.046982825455226,-1.1995831863698527
88.06,-5.292617513328054,99.78808206570221,-16.102233085598364,-1.1828977602955035
88.2,-5.219009997941102,99.78886023359861,-16.88073783614572,-1.166444417126267
88.34,-5.14642576463023,99.54466609695746,-17.45502106253244,-1.1502199287829646
88.48,-5.0748506117066725,99.12429351184367,-17.878645539206087,-1.1342211120840804
88.62,-5.004270533281319,98.58588609909282,-18.191133651559454,-1.1184448281214414
88.76,-4.934671716631629,97.87560430942865,-18.421641298285262,-1.102887981644568
88.9,-4.866040539600938,96.90376175458644,-18.591675784831516,-1.0875475204535787
89.04,-4.798363568029838,95.51235072904204,-18.717102096025357,-1.0724204348005302
89.18,-4.731627553219396,93.4044725677007,-18.80962308662942,-1.0575037567990744
89.32000000000001,-4.665819429425853,89.98198075046186,-18.877871395615383,-1.0427945598423196
89.46000000000001,-4.600926311386574,83.95985912666518,-18.92821490836529,-1.0282899580287805
89.60000000000001,-4.536935491876918,72.61745158020362,-18.965350909420874,-1.0139871055963035
89.74,-4.473834439297764,59.56430539183265,-18.992744360907285,-0.999883196363861
89.88,-4.411610795293405,48.389049076219834,-19.012951199634426,-0.9859754631811051
90.02,-4.350252372399521,38.82123872703585,-19.02785681791846,-0.9722611773855658
90.16,-4.289747151720942,30.629434381901195,-19.038851979475762,-0.9587376482673996
90.3,-4.230083280638922,23.615563701330927,-19.04117148614309,-0.945402222541574
90.44,-4.171249070547649,17.6101023261441,-19.02812193316916,-0.9322522838273899
90.58,-4.113232994619668,12.467952146961249,-19.003870129295965,-0.9192852521352376
90.72,-4.056023685599988,8.064916076592413,-18.971251621071502,-0.9064985833604895
90.86,-3.9996099336285442,4.294682719796862,-18.93212299988825,-0.8938897687844255
91.0,-3.9439806840907385,1.106665479074606,-18.88771745023177,-0.881456334582098
91.14,-3.8891250354957836,-1.528075340639105,-18.838864569055776,-0.8691958413370384
91.28,-3.835032237382562,-3.7057526050019747,-18.78612873010657,-0.8571058835627088
91.42,-3.781691688252707,-5.507128103521106,-18.72989767584141,-0.8451840892306088
91.56,-3.729092933530626,-6.998500710225066,-18.670440171398944,-0.8334281193049418
91.7,-3.677225663550179,-8.233999368546522,-18.6079441121342,-0.8218356672837499
91.84,-3.626079711567727,-9.257666346937688,-18.542542088400058,-0.8104044587464319
91.98,-3.575645051801269,-10.105267661515708,-18.474328781094172,-0.7991322509075489
92.12,-3.5259117974953744,-10.805822459915328,-18.40337295975652,-0.7880168321768358
92.26,-3.476870199011638,-11.382870927503795,-18.329725864765038,-0.77705602172533
92.4,-3.4285106419443676,-11.855512140925061,-18.253427134145713,-0.7662476690575328
92.54,-3.3808236452612146,-12.23924632869867,-18.174509040683798,-0.7555896535895206
92.68,-3.3337998594684883,-12.546654487932845,-18.09299955072742,-0.7450798842329209
92.82000000000001,-3.287430064800844,-12.787944743424545,-18.008924550261465,-0.7347162989846743
92.96000000000001,-3.2417051694350896,-12.971390606267516,-17.922309474439444,-0.7244968645225016
93.10000000000001,-3.1966162077278164,-13.103682116193799,-17.83318050379025,-0.7144195758059945
93.24,-3.152154338476584,-13.19020707392545,-17.74156544112814,-0.704482455683255
93.38,-3.1083108432043765,-13.235276311932502,-17.647494349707618,-0.6946835545030035
93.52,-3.0650771244670603,-13.242304226880421,-17.551000010155416,-0.6850209497320826
93.66,-3.022444704183574,-13.213953563336567,-17.452118237762615,-0.6754927455782788
93.8,-2.9804052219885633,-13.152251633052225,-17.35088809057347,-0.6660970726183886
93.94,-2.9389504336072068,-13.058683710087463,-17.247351990856806,-0.6568320874314604
94.08,-2.8980722092519486,-12.934268196093718,-17.14155577697541,-0.6476959722371316
94.22,-2.85776253204089,-12.779617246829773,-17.033548698686978,-0.638686934539
94.36,-2.8180134964375507,-12.603396343547061,-16.923383366043325,-0.6298032067729527
94.5,-2.7788173067117565,-12.428364194943061,-16.811115659973897,-0.6210430459603851
94.64,-2.7401662754213847,-12.255755328599937,-16.69680461111662,-0.6124047333662445
94.78,-2.7020528219146995,-12.085536299287408,-16.580512252332465,-0.6038865741618273
94.92,-2.664469470853032,-11.917674144983712,-16.46230344949664,-0.5954868970922688
95.06,-2.6274088507535467,-11.752136376389132,-16.34224571451755,-0.5872040541486528
95.2,-2.5908636925518347,-11.588890967023543,-16.22040900403754,-0.5790364202446864
95.34,-2.554826828184085,-11.427906343856911,-16.096865506875385,-0.5709823928978678
95.48,-2.519291189188595,-11.269151378426182,-15.971689422949321,-0.5630403919150901
95.62,-2.484249805326347,-11.112595378396316,-15.844956736151373,-0.5552088590826179
95.76,-2.4496958032204454,-10.95820807952693,-15.716744983411754,-0.5474862578603731
95.9,-2.4156224050141306,-10.805959638009654,-15.587133021987373,-0.5398710730804772
96.04,-2.382022927047164,-10.65582062314437,-15.456200796821847,-0.5323618106499814
96.18,-2.3488907785503215,-10.507762010325461,-15.324029109651818,-0.5249569972577341
96.32000000000001,-2.316219460357774,-10.361755174311861,-15.190699391371787,-0.517655180085325
96.46000000000001,-2.2840025636371197,-10.217771882757125,-15.056293479014782,-0.5104549265220482
96.60000000000001,-2.252233768636833,-10.07578428997785,-14.920893398558073,-0.5033548238838313
96.74000000000001,-2.2209068434509054,-9.93576493094094,-14.784581154620495,-0.4963534791360727
96.88,-2.1900156428004554,-9.797686715451906,-14.647438527980833,-0.4894495186203337
97.02,-2.1595541068320734,-9.661522922528087,-14.509546881715018,-0.48264158778483257
97.16,-2.129516259932693,-9.52724719494222,-14.37098697662375,-0.4759283509186867
97.3,-2.0998962095607627,-9.394833533923169,-14.23183879650175,-0.4693084908898509
97.44,-2.0706881450935053,-9.264256294001799,-14.092181383685709,-0.4627807088867007
97.58,-2.0418863366900464,-9.135490177991226,-13.952092685210147,-0.45634372416320995
97.72,-2.013485134170205,-9.008510232091634,-13.811649409799465,-0.4499962737876729
97.86,-1.9854789659087386,-8.883291841110784,-13.670926895830295,-0.4437371123949204
98.0,-1.957862337744831,-8.759810723792258,-13.529998990311379,-0.43756501194198333
98.14,-1.9306298319066202,-8.638042928244179,-13.388937938848445,-0.4314787614671542
98.28,-1.9037761059505696,-8.517964827461906,-13.247814286489254,-0.42547716685239945
98.42,-1.877295891715476,-8.399553114938776,-13.106696789278676,-0.41955905058907694
98.56,-1.8511839942909212,-8.282784800359613,-12.965652336295777,-0.4137232515469118
98.7,-1.825435290999972,-8.167637205372188,-12.824745881893824,-0.4079686247461853
98.84,-1.8000447303959366,-8.0540879594323,-12.684040387819879,-0.40229404113309253
98.98,-1.7750073312729864,-7.942114995718595,-12.543596774853016,-0.39669838735822505
99.12,-1.7503181816904583,-7.831696547113568,-12.403473883568603,-0.3911805655581336
99.26,-1.7259724380106447,-7.722811142247621,-12.26372844381061,-0.38573949313993017
99.4,-1.7019653239499015,-7.615437601603282,-12.124415052433735,-0.38037410256888526
99.54,-1.6782921296428768,-7.509555033677031,-11.985586158862299,-0.3750833411589795
99.68,-1.6549482107196962,-7.405142831196388,-11.847292058002633,-0.3698661708663686
99.82000000000001,-1.6319289873959204,-7.302180667390191,-11.709580890039906,-0.364721568085722
99.96000000000001,-1.609229943575103,-7.200648492310154,-11.572498646648542,-0.3596485234493917
100.10000000000001,-1.5868466259637777,-7.100526529202005,-11.436089183147041,-0.35464604162937774
100.24000000000001,-1.564774643198704,-7.00179527092466,-11.300394236132973,-0.34971314114204544
100.38,-1.5430096649862037,-6.904435476416039,-11.165453446141624,-0.34484885415556016
100.52,-1.5215474212534246,-6.808428167204269,-11.031304384881972,-0.34005222630000037
100.66,-1.5003837013113657,-6.713754623963115,-10.897982586615901,-0.3353223164801117
100.8,-1.4795143530295065,-6.620396383110613,-10.76552158326068,-0.3306581966906653
100.94,-1.4589352820218784,-6.52833523344997,-10.633952942810211,-0.32605895183438455
101.08,-1.4386424508444184,-6.43755321285183,-10.50330631068736,-0.32152367954240435
101.22,-1.418631878203461,-6.348032604977171,-10.373609453657291,-0.31705148999722754
101.36,-1.3988996381752015,-6.259755936040084,-10.244888305950036,-0.31264150575814387
101.5,-1.3794418594359898,-6.172705971609767,-10.117167017259574,-0.30829286158907737
101.64,-1.360254724503305,-6.086865713451138,-9.990378174109628,-0.30400470428882786
101.78,-1.3413344689872562,-6.002218396403507,-9.481638039924185,-0.2997761925236742
101.92,-1.3226773808524757,-5.918747485296758,-5.086997856850198,-0.2956064966623052
102.06,-1.3042797996902515,-5.836436671904564,14.513195041178204,-0.29149479861304756
102.2,-1.2861381160007654,-5.755269871934191,99.75858017004589,-1.8931139454129513
102.34,-1.2682487704852934,-5.675231222052426,99.785295166561,-5.702130488801302
102.48,-1.2506082533482321,-5.5963050769472575,99.7844337266337,-9.085192458943649
102.62,-1.2332131036088165,-5.518476006424875,99.78543325304392,-11.683023559919603
102.76,-1.216059908422394,-5.441728792541665,99.7863787464309,-13.617146567970233
102.9,-1.1991453024111216,-5.366048426770806,99.7872645141525,-15.046964990543968
103.04,-1.1824659670039617,-5.291420107203146,99.78809432769194,-16.10221992922165
103.18,-1.1660186297858413,-5.217829235782006,99.7888717209797,-16.88072813124584
103.32000000000001,-1.1498000638558519,-5.1452614155716185,99.53836108191325,-17.45501390368023
103.46000000000001,-1.1338070871943646,-5.0737024480588495,99.11632069053795,-17.87864025846127
103.60000000000001,-1.1180365620389359,-5.003138330487923,98.57553742903193,-18.19112975620628
103.74000000000001,-1.1024853942688824,-4.9335552532278255,97.86172707101844,-18.421638424869514
103.88,-1.0871505327984101,-4.864939597172105,96.88438827356329,-18.59167366525017
104.02,-1.0720289689781688,-4.797277931170755,95.48391475741701,-18.717100532511594
104.16,-1.057117736005128,-4.730557009493911,93.36006071033856,-18.809621933300107
104.3,-1.0424139083406474,-4.664763769327046,89.90722433576241,-18.877870544859523
104.44,-1.0279146011366365,-4.599885328297393,83.82320443338699,-18.928214280803388
104.58,-1.013616969669689,-4.535908982031295,72.38063167101971,-18.96535044649848
104.72,-0.9995182087830787,-4.472822201742206,59.361555779794934,-18.992744019431576
104.86,-0.9856155523365124,-4.4106126318490615,48.2154630794897,-19.01295094774413
105.0,-0.9719062726635304,-4.349268087624706,38.67261732669584,-19.027856632111043
105.14,-0.9583876800364461,-4.2887765528741335,30.502183957711672,-19.03885184240642
105.28,-0.9450571221387254,-4.229126177642214,23.50660858561357,-19.040873683167483
105.42,-0.9319119835446981,-4.170305275950654,17.516810020752914,-19.02757170116685
105.56,-0.9189496852065022,-4.112302323563886,12.388069363270576,-19.003134197310715
105.7,-0.9061676839481593,-4.055105955783604,7.996514027059936,-18.970372990344796
105.84,-0.8935634719666834,-3.9987049652716893,4.236110318825307,-18.93112977639326
105.98,-0.8811345763401258,-3.9430882999011754,1.0580320421963205,-18.88662823143921
106.12,-0.8688785585424574,-3.888245060635038,-1.5682611027840883,-18.837691789553286
106.26,-0.8567930139651964,-3.834164499432481,-3.7389820376119314,-18.784880775786764
106.4,-0.8448755714456856,-3.780836017182449,-5.534629696514639,-18.728580242145114
106.54,-0.8331238928019297,-3.7282491616640727,-7.02127969282414,-18.669057149773664
106.68,-0.8215356723738985,-3.6763936255337635,-8.252874765576879,-18.60649817737826
106.82000000000001,-0.8101086365712072,-3.6252592443386855,-9.27330376724911,-18.541035093487015
106.96000000000001,-0.7988405434270873,-3.574835994556296,-10.118207321047034,-18.47276202627688
107.10000000000001,-0.7877291821585578,-3.525113991659692,-10.816502595308075,-18.40174737841307
107.24000000000001,-0.7767723727327122,-3.4760834882084617,-11.39164706285399,-18.328042153347184
107.38,-0.7659679654390357,-3.4277348719647724,-11.862672779329904,-18.2516858440888
107.52,-0.7553138404676711,-3.3800586640344026,-12.245025643567262,-18.172710644080098
107.66,-0.7448079074935461,-3.333045517032439,-12.55124254104791,-18.09114448765454
107.8,-0.7344481052662855,-3.286686213273353,-12.791495688419774,-18.007013263103524
107.94,-0.7242324012058243,-3.240971662985193,-12.974029264199453,-17.92034243285131
108.08,-0.7141587910036473,-3.195892902547587,-13.105509242516254,-17.831158222828922
108.22,-0.7042252982295683,-3.1514410927533048,-13.191303576933342,-17.739488494315648
108.36,-0.694429973943982,-3.1076075170930815,-13.235706632565998,-17.645363378272986
108.5,-0.684770896315507,-3.064383580063446,-13.242119048303717,-17.548815729348345
108.64,-0.6752461702439444,-3.0217608054972662,-13.21319198498447,-17.449881440885754
108.78,-0.6658539269884811,-2.979730834916743,-13.150942916744174,-17.348599651208875
108.92,-0.6565923238010637,-2.9382854259085853,-13.056848684232197,-17.24501286364191
109.06,-0.6474595435648695,-2.8974164505211,-12.931920386947994,-17.13916699719848
109.2,-0.6384537944378065,-2.85711589368292,-12.776763792373709,-17.03111138091157
109.34,-0.6295733095009713,-2.8173758516431064,-12.600428644145458,-16.920898701927662
109.48,-0.6208163464119952,-2.7781885304323795,-12.425437610056322,-16.808584915419573
109.62,-0.6121811870632113,-2.739546244345188,-12.252869289411887,-16.694229122858125
109.76,-0.603666137244577,-2.701441414442377,-12.082690245257815,-16.577893424061937
109.9,-0.5952695263112815,-2.663866567074194,-11.9148675236677,-16.45964274760547
110.04,-0.586989706855979,-2.62681433242337,-11.74936864326649,-16.339544663526716
110.18,-0.5788250543855786,-2.5902774430680355,-11.586161585337079,-16.217669181780803
110.32000000000001,-0.5707739670025307,-2.5542487325642,-11.425214784459056,-16.094088539493193
110.46000000000001,-0.5628348650905438,-2.5187211340475675,-11.266497119633138,-15.968876979746181
110.60000000000001,-0.5550061910046743,-2.4836876788544306,-11.109977905849117,-15.842110524364733
110.74000000000001,-0.5472864087657265,-2.4491414951613932,-10.955626886058857,-15.713866742936625
110.88,-0.5396740037589014,-2.4150758066436953,-10.803414223519418,-15.584224520097017
111.02,-0.5321674824366368,-2.3814839311518745,-10.653310494474612,-15.453263822921473
111.16,-0.5247653720255826,-2.3483592794065644,-10.505286681146123,-15.321065470098963
111.3,-0.5174662202376493,-2.3156953537111558,-10.359314165008051,-15.187710904393661
111.44,-0.5102685949850755,-2.2834857466821084,-10.215364720321048,-15.053281969750007
111.58,-0.5031710840994598,-2.2517241399966808,-10.073410507904567,-14.917860694246974
111.72,-0.49617229505469884,-2.220404303157847,-9.933424069127582,-14.781529079965342
111.86,-0.48927085469377946,-2.1895200922761737,-9.795378320100092,-14.644368900694447
112.0,-0.482465408959371,-2.1590654488684367,-9.659246546049317,-14.50646150827352
112.14,-0.47575462262816454,-2.1290343986727565,-9.525002395866006,-14.367887648236485
112.28,-0.46913717904890667,-2.0994210504800273,-9.392619876807691,-14.228727285308892
112.42,-0.4626117798840776,-2.0702195949814364,-9.262073349346926,-14.089059439191713
112.56,-0.45617714485516125,-2.0414243036318482,-9.133337522153706,-13.948962030958894
112.7,-0.4498320114914592,-2.013029527528843,-9.006387447202327,-13.80851174029478
112.84,-0.4435751348823974,-1.9850296963072078,-8.881198514993786,-13.667783873703614
112.98,-0.4374052874332789,-1.9574193170486711,-8.757746449885811,-13.526852243736476
113.12,-0.4313212586244328,-1.9301929732066734,-8.636007305523227,-13.385789059201493
113.26,-0.4253218547737145,-1.9033453235459707,-8.515957460362213,-13.244664826250908
113.4,-0.4194058988023072,-1.8768711010968802,-8.397573613282512,-13.10354826017363
113.54,-0.41357223000378324,-1.8507651121239628,-8.280832779282326,-12.96250620766395
113.68,-0.40781970381637556,-1.8250222351089502,-8.165712285251086,-12.821603579286336
113.82000000000001,-0.4021471915984176,-1.7996374197477278,-8.052189765815768,-12.680903291812077
113.96000000000001,-0.3965535804069066,-1.7746056859611792,-7.940243159256887,-12.54046622006603
114.10000000000001,-0.3910377727791463,-1.7499221229197044,-7.829850703490641,-12.400351157890313
114.24000000000001,-0.3855986865174276,-1.7255818880812304,-7.720990932114015,-12.260614787806377
114.38,-0.3802352544767029,-1.701580206242527,-7.613642670510048,-12.121311658936905
114.52,-0.3749464243552147,-1.6779123686036508,-7.507785032010637,-11.98249417273417
114.66,-0.369731158488036,-1.6545737318453362,-7.403397414114573,-11.844212576051461
114.8,-0.3645884336434825,-1.6315597172191567,-7.300459494758739,-11.706514961088383
114.94,-0.3595172408223562,-1.608865809650287,-7.198951228640543,-11.569447271739278
115.08,-0.35451658505998135,-1.5864875568526857,-7.098852843589917,-11.433053315875537
115.22,-0.34958548523099436,-1.5644205684565409,-7.000144836989317,-11.297374783097814
115.36,-0.34472297385684836,-1.5426605151477988,-6.902807972240352,-11.162451267501812
115.5,-0.33992809691599557,-1.5212031278196196,-6.806823275275768,-11.028320295011524
115.64,-0.33519991365670954,-1.5000441967355904,-6.712172031115651,-10.895017354846194
115.78,-0.3305374964125112,-1.47917957070454,-6.6188357804668065,-10.762575934701308
115.92,-0.32593993042016206,-1.4586051562667948,-6.526796316364385,-10.63102755923952
116.06,-0.32140631364018896,-1.4383169168917136,-6.436035680854886,-10.500401831504213
116.2,-0.3169357565799048,-1.418310872186355,-6.3465361617197384,-10.370726476885947
116.34,-0.31252738211889186,-1.3985830971151219,-6.258280289238786,-10.242027389290596
116.48,-0.30818032533691103,-1.379129721230225,-6.171250832992955,-10.114328679176673
116.62,-0.3038937333442065,-1.3599469279128282,-6.085430798705541,-9.987073106949044
116.76,-0.29966676511416923,-1.3410309536247222,-6.000803425121541,-9.451581806580986
116.9,-0.29549859131832856,-1.322378087170379,-5.917352180924473,-4.839945591839324
117.04,-0.2913883941636394,-1.303984668969253,-5.835060761690253,15.943978678718295
117.18,-2.146093455688011,-1.2858470903381791,-5.753913086877615,99.7639319247999
117.32000000000001,-5.9686201505145,-1.267961792783733,-5.6738932968546765,99.78525966212415
117.46000000000001,-9.296281114423598,-1.250325267304416,-5.594985749961224,99.78445511033533
117.60000000000001,-11.841268251171652,-1.2329340537025262,-5.517175019606331,99.78545502410188
117.74000000000001,-13.734317319587344,-1.215784739905587,-5.440445891400956,99.78639914233823
117.88,-15.133473543370442,-1.1988739612971968,-5.364783360325131,99.78728362165376
118.02,-16.166046833611606,-1.1821984000571724,-5.290172627929431,99.78811222815864
118.16,-16.92781264034034,-1.1657547845108538,-5.21659909957037,99.78888849064629
118.3,-17.48974634130238,-1.149539888487453,-5.144048381679394,99.52944362204832
118.44,-17.90426079936114,-1.1335505306873075,-5.072506279065201,99.10504105867491
118.58,-18.210028819388253,-1.11778357405793,-5.001958792249016,98.5608876592095
118.72,-18.435579362757544,-1.102235925178722,-4.93239211483256,97.84206759836772
118.86,-18.601957228838554,-1.0869045336542384,-4.8637926308983985,96.85691720619606
119.0,-18.72468622555412,-1.07178639151588,-4.796146912442391,95.44354728653542
119.14,-18.81521753620246,-1.056878532631899,-4.729441716837911,93.29692560258768
119.28,-18.881998153446236,-1.0421780321256044,-4.663663984331591,89.80077756113197
119.42,-18.931259020204404,-1.0276820058016496,-4.59880083557027,83.62829908973572
119.56,-18.967596405102082,-1.013387609580295,-4.534839569158883,72.04259030044248
119.7,-18.994400755652425,-0.9992920389395309,-4.471767659248984,59.07214764955749
119.84,-19.01417304280011,-0.9853925283649535,-4.409572753157616,47.96768408267164
119.98,-19.028758113171843,-0.971686350807288,-4.348242669016268,38.46047354302389
120.12,-19.039516821800223,-0.9581708171474507,-4.287765393449611,30.320545666942827
120.26,-19.041036448289272,-0.9448432756690458,-4.228129079283732,23.35108543536367
120.4,-19.02733558588492,-0.9317011115381956,-4.169322043283592,17.383644272040605
120.54,-19.00260678081974,-0.9187417462906005,-4.111332763919401,12.274044586760926
120.68,-18.96962505148674,-0.9059626373257288,-4.054149879161651,7.8988770065337315
120.82000000000001,-18.930208630909032,-0.893361277408039,-3.997762184304502,4.1525042455926
120.96000000000001,-18.885565973020828,-0.8809351941751342,-3.942158629817241,0.988668582877022
121.10000000000001,-18.836510476401767,-0.8686819496527557,-3.8873283192235357,-1.6255281562339576
121.24000000000001,-18.783595752270752,-0.8565991397765176,-3.833260507008187,-3.786293281479012
121.38,-18.727202301719807,-0.8446843939202924,-3.779944596551101,-5.5737470697277525
121.52,-18.667593965828132,-0.8329353744311525,-3.727370138088188,-7.053643958027749
121.66,-18.604955264174716,-0.8213497761707768,-3.675526826698915,-8.279659102516058
121.8,-18.53941646086773,-0.8099253260632341,-3.624404500320214,-9.295461079362529
121.94,-18.471070631887144,-0.7986597826490544,-3.573993137786467,-10.136510598256566
122.08,-18.39998544415823,-0.7875509356454993,-3.5242828568952866,-10.831578594921282
122.22,-18.32621138958127,-0.776596605512948,-3.475263912498802,-11.404003997622922
122.36,-18.249787610267003,-0.7657946430273106,-3.426926694620167,-11.872722849420756
122.5,-18.170746065092473,-0.755142928858389,-3.3792617265950162,-12.253103248077034
122.64,-18.08911453884901,-0.7446393731540992,-3.3322596632375707,-12.557618931981633
122.78,-18.004918832904945,-0.7342819151304761,-3.2859112890311395,-12.796390729479779
122.92,-17.918184369143326,-0.7240685226673783,-3.2402075163426995,-12.97762085181386
123.06,-17.82893736741464,-0.7139971919098149,-3.195139383661315,-13.107940848820173
123.2,-17.737205708510515,-0.7040659468748188,-3.1506980538600846,-13.192690288752122
123.34,-17.6430195618131,-0.6942728390637829,-3.1068748124813674,-13.236139988043085
123.48,-17.546411834192273,-0.6846159470801897,-3.0636610660449883,-13.24167091305197
123.62,-17.44741848106369,-0.6750933762526561,-3.0210483403791666,-13.211917661107464
123.76,-17.34607870957266,-0.6657032582632214,-2.9790282789738933,-13.14888363911696
123.9,-17.24243509615536,-0.6564437507808021,-2.937592641356475,-13.054033627431583
124.04,-17.136533635253972,-0.647313037099747,-2.896733301488991,-12.928368281729682
124.18,-17.028423732047315,-0.6383093257834158,-2.856442246187385,-12.772484231367022
124.32000000000001,-16.91815814923902,-0.6294308503127183,-2.8167115735619324,-12.596012384628297
124.46000000000001,-16.805792915898206,-0.6206758687395371,-2.777533491478816,-12.421082540707182
124.60000000000001,-16.691387204848347,-0.612042663344974,-2.738900316042549,-12.248574563380144
124.74000000000001,-16.575003183990557,-0.6035295403023466,-2.7008044700989955,-12.078455028018892
124.88000000000001,-16.4567058461162,-0.5951348293448735,-2.6632384817587065,-11.910690992754885
125.02,-16.33656282113094,-0.5868568834379796,-2.626194982940348,-11.745249988017335
125.16,-16.21464417412136,-0.57869407845616,-2.589666707933939,-11.582100006653121
125.3,-16.09102219230569,-0.5706448128643384,-2.55364649198367,-11.421209494577745
125.44,-15.965771163592665,-0.5627075074036549,-2.5181272698900377,-11.262547341910915
125.58,-15.83896714920631,-0.5548806047816265,-2.4831020746310566,-11.1060828745547
125.72,-15.710687752604574,-0.5471625693666148,-2.4485640360023013,-10.951785846175872
125.86,-15.581011886715926,-0.5395518868865441,-2.41450637927554,-10.799626430557614
126.0,-15.450019541332406,-0.5320470641318095,-2.38092242387571,-10.649575214288927
126.14,-15.317791552325692,-0.5246466286623164,-2.3478055820760115,-10.501603189762958
126.28,-15.18440937419049,-0.5173491285185959,-2.3151493577108706,-10.35568174845816
126.42,-15.049954857265297,-0.5101531319369372,-2.2829473449065505,-10.211782674478533
126.56,-14.9145100308326,-0.5030572270684809,-2.251193226829169,-10.069878138331454
126.7,-14.77815689315834,-0.4960600217022221,-2.2198807744499054,-9.929940690923567
126.84,-14.640977209393661,-0.4891601429918626,-2.1890038453271607,-9.791943257757055
126.98,-14.503052318130479,-0.4823562371864655,-2.1585563824054548,-9.655859133310214
127.12,-14.36446294727659,-0.47564696936485373,-2.1285324128308383,-9.521661975587834
127.26,-14.225289039795936,-0.4690310231737036,-2.098926046782595,-9.389325800828232
127.4,-14.085609589745797,-0.4625071005692806,-2.069731476321032,-9.258824978354964
127.54,-13.945502488935208,-0.456073921562768,-2.0409429742511236,-9.13013422556252
127.68,-13.80504438442817,-0.44973022396913714,-2.012554893001818,-9.003228603026184
127.82000000000001,-13.664310547021563,-0.44347476315951023,-1.984561663520789,-8.878083509727276
127.96000000000001,-13.52337475074099,-0.43730631181696855,-1.956957794184418,-8.75467467838581
128.1,-13.382309163318443,-0.43122365969575577,-1.92973786972282,-8.632978170893349
128.24,-13.241184247543693,-0.4252256133838316,-1.9028965501596962,-8.51297037383957
128.38,-13.100068673316422,-0.419310996068727,-1.8764285697668242,-8.394627994126688
128.52,-12.959029240168405,-0.4134786473066572,-1.8503287360329812,-8.277928054666397
128.66,-12.818130809974507,-0.40772742279484464,-1.8245919286471122,-8.162847890154586
128.8,-12.677436249527169,-0.4020561941470103,-1.799213098495545,-8.049365142919537
128.94,-12.5370063826118,-0.39646384867198675,-1.7741872666730674,-7.937457758839666
129.08,-12.396899951189233,-0.39094928915541,-1.7495095235076732,-7.827103983327333
129.22,-12.257173585266036,-0.38551143364444884,-1.725175027598803,-7.718282357375579
129.36,-12.117881781013732,-0.38014921523552786,-1.7011790048688773,-7.610971713664915
129.5,-11.979076886683247,-0.374861581865003,-1.6775167476279633,-7.50515117272759
129.64000000000001,-11.840809095850952,-0.369647496102749,-1.6541836136513803,-7.4008001391670755
129.78,-11.703126447527067,-0.3645059349486168,-1.6311750252700772,-7.297898297930603
129.92000000000002,-11.5660748326556,-0.35943588963172335,-1.608486468473602,-7.196425610632942
130.06,-11.429698006536725,-0.35443636541253226,-1.5861134920254967,-7.096362311929669
130.2,-11.294037606707755,-0.3495063813876878,-1.5640517065909436,-6.997688905938417
130.34,-11.15913317582657,-0.34464497029756286,-1.5422967838764992,-6.900386162706712
130.48,-11.025022189111672,-0.33985117833648426,-1.5208444557817462,-6.804435114725136
130.62,-10.891740085905488,-0.33512406496559793,-1.4996905135627079,-6.709817053484675
130.76,-10.759320304941552,-0.33046270272833594,-1.4788308070068534,-6.616513526077226
130.9,-10.627794322911877,-0.32586617706845145,-1.4582612436195441,-6.524506331838319
131.04,-10.49719169594766,-0.32133358615058344,-1.4379777878217608,-6.433777519031194
131.18,-10.36754010364399,-0.3168640406833182,-1.4179764601589553,-6.34430938157145
131.32,-10.238865395277847,-0.3124566637447117,-1.398253336520876,-6.256084455791545
131.46,-10.111191637887336,-0.30811059061023827,-1.3788045473722166,-6.16908551724451
131.6,-9.983420284349217,-0.30382496858313285,-1.3596262769939393,-6.083295577546215
131.74,-9.418173361164111,-0.2995989568270927,-1.3407147627351208,-5.998697881255696
131.88,-4.563949747375033,-0.29543172620130687,-1.3220662942751844,-5.915275902792962
132.02,17.52860590163912,-0.2913224590977795,-1.303677212896371,-5.833013343393814
132.16,99.76869868566071,-2.146034597107918,-1.2855439107663063,-5.751894128101219
132.3,99.78522849766256,-5.968574710112046,-1.2676628302305262,-5.671902402792812
132.44,99.78447898113963,-9.296247243607485,-1.2500304631148278,-5.593022531244095
132.58,99.78547907362729,-11.841243206555625,-1.2326433500373024,-5.515239092226991
132.72,99.78642167278113,-13.734298835276197,-1.2154980797299233,-5.438536876643316
132.86,99.78730472885185,-15.133459906674043,-1.1985912883695515,-5.362900884692883
133.0,99.78813200199947,-16.166036774185393,-1.1819196589182375,-5.288316323075836
133.14000000000001,99.7889070153427,-16.9278052199343,-1.1654799204726776,-5.214768602228926
133.28,99.52074465194922,-17.48974086761562,-1.1492688476227124,-5.142243333595375
133.42000000000002,99.09403083942598,-17.904256761682877,-1.133283259818733,-5.07072632692804
133.56,98.54657737874341,-18.210025840985917,-1.1175200207478735,-5.000203587625535
133.7,97.82284673375148,-18.435577165732585,-1.1019760377188732,-4.930661314101041
133.84,96.83002986700589,-18.601955608198338,-1.086648261055482,-4.862085895183487
133.98,95.40398460549943,-18.724685030085357,-1.0715336834982938,-4.794463907550803
134.12,93.23494779107762,-18.81521665436235,-1.0566293396148922,-4.7277821131949676
134.26,89.69608249775878,-18.881997502954974,-1.0419323052181921,-4.662027456918555
134.4,83.43623608585902,-18.931258540368127,-1.0274396967928627,-4.597187063862476
134.54,71.72499475446257,-18.967596051149815,-1.0131486709297224,-4.533248237064649
134.68,58.80025004300861,-18.994400494558768,-0.9990564237679951,-4.470198455049307
134.82,47.73490184252966,-19.014172850203806,-0.9851601904453139,-4.408025369446644
134.96,38.261173722809275,-19.028757971102767,-0.9714572445553732,-4.34671680264253
135.1,30.149907665258866,-19.03951671666602,-0.9579448976131163,-4.286260745458006
135.24,23.204983616639474,-19.04080833706829,-0.9446204985273574,-4.226645354858264
135.38,17.258547593066297,-19.0269252760117,-0.9314814330807333,-4.1678589516908415
135.52,12.166930756315743,-19.00206217135247,-0.918525123416884,-4.109890018452737
135.66,7.807159066705227,-18.968977030404492,-0.9057490275347635,-4.052727197086163
135.8,4.0739677715454,-18.929477398960024,-0.8931506387899769,-3.9963592868026496
135.94,0.9235925326097594,-18.884764903740145,-0.8807274854030539,-3.9407752419352122
136.08,-1.6793333941060824,-18.835648515415784,-0.8684771299745544,-3.88596416981831
136.22,-3.8308146026657,-18.78267893464184,-0.8563971690069166,-3.831915328695289
136.36,-5.610621285102445,-18.726234727465307,-0.844485232432954,-3.7786181256530407
136.5,-7.084210623302825,-18.666578437040254,-0.832738983150905,-3.72606211458358
136.64000000000001,-8.305009884709769,-18.603893707443977,-0.8211561165659498,-3.674236994172273
136.78,-9.316483402112105,-18.53831021142841,-0.8097343601380994,-3.623132605912401
136.92000000000002,-10.15392492826582,-18.469920627405152,-0.7984714729363713,-3.5727389321458123
137.06,-10.845969589581516,-18.39879235864208,-0.7873652451991648,-3.5230460941293407
137.20000000000002,-11.415846135235574,-18.324975727068107,-0.7764134979007482,-3.4740443501267393
137.34,-11.882401304941402,-18.248509771118606,-0.7656140823237737,-3.4257240935258206
137.48,-12.260930779872231,-18.169426393387457,-0.7549648796377367,-3.378075850980539
137.62,-12.563849480418272,-18.087753356548923,-0.7444638004832975,-3.331090280577718
137.76,-12.801230336968588,-18.00351646463631,-0.7341087845623812,-3.284758170028158
137.9,-12.981236418121554,-17.91674116022465,-0.7238978002339782,-3.2390704348818287
138.04,-13.110467145913843,-17.82745369694693,-0.7138288441155669,-3.1940181167668777
138.18,-13.194235580743024,-17.735681998803344,-0.7038999406900764,-3.1495923816521763
138.32,-13.236790535161745,-17.64145628504603,-0.694109141918317,-3.105784518133117
138.46,-13.241494583509883,-17.544809516955876,-0.6844545268567976,-3.0625859357404077
138.6,-13.21096682992209,-17.445777707247334,-0.6749342012808621,-3.019988163271562
138.74,-13.14719751699632,-17.344400121942716,-0.665546297313061,-2.9779828471448395
138.88,-13.051640134158195,-17.240719396880817,-0.6562889730566966,-2.9365617497753447
139.02,-12.925285555823292,-17.134781585574913,-0.6471604122344614,-2.8957167479730344
139.16,-12.768721850003836,-17.026636151238016,-0.6381588238321011,-2.8554398313623484
139.3,-12.592147393486439,-16.916335912986032,-0.629282441747036,-2.8157231008232104
139.44,-12.417271009953705,-16.80393695419104,-0.6205295244418668,-2.776558766953137
139.58,-12.244815756960831,-16.689498499463735,-0.6118983546027003,-2.737939148550177
139.72,-12.074748220505583,-16.573082765639015,-0.603387238802226,-2.6998566711164425
139.86,-11.907035469107294,-16.45475479131034,-0.594994507167479,-2.662303865381967
140.0,-11.741645043358927,-16.3345822488279,-0.5867185130522239,-2.6252733658486216
140.14000000000001,-11.578544946059768,-16.212635242186078,-0.578557632713894,-2.588757909353854
140.28,-11.417703632878014,-16.088986093837303,-0.5705102649950242,-2.552750333653994
140.42000000000002,-11.25909000349698,-15.963709123152473,-0.5625748310091143,-2.5172435760268708
140.56,-11.102673393202897,-15.836880418982396,-0.5547497738308615,-2.4822306718935025
140.70000000000002,-10.948423564876078,-15.708577608545326,-0.5470335581907005,-2.4477047534586105
140.84,-10.796310701350611,-15.57887962466194,-0.5394246701735922,-2.413659048369707
140.98,-10.64630539811113,-15.447866473173743,-0.5319216169220031,-2.3800868783945397
141.12,-10.498378656297792,-15.315619002208976,-0.5245229263430125,-2.346981658116634
141.26,-10.352501875993543,-15.182218674798031,-0.5172271468194964,-2.314336893648698
141.4,-10.208646849769927,-15.047747346186178,-0.5100328469253277,-2.2821461813636796
141.54,-10.06678575647001,-14.912287047043357,-0.5029386151445342,-2.2504032066432136
141.68,-9.926891155208944,-14.77591977362882,-0.4959430595943686,-2.2191017426432604
141.82,-9.788935979574475,-14.638727285831468,-0.489044807752225,-2.188235649076686
141.96,-9.652893532011474,-14.50079091387546,-0.4822425061863556,-2.1577988710125804
142.1,-9.518737478375892,-14.362191374354834,-0.4755348202903334,-2.127785437692078
142.24,-9.386441842645091,-14.223008596140943,-0.4689204340212067,-2.0981894613604677
142.38,-9.25598100177263,-14.083321556592681,-0.46239804964129566,-2.0690051361153823
142.52,-9.127329680676747,-13.943208128392136,-0.4559663874635816,-2.0402267367708418
142.66,-9.00046294735283,-13.80274493722773,-0.44962418560063583,-2.011848617736944
142.8,-8.875356208101074,-13.662007230453254,-0.4433701997170416,-1.9838652119150046
142.94,-8.751985202861347,-13.521068756764702,-0.437203202785259,-1.9562710296079207
143.08,-8.630326000648138,-13.380001656857656,-0.43112198484488556,-1.9290606574455675
143.22,-8.510354995079075,-13.2388763649559,-0.4251253527652658,-1.9022287573250256
143.36,-8.392048899991128,-13.09776152103736,-0.4192121300114016,-1.8757700653654303
143.5,-8.275384745139277,-12.956723893525874,-0.4133811564131197,-1.849679390877257
143.64000000000001,-8.160339871972822,-12.815828312166625,-0.4076312879374486,-1.823951615345844
143.78,-8.046891929485074,-12.675137610759446,-0.40196139646416246,-1.7985816914289572
143.92000000000002,-7.935018870132526,-12.53471257938673,-0.39637036956444577,-1.7735646419682132
144.06,-7.824698945820021,-12.394611925741692,-0.39085711028263814,-1.748895559014166
144.20000000000002,-7.715910703948762,-12.254892245137436,-0.38542053692101313,-1.7245696028648814
144.34,-7.608632983524328,-12.115607998757577,-0.3800595828275519,-1.7005820011178043
144.48,-7.502844911322123,-11.976811499694525,-0.3747731961866682,-1.6769280477347506
144.62,-7.39852589810797,-11.838552906311746,-0.36956033981284364,-1.6536031021198359
144.76,-7.295655634911744,-11.70088022246063,-0.3644199909471344,-1.6306025882101691
144.9,-7.19421408935218,-11.563839304081181,-0.35935114105650745,-1.607921993579138
145.04,-7.094181502011168,-11.427473871717531,-0.354352795635968,-1.5855568685521126
145.18,-6.995538382855962,-11.291825528484452,-0.34942397401343955,-1.5635028253343952
145.32,-6.898265507707981,-11.15693378302898,-0.34456370915735757,-1.5417555371512568
145.46,-6.802343914756894,-11.022836077041438,-0.3397710474869391,-1.5203107373998863
145.6,-6.707754901118867,-10.889567816882723,-0.3350450486850921,-1.4991642188130943
145.74,-6.6144800194379645,-10.75716240890874,-0.3303847855139263,-1.4783118326346112
145.88,-6.522501074529728,-10.625651298088574,-0.32578934363283074,-1.4577494878058157
146.02,-6.431800120066103,-10.495064009529736,-0.3212578214190809,-1.4374731501637434
146.16,-6.342359455300926,-10.365428192541621,-0.31678932979094215,-1.4174788416502164
146.3,-6.254161621835249,-10.236769666886584,-0.3123829920332329,-1.3977626395319411
146.44,-6.167189400421848,-10.109112470887027,-0.3080379436253139,-1.3783206756314261
146.58,-6.081425807808312,-9.980999634439945,-0.3037533320714706,-1.3591491355685699
146.72,-5.996854093618136,-9.396224698843104,-0.29952831673365476,-1.3402442580127716
146.86,-5.9134577372693125,-4.38538988586127,-0.29536206866655174,-1.321602333945421
147.0,-5.831220444929923,18.717720741623985,-0.2912537704549427,-1.3032197059326212
147.14000000000001,-5.750126146510271,99.77161222794282,-2.1459732804781395,-1.2850927674080117
147.28,-5.670158992691132,99.78520678405103,-5.9685273720291505,-1.267217961965538
147.42000000000002,-5.591303351987719,99.78449510086519,-9.296211958279557,-1.2495917826620493
147.56,-5.513543807848948,99.78549498152474,-11.841217116027222,-1.2322107713295716
147.70000000000002,-5.436865155791665,99.78643657584144,-13.734279579023898,-1.2150715178971336
147.84,-5.361252400569463,99.78731869048771,-15.133445700482405,-1.1981706597220063
147.98,-5.286690753375745,99.78814508166826,-16.16602629465777,-1.1815048809302353
148.12,-5.21316562908071,99.78891926874816,-16.92779748963752,-1.1650709117663278
148.26,-5.140662643501931,99.51480085247773,-17.48973516533695,-1.1488655279519737
148.4,-5.069167610708212,99.08650419883188,-17.90425255538325,-1.1328855500536734
148.54,-4.998666540356421,98.53678927290831,-18.21002273819965,-1.1171278428591513
148.68,-4.929145635060983,97.80969065575974,-18.43557487695554,-1.1015893147624307
148.82,-4.8605912877957484,96.8116103307616,-18.60195391987699,-1.0862669171574533
148.96,-4.792990079327935,95.37685226023397,-18.724683784691464,-1.0711576438401225
149.1,-4.72632877568384,93.19238627055523,-18.81521573569485,-1.0562585304186565
149.24,-4.660594325646063,89.62407396816606,-18.8819968252979,-1.0415666537321315
149.38,-4.595773858281912,83.30393178364635,-18.931258040492917,-1.0270791312771081
149.52,-4.531854680502739,71.50852251284631,-18.967595682415773,-1.0127931206422238
149.66,-4.468824274653888,58.61492435144748,-18.994400222561303,-0.9987058189506447
149.8,-4.406670296135003,47.576236389787795,-19.014172649564294,-0.9848144623102625
149.94,-4.345380571050378,38.12532936978691,-19.02875782310059,-0.9711163252715361
150.08,-4.284943093889095,30.033598895294755,-19.039516606559975,-0.9576087202928678
150.22,-4.225346025234631,23.105398546513072,-19.04055280532818,-0.9442889972134088
150.36,-4.166577689503685,17.173279571485264,-19.02647145886097,-0.9311545427331946
150.5,-4.108626572713901,12.093919865274248,-19.001462089164683,-0.9182027799005055
150.64000000000001,-4.051481320280258,7.7446420871970885,-18.968264232090306,-0.9054311676063532
150.78,-3.9951307348397602,4.0204353850297005,-18.928673826614045,-0.8928372000859954
150.92000000000002,-3.939563774104222,0.8792442662444998,-18.88388508368903,-0.8804184064273789
151.06,-3.8847695487408203,-1.71599245989181,-18.834702163814587,-0.8681723500864169
151.20000000000002,-3.8307373202801274,-3.86114095932141,-18.781672605586955,-0.8560966284090055
151.34,-3.777456499051361,-5.635732049709267,-18.725172872766624,-0.8441888721596844
151.48,-3.7249166421445397,-7.105019799448166,-18.665464098475688,-0.8324467450568509
151.62,-3.6731074513992805,-8.322262178363893,-18.60272897580404,-0.8208679433144368
151.76,-3.6220187714199423,-9.33078408132214,-18.537096535335387,-0.8094501951899568
151.9,-3.571640587616828,-10.165765311021767,-18.468659023953503,-0.798191260538839
152.04,-3.521963024273169,-10.855748322597458,-18.397483558970094,-0.7870889303749572
152.18,-3.472976342637609,-11.423886695681285,-18.32362027821114,-0.7761410264372675
152.32,-3.4246709390418837,-11.88896625071131,-18.24710810808943,-0.7653454007624743
152.46,-3.377037343043445,-12.266233273815656,-18.167978890705506,-0.7546999352636383
152.6,-3.330066215592725,-12.568062568614302,-18.086260365388917,-0.7442025413146423
152.74,-3.283748347224766,-12.80449439814346,-18.001978339772,-0.7338511593404358
152.88,-3.2380746562749394,-12.983665135465746,-17.915158279625317,-0.7236437584129778
153.02,-3.1930361871184645,-13.112152291166687,-17.82582647600367,-0.7135783358527988
153.16,-3.1486241084334674,-13.195250846543578,-17.734010900567892,-0.7036529168361014
153.3,-3.1048297114872834,-13.237194606096104,-17.63974182746059,-0.6938655540073261
153.44,-3.061644408445746,-13.241333598646696,-17.543052277774404,-0.6842143270971048
153.58,-3.0190597307051714,-13.21027635904286,-17.44397832715636,-0.6746973425455273
153.72,-2.977067327246786,-13.146004148161207,-17.3425593062556,-0.6653127331306445
153.86,-2.9356589630133056,-13.04996275068905,-17.238837916084986,-0.6560586576021422
154.0,-2.8948265173074157,-12.923136365323746,-17.132860274944807,-0.6469333003201045
154.14000000000001,-2.854561982211874,-12.76610721589315,-17.024675909678997,-0.6379348708988051
154.28,-2.8148574610309764,-12.58946289225086,-16.91433770124038,-0.629061603855449
154.42000000000002,-2.775705166753118,-12.414623654897596,-16.801901792512332,-0.6203117582638016
154.56,-2.7370974205341914,-12.242205036062401,-16.687427464847982,-0.6116836174126334
154.70000000000002,-2.6990266502015663,-12.072173629147004,-16.570976988687534,-0.6031754884689152
154.84,-2.6614853887783774,-11.904496509910016,-16.452615452789182,-0.594785702145698
154.98,-2.6244662730278865,-11.739141226028497,-16.332410575981086,-0.5865126123746107
155.12,-2.587962042017655,-11.576075787239374,-16.21043250485364,-0.5783545959829135
155.26,-2.5519655357032622,-11.41526865600992,-16.086753600424377,-0.5703100523750431
155.4,-2.516469693531355,-11.256688738691182,-15.961448216491386,-0.5623774032185846
155.54,-2.481467553061741,-11.10030537711239,-15.834592472126195,-0.5545550921346143
155.68,-2.446952248608321,-10.946088340578093,-15.706264020528003,-0.5468415843923462
155.82,-2.412917009898576,-10.794007818233384,-15.576541816257548,-0.5392353666080273
155.96,-2.3793551607514107,-10.64403441176561,-15.445505882683872,-0.5317349464480189
156.1,-2.346260117773091,-10.496139128413981,-15.313237081305475,-0.5243388523360094
156.24,-2.313625389071038,-10.350293374260982,-15.179816884445149,-0.5170456331642983
156.38,-2.281444572985266,-10.206468947782014,-15.045327152663912,-0.509853858009095
156.52,-2.249711356837211,-10.064638033631836,-14.909849918091364,-0.5027621158497787
156.66,-2.218419515695741,-9.924773196648301,-14.773467174727841,-0.4957690152920621
156.8,-2.1875629111601085,-9.78684737605586,-14.636260676636974,-0.48887318429500587
156.94,-2.157135490159627,-9.650833879852748,-14.498311744815993,-0.4820732699018293
157.08,-2.1271312837698533,-9.516706379367452,-14.35970108340543,-0.4753679379744654
157.22,-2.097544406045056,-9.38443890397134,-14.220508605779937,-0.46875587293180854
157.36,-2.0683690528667484,-9.25400583593554,-14.080813270948312,-0.46223577749160094
157.5,-2.0395995008080785,-9.125381905421392,-13.940692930583548,-0.4558063724159112
157.64000000000001,-2.0112301060138678,-8.998542185594735,-13.800224186903257,-0.44946639626015183
157.78,-1.9832553030960764,-8.873462087855216,-13.659482261527264,-0.443214605125587
157.92000000000002,-1.9556696040445039,-8.750117357172746,-13.518540875352885,-0.4370497724152844
158.06,-1.9284675971525138,-8.628484067523887,-13.377472139409228,-0.43097068859345977
158.20000000000002,-1.9016439459575802,-8.508538617421737,-13.2363464565801,-0.4249761609481693
158.34,-1.8751933881964584,-8.390257725533404,-13.095232434020405,-0.4190650133573032
158.48,-1.8491107347747846,-8.273618426379874,-12.954196806033693,-0.41323608605783296
158.62,-1.8233908687509064,-8.158598066113433,-12.8133043671278,-0.40748823541826895
158.76,-1.7980287443337568,-8.045174298368439,-12.672617914922133,-0.4018203337142827
158.9,-1.7730193858945746,-7.933325080181485,-12.532198202542638,-0.39623126890744986
159.04,-1.7483578869922938,-7.82302866797753,-12.39210390010979,-0.39071994442707075
159.18,-1.7240394094124067,-7.71426361361882,-12.252391564899634,-0.3852852789550254
159.32,-1.700059182219125,-7.607008760513766,-12.113115619738284,-0.3799262062136212
159.46,-1.6764125008206539,-7.501243239783235,-11.974328339175885,-0.37464167475639154
159.6,-1.6530947260474043,-7.3969464664819276,-11.836079842976048,-0.3694306477618034
159.74,-1.6301012832429667,-7.294098135872797,-11.698418096451515,-0.3642921028298359
159.88,-1.6074276613676672,-7.192678219752592,-11.561388917175176,-0.359225031781386
160.02,-1.5850694121145423,-7.092666962826858,-11.42503598759748,-0.3542284404604664
160.16,-1.5630221490375582,-6.9940448791328675,-11.289400873106636,-0.3493013485391537
160.3,-1.541281546691907,-6.896792748509075,-11.15452304507577,-0.3444427893252491
160.44,-1.5198433397862177,-6.800891613109873,-11.020439908451658,-0.3396518095726155
160.58,-1.498703322346516,-6.706322773964481,-10.887186833451988,-0.33492746929415174
160.72,-1.4778573468917735,-6.613067787578974,-10.75479719095246,-0.3302688415773686
160.86,-1.4573013236208874,-6.521108462580479,-10.623302391160477,-0.3256750124025299
161.0,-1.4370312196109318,-6.430426856402701,-10.492731925189196,-0.3211450804633231
161.14000000000001,-1.4170430580265334,-6.341005272012019,-10.363113409163251,-0.3166781569900241
161.28,-1.3973329173402043,-6.252826254673373,-10.234472630506064,-0.31227336557512214
161.42000000000002,-1.3778969305634983,-6.16587258875536,-10.106833596077344,-0.3079298420013694
161.56,-1.358731284488832,-6.0801272945738924,-9.977988353524346,-0.30364673407222265
161.70000000000002,-1.3398322189418217,-5.995573625273837,-9.368934472290807,-0.29942320144464357
161.84,-1.3211960260440017,-5.912195063748174,-4.16399571265194,-0.2952584154642242
161.98,-1.3028190494857688,-5.829975319594118,20.72874015950964,-0.29115155900260625
162.12,-1.2846976838094255,-5.748898326105808,99.77407362840785,-2.399084749710492
162.26,-1.2668283737021686,-5.668948237303082,99.78517603230328,-6.22414579325721
162.4,-1.2492076132988978,-5.590109424995963,99.78451291805023,-9.497221328493213
162.54,-1.231831945494701,-5.5123664758844555,99.78551240025605,-11.991665053481645
162.68,-1.214697961266888,-5.435704188693295,99.78645289429284,-13.84563616055499
162.82,-1.1978022990064388,-5.360107571341268,99.78733397810434,-15.215654443897517
162.96,-1.181141643858731,-5.285561838144794,99.78815940355439,-16.226679502457635
163.1,-1.164712727073434,-5.212052407055406,99.78893268589792,-16.972540569971894
163.24,-1.1485123253634217,-5.1395648969308345,99.50722268326427,-17.52274038060501
163.38,-1.132537260272596,-5.068085124839355,99.07690573885708,-17.92859899549057
163.52,-1.1167843975524934,-4.997599103397115,98.52430076181837,-18.227981956017725
163.66,-1.1012506465475462,-4.928093038138116,97.79289469612829,-18.448822535463712
163.8,-1.0859329595888896,-4.859553324916565,96.78807645482352,-18.6117260843501
163.94,-1.0708283313965887,-4.791966547341282,95.34215253687458,-18.731892243054318
164.08,-1.0559337984901707,-4.725319474241913,93.13788822346369,-18.820533070616612
164.22,-1.0412464386073488,-4.659599057166603,89.53173964726942,-18.885919168906284
164.36,-1.0267633701308254,-4.594792427910874,83.13404390141548,-18.934151365738636
164.5,-1.012481751523055,-4.530886896077421,71.23038456927131,-18.969729950040268
164.64000000000001,-0.9983987807688691,-4.46786994666653,58.376799976068966,-18.995974569689874
164.78,-0.9845116948258433,-4.405729237696826,47.372363166003495,-19.015333970128182
164.92000000000002,-0.9708177690823031,-4.344452597856083,37.95077592343239,-19.029614473725882
165.06,-0.957314316822865,-4.284028024181803,29.884144808402556,-19.04014851191417
165.20000000000002,-0.943998688701405,-4.224443679771273,22.977431670121778,-19.040653702957986
165.34,-0.930868272221353,-4.16568789152082,17.063708207402822,-19.026173229907755
165.48,-0.9179204912232101,-4.10774914789398,12.00009765642668,-19.000871616628135
165.62,-0.9051528053791916,-4.050616096718303,7.6643037715357485,-18.967451829675692
165.76,-0.8925627096948937,-3.9942775430104893,3.9516418369960093,-18.927686486767602
165.9,-0.8801477340178885,-3.93872244682958,0.8222896270561791,-18.88275466684243
166.04,-0.8679054425531509,-3.8839399211579315,-1.763037833183827,-18.833450554121654
166.18,-0.8558334333852192,-3.829919229809668,-3.900028822214129,-18.7803150138132
166.32,-0.8439293380070039,-3.776649785366327,-5.66790406777718,-18.723719987519786
166.46,-0.8321908208551423,-3.724121147139439,-7.131654831424132,-18.663923509617785
166.6,-0.8206155788518172,-3.6723230191597107,-8.344320230312588,-18.601106130564798
166.74,-0.8092013409529433,-3.6212452481925714,-9.349045038889384,-18.53539538982679
166.88,-0.7979458677026372,-3.5708778217797694,-10.180861952982049,-18.466882493241958
167.02,-0.7868469507938807,-3.5212108663067414,-10.86819385260918,-18.39563383205776
167.16,-0.7759024126352935,-3.4722346450954786,-11.434097367763664,-18.321699041192467
167.3,-0.7651101059239306,-3.423939556522595,-11.897279778577918,-18.245116704065865
167.44,-0.7544679132240175,-3.3763161321623194,-12.272923709872197,-18.165918435577876
167.58,-0.7439737465515462,-3.329355034954136,-12.573352277175031,-18.084131832470025
167.72,-0.7336255469646448,-3.2830470573947794,-12.808563664329464,-17.999782622081838
167.86,-0.7234212841596435,-3.237383119754314,-12.986659865098066,-17.912896236004933
168.0,-0.7133589560727603,-3.1923542683160218,-13.114190176976564,-17.823498965342505
168.14000000000001,-0.7034365884873222,-3.1479516736398065,-13.196426306010435,-17.731618807183093
168.28,-0.6936522346464499,-3.104166628848853,-13.237582737103708,-17.637286079800965
168.42000000000002,-0.6840039748711287,-3.060990547939257,-13.240993350379123,-17.540533862019945
168.56,-0.6744899161835899,-3.0184149641123628,-13.209253075951532,-17.44139829686212
168.70000000000002,-0.6651081919359308,-2.976431528129516,-13.144331613061327,-17.33991878889011
168.84,-0.6558569614438977,-2.9350320066889894,-13.047664827764125,-17.236138117100726
168.98,-0.6467344096257631,-2.8942082808247878,-12.920228323845054,-17.13010247986538
169.12,-0.6377387466462248,-2.8539523443270784,-12.762596799784932,-17.021861484577297
169.26,-0.6288682075652564,-2.8142563021839804,-12.585863430612108,-16.91146809190111
169.4,-0.6201210519918425,-2.7751123690444435,-12.411074071135468,-16.798978522513345
169.54,-0.6114955637425282,-2.7365128677019617,-12.23870463971126,-16.684452132750685
169.68,-0.6029900505047192,-2.6984502275988618,-12.06872173979104,-16.567951264493768
169.82,-0.5946028435046613,-2.6609169833509054,-11.901092456965412,-16.44954107379705
169.96,-0.5863322971800414,-2.6239057732919466,-11.735784348537381,-16.32928934215283
170.1,-0.5781767888571386,-2.5874093380384036,-11.572765433674508,-16.207266273793774
170.24,-0.570134718432467,-2.5514205190732824,-11.412004184089229,-16.08354428205413
170.38,-0.5622045080588458,-2.515932257349507,-11.253469515201314,-15.958197767495767
170.52,-0.5543846018358358,-2.480937591912309,-11.097130777740484,-15.83130289024177
170.66,-0.5466734655044801,-2.4464296585404353,-10.942957749751118,-15.70293733873234
170.8,-0.5390695861462922,-2.412401688405928,-10.79092062896441,-15.573180096915266
170.94,-0.531571471886429,-2.378847006752241,-10.64099002550642,-15.442111211698569
171.08,-0.5241776516009922,-2.3457590315904424,-10.49313695491352,-15.30981156232174
171.22,-0.5168866746284024,-2.3131312724132913,-10.34733283142915,-15.176362633140288
171.36,-0.5096971104847855,-2.2809573289269323,-10.203549461558406,-15.041846291164477
171.5,-0.5026075485833175,-2.2492308897999975,-10.061759037859002,-14.906344569545531
171.64000000000001,-0.49561659795747437,-2.2179457314298667,-9.921934132949195,-14.76993945806071
171.78,-0.48872288698813016,-2.1870957167258798,-9.784047693715141,-14.632712701512144
171.92000000000002,-0.4819250631344509,-2.156674793909272,-9.648073035701648,-14.494745606823239
172.06,-0.47522179266853065,-2.126676995329597,-9.513983837671951,-14.356118859490916
172.20000000000002,-0.4686117604137194,-2.097096436297447,-9.38175413632338,-14.216912349932242
172.34,-0.4620936694865902,-2.0679273139332275,-9.251358321147107,-14.07720501015065
172.48,-0.45566624104249437,-2.0391639060317877,-9.12277112942121,-13.937074661039624
172.62,-0.44932821402465706,-2.0108005699426914,-8.995967641327429,-13.796597870541744
172.76,-0.4430783449167613,-1.9828317414659256,-8.87092327518278,-13.655849822787433
172.9,-0.43691540749897395,-1.955251933762823,-8.747613782778156,-13.51490419825172
173.04,-0.43083819260736494,-1.928055736282016,-8.626015244816747,-13.373833064888393
173.18,-0.4248455078966728,-1.9012378137002097,-8.506104066445772,-13.232706780129279
173.32,-0.4189361776063692,-1.8747929048775722,-8.387856972875793,-13.091593903571997
173.46,-0.4131090423299781,-1.8487158218275526,-8.271251005082227,-12.950561120122305
173.6,-0.4073629587876032,-1.8230014487009283,-8.156263515584406,-12.809673173306894
173.74,-0.4016967996016184,-1.7976447407838891,-8.042872164297805,-12.668992808428946
173.88,-0.39610945307547973,-1.7726407235099702,-7.931054914455698,-12.528580725201797
174.02,-0.3905998229756126,-1.7479844914856448,-7.820790028596638,-12.388495539465096
174.16,-0.3851668283163328,-1.7236712075293952,-7.712056064614685,-12.248793753563064
174.3,-0.3798094031477596,-1.699696101724071,-7.604831871869555,-12.10952973494475
174.44,-0.3745264963466787,-1.6760544704823663,-7.499096587354105,-11.970755702531903
174.58,-0.3693170714103132,-1.6527416756252238,-7.39482963191689,-11.832521720390423
174.72,-0.3641801062529645,-1.6297531434730028,-7.292010706537682,-11.694875698235885
174.86,-0.3591145930054799,-1.6070843639492263,-7.1906197886541126,-11.557863398302345
175.0,-0.35411953781751143,-1.5847308896967456,-7.090637128537716,-11.421528448105564
175.14000000000001,-0.3491939606625234,-1.56268833520614,-6.992043245717878,-11.285912358637203
175.28,-0.34433689514551324,-1.5409523759562003,-6.894818925452287,-11.15105454753434
175.42000000000002,-0.33954738831340564,-1.5195187475663194,-6.798945215242653,-11.016992366779295
175.56,-0.33482450046808554,-1.4983832449606278,-6.704403421394533,-10.883761134497012
175.70000000000002,-0.33016730498202956,-1.4775417215437199,-6.611175105620287,-10.75139417043169
175.84,-0.32557488811650426,-1.4569900883878069,-6.519242081684165,-10.619922834699883
175.98,-0.32104634884229094,-1.436724313431139,-6.428586412088734,-10.489376569434183
176.12,-0.31658079866290556,-1.416740420687546,-6.339190404801808,-10.35978294294939
176.26,-0.3121773614402762,-1.397034489466942,-6.251036610023214,-10.231167696081451
176.4,-0.3078351732228467,-1.377602653606641,-6.164107816990712,-10.10355479036833
176.54,-0.3035533820760697,-1.3584411007133395,-6.078387050824468,-9.973507146395024
176.68,-0.29933114791525867,-1.3395460714156153,-5.993857569409518,-9.328090752700117
176.82,-0.295167642340764,-1.3209138586268006,-5.910502860315707,-3.8312230882069644
176.96,-0.29106204847544187,-1.3025408068180835,-5.8283066377546096,23.682447726505433
177.1,-2.4065510541202144,-1.2844233113017018,-5.747252839572986,99.77680317658037
177.24,-6.231686319906767,-1.2665578175240835,-5.667325624282329,99.78513921356861
177.38,-9.503150162441399,-1.2489408203688033,-5.588509368124103,99.78453865462558
177.52,-11.996102425903173,-1.2315688634692148,-5.510788662170294,99.78553744963942
177.66,-13.848920537892148,-1.2144385385306298,-5.434148309458886,99.786476361388
177.8,-15.218079126017278,-1.1975464846619057,-5.358573322163922,99.78735596278523
177.94,-16.228468420980136,-1.1808893877163193,-5.284048918799797,99.78817999944567
178.08,-16.973860231888995,-1.1644639796415934,-5.210560521459467,99.78895198071359
178.22,-17.523713843460087,-1.1482670378389497,-5.138093753086225,99.4973884815241
178.36,-17.92931707459262,-1.1322953845310664,-5.066634434778761,99.06444260064029
178.5,-18.228511649024043,-1.1165458861388184,-4.996168583129169,98.50807349722837
178.64000000000001,-18.449213264733906,-1.1010154526666682,-4.926682407593618,97.77105154098903
178.78,-18.612014306656864,-1.0857010370966034,-4.858162307895382,96.75743800121695
178.92000000000002,-18.73210485086537,-1.0705996347904898,-4.790594871459927,95.29691783255377
179.06,-18.82068990122886,-1.0557082829007325,-4.723966870881766,93.0667298628929
179.20000000000002,-18.88603485534669,-1.0410240597891196,-4.658265261422804,89.41095293797379
179.34,-18.9342367020916,-1.0265440844537508,-4.5934771785418675,82.91139844653856
179.48,-18.969792898585577,-1.0122655159639207,-4.52958993545514,70.87265369406644
179.62,-18.99602100382044,-0.9981855529028608,-4.466591020727213,58.0705375208778
179.76,-19.015368222365016,-0.984301432818224,-4.404468095892471,47.11015622182226
179.9,-19.02963973996245,-0.9706104316802088,-4.343208993106527,37.726280823126665
180.04,-19.04016711174548,-0.9571098633472117,-4.28280171282741,29.691932587129898
180.18,-19.040379634376492,-0.9437970790389093,-4.223234421526241,22.812855923249465
180.32,-19.025678538842445,-0.930669466816663,-4.164495449427089,16.922792087678275
180.46,-19.00021396291705,-0.9177244510711463,-4.106573288275742,11.87943722854511
180.6,-18.966668481881406,-0.9049594920170957,-4.0494565891370975,7.560985348511498
180.74,-18.926801876114446,-0.8923720851950837,-3.9931341602208845,3.8631712692967017
180.88,-18.881785007101964,-0.879959760980218,-3.937594964735444,0.7491433659979343
181.02,-18.832406718759284,-0.8677200840976712,-3.882828118769265,-1.8234588345307834
181.16,-18.779204358967718,-0.8556506531449467,-3.8288228892000067,-3.9499742780812004
181.3,-18.72254752620168,-0.8437491001207845,-3.77556869163071,-5.70922512721466
181.44,-18.662692679994915,-0.8320130899606168,-3.7230550883529165,-7.165865015990843
181.58,-18.599819306271097,-0.8204403200784839,-3.6712717863364186,-8.372651993073498
181.72,-18.5340542238331,-0.8090285199153171,-3.6202086352453335,-9.372499557192764
181.86,-18.465488152784495,-0.7977754504935042,-3.569855625480241,-10.20025154384749
182.0,-18.394187161253488,-0.786678903977646,-3.5202028862460812,-10.884177330942238
182.14000000000001,-18.320200674994858,-0.7757367032414226,-3.4712406836455463,-11.447209095678303
182.28,-18.243567149033176,-0.76494670144048,-3.4229594187976593,-11.907953297189495
182.42000000000002,-18.164318127699843,-0.7543067815912574,-3.3753496259812867,-12.281510836936242
182.56,-18.082481178918325,-0.7438148561556704,-3.3284019708032755,-12.580138473892443
182.70000000000002,-17.99808203153731,-0.7334688666315687,-3.2821072483909526,-12.813780367164613
182.84,-17.911146140750013,-0.723266783148889,-3.236456381608697,-12.990494367419542
182.98,-17.821699837328023,-0.7132066040714238,-3.1914404192983117,-13.116793542413449
183.12,-17.72977116961696,-0.7032863556041282,-3.1470505345429127,-13.197919705430595
183.26,-17.635390515355017,-0.6935040914058869,-3.103278022954063,-13.238062525182396
183.4,-17.538591018441107,-0.6838578922076661,-3.060114300981874,-13.240535135110912
183.54,-17.439408890558607,-0.6743458654359763,-3.0175509042478006,-13.207914983643295
183.68,-17.337883606913408,-0.6649661448415699,-2.975579485899863,-13.142156910571547
183.82,-17.234058017838,-0.6557168901333047,-2.9341918149900157,-13.044684031319465
183.96,-17.127978392682145,-0.6465962866170964,-2.893379774873403,-12.916460898144614
184.1,-17.01969440859652,-0.6376025448398942,-2.8531353616292336,-12.758052530995842
184.24,-16.909259094066684,-0.6287339002386071,-2.813450682503001,-12.581259331028205
184.38,-16.796728735057695,-0.6199886127939118,-2.7743179543697964,-12.40653371966634
184.52,-16.682162750166007,-0.611364966688876,-2.735729502218448,-12.234227156023394
184.66,-16.56562354009123,-0.6028612699723293,-2.6976777576562254,-12.064306256314136
184.8,-16.447176315926836,-0.5944758542269156,-2.6601552574338565,-11.896738118612024
184.94,-16.326888910149123,-0.586207074241762,-2.623154641990598,-11.731490312438275
185.08,-16.20483157370196,-0.5780533076896995,-2.5866686540191077,-11.56853086892841
185.22,-16.081076762191746,-0.5700129548089745,-2.5506901370498682,-11.40782827152567
185.36,-15.955698913894095,-0.5620844380893854,-2.515212034054908,-11.249351447155437
185.5,-15.828774222010907,-0.5542662019627839,-2.4802273860705824,-11.09306975783882
185.64000000000001,-15.70038040338897,-0.5465567124978835,-2.4457293308391646,-10.938952992707344
185.78,-15.57059646570891,-0.53895445709931,-2.4117111014690025,-10.786971360384237
185.92000000000002,-15.439502474969085,-0.5314579442108386,-2.378166025113003,-10.637095481700861
186.06,-15.307179324917781,-0.5240657030227577,-2.345087521665216,-10.489296382719793
186.20000000000002,-15.173708509925582,-0.5167762831833038,-2.3124691024752635,-10.343545488038627
186.34,-15.039171902636022,-0.5095882545141097,-2.280304369080398,-10.199814614350963
186.48,-14.903651537585109,-0.5025002067296097,-2.2485870119549562,-10.058075964243267
186.62,-14.767229401838403,-0.4955107491603473,-2.2173108092769707,-9.918302120208256
186.76,-14.629987233558163,-0.48861851048013233,-2.1864696257117253,-9.780466038857204
186.9,-14.492006329281756,-0.48182213843699173,-2.1560574112120316,-9.644541045315307
187.04,-14.35336736056734,-0.47512029958786284,-2.1260681998349873,-9.510500827785696
187.18,-14.214150200543143,-0.4685116790369772,-2.096496108575026,-9.378319432269018
187.32,-14.074433760783272,-0.4619949801778821,-2.0673353362130222,-9.247971257426787
187.46,-13.934295838826094,-0.45556892443905117,-2.0385801621812423,-9.119431049577832
187.6,-13.79381297655108,-0.4492322510330327,-2.0102249454439347,-8.99267389781816
187.74,-13.653060329536764,-0.44298371670908676,-1.9822641233933447,-8.867675229255454
187.88,-13.512111547436472,-0.4368220955092632,-1.9546922107609568,-8.744410804350405
188.02,-13.371038665329827,-0.43074617852787256,-1.9275037985437509,-8.622856712357633
188.16,-13.229912005936288,-0.4247547736743018,-1.9006935529452733,-8.50298936685982
188.3,-13.088800092513036,-0.41884670543912933,-1.8742562143313266,-8.384785501389208
188.44,-12.947769572202189,-0.413020814663493,-1.848186596200083,-8.268222165131238
188.58,-12.806885149542312,-0.407275958311666,-1.8224795841664148,-8.153276718705563
188.72,-12.666209529815731,-0.4016110092467963,-1.79713013496027,-8.039926830020171
188.86,-12.525803371866347,-0.3960248560097644,-1.7721332754388837,-7.928150470194789
189.0,-12.385725249991829,-0.39051640260111764,-1.7474841016126474,-7.8179259095500635
189.14000000000001,-12.246031624489301,-0.38508456826603754,-1.7231777776844561,-7.7092317136594035
189.28,-12.106776820414103,-0.3797282872822981,-1.6992095351023353,-7.602046739460662
189.42000000000002,-11.968013014097064,-0.37444650875117286,-1.6755746716251847,-7.496350131425101
189.56,-11.829790226956035,-0.36923819639125055,-1.652268550401447,-7.392121317781363
189.70000000000002,-11.692156326132189,-0.36410232833511896,-1.629286599060531,-7.289340006792371
189.84,-11.555157031480226,-0.3590378969288759,-1.6066243088168177,-7.187986183083273
189.98,-11.41883592844378,-0.35404390853442974,-1.584277233586075,-7.0880401040187895
190.12,-11.28323448635264,-0.34911938333454867,-1.5622409891141085,-6.989482296128381
190.26,-11.148392081686387,-0.3442633551406228,-1.5405112521174873,-6.892293551577922
190.4,-11.014346025859593,-0.339474871203099,-1.5190837594361786,-6.796454924686577
190.54,-10.88113159709621,-0.33475299202455283,-1.4979543071979209,-6.7019477284877995
190.68,-10.748782075974983,-0.33009679117536106,-1.477118749994187,-6.608753531333386
190.82,-10.617328784243561,-0.32550535511193696,-1.456573000067565,-6.516854153539678
190.96,-10.486801126515733,-0.3209777829974944,-1.4363130265104145,-6.426231664075047
191.1,-10.357226634484007,-0.3165131865253053,-1.4163348544746306,-6.336868377287898
191.24,-10.228631013298251,-0.3121106897444144,-1.3966345643923697,-6.248746849674468
191.38,-10.101038189779835,-0.3077694288877795,-1.3772082912075876,-6.161849876685768
191.52,-9.970068879796335,-0.3034885522028008,-1.3580522236182369,-6.076160489573057
191.66,-9.297012922964335,-0.29926721978420845,-1.3391626033289796,-5.99166195227131
191.8,-3.581854271985591,-0.29510460340927386,-1.32053572431427,-5.908337758320129
191.94,25.801850776129857,-0.29099988637531365,-1.3021679320916661,-5.826171627821625
192.08,99.77841188065635,-2.4064963806653674,-1.2840556230052265,-5.745147504434837
192.22,99.78511648189635,-6.231644302018203,-1.266195243518853,-5.665249552406219
192.36,99.7845584701738,-9.503118875384768,-1.2485832895194475,-5.586462153635809
192.5,99.78555663720394,-11.99607929728296,-1.231216305629739,-5.508769904778706
192.64000000000001,99.78649433693032,-13.8489034686244,-1.2140908845306586,-5.432157614381458
192.78,99.7873728028138,-15.218066533418567,-1.1972036662931156,-5.356610300053026
192.92000000000002,99.78819577567606,-16.22845913178342,-1.180551337719062,-5.282113185669976
193.06,99.7889667603338,-16.97385337965261,-1.1641306316917024,-5.2086516986155615
193.20000000000002,99.49064974463904,-17.523708788886292,-1.1479383265347347,-5.1362114670524
193.34,99.05589743359224,-17.92931334607418,-1.1319712453804842,-5.064778317228374
193.48000000000002,98.49693989830563,-18.228508898674157,-1.1162262555468219,-4.994338270815526
193.62,97.75605240288441,-18.44921123593233,-1.100700267922734,-4.924877542281564
193.76,96.73637787812254,-18.612012810106986,-1.0853902363624308,-4.856382536293742
193.9,95.26578541925582,-18.732103746932122,-1.0702931570878718,-4.788839845154786
194.04,93.01768044059594,-18.82068908691011,-1.0554060680995943,-4.722236246270584
194.18,89.32754672004702,-18.886034254662704,-1.0407260485957244,-4.656558699649341
194.32,82.75738999880045,-18.934236258995764,-1.0262502183990672,-4.59179434543193
194.46,70.6348203227761,-18.96979257173497,-1.0119757373921552,-4.527930501453139
194.6,57.86692665452857,-18.996020762718388,-0.9978998049601474,-4.464954660833507
194.74,46.93583801454062,-19.01536804451556,-0.9840196594414727,-4.402854489601514
194.88,37.577036676973236,-19.029639608771415,-0.9703325775861062,-4.341617824345793
195.02,29.564152321684215,-19.04016689657099,-0.9568358740213779,-4.281232669897102
195.16,22.703449854838187,-19.040148854177584,-0.943526900725203,-4.221687197039756
195.3,16.82911584803204,-19.02528209125021,-0.9304030465066363,-4.162969740252255
195.44,11.799227470223196,-18.999694977742116,-0.9174617364936464,-4.105068795476813
195.58,7.492304755193756,-18.966054799194538,-0.9047004316280107,-4.047973017917477
195.72,3.8043615199698575,-18.926111718298387,-0.8921166281672301,-3.991671219866603
195.86,0.7005285663325147,-18.881030445736325,-0.8797078571933713,-3.9361523685593633
196.0,-1.863662218365877,-18.831595832332802,-0.8674716841287325,-3.881405584056006
196.14000000000001,-3.983248864650418,-18.778342599096565,-0.8554057082582475,-3.8274201371515923
196.28,-5.736791652531039,-18.721638596999412,-0.8435075622585247,-3.7741854473129175
196.42000000000002,-7.188722204806108,-18.661739113025096,-0.8317749117334382,-3.7216910806423353
196.56,-8.391613620667648,-18.59882284214937,-0.8202054547561728,-3.6699267478681925
196.70000000000002,-9.388227113690043,-18.53301606916796,-0.8087969214176366,-3.6188823023615972
196.84,-10.213282084262415,-18.464409155575858,-0.7975470733811542,-3.5685477381792303
196.98000000000002,-10.894946709870197,-18.393067932203106,-0.786453703443349,-3.5189131881319193
197.12,-11.45607106996076,-18.31904167244574,-0.7755146351011325,-3.4699689218786847
197.26,-11.915195076389775,-18.242368739119534,-0.764727722124715,-3.4217053440459884
197.4,-12.287365658096402,-18.16308062737159,-0.7540908481365516,-3.3741129923718804
197.54,-12.584795725815288,-18.081204886971804,-0.7436019261961453,-3.32718253587479
197.68,-12.817393719820862,-17.99676725112748,-0.7332588983906211,-3.280904773046648
197.82,-12.993188289793501,-17.90979319576391,-0.7230597354309951,-3.2352706300700977
197.96,-13.118668524928433,-17.820309084266935,-0.7130024362540578,-3.190271159059475
198.1,-13.199056444262268,-17.728343006140456,-0.703085027629792,-3.145897536325316
198.24,-13.238525276056365,-17.633925386303346,-0.6933055637742515,-3.1021410606620927
198.38,-13.240374403148563,-17.537089419920825,-0.6836621259678218,-3.0589931516589117
198.52,-13.207169682491044,-17.43787137251634,-0.6741528221787912,-3.016445348032908
198.66,-13.140856097286584,-17.336310774510277,-0.6647757866921549,-2.9744893059850357
198.8,-13.0428483021812,-17.232450531858994,-0.6555291797435817,-2.933116797578025
198.94,-12.914103513722296,-17.126336969158785,-0.6464111871584717,-2.892319709136205
199.08,-12.755180325580318,-17.018019817781603,-0.6374200199960327,-2.852090039666935
199.22,-12.578348734342788,-16.907552158871237,-0.6285539141983076,-2.8124198993033875
199.36,-12.403663361349079,-16.7949903290398,-0.6198111302440807,-2.7733015077684033
199.5,-12.231396482975075,-16.680393795145935,-0.6111899528075996,-2.734727192859176
199.64000000000001,-12.061514723394856,-16.563825003456216,-0.6026886904220419,-2.696689388952491
199.78,-11.893985188461695,-16.44534920768032,-0.5943056751476623,-2.6591806355302694
199.92000000000002,-11.728775455307948,-16.325034279752888,-0.5860392622445559,-2.6221935757251633
200.06,-11.565853562521392,-16.20295050675443,-0.5778878298499713,-2.585720954885937
200.20000000000002,-11.405188000847618,-16.07917037698154,-0.5698497786601123,-2.549755619162402
200.34,-11.246747704372565,-15.953768357864538,-0.5619235316163649,-2.514290514109644
200.48000000000002,-11.090502042143498,-15.826820668168013,-0.5541075335958882,-2.479318683311294
200.62,-10.936420810190427,-15.69840504668284,-0.5464002511065079,-2.4448332670216084
200.76,-10.78447422391352,-15.568600519415838,-0.5388001719858558,-2.41082750082611
200.9,-10.634632910805134,-15.437487167099423,-0.5313058051046889,-2.377294714320552
201.04,-10.486867903477957,-15.305145894672266,-0.5239156800743394,-2.344228329807968
201.18,-10.341150632973443,-15.171658204220703,-0.5166283469582315,-2.311621861013563
201.32,-10.197452922327043,-15.037105972716848,-0.5094423759874098,-2.2794689118172373
201.46,-10.05574698036891,-14.901571235741908,-0.5023563572800263,-2.247763175003486
201.6,-9.916005395740807,-14.765135978241512,-0.49536890056472693,-2.21649843102846
201.74,-9.778201131111642,-14.627881933223405,-0.4884786349078865,-2.185668546803961
201.88,-9.64230751757578,-14.489890389177033,-0.4816842084446367,-2.1552674744981495
202.02,-9.508298249219745,-14.351242006869093,-0.47498428811363536,-2.125289250352738
202.16,-9.3761473778443,-14.212016646049674,-0.46837755939552517,-2.0957279935164608
202.3,-9.24582930783007,-14.072293202490307,-0.4618627260550287,-2.0665779048945914
202.44,-9.117318791136082,-13.932149455668426,-0.45543850988663237,-2.037833266014312
202.58,-8.990590922421566,-13.791661927312619,-0.44910365046380607,-2.009488437905708
202.72,-8.865621134282254,-13.650905750930058,-0.44285690489171153,-1.9815378599981857
202.86,-8.742385192593357,-13.509954552351504,-0.43669704756334976,-1.9539760490321063
203.0,-8.620859191952018,-13.368880341250716,-0.4306228699191013,-1.926797597985433
203.14000000000001,-8.501019551212899,-13.227753413523578,-0.42463318020960916,-1.8999971750151896
203.28,-8.382843009110992,-13.08664226434829,-0.4187268032619613,-1.873569522413528
203.42000000000002,-8.266306619966514,-12.945613511690814,-0.4129025802491248,-1.847509455578216
203.56,-8.151387749467101,-12.80473182996982,-0.40715936846258627,-1.821811861997341
203.70000000000002,-8.038064070523024,-12.664059893552107,-0.4014960410881557,-1.7964717002480441
203.84,-7.926313559191638,-12.523658329712564,-0.3959114869848878,-1.7714839990090974
203.98000000000002,-7.8161144906675535,-12.38358568066228,-0.3904046104670786,-1.7468438560871247
204.12,-7.707445435335412,-12.243898374223434,-0.38497433108929424,-1.7225464374562978
204.26,-7.600285254882457,-12.104650702710426,-0.3796195834343899,-1.6985869763113133
204.4,-7.494613098468358,-11.965894809562423,-0.3743393169044768,-1.6749607721334705
204.54,-7.390408398949997,-11.827680683263022,-0.3691324955147972,-1.6516631897696807
204.68,-7.28765086915915,-11.690056158077411,-0.36399809769046604,-1.6286896585242219
204.82,-7.186320498231202,-11.553066921136258,-0.35893511606603945,-1.6060356712630692
204.96,-7.086397547983209,-11.416756525397663,-0.35394255728787155,-1.5836967835306324
205.1,-6.987862549339795,-11.281166408023834,-0.3490194418192204,-1.5616686126787256
205.24,-6.890696298805504,-11.146335913717321,-0.34416480374806413,-1.5399468370076073
205.38,-6.794879854982356,-11.012302322572081,-0.3393776905975906,-1.518527194918922
205.52,-6.700394535131496,-10.879100882007185,-0.33465716313932264,-1.4974054840803814
205.66,-6.607221911777891,-10.746764842365296,-0.3300022952088436,-1.476577560602025
205.8,-6.51534380935717,-10.615325495773838,-0.3254121735240843,-1.4560393382239016
205.94,-6.424742300903722,-10.484812217883448,-0.32088589750613894,-1.4357867875150159
206.08,-6.335399704779307,-10.355252512116355,-0.3164225791025725,-1.4158159350833799
206.22,-6.247298581441449,-10.226672056075554,-0.3120213426131857,-1.3961228627970277
206.36,-6.160421730250976,-10.09909474978466,-0.30768132451820485,-1.3767037070158301
206.5,-6.074752186318075,-9.967312185467856,-0.30340167330885887,-1.3575546578339714
206.64000000000001,-5.9902732173863305,-9.272131954548295,-0.29918154932031527,-1.3386719583329352
206.78,-5.906968320754205,-3.383160086413624,-0.29502012456693893,-1.3200519038448544
206.92000000000002,-5.824821220233499,28.305818139757285,-0.2909165825798417,-1.3016908412260917
207.06,-5.7438158631443015,99.77973563780647,-2.4064231242384024,-1.283585168140895
207.20000000000002,-5.663936417346053,99.78509094853142,-6.231588005103476,-1.265731332355001
207.34,-5.585167268304259,99.78457394581274,-9.503076956408435,-1.248125831039046
207.48000000000002,-5.507493016192496,99.78557143927456,-11.996048309204344,-1.2307652100816453
207.62,-5.430898473029354,99.78650820398677,-13.848880598971682,-1.2136460634120123
207.76,-5.355368659849929,99.78738579388906,-15.21804966167429,-1.1967650323319847
207.9,-5.280888803911543,99.78820794609442,-16.228446685984903,-1.1801188048573255
208.04,-5.207444335933366,99.78897816192685,-16.973844198928436,-1.1637041150681724
208.18,-5.135020887369596,99.48421062412427,-17.52370201669614,-1.1475177424685128
208.32,-5.063604287715903,99.04772952157937,-17.929308350551935,-1.131556511354549
208.46,-4.993180561848813,98.48629300809964,-18.228505213716108,-1.1158172901918448
208.6,-4.923735927397756,97.74170066392514,-18.449208517715014,-1.10029699100112
208.74,-4.85525679214943,96.7162119003342,-18.612010805008108,-1.0849925687525799
208.88,-4.7877297514842425,95.23594689945615,-18.732102267866587,-1.0699010207686603
209.02,-4.721141585844502,92.97061491367485,-18.82068799587422,-1.0550193861350707
209.16,-4.655479258234065,89.24740528128186,-18.886033449857717,-1.0403447451200198
209.3,-4.590729911749193,82.60921440280062,-18.934235665329624,-1.025874218601513
209.44,-4.526880867140273,70.40587482379604,-18.969792133815854,-1.0116049675026089
209.58,-4.463919620404151,57.67091809911651,-18.996020439686404,-0.9975341922345226
209.72,-4.401833840406806,46.7680230422354,-19.015367806230323,-0.9836591321474688
209.86,-4.340611366536028,37.43335601544052,-19.02963943299979,-0.969977064989139
210.0,-4.280240206383879,29.4411319332014,-19.040166360390117,-0.9564853063707028
210.14000000000001,-4.220708533458587,22.598116405910922,-19.039815623685136,-0.9431812092402329
210.28,-4.162004684925647,16.73892441924595,-19.024712090398705,-0.9300621633634493
210.42000000000002,-4.104117159377799,11.721999727828134,-18.99894973089989,-0.9171255948116813
210.56,-4.047034614633631,7.426176065534007,-18.965174037361784,-0.9043689654569462
210.70000000000002,-3.9907458655644907,3.7477357093557417,-18.925121457918348,-0.8917897724740487
210.84,-3.935239881949441,0.6537505282428214,-18.879947928776517,-0.8793855478495998
210.98000000000002,-3.8805057863579786,-1.902319198106247,-18.830432602163025,-0.8671538578978639
211.12,-3.826532852060208,-4.015219079273992,-18.77710644885558,-0.855092302783334
211.26,-3.7733105009642016,-5.763255290474823,-18.720334824155945,-0.8431985160499457
211.4,-3.7208283015802555,-7.210644278546566,-18.66037133994977,-0.8314701641568372
211.54,-3.6690759670117563,-8.409780043815816,-18.597393560936915,-0.8199049460205619
211.68,-3.6180433529723732,-9.40327643568021,-18.531527008608148,-0.8085005925636678
211.82,-3.5677204558292948,-10.22573251057344,-18.462861531749407,-0.7972548662695519
211.96,-3.518097410672212,-10.905218621071791,-18.39146262185772,-0.7861655607435041
212.1,-3.469164489407787,-11.464505520900724,-18.317379334429145,-0.775230500279856
212.24,-3.420912098879301,-11.922068845377408,-18.240649900397717,-0.7644475394351468
212.38,-3.3733307790112126,-12.292903409472402,-18.16130574457327,-0.7538145626072238
212.52,-3.3264112009783395,-12.589179797631887,-18.079374390787127,-0.743329483620197
212.66,-3.280144165399386,-12.820771979611278,-17.994881578525252,-0.7329902453151652
212.8,-3.2345206005545384,-12.995680430597764,-17.907852813427567,-0.7227948191466312
212.94,-3.189531560626834,-13.120371108199567,-17.818314505603986,-0.7127412047845307
213.08,-3.1451682239670498,-13.200046939010381,-17.72629480351409,-0.7028274297217952
213.22,-3.10142189138182,-13.2388652952805,-17.63182419965375,-0.6930515488873719
213.36,-3.0582839844447074,-13.240112298781895,-17.534935962613215,-0.6834116442646241
213.5,-3.015746043829957,-13.206342627768434,-17.435666435023258,-0.6739058245150403
213.64000000000001,-2.973799727668669,-13.13949175951433,-17.334055226376023,-0.6645322246071745
213.78,-2.932436809927105,-13.040966188261855,-17.230145322281345,-0.6552890054507471
213.92000000000002,-2.8916491788068672,-12.911716054493407,-17.12398312644357,-0.6461743535358341
214.06,-2.8514288351666908,-12.752293752238486,-17.01561844786886,-0.6371864805770744
214.20000000000002,-2.811767890965564,-12.575426193129331,-16.905104443091,-0.6283236231628256
214.34,-2.7726585677269373,-12.400781305046308,-16.7924975212258,-0.6195840424091978
214.48000000000002,-2.734093195023744,-12.228554351707864,-16.67785721821417,-0.610966023618899
214.62,-2.696064208983972,-12.058711965421178,-16.56124604553894,-0.6024678759448265
214.76,-2.6585641508165465,-11.891221259995737,-16.442729317894283,-0.5940879320583351
214.9,-2.621585665357243,-11.726049820352891,-16.32237496367113,-0.58582454782212
215.04,-2.5851214996344036,-11.563165692711067,-16.200253321643746,-0.5776761019676481
215.18,-2.549164501454181,-11.402537375296221,-16.076436926861668,-0.5696409957770768
215.32,-2.513707618005088,-11.244133809531785,-15.951000288440131,-0.5617176527695962
215.46,-2.4787438944815787,-11.08792437166642,-15.824019661680191,-0.5539045183921321
215.6,-2.444266472726435,-10.933878864801613,-15.695572816723018,-0.5462000597143523
215.74,-2.4102685898917113,-10.78196751128477,-15.56573880574114,-0.5386027651279149
215.88,-2.376743577118,-10.632160945436437,-15.434597730485402,-0.5311111440498988
216.02,-2.3436848582317746,-10.484430206583221,-15.302230511835562,-0.5237237266303585
216.16,-2.3110859484605797,-10.338746732370586,-15.168718662841021,-0.5164390634639472
216.3,-2.2789404531658346,-10.19508235233211,-15.034144066584664,-0.5092557253055499
216.44,-2.247242066593024,-10.053409281693881,-14.898588760055336,-0.5021723027898726
216.58,-2.215984570639037,-9.91370011539481,-14.762134725072872,-0.4951874061549306
216.72,-2.1851618336364416,-9.775927822305292,-14.624863687173251,-0.48829966496938304
216.86,-2.154767809154465,-9.640065739628415,-14.486856923230704,-0.4815077278636596
217.0,-2.1247965348164586,-9.506087567469352,-14.348195078468272,-0.474810262264827
217.14000000000001,-2.0952421311336313,-9.373967363559887,-14.208957993388932,-0.4682059541351431
217.28,-2.066098800354835,-9.243679538126353,-14.069224541046326,-0.46169350771424733
217.42000000000002,-2.03736082533219,-9.115198848890307,-13.9290724749673,-0.4552716452649367
217.56,-2.0090225684023375,-8.988500396192299,-13.788578287938641,-0.4489391068224782
217.70000000000002,-1.9810784702831088,-8.863559618230042,-13.647817081777388,-0.44269464994740704
217.84,-1.9535230489854098,-8.740352286403095,-13.50686244811849,-0.4365370494817647
217.98000000000002,-1.9263508987401163,-8.61885450075695,-13.365786360174807,-0.4304650973087253
218.12,-1.8995566889397721,-8.49904268552014,-13.224659075353543,-0.42447760211556695
218.26,-1.8731351630948994,-8.38089358472847,-13.08354904854896,-0.41857338915993986
218.4,-1.8470811378047203,-8.264384257931285,-12.94252285587453,-0.4127513000393837
218.54,-1.8213895017420954,-8.149492075974909,-12.801645128547735,-0.40701019246405296
218.68,-1.7960552146524886,-8.036194716859091,-12.660978496597536,-0.4013489400326017
218.82,-1.7710733063667687,-7.924470161662605,-12.520583542028048,-0.3957664320111864
218.96,-1.746438875827659,-7.814296690534509,-12.380518761041204,-0.3902615731155425
219.1,-1.72214709012965,-7.705652878747961,-12.240840534896742,-0.38483328329609184
219.24,-1.698193183572197,-7.598517592813811,-12.101603108968533,-0.3794804975260392
219.38,-1.6745724567260123,-7.4928699866513675,-11.962858579542196,-0.37420216559241587
219.52,-1.6512802755122857,-7.388689497814122,-11.824656887889526,-0.3689972518900302
219.66,-1.6283120702946505,-7.285955843768322,-11.68704582115009,-0.36386473521828355
219.8,-1.6056633349837195,-7.1846490182225455,-11.550071019549211,-0.35880360858081267
219.94,-1.5833296261540246,-7.084749287506594,-11.413775989483758,-0.3538128789879188
220.08,-1.5613065621731912,-6.986237186998212,-11.278202122012564,-0.34889156726174436
220.22,-1.5395898223431725,-6.889093517596213,-11.14338871629654,-0.3440387078441603
220.36,-1.5181751460533883,-6.793299342238824,-11.009373007543937,-0.3392533486073249
220.5,-1.497058331945599,-6.698835982466058,-10.87619019902898,-0.33453455066687776
220.64000000000001,-1.4762352370903569,-6.6056850150251725,-10.743873497766236,-0.3298813881977319
220.78,-1.4557017761748738,-6.513828268518201,-10.61245415343901,-0.3252929482524284
220.92000000000002,-1.4354539207021535,-6.423247820090767,-10.481961500196826,-0.3207683305820174
221.06,-1.415487698201226,-6.333925992161382,-10.352423000954907,-0.3163066474594305
221.20000000000002,-1.3957991914483419,-6.245845349190522,-10.223864293847068,-0.3119070235053096
221.34,-1.376384537698964,-6.158988694488825,-10.096309240502189,-0.30756859551625865
221.48000000000002,-1.3572399279304193,-6.0733390670638,-9.96284624178035,-0.30329051229548454
221.62,-1.3383616060950578,-5.988879738504521,-9.231849782853272,-0.29907193448579295
221.76,-1.3197458683837744,-5.905594209903744,-3.0627651595148553,-0.2949120344049078
221.9,-1.3013890624997537,-5.823466208816981,32.48158825255771,-0.2908099958830806
222.04,-1.2832875869422946,-5.742479686258098,99.78097709333049,-2.6731676086661422
222.18,-1.2654378903005747,-5.6626188137309565,99.7850554687181,-6.491318134177888
222.32,-1.247836470557224,-5.58386798029676,99.78459611186574,-9.705989102935295
222.46,-1.2304798744015606,-5.506211789676648,99.78559263243216,-12.14770110443504
222.6,-1.2133646965523701,-5.42963505738923,99.78652805841851,-13.961091449739898
222.74,-1.1964875790900849,-5.354122807922658,99.78740439411708,-15.300882552146716
222.88,-1.1798452107982353,-5.27966027194094,99.78822537133046,-16.289559242637395
223.02,-1.163434326514054,-5.206232883524123,99.78899448638185,-17.018925931659165
223.16,-1.1472517064880938,-5.133826277442043,99.47511721997587,-17.556957005904
223.3,-1.1312941757527433,-5.062426286461333,99.03618964089677,-17.953839030766616
223.44,-1.1155586034995157,-4.992018938685364,98.4712415469815,-18.24660033549359
223.58,-1.100041902464985,-4.922590454926831,97.72139641659075,-18.46255642585248
223.72,-1.0847410283252583,-4.85412724611268,96.68765529212597,-18.621856918794037
223.86,-1.0696529790988563,-4.7866159107210775,95.19364421446161,-18.73936527509137
224.0,-1.0547747945578936,-4.720043232250134,92.9037944110918,-18.826045568880193
224.14000000000001,-1.0401035556474394,-4.6543961767180955,89.13343900712518,-18.889985475175557
224.28,-1.025636383912947,-4.589661890194704,82.39816585932945,-18.937150885352445
224.42000000000002,-1.0113704409356425,-4.525827696363446,70.07958749633438,-18.971942552170002
224.56,-0.9973029277757535,-4.4628810941144055,57.39157161275334,-18.997606700435618
224.70000000000002,-0.983431084423484,-4.400809755167432,46.52885729968494,-19.01653791490224
224.84,-0.9697521892576135,-4.339601521725339,37.22858585926141,-19.030502566191977
224.98000000000002,-0.9562635585116236,-4.279244404156845,29.2658062634944,-19.040800307870803
225.12,-0.9429625457472446,-4.2197265787089755,22.447997710711466,-19.039908640261455
225.26,-0.9298465413353196,-4.161036385248644,16.61038574917691,-19.024421352905623
225.4,-0.9169129719438861,-4.1031623250331135,11.611936580381968,-18.998377307437778
225.54,-0.9041593000333706,-4.046093058509081,7.3319310143415635,-18.964387227882664
225.68,-0.8915830233588042,-3.989817403140056,3.6670339294421135,-18.92416534124349
225.82,-0.8791816744789549,-3.9343243312617933,0.5871357763055145,-18.87885313522256
225.96,-0.8669528202722862,-3.8796029679654644,-1.9573234586820438,-18.829220217156063
226.1,-0.8548940614596439,-3.825642589008295,-4.060668159163514,-18.775791160605053
226.24,-0.8430030321335794,-3.772432618751375,-5.800839110932192,-18.718926977760322
226.38,-0.8312773992942158,-3.7199626281243687,-7.241743752263505,-18.65887829908449
226.52,-0.8197148623915683,-3.6682223326168173,-8.43551914495378,-18.595820624157252
226.66,-0.8083131528742262,-3.6172015902957746,-9.424567899653722,-18.529878034820985
226.8,-0.7970700337443126,-3.5668903998494716,-10.24331668273926,-18.461139373016376
226.94,-0.7859832991186292,-3.517278898656735,-10.919695794923141,-18.389669426775125
227.08,-0.7750507737959043,-3.4683573608818716,-11.47636247845759,-18.315516763392537
227.22,-0.7642703128300589,-3.4201161955947383,-11.931700431248048,-18.238719280083778
227.36,-0.7536398011094048,-3.372545944915718,-12.30062995542135,-18.159308179949992
227.5,-0.7431571529416953,-3.325637282185305,-12.595261136926984,-18.07731084706641
227.64000000000001,-0.7328203116449449,-3.279381010158041,-12.825418689625483,-17.992752941570597
227.78,-0.7226272491439387,-3.233768059220502,-12.999062839201791,-17.905659934519388
227.92000000000002,-0.7125759655723555,-3.1887894856330736,-13.12262650462875,-17.81605823469972
228.06,-0.7026644888804184,-3.144436469795222,-13.201285347245156,-17.72397601393386
228.20000000000002,-0.6928908744480062,-3.1007003145339973,-13.239174098398701,-17.629443806290407
228.34,-0.6832532047031429,-3.057572443415486,-13.239559945460558,-17.53249493518599
228.48000000000002,-0.6737495887457919,-3.0150443990789455,-13.204981605682079,-17.433165807487615
228.62,-0.6643781619768845,-2.9731078415933414,-13.137360983156679,-17.33149610331412
228.76,-0.6551370857325038,-2.9317545468360247,-13.038092919131874,-17.22752888289194
228.9,-0.6460245469231586,-2.890976404893273,-12.90811744823157,-17.12131062660257
229.04,-0.6370387576780734,-2.850765418482439,-12.74797810898227,-17.012891220624393
229.18,-0.6281779549944245,-2.811113701395428,-12.57108421653327,-16.902323897878887
229.32,-0.6194404003914544,-2.7720134769632514,-12.396499490511962,-16.789665142033698
229.46,-0.6108243795693971,-2.733457076541393,-12.224331866661144,-16.674974560879868
229.6,-0.6023282020731457,-2.6954369380157224,-12.054547989394143,-16.558314734336335
229.74,-0.5939502009605999,-2.657945604328715,-11.887114984364542,-16.439751041536066
229.88,-0.585688732475622,-2.6209757220256944,-11.722000448089918,-16.319351470838495
230.02,-0.5775421757255454,-2.584520039820874,-11.559172438150009,-16.197186416138642
230.16,-0.5695089323631664,-2.548571407182931,-11.398599463909024,-16.073328462465557
230.3,-0.5615874262731569,-2.5131227729398673,-11.240250477716428,-15.947852163553268
230.44,-0.5537761032628428,-2.478167183902912,-11.084094866544596,-15.820833813807699
230.58,-0.546073430757279,-2.4436977835092124,-10.930102444025547,-15.692351216866939
230.72,-0.538477897498567,-2.4097078104830953,-10.778243442852338,-15.562483452751668
230.86,-0.5309880132493551,-2.376190597515623,-10.628488507513934,-15.431310645419092
231.0,-0.5236023085004605,-2.3431395699622444,-10.480808687335129,-15.298913732363278
231.14000000000001,-0.5163193341825593,-2.310548244558278,-10.335175429795811,-15.165374237743892
231.28,-0.5091376613818861,-2.278410228152006,-10.19156057410611,-15.03077405037199
231.42000000000002,-0.5020558810598875,-2.246719216455149,-10.049936345016285,-14.895195207734357
231.56,-0.4950726037767747,-2.2154689928104947,-9.910275346842019,-14.758719687096466
231.70000000000002,-0.48818645941892097,-2.184653426976448,-9.772550557687742,-14.621429204588047
231.84,-0.4813960969300514,-2.1542664739282875,-9.636735323852115,-14.483405023044625
231.98000000000002,-0.47470018404617054,-2.1243021726759044,-9.502803354401374,-14.344727769253286
232.12,-0.46809740703417646,-2.0947546450978045,-9.370728715897542,-14.205477261131708
232.26,-0.46158647043411216,-2.0656180947911587,-9.240485827269769,-14.065732345256643
232.4,-0.45516609680499953,-2.0368868059376877,-9.112049454818168,-13.92557074505132
232.54,-0.44883502647421003,-2.008555142185176,-8.985394707340552,-13.785068919841695
232.68,-0.4425920172903208,-1.9806175455443924,-8.860497031373333,-13.644301934898616
232.82,-0.4364358443794084,-1.9530685353012305,-8.737332206538818,-13.503343342497496
232.96,-0.4303652999047317,-1.9259027069438464,-8.615876340991699,-13.362265073948672
233.1,-0.4243791928297576,-1.8991147311046053,-8.49610586695841,-13.221137342480711
233.24,-0.41847634868448336,-1.8726993525166307,-8.377997536363543,-13.080028556795009
233.38,-0.41265560933500806,-1.8466513889847653,-8.261528416538093,-12.939005245053485
233.52,-0.40691583275630955,-1.8209657303707436,-8.146675886004832,-12.798131989011342
233.66,-0.40125589280818225,-1.7956373375923893,-8.033417630336576,-12.657471367963991
233.8,-0.39567467901429043,-1.7706612416366432,-7.921731638083481,-12.517083912140684
233.94,-0.3901710963442957,-1.74603254258624,-7.8115961967659695,-12.377028065147083
234.08,-0.38474406499901426,-1.7217464086598444,-7.702989888930124,-12.237360155034418
234.22,-0.3793925201985619,-1.6977980752654631,-7.59589158826276,-12.098134373553886
234.36,-0.3741154119734474,-1.674182844066959,-7.490280455763673,-11.959402763140936
234.5,-0.36891170495856934,-1.6508960820634815,-7.386135935972726,-11.821215211164734
234.64000000000001,-0.36378037819008013,-1.6279332206816424,-7.283437753249778,-11.683619450973145
234.78,-0.3587204249050745,-1.6052897548802623,-7.182165908105558,-11.546661069262386
234.92000000000002,-0.3537308523440644,-1.5829612422675146,-7.082300673581824,-11.410383519302892
235.06,-0.3488106815562008,-1.5609433022302974,-6.983822591679286,-11.274828139558458
235.20000000000002,-0.34395894720720593,-1.5392316150756724,-6.886712469831936,-11.140034177243757
235.34,-0.3391746973899756,-1.5178219211841975,-6.790951377426538,-11.006038816376225
235.48000000000002,-0.33445699343781654,-1.4967100201749937,-6.696520642366143,-10.872877209890659
235.62,-0.32980490974028126,-1.4758917700823895,-6.603401847676639,-10.74058251539938
235.76,-0.32521753356156524,-1.455363086543975,-6.511576828155369,-10.609185934196635
235.9,-0.3206939648614284,-1.4351199419999219,-6.421027667060998,-10.478716753122704
236.04,-0.31623331611860966,-1.4151583649034003,-6.3317366928438625,-10.349202388921121
236.18,-0.31183471215669534,-1.395474438941953,-6.243686475916046,-10.220668434740826
236.32,-0.3074972899724112,-1.3760643022696661,-6.156859825460597,-10.09313870845396
236.46,-0.30322019856630217,-1.3569241467499984,-6.071239786279218,-9.957761811764062
236.6,-0.2990025987757674,-1.3380502172091102,-5.986809635677932,-9.185694740481921
236.74,-0.2948436631104171,-1.3194388106995587,-5.903552880390156,-2.6943675242604384
236.88,-0.29074257558972066,-1.301086275774211,-5.821453253536721,37.014344124900646
237.02,-2.6731092180031055,-1.2829890117702343,-5.740494711622403,99.78211756983147
237.16,-6.491273442851232,-1.2651434681030256,-5.660661431568483,99.78502332912095
237.3,-9.705955856431144,-1.2475461435699449,-5.581937807781001,99.78462139138371
237.44,-12.147676532595527,-1.230193585663714,-5.5043084492542524,99.78561674208643
237.58,-13.961073316246365,-1.21308238989535,-5.427758176709208,99.78655064511408
237.72,-15.300869174581722,-1.1962091991264998,-5.3522720197664695,99.78742555401145
237.86,-16.28954937441911,-1.1795707029110474,-5.277835214153437,99.78824519453616
238.0,-17.01891865230805,-1.1631636368458664,-5.2044331989453685,99.78901305732242
238.14000000000001,-17.556951636268394,-1.1469847819305865,-5.132051613839967,99.4659809643966
238.28,-17.95383506984221,-1.1310309639362581,-5.060676296465235,99.02458803805752
238.42000000000002,-18.24659741370895,-1.1152990527827833,-4.990293279720253,98.4560982407797
238.56,-18.462554270591692,-1.0997859619249972,-4.920888789148576,97.70094965804248
238.70000000000002,-18.621855328961246,-1.0844886477472782,-4.852449240343989,96.65886602375791
238.84,-18.739364102347775,-1.0694041089665702,-4.784961236388278,95.15093785994662
238.98000000000002,-18.82604470380334,-1.054529386043697,-4.718411565320751,92.83622259630945
239.12,-18.88998483704975,-1.0398615606028607,-4.652787197639222,89.01796787924988
239.26,-18.937150414637557,-1.025397754859203,-4.588075283832157,82.18393424426172
239.4,-18.971942204946146,-1.0111351310543228,-4.524263151941696,69.76303310642642
239.54,-18.997606444305188,-0.9970708908996402,-4.461338305157273,57.12056382662258
239.68,-19.016537725967076,-0.9832022750274931,-4.39928841943954,46.296835645954076
239.82,-19.03050242682353,-0.9695265624498653,-4.338101341174322,37.02993624481832
239.96,-19.040787349427255,-0.9560410700246362,-4.277765084856299,29.095724173430675
240.1,-19.039648319786057,-0.9427431519292501,-4.218267830802149,22.302371238342715
240.24,-19.023985077954286,-0.9296301991417018,-4.1595979228928455,16.485695570688232
240.38,-18.997810541806665,-0.9166996389287353,-4.101743866344855,11.505170410662398
240.52,-18.963719352035383,-0.9039489343411584,-4.044694325509918,7.2405104404423
240.66,-18.923415606184584,-0.8913755837161714,-3.9884381217031524,3.588949684247815
240.8,-18.878034306347708,-0.8789771201866154,-3.9329642310591666,0.5226030436742197
240.94,-18.82834084491588,-0.8667511111970423,-3.8782617824159336,-2.0106788912919273
241.08,-18.774857019954165,-0.8546951580265141,-3.8243200552261007,-4.104818163790021
241.22,-18.71794199572463,-0.8428068953180332,-3.7711284774954854,-5.837406201957099
241.36,-18.657845161896645,-0.8310839906145194,-3.7186766237484434,-7.272054732740299
241.5,-18.59474118064881,-0.8195241439012341,-3.66695421301984,-8.460654737082384
241.64000000000001,-18.528753568314507,-0.8081250871545698,-3.6159511068733323,-9.445406359560995
241.78,-18.45997078711416,-0.7968845838971109,-3.5656573074456825,-10.260570915792668
241.92000000000002,-18.388457373977246,-0.7858004287588817,-3.5160629555168157,-10.933944279298379
242.06,-18.314261735233355,-0.7748704470446959,-3.467158328605332,-11.488074665477699
242.20000000000002,-18.237421671014825,-0.7640924943075198,-3.4189338390892026,-11.941257408507148
242.34,-18.1579683330682,-0.7534644559277701,-3.3713800323513587,-12.308341147641604
242.48000000000002,-18.075929087115245,-0.742984246698461,-3.32448758494989,-12.601377747460202
242.62,-17.991329598892808,-0.7326498104161173,-3.278247302812579,-12.830144490629614
242.76,-17.904195362482483,-0.7224591194773813,-3.2326501194554864,-13.002562821123066
242.9,-17.814552822340943,-0.712410174481223,-3.18768709422531,-13.125033805612672
243.04,-17.72243019504843,-0.7025010038366879,-3.1433494105652393,-13.202706804524363
243.18,-17.62785806583012,-0.6927296633760941,-3.0996283743040287,-13.239694697453633
243.32,-17.530869813590055,-0.6830942359736123,-3.0565154119680202,-13.23924638814458
243.46,-17.431501903397628,-0.6735928311691474,-3.014002069115837,-13.203885174197413
243.6,-17.329794075006323,-0.6642235847974528,-2.972080008695472,-13.135519841220278
243.74,-17.225789448676476,-0.6549846586224001,-2.930741009423511,-13.035533963391842
243.88,-17.119534564380118,-0.6458742399763368,-2.889976964186214,-12.904857800656083
244.02,-17.01107936674853,-0.6368905414044579,-2.849779878462194,-12.744026323411518
244.16,-16.900477145442174,-0.6280318003141253,-2.8101418687664235,-12.56713453241491
244.3,-16.787784438673487,-0.6192962786290614,-2.771055161115306,-12.39260444400009
244.44,-16.673060906183657,-0.6106822624483546,-2.732512089512554,-12.220490705350482
244.58,-16.556369176914767,-0.6021880617102047,-2.6945050944556117,-12.050759971733532
244.72,-16.437774675822457,-0.5938120098603469,-2.6570267214623655,-11.883379379415405
244.86,-16.31734543366703,-0.5855524635250858,-2.6200696196178903,-11.718316535298838
245.0,-16.195151883147773,-0.5774078021888768,-2.583626540140973,-11.55553950713413
245.14000000000001,-16.07126664436869,-0.5693764278763926,-2.5476903349701696,-11.39501681425319
245.28,-15.945764302315174,-0.5614567648390103,-2.512253955369138,-11.23671741878098
245.42000000000002,-15.818721178761667,-0.5536472592456587,-2.4773104505510064,-11.080610717282882
245.56,-15.69021510080485,-0.5459463788779674,-2.4428529663215364,-10.9266665328103
245.70000000000002,-15.560325168016478,-0.538352612829653,-2.408874743740826,-10.774855107310131
245.84,-15.429131520026516,-0.5308644712100868,-2.3753691178033325,-10.625147094366993
245.98000000000002,-15.296715106177214,-0.5234804848519883,-2.342329516135952,-10.477513552249901
246.12,-15.163157458727635,-0.5161992050231788,-2.3097494577139526,-10.331925937237651
246.26000000000002,-15.028540470935031,-0.5090192031423498,-2.277622551594495,-10.188356097199607
246.4,-14.892946181192324,-0.5019390704987797,-2.245942495667537,-10.046776265410706
246.54,-14.75645656425963,-0.49495741797595216,-2.214703075423883,-9.907159054581467
246.68,-14.61915333049168,-0.48807287577901654,-2.183898162740149,-9.76947745108564
246.82,-14.48111773383247,-0.48128409316603954,-2.1535217146804317,-9.63370480936962
246.96,-14.342430389223473,-0.47458973818299555,-2.123567772314449,-9.499814846529448
247.1,-14.203171099952588,-0.4679884974024413,-2.094030459551943,-9.367781637042372
247.24,-14.063418695358198,-0.46147907566582624,-2.0649039819931243,-9.237579607641248
247.38,-13.923250879196218,-0.4550601958293868,-2.0361826257949476,-9.109183532321245
247.52,-13.782744088878447,-0.4487305985135749,-2.0078607565530078,-8.982568527469205
247.66,-13.641973365697872,-0.44248904185597177,-1.979932818198838,-8.857710047107005
247.8,-13.501012236071169,-0.43633430126763795,-1.952393331912422,-8.73458387824109
247.94,-13.359932603750407,-0.4302651691928524,-1.9252368950497059,-8.613166136311083
248.08,-13.218804652885051,-0.42428045487219385,-1.8984581800849019,-8.493433260731145
248.22,-13.07769676175172,-0.4183789841089161,-1.8720519335674002,-8.375362010518195
248.36,-12.936675426912537,-0.41255959903857475,-1.8460129750930816,-8.2589294600019
248.5,-12.79580519751338,-0.4068211579018558,-1.8203361962898401,-8.14411299461168
248.64000000000001,-12.655148619390431,-0.40116253482056613,-1.7950165598171213,-8.030890306736513
248.78,-12.514766188617036,-0.39558261957673824,-1.7700490983792958,-7.9192393916536785
248.92000000000002,-12.374716314092666,-0.390080317394808,-1.7454289137526635,-7.8091385435230665
249.06,-12.235055288751251,-0.384654548726822,-1.7211511758259248,-7.700566351443879
249.20000000000002,-12.09583726894736,-0.3793042490406325,-1.697211121653917,-7.593501695570968
249.34,-11.957114261564541,-0.37402836861103833,-1.6736040545244506,-7.487923743288267
249.48000000000002,-11.818936118381146,-0.3688258723138308,-1.6503253430380556,-7.383811945437042
249.62,-11.681350537223842,-0.36369573942270395,-1.6273704202004706,-7.281146032596921
249.76000000000002,-11.54440306943799,-0.3586369634089902,-1.6047347825276959,-7.1799060114178435
249.9,-11.408137133206573,-0.35364855174418125,-1.5824139891634423,-7.080072161001241
250.04,-11.272594032254677,-0.34872952570519494,-1.560403661008806,-6.9816250293289865
250.18,-11.137812979485071,-0.34387892018235233,-1.5386994798639992,-6.884545429738683
250.32,-11.00383112510075,-0.33909578349002384,-1.5172971875819767,-6.78881443744411
250.46,-10.870683588783244,-0.33437917717991067,-1.4961925852337905,-6.694413386099664
250.6,-10.738403495509717,-0.3297281758569218,-1.4753815322855166,-6.6013238644078225
250.74,-10.607022014607757,-0.32514186699761355,-1.4548599457865907,-6.509527712768643
250.88,-10.476568401663709,-0.3206193507711535,-1.4346237995694038,-6.419007019970516
251.02,-10.347070042918189,-0.31615973986277485,-1.4146691234599909,-6.329744119921354
251.16,-10.218552501800902,-0.31176215929968637,-1.3949920024996734,-6.241721588419529
251.3,-10.091039567275873,-0.30742574627940367,-1.375588576177497,-6.154922239963907
251.44,-9.954397985453852,-0.3031496500004693,-1.356455037673319,-6.069329124602377
251.58,-9.155453842899105,-0.2989330314955253,-1.3375876331113976,-5.984925524818303
251.72,-2.457001487661291,-0.29477506346670984,-1.3189826608243385,-5.901694952454407
251.86,40.184719712438735,-0.29067493012334145,-1.3006364706272608,-5.819621145673594
252.0,99.78279647284381,-2.673050632320144,-1.2825454631020337,-5.738688065956242
252.14000000000001,99.78500172095283,-6.491228602258374,-1.2647060888914492,-5.65887989513355
252.28,99.78463817547087,-9.705922498885611,-1.2471148480031968,-5.580181032456561
252.42000000000002,99.78563267285114,-12.147651878687476,-1.2297682891234984,-5.502576091700404
252.56,99.78656556955943,-13.961055122187995,-1.2126630089402752,-5.426049898303482
252.70000000000002,99.78743953567955,-15.30085575233642,-1.1957956514757138,-5.350587486541165
252.84,99.78825829297004,-16.28953947324151,-1.1791629074281003,-5.276174096733705
252.98000000000002,99.78902532830608,-17.018911348644288,-1.1627615135227962,-5.202795172488016
253.12,99.45985818022798,-17.5569462486985,-1.1465882518722275,-5.130436357973004
253.26000000000002,99.01680924094562,-17.953831095688525,-1.130639949344766,-5.059083495228132
253.4,98.4459387363753,-18.246594482165705,-1.1149134769423767,-4.9887226215049205
253.54,97.6872220832244,-18.462552108132446,-1.0994057491869096,-4.919339966641059
253.68,96.63951985620899,-18.621853733818508,-1.08411372351492,-4.850921950466847
253.82,95.1222070081703,-18.739362925687285,-1.069034399680896,-4.783455180243683
253.96,92.7907003737961,-18.826043835837186,-1.0541648191687778,-4.716926448134276
254.1,88.94005220963575,-18.889984196792636,-1.039502064611655,-4.651322728704308
254.24,82.03915909932348,-18.937149942350516,-1.0250432592195275,-4.586631176455271
254.38,69.55196754166708,-18.97194185656259,-1.0107855662150163,-4.522839123388159
254.52,56.93986646160281,-18.997606187319306,-0.9967261882769183,-4.459934076597758
254.66,46.142132368227806,-19.01653753640089,-0.9828623669914978,-4.397903715897246
254.8,36.8974839116759,-19.030502286989634,-0.9691913823113965,-4.336735891472794
254.94,28.982319407689143,-19.04076596704683,-0.9557105520220706,-4.276418621567905
255.08,22.20527244416644,-19.039366447423973,-0.942417231215641,-4.216940090197205
255.22,16.402556245929464,-19.0235178252639,-0.9293088117720577,-4.158288644889392
255.36,11.43398211351504,-18.997205703334192,-0.9163827218474756,-4.100452794459051
255.5,7.1795540080848514,-18.963007816103378,-0.9036364253697439,-4.043421206807079
255.64000000000001,3.5368859632487046,-18.922617611806015,-0.8910674215409066,-3.987182706749403
255.78,0.4795792245693753,-18.877163273295093,-0.8786732443466201,-3.931726273873722
255.92000000000002,-2.0462474358526435,-18.82740576085172,-0.8664514620723913,-3.8770410404239817
256.06,-4.13424712846323,-18.77386395395472,-0.8543996768265402,-3.823116289212303
256.2,-5.861777937488219,-18.716895073720977,-0.8425155240697948,-3.7699414515580667
256.34000000000003,-7.292254178634693,-18.65674720522871,-0.8307966721514264,-3.7175061052538796
256.48,-8.477402613326856,-18.593594130382083,-0.819240821851834,-3.665799972558137
256.62,-9.459288307426736,-18.52755877126539,-0.8078457059314881,-3.6148129182138824
256.76,-10.272062280359924,-18.458729191314216,-0.7966090886861456,-3.5645349474937023
256.9,-10.943430748525666,-18.38716966400001,-0.7855287655082505,-3.5149562042703457
257.04,-11.495869217574745,-18.312928427038273,-0.7746025624544313,-3.466066969112809
257.18,-11.947614095393487,-18.236043179169176,-0.7638283358190131,-3.4178576574075854
257.32,-12.313466233439344,-18.156545018865927,-0.7532039717134605,-3.3703188175048022
257.46,-12.605438672036149,-18.074461293302093,-0.7427273856516665,-3.323441128888973
257.6,-12.833277064387653,-17.98981767486775,-0.7323965221410096,-3.277215400374067
257.74,-13.004876991972635,-17.90263968262798,-0.7222093542790977,-3.2316325683226244
257.88,-13.126618278827294,-17.812953799319715,-0.7121638833561186,-3.186683694888651
258.02,-13.203632743697085,-17.72078828935449,-0.702258138462719,-3.1423599662839856
258.16,-13.240018690515468,-17.626173792506506,-0.6924901761033404,-3.0986526910678998
258.3,-13.239012825967112,-17.52914374676766,-0.6828580798149272,-3.0555532984596163
258.44,-13.203128159740587,-17.42973467913087,-0.6733599597909405,-3.0130533366735173
258.58,-13.134264723476075,-17.32798639275633,-0.6639939525105985,-2.9711444712767254
258.72,-13.033798571516895,-17.22394207170466,-0.6547582203732748,-2.9298184835688192
258.86,-12.902653438792541,-17.117648319252787,-0.6456509513379796,-2.8890672689834034
259.0,-12.741358575009263,-17.00915514210888,-0.6366703585678546,-2.8488828355112648
259.14,-12.564468474767558,-16.8985158901739,-0.6278146800796127,-2.8092573021448515
259.28000000000003,-12.38997527305721,-16.785787159557376,-0.6190821783978524,-2.7701828973438163
259.42,-12.217897912908715,-16.67102866513147,-0.6104711402141798,-2.7316519575213545
259.56,-12.048203056925342,-16.554303087852198,-0.6019798760510728,-2.6936569255510867
259.7,-11.880857848546414,-16.435675901283503,-0.5936067199304168,-2.656190349294219
259.84000000000003,-11.715829901694581,-16.315215181154763,-0.5853500290466528,-2.6192448801467347
259.98,-11.553087290995421,-16.192991401310845,-0.5772081834444708,-2.582813271606358
260.12,-11.392598542519304,-16.069077219037997,-0.5691795857009856,-2.546888377859048
260.26,-11.234332624999945,-15.943547252441471,-0.5612626606123323,-2.511463152384756
260.4,-11.078258941488322,-15.816477852291076,-0.5534558548846212,-2.4765306465822237
260.54,-10.92434732140416,-15.687946870526472,-0.5457576368291911,-2.44208400841256
260.68,-10.772568012950844,-15.55803342741315,-0.5381664960620999,-2.40811648106136
260.82,-10.622891675862581,-15.426817679157294,-0.5306809432077955,-2.3746214016191307
260.96,-10.475289374455581,-15.294380587617379,-0.5232995096069089,-2.3415921997797824
261.1,-10.329732570957555,-15.160803693589681,-0.5160207470281097,-2.309022396556949
261.24,-10.186193119092286,-15.026168894991544,-0.5088432273839697,-2.2769056030179042
261.38,-10.044643257898079,-14.890558231119385,-0.5017655424507792,-2.245235519034858
261.52,-9.905055605760941,-14.754053674016996,-0.49478630359225917,-2.21400593205338
261.66,-9.767403154645102,-14.61673692785387,-0.4879041414871172,-2.18321071587775
261.8,-9.63165926450513,-14.478689237082625,-0.48111770586039115,-2.1528438294729897
261.94,-9.497797657865354,-14.339991204019874,-0.474425665218531,-2.1228993157833793
262.08,-9.365792414553676,-14.20072261637571,-0.46782670658816444,-2.093371300567217
262.22,-9.235617966578092,-14.060962285144301,-0.46131953525849634,-2.064253991247626
262.36,-9.107249093135268,-13.920787893161723,-0.45490287452729056,-2.035541675779176
262.5,-8.98066091574171,-13.780275854537704,-0.44857546545038507,-2.0072287215301303
262.64,-8.855828893478769,-13.639501185075396,-0.44233606659469116,-1.979309574180093
262.78000000000003,-8.732728818343704,-13.49853738370796,-0.4361834537946277,-1.9517787566328544
262.92,-8.611336810699733,-13.35745632490277,-0.4301164199119438,-1.924630867944235
263.06,-8.491629314818713,-13.216328161913104,-0.42413377459888113,-1.8978605822647263
263.2,-8.373583094510618,-13.075221240693775,-0.41823434406463106,-1.871462647796723
263.34000000000003,-8.257175228834713,-12.934202024240603,-0.41241697084503987,-1.8454318857661571
263.48,-8.142383107887648,-12.793335027064247,-0.4066805135755169,-1.8197631894083406
263.62,-8.029184428664308,-12.652682759466128,-0.40102384676710184,-1.7944515229678146
263.76,-7.917557190987565,-12.51230568124784,-0.3954458605856462,-1.7694919207120285
263.9,-7.807479693503498,-12.372262164455401,-0.38994546063406615,-1.7448794859586532
264.04,-7.698930529739009,-12.232608464735257,-0.38452156773762425,-1.7206093901163488
264.18,-7.5918885842189985,-12.093398700860183,-0.3791731177321974,-1.6966768717387994
264.32,-7.4863330286406224,-11.954684841969225,-0.3738990612554903,-1.673077235591839
264.46,-7.382243318102328,-11.816516702056902,-0.36869836354115215,-1.649805851733488
264.6,-7.2795991873856405,-11.67894194124179,-0.3635700042157577,-1.626858154606725
264.74,-7.1783806472878275,-11.542006073343744,-0.35851297709861124,-1.6042296421448219
264.88,-7.078567981003812,-11.405752479301404,-0.35352629000433655,-1.5819158748890674
265.02,-6.98014174055578,-11.270222425967283,-0.3486089645482111,-1.5599124751187157
265.16,-6.883082743269144,-11.135455089825937,-0.3437600359542086,-1.5382151259929846
265.3,-6.787372068293644,-11.001487585191489,-0.33897855286571205,-1.516819570704949
265.44,-6.69299105316842,-10.868354996453428,-0.33426357715885796,-1.495721611647157
265.58,-6.59992129043008,-10.736090413954019,-0.3296141837584788,-1.4749171095888127
265.72,-6.508144624262828,-10.604724973096513,-0.32502946045660386,-1.454401982864371
265.86,-6.417643147189801,-10.47428789630028,-0.32050850773348594,-1.4341722065733784
266.0,-6.328399196804838,-10.344806537436895,-0.31605043858111653,-1.4142238117914145
266.14,-6.240395352544008,-10.216306428399557,-0.31165437832919557,-1.3945528847919764
266.28000000000003,-6.153614432496192,-10.088811327477325,-0.307319464473523,-1.3751555662791566
266.42,-6.068039490252179,-9.950371468043855,-0.3030448465067757,-1.3560280506309685
266.56,-5.983653811791681,-9.11927256344343,-0.2988296857516401,-1.3371665851531704
266.7,-5.900440912407747,-2.1741323254165463,-0.2946731551962634,-1.3185674693434464
266.84000000000003,-5.818384533668127,45.19736273872117,-0.2905744393319958,-1.300227054165793
266.98,-5.737468640413098,99.78336822936348,-2.8979845480621385,-1.282141741334986
267.12,-5.657677417789345,99.78497123277128,-6.70350343351642,-1.2643079826109738
267.26,-5.5789952683194866,99.7846560186115,-9.87080822343138,-1.2467222791030697
267.4,-5.5014068090068635,99.7856495668205,-12.270726740309874,-1.2293811805838029
267.54,-5.424896868475205,99.78658139636269,-14.052093563546903,-1.2122812848122992
267.68,-5.349450484142855,99.78745436270336,-15.36805468512534,-1.1954192368670558
267.82,-5.275052899431178,99.78827218335758,-16.339116760800326,-1.1787917284879812
267.96,-5.201689561006839,99.78640056197196,-17.05548355469199,-1.1623954974275763
268.1,-5.129346116057633,99.45216333730271,-17.58392407410515,-1.1462273268111254
268.24,-5.058008409601533,99.00702980580171,-17.973731395172706,-1.130284044505774
268.38,-4.98766248182868,98.43316000554672,-18.261273990307636,-1.1145625224983728
268.52,-4.918294565475973,97.66994464994721,-18.473380480849972,-1.0990596762819629
268.66,-4.8498910832340005,96.61515171329101,-18.62984130672736,-1.083772464250784
268.8,-4.782438645185988,95.08598210023186,-18.745254976189425,-1.0686978871036938
268.94,-4.715924046278487,92.73323388710553,-18.830390119646726,-1.0538329872558685
269.08,-4.650334263823507,88.8415532230629,-18.893190242446718,-1.0391748482586833
269.22,-4.585656455031804,81.85589258022756,-18.939514888860952,-1.024720594227655
269.36,-4.5218779545770476,69.28466455555228,-18.973686364470314,-1.010467389278328
269.5,-4.4589862721905495,56.71101721434195,-18.99889302734994,-0.996412436970007
269.64,-4.396969090286321,45.94619929241664,-19.017486776732255,-0.9825529797572168
269.78000000000003,-4.3358142616161235,36.72972801242611,-19.031202496172774,-0.9688862984487863
269.92,-4.275509806954245,28.838684876752428,-19.04124926086664,-0.9554097116744515
270.06,-4.216043912811735,22.08228799041609,-19.039338684493803,-0.9421205753588718
270.2,-4.157404929179774,16.2972507117065,-19.02312683831942,-0.9290162822029573
270.34000000000003,-4.099581367301941,11.343812301453362,-18.996547146306984,-0.9160942611724059
270.48,-4.042561897475049,7.1023429459148195,-18.962144637252944,-0.9033519769933513
270.62,-3.9863353468782923,3.4709411146592823,-18.92159188072715,-0.8907869296550196
270.76,-3.9308906974304043,0.4251219434549425,-18.87600350180913,-0.878396653919302
270.9,-3.8762170836745486,-2.0912354398996507,-18.82613151773921,-0.8661787188371441
271.04,-3.8223037906906523,-4.1714403319897615,-18.7724888245408,-0.8541307272716595
271.18,-3.769140252034902,-5.892552950532511,-18.71542858942679,-0.8422503154278714
271.32,-3.716716047706114,-7.317735895701691,-18.655196121451535,-0.8305351523889959
271.46,-3.6650209021386866,-8.498506718524565,-18.59196328555187,-0.8189829396591688
271.6,-3.614044682221864,-9.476758520300553,-18.525851672653683,-0.8075914107125312
271.74,-3.5637773953450087,-10.286501987916878,-18.456948419984673,-0.7963583305485853
271.88,-3.5142091874686177,-10.95532932137051,-18.385317158377614,-0.7852814952537323
272.02,-3.46533034122078,-11.505623601239378,-18.311005683910153,-0.7743587315689063
272.16,-3.4171312740188085,-11.955546359027084,-18.23405139777528,-0.7635878964632209
272.3,-3.3696025362157513,-12.319837743015688,-18.154485205252694,-0.7529668767135433
272.44,-3.3227348092715063,-12.610461490483111,-18.072334336569945,-0.742493588489915
272.58,-3.276518903948259,-12.837123098220776,-17.98762440328037,-0.7321659769467366
272.72,-3.2309457585299635,-13.007685319906788,-17.90038090510237,-0.7219820158196393
272.86,-3.1860064370655827,-13.128501020552918,-17.8106303361617,-0.7119397070279598
273.0,-3.14169212763582,-13.20467975977089,-17.718400994974996,-0.7020370802827446
273.14,-3.097994140643057,-13.240301347757335,-17.623723572075544,-0.6922721927002039
273.28000000000003,-3.054903907124227,-13.23858701622055,-17.52663156822217,-0.6826431284205438
273.42,-3.012412977086352,-13.202036722146074,-17.42716158157275,-0.6731479982320956
273.56,-2.970513017864469,-13.13253939018489,-17.325353492008777,-0.6637849392006739
273.7,-2.929195812501672,-13.031461532752513,-17.22125056360374,-0.6545521143040904
273.84000000000003,-2.888453258151016,-12.89971860420693,-17.114899481113923,-0.6454477120717474
273.98,-2.84827736449899,-12.737832593413282,-17.006350332708475,-0.6364699462292456
274.12,-2.8086602522103243,-12.560946283533639,-16.895656548514292,-0.6276170553479337
274.26,-2.769594151393847,-12.386501889523775,-16.782874802629667,-0.6188873024993315
274.40000000000003,-2.7310714000891316,-12.214472661477432,-16.668064884851756,-0.6102789749143606
274.54,-2.693084442773694,-12.044825271821276,-16.551289547316806,-0.6017903836473109
274.68,-2.6556258288904524,-11.877526873606165,-16.432614330466528,-0.5934198632444839
274.82,-2.618688211395224,-11.712545090165833,-16.312107372153793,-0.5851657714174432
274.96,-2.5822643453239866,-11.549848005346874,-16.18983920323321,-0.5770264887208081
275.1,-2.546347086379659,-11.389404154260122,-16.065882532608896,-0.5690004182345303
275.24,-2.510929389538158,-11.231182514507951,-15.940312024406326,-0.561085985250588
275.38,-2.4760043076734752,-11.075152497846132,-15.813204069677024,-0.5532816369640375
275.52,-2.4415649902015395,-10.92128394224266,-15.684636554821225,-0.5455858421683631
275.66,-2.407604681742618,-10.76954710429935,-15.554688628713798,-0.5379970909550622
275.8,-2.374116720802011,-10.61991265200516,-15.423440470336313,-0.530513894417409
275.94,-2.341094538468817,-10.472351657793013,-15.290973058548383,-0.5231347843583402
276.08,-2.3085316571325234,-10.32683559187449,-15.15736794547088,-0.5158583130023998
276.22,-2.2764216892171896,-10.183336315829168,-15.022707034800746,-0.5086830527116945
276.36,-2.244758335932997,-10.041826076427464,-14.887072366230324,-0.5016075957057963
276.5,-2.213535386044939,-9.902277499667864,-14.75054590700303,-0.4946305537855422
276.64,-2.1827467146584185,-9.764663585011201,-14.613209351501327,-0.48775055806067596
276.78000000000003,-2.152386282021538,-9.628957699796203,-14.475143929632848,-0.4809662586812763
276.92,-2.1224481323438575,-9.495133573822125,-14.336430224655567,-0.47427632457292207
277.06,-2.092926392631405,-9.363165294085542,-14.197148000964196,-0.46767944317554005
277.2,-2.063815271537718,-9.233027299659584,-14.057376042247371,-0.4611743201858855
277.34000000000003,-2.0351090582307094,-9.104694376705131,-13.917192000319062,-0.4547596793036042
277.48,-2.006802121275147,-8.978141653604325,-13.776672254828297,-0.44843426198082603
277.62,-1.9788889075305307,-8.853344596207828,-13.63589178395903,-0.44219682717524195
277.76,-1.9513639410641717,-8.730279003187977,-13.494924046146837,-0.43604615110661527
277.90000000000003,-1.9242218220792586,-8.608921001490787,-13.35384087276118,-0.4299810270166797
278.04,-1.897457225857722,-8.48924704188046,-13.212712371631483,-0.424000264932376
278.18,-1.8710649017176855,-8.371233894570638,-13.07160684123181,-0.41810269143238327
278.32,-1.8450396719853188,-8.254858644937173,-12.930590695282762,-0.4122871494168956
278.46,-1.8193764309808904,-8.140098689307798,-12.789728397479795,-0.40655249788060294
278.6,-1.794070144018832,-8.026931730824453,-12.649082406014795,-0.400897611688828
278.74,-1.7691158464216243,-7.915335775374421,-12.508713127521316,-0.39532138135677747
278.88,-1.7445086425473155,-7.805289127586906,-12.368678880044245,-0.3898227128318633
279.02,-1.7202437048304904,-7.696770386891913,-12.229035864610138,-0.38440052727905266
279.16,-1.696316272836507,-7.589758443638664,-12.089838144956001,-0.3790537608692015
279.3,-1.6727216523288182,-7.484232475271017,-11.951137634960388,-0.3737813645703343
279.44,-1.6494552143492034,-7.380171942557649,-11.812984093311767,-0.3685823039418258
279.58,-1.6265123943107316,-7.277556585874923,-11.675425124944287,-0.36345555893144527
279.72,-1.6038886911032864,-7.176366421540629,-11.538506188770132,-0.3584001236752246
279.86,-1.5815796662114756,-7.076581738196904,-11.402270611240313,-0.3534150063001091
280.0,-1.559580942844764,-6.978183093240844,-11.266759605271252,-0.34849922872935374
280.14,-1.5378882050796547,-6.881151309301445,-11.132012294082985,-0.3436518264906262
280.28000000000003,-1.5164971970137562,-6.785467470761626,-10.998065739505558,-0.3388718485267788
280.42,-1.4954037219315823,-6.691112920324233,-10.8649549743228,-0.3341583570092527
280.56,-1.4746036414819073,-6.598069255621017,-10.732713038237286,-0.32951042715407686
280.7,-1.454092874866528,-6.506318325863624,-10.601371017056072,-0.3249271470404272
280.84000000000003,-1.4338673980402787,-6.415842228535805,-10.470958084713727,-0.3204076174317087
280.98,-1.4139232429221384,-6.32662330612603,-10.341501547767221,-0.3159509515991266
281.12,-1.39425649661728,-6.238644142899844,-10.213026892015494,-0.3115562751477115
281.26,-1.3748633006499102,-6.151887561711277,-10.085557830915661,-0.3072227258447637
281.40000000000003,-1.3557398502067575,-6.066336620852731,-9.944250547196237,-0.3029494534506847
281.54,-1.3368823933910525,-5.981974610942791,-9.063981010007437,-0.2987356195521607
281.68,-1.3182872304868638,-5.898785051851426,-1.7411781240946922,-0.29458039739766756
281.82,-1.2999507132336414,-5.816751689662116,52.08816376039148,-0.2904829717352625
281.96,-1.2818692441108333,-5.735858493670435,99.7839949620659,-2.944405256029394
282.1,-1.2640392756324283,-5.656089653418695,99.78493401625967,-6.747238295416296
282.24,-1.2464573096512976,-5.5774295757662,99.78468208436774,-9.904766314620993
282.38,-1.2291198966731907,-5.499862881994762,99.78567421962664,-12.296071711287286
282.52,-1.2120236351802567,-5.4233744049491115,99.78660449188688,-14.070840874130349
282.66,-1.1951651709639646,-5.3479491862118165,99.78747599928242,-15.381892730755768
282.8,-1.1785411964672818,-5.273572473312404,99.7882924531343,-16.349326032791293
282.94,-1.1621484501359922,-5.200229716970343,99.78221590311183,-17.06301473588619
283.08,-1.145983715779023,-5.127906568371561,99.4420097894235,-17.589479519267
283.22,-1.1300438219376552,-5.056588876478179,98.99411788911023,-17.977829391224112
283.36,-1.1143256412635023,-4.986262685371177,98.41627584944933,-18.2642968878492
283.5,-1.098826089905124,-4.916914231625656,97.6470963069556,-18.475610328127996
283.64,-1.0835421269031646,-4.848529941718434,96.58289120736832,-18.63148615846784
283.78000000000003,-1.0684707535938953,-4.781096429467648,95.0379600044788,-18.746468304647834
283.92,-1.0536090130210436,-4.714600493504095,92.65692758908776,-18.831285134011015
284.06,-1.038953989355795,-4.649029114774005,88.71051677071519,-18.893850451728653
284.2,-1.0245028073248565,-4.584369454072969,81.6116584922025,-18.9400018936656
284.34000000000003,-1.0102526316464637,-4.52060884961073,68.93425561217208,-18.974045604617622
284.48,-0.9962006664742314,-4.45773481460655,56.41102158328484,-18.999158021621458
284.62,-0.9823441548487295,-4.395735034914866,45.6893563601432,-19.01768225032968
284.76,-0.968680378156682,-4.334597366680967,36.509824374818564,-19.031346687694633
284.90000000000003,-0.955206655597683,-4.274309834026367,28.650402996824557,-19.041323134087115
285.04,-0.9419203436583249,-4.214860626763633,21.92107678758828,-19.039087518354194
285.18,-0.9288188355936359,-4.156238098140367,16.159214892685863,-19.0226441125616
285.32,-0.9158995609157267,-4.098430762612036,11.225617709063586,-18.995892724302994
285.46,-0.903159984889543,-4.041427293643405,7.001135599903356,-18.961357475888672
285.6,-0.8905976080356302,-3.9852165215382422,3.3846110911683085,-18.92069769863473
285.74,-0.8782099656398096,-3.9297874312970524,0.3538380772458337,-18.87501949436208
285.88,-0.8659946272696699,-3.8751291605025284,-2.1501181864794114,-18.825069309015976
286.02,-0.8539491962977823,-3.821230997232441,-4.220115669673131,-18.771356347518775
286.16,-0.8420713094315433,-3.76808237799968,-5.932823908186643,-18.71423130331057
286.3,-0.830358636249554,-3.7156728857191657,-7.351075542925888,-18.65393781225735
286.44,-0.8188088787444459,-3.6639922477013425,-8.526113994784188,-18.59064660055556
286.58,-0.8074197708720614,-3.6130303336719667,-9.499607103674805,-18.52447848231815
286.72,-0.7961890781069054,-3.5627771538179123,-10.305381768527425,-18.45552006643068
286.86,-0.7851145970037744,-3.513222856858695,-10.970880887875817,-18.383834628193767
287.0,-0.7741941547654839,-3.4643577281434506,-11.518366525556395,-18.309469729816385
287.14,-0.7634256088166043,-3.416172187773067,-11.965902179238883,-18.232462625245365
287.28000000000003,-0.7528068463831254,-3.3686567887472005,-12.328148522000626,-18.152844134807435
287.42,-0.7423357840779649,-3.3218022151358824,-12.617004741330762,-18.07064144894997
287.56,-0.7320103674922395,-3.275599280275447,-12.842123758043336,-17.985880172405224
287.7,-0.7218285707922224,-3.230038924988492,-13.011325342931393,-17.89858582219298
287.84000000000003,-0.7117883963219035,-3.185112215827602,-13.130927059840126,-17.80878492737613
287.98,-0.7018878742110745,-3.1408103433425447,-13.20600931867561,-17.716505834210373
288.12,-0.6921250619888687,-3.0971246203706793,-13.24062770809126,-17.621779290112396
288.26,-0.6824980442026708,-3.0540464803502863,-13.237983189093965,-17.52463885905765
288.40000000000003,-0.6730049320423275,-3.011567475656562,-13.200558618072884,-17.425121206559947
288.54,-0.663643862969585,-2.9696792759599893,-13.130228365458844,-17.323266282258427
288.68,-0.6544130003526786,-2.9283736666068294,-13.028346437655642,-17.219117420990656
288.82,-0.6453105331060044,-2.8876425470214553,-12.895817433795088,-17.112721378149544
288.96,-0.6363346753348019,-2.8474779291302634,-12.73315382216757,-17.004128311482948
289.1,-0.6274836659847787,-2.807871935806904,-12.556325327324442,-16.89339171886908
289.24,-0.6187557684966067,-2.768816799338561,-12.381944920730172,-16.78056833969172
289.38,-0.6101492704652242,-2.7303048599130153,-12.209978796320277,-16.66571802603711
289.52,-0.6016624833038757,-2.69232856412625,-12.040393639325622,-16.548903588895065
289.66,-0.5932937419128246,-2.6548804635103203,-11.873156615321859,-16.43019062376491
289.8,-0.5850414043526723,-2.6179532130812464,-11.708235359903647,-16.30964731946952
289.94,-0.576903851522222,-2.5815395699066723,-11.545597968928842,-16.187344253515334
290.08,-0.5688794868408213,-2.545632391693036,-11.38521298928282,-16.06335417696448
290.22,-0.560966735935124,-2.510224635392012,-11.227049410117633,-15.937751791480444
290.36,-0.5531640463302073,-2.4753093558259662,-11.071076654524658,-15.810613520951723
290.5,-0.5454698871449859,-2.4408797043321964,-10.917264571603335,-15.682017279874467
290.64,-0.5378827487918608,-2.406928927425698,-10.765583428891794,-15.552042240475778
290.78000000000003,-0.5304011426805469,-2.373450365480234,-10.616003905128457,-15.42076860037719
290.92,-0.5230236009260197,-2.340437451427452,-10.46849708331644,-15.288277352428207
291.06,-0.5157486760605224,-2.3078837094738316,-10.323034444065204,-15.154650058179458
291.2,-0.5085749407495807,-2.2757827538352235,-10.179587859186254,-15.019968626312249
291.34000000000003,-0.501500987511965,-2.2441282874887416,-10.03812958552184,-14.884315097194554
291.48,-0.4945254284435501,-2.212914100941798,-9.898632258987584,-14.74777143459256
291.62,-0.48764689494501257,-2.1821340710180346,-9.761068888811662,-14.610419325431094
291.76,-0.4808640374533183,-2.1517821596599465,-9.625412851954966,-14.472339988366162
291.90000000000003,-0.4741755251769425,-2.121852412747973,-9.49163788769793,-14.333613991808098
292.04,-0.4675800458347737,-2.0923389589358266,-9.359718092381192,-14.19432108191524
292.18,-0.4610763053986485,-2.0632360085018555,-9.229627914288473,-14.05454002096541
292.32,-0.4546630278394679,-2.03453785221623,-9.101342148661073,-13.914348436406623
292.46,-0.4483389548768442,-2.0062388602237253,-8.974835932834523,-13.773822680789188
292.6,-0.44210284573223035,-1.9783334809419117,-8.8500847414887,-13.633037702689236
292.74,-0.43595347688548286,-1.9508162399745324,-8.72706438200372,-13.492066928648713
292.88,-0.42988964183481077,-1.9236817390398726,-8.605750989914426,-13.350982156079116
293.02,-0.423910150860063,-1.8969246549139152,-8.486121024457296,-13.209853457005837
293.16,-0.4180138307893089,-1.8705397383880855,-8.368151264203883,-13.068749092466703
293.3,-0.4121995247686642,-1.8445218132413903,-8.251818802775718,-12.927735437322287
293.44,-0.40646609203531986,-1.8188657752267534,-8.137101044635944,-12.786876915186284
293.58,-0.4008124076937263,-1.7935665910713585,-8.023975700953502,-12.646235943141894
293.72,-0.39523736249489205,-1.7686192974908104,-7.912420785536064,-12.505872885874146
293.86,-0.3897398626187512,-1.7440190002169265,-7.802414610828291,-12.365846018818152
294.0,-0.38431882945955853,-1.7197608730389728,-7.693935783972345,-12.226211499899318
294.14,-0.3789731994142687,-1.6958401568581656,-7.586963202927834,-12.087023349422811
294.28000000000003,-0.3737019236738598,-1.6722521587552515,-7.481476052648736,-11.948333437656006
294.42,-0.368503968017559,-1.6489922510709993,-7.377453801314982,-11.810191479638693
294.56,-0.3633783126099305,-1.6260558704994155,-7.274876196616725,-11.672645036751147
294.7,-0.35832395180078497,-1.6034385171935175,-7.173723262089395,-11.535739524569262
294.84000000000003,-0.35333989392787346,-1.5811357538834927,-7.07397529349792,-11.399518226538646
294.98,-0.34842516112232447,-1.5591432050070737,-6.975612855268572,-11.26402231300524
295.12,-0.34357878911678763,-1.5374565558519588,-6.878616776967135,-11.12929086514846
295.26,-0.3387998270562461,-1.5160715517101184,-6.782968149822107,-10.995360903373616
295.40000000000003,-0.3340873373114604,-1.4949839970438232,-6.688648323291872,-10.862267419733202
295.54,-0.32944039529500674,-1.474189754663234,-6.595638901674789,-10.730043413961036
295.68,-0.32485808927987386,-1.4536847449153918,-6.503921740761304,-10.598719932719243
295.82,-0.3203395202205846,-1.4334649448844519,-6.413478944527236,-10.468326111674994
295.96,-0.3158838015768029,-1.4135263876030155,-6.324292861867469,-10.338889220041786
296.1,-0.3114900591393971,-1.3938651612743953,-6.2363460833693365,-10.21043470723867
296.24,-0.30715743085892044,-1.3744774085056732,-6.149621438125077,-10.082986251339602
296.38,-0.30288506667647813,-1.355359325551396,-6.064101990582738,-9.9394162558129
296.52,-0.298672128356947,-1.3365071615677668,-5.979771037434968,-9.020601922689274
296.66,-0.29451778932451483,-1.3179172178771874,-5.896612104545229,-1.4061687168565629
296.8,-0.2904212345005068,-1.299585847243004,-5.814608943910874,56.776004716483484
296.94,-2.9443526334871084,-1.2815094531543239,-5.733745530662719,99.78437809064697
297.08,-6.747198167086785,-1.2636844891207581,-5.654006060100615,99.78491040058996
297.22,-9.904736487809641,-1.2461074579769547,-5.575374944764648,99.78470267358057
297.36,-12.296049671139038,-1.2287749111967892,-5.4978368115416005,99.7856936706951
297.5,-14.070824609690739,-1.2116834482170766,-5.421376498806258,99.78662271425787
297.64,-15.381880732163502,-1.1948297157706753,-5.345979053597255,99.78749307054518
297.78000000000003,-16.34931718181927,-1.1782104072288526,-5.271629728827096,99.78830844598957
297.92,-17.0630082069164,-1.1618222619527832,-5.198313980526031,99.7792862182059
298.06,-17.589474703153055,-1.1456620646540552,-5.126017465119448,99.43485845424809
298.2,-17.977825838606357,-1.1297266447640608,-5.0547260367385,98.98501835206625
298.34000000000003,-18.264294267252883,-1.1140128758121441,-4.984425744563623,98.4043684624051
298.48,-18.475608395039423,-1.098517674812391,-4.915102830200662,97.63096880566738
298.62,-18.631484732520867,-1.083238001658935,-4.846743725089326,96.56009591522988
298.76,-18.74646725279497,-1.068170858529668,-4.7793350479436185,95.00398303397083
298.90000000000003,-18.831284358109478,-1.0533132892982338,-4.712863602224026,92.60285271545202
299.04,-18.893849879383207,-1.0386623789541916,-4.6473163736411145,88.61748825101549
299.18,-18.940001471473735,-1.0242152530312425,-4.582680527690281,81.4379732352655
299.32,-18.974045293186883,-1.0099690770433936,-4.518943407217346,68.69540101937285
299.46,-18.999157791893893,-0.9959210559289629,-4.456092530014732,56.20653538724946
299.6,-19.017682080870653,-0.982068433502311,-4.394115586447925,45.514287908265935
299.74,-19.03134656269281,-0.9684084919131914,-4.33300043711192,36.35993722285825
299.88,-19.041287236127772,-0.9549385511136163,-4.272735110517394,28.52207165866693
300.02,-19.038829198362787,-0.9416559683321312,-4.213307800806301,21.81119845390593
300.16,-19.022227101373513,-0.9285581375553988,-4.154706865496611,16.065133939975393
300.3,-18.99535761231364,-0.9156424890169894,-4.096920823255917,11.145061139245195
300.44,-18.960730519028004,-0.9029064886932737,-4.039938351703596,6.93215782242416
300.58,-18.919996113938915,-0.8903476378063279,-3.98374828524128,3.3258429866031682
300.72,-18.87425470527613,-0.8779634723337473,-3.9283396129113117,0.3052549604800591
300.86,-18.824248970257962,-0.8657515625252734,-3.8737014762829225,-2.1903008177672234
301.0,-18.77048563024113,-0.8537095124261432,-3.819823167365847,-4.253378916908277
301.14,-18.71331372418252,-0.8418349594070627,-3.766694126551077,-5.960385979699071
301.28000000000003,-18.652975776720204,-0.8301255737007176,-3.714303940578475,-7.3739324219133096
301.42,-18.589641764139973,-0.8185790579447264,-3.662642340530966,-8.54507689352489
301.56,-18.523431994413322,-0.8071931467309487,-3.6116991998550203,-9.515335289676973
301.7,-18.454432737008997,-0.7959656061610594,-3.561464532407127,-10.318410451868921
301.84000000000003,-18.382707043330235,-0.7848942334083031,-3.5119284905260084,-10.98164443117996
301.98,-18.308302332709296,-0.7739768562853412,-3.463081363130257,-11.527217495408985
302.12,-18.231255773678257,-0.763211332818108,-3.4149135738411314,-11.973126838042276
302.26,-18.151598142304508,-0.7525955508255933,-3.367415679130217,-12.333979346351198
302.40000000000003,-18.069356614488594,-0.7421274275054665,-3.320578366491684,-12.621630496384634
302.54,-17.98455680198465,-0.7318049090254639,-3.2743924526388524,-12.845697584775246
302.68,-17.89722424452192,-0.7216259701204577,-3.228848881724778,-13.013971241431339
302.82,-17.807385505247964,-0.7115886136951279,-3.183938723586601,-13.132745083961007
302.96,-17.715068972666028,-0.7016908704321588,-3.1396531720133565,-13.207079738294905
303.1,-17.620305442170704,-0.6919307984058856,-3.0959835430369886,-13.241014345546867
303.24,-17.523128529573217,-0.6823064827013114,-3.0529212732462847,-13.237736095436162
303.38,-17.423574954615763,-0.6728160350384248,-3.010457918123459,-13.199716221598717
303.52,-17.321684722393822,-0.6634575934017392,-2.968585150403114,-13.128819198391756
303.66,-17.217501223490103,-0.6542293216749866,-2.9272947584533053,-13.02639052567782
303.8,-17.111071268564732,-0.6451294092808898,-2.88657864467845,-12.89332741643399
303.94,-17.00244506952251,-0.6361560708259448,-2.846428823943804,-12.730135858931835
304.08,-16.891676176763177,-0.6273075457501435,-2.8068374220212498,-12.55334908480321
304.22,-16.778821380118714,-0.6185820979815668,-2.767796674056122,-12.379009825049591
304.36,-16.663940579685306,-0.6099780155957831,-2.7292989230548246,-12.20708428192971
304.5,-16.54709663172161,-0.6014936104799818,-2.6913366183929632,-12.037539148803386
304.64,-16.428355174005745,-0.5931272180017793,-2.6539023143437537,-11.870341599193
304.78000000000003,-16.3077844344482,-0.584877196682629,-2.616988668626431,-11.705459276468604
304.92,-16.185455026293425,-0.5767419278757765,-2.5805884409744317,-11.542860284102026
305.06,-16.061439732872138,-0.5687198154486913,-2.5446944917230714,-11.382513176440256
305.2,-15.9358132845626,-0.5608092854699154,-2.5092997804164887,-11.224386949952775
305.34000000000003,-15.808652130361976,-0.5530087859002686,-2.474397364433605,-11.06845103491173
305.48,-15.680034206246381,-0.5453167862883469,-2.4399803976328482,-10.914675287467416
305.62,-15.5500387022986,-0.5377317774702564,-2.4060421290154084,-10.763029982085126
305.76,-15.418745830400752,-0.5302522712735236,-2.3725759014067807,-10.613485804312397
305.90000000000003,-15.286236594119455,-0.5228768002251243,-2.339575150156361,-10.46601384384853
306.04,-15.152592562250934,-0.5156039172635716,-2.307033401854856,-10.32058558789095
306.18,-15.017895647340694,-0.5084321954550093,-2.2749442730692806,-10.177172914735143
306.32,-14.882227890345762,-0.5013602277132551,-2.2433014690953073,-10.035748087607296
306.46,-14.745671252466567,-0.49438662652373505,-2.2120987827267453,-9.896283748710442
306.6,-14.60830741503992,-0.4875100236712593,-2.181330093041918,-9.758752913466957
306.74,-14.470217588254357,-0.4807290699715841,-2.150989364206723,-9.623128964941651
306.88,-14.331482329324636,-0.4740424350067064,-2.1210706442941474,-9.489385648431371
307.02,-14.192181370643516,-0.46744880686384105,-2.0915680641200254,-9.357497066208134
307.16,-14.052393458316496,-0.460946891878028,-2.0624758360948245,-9.227437672404353
307.3,-13.9121962013794,-0.4545354143783194,-2.033788253091235,-9.09918226802943
307.44,-13.77166593189955,-0.4482131164374973,-2.005499687327371,-8.97270599610838
307.58,-13.6308775760692,-0.44197875762527206,-1.9776045892653538,-8.847984336933777
307.72,-13.489904536315061,-0.43583111476491376,-1.9500974865250953,-8.724993103423271
307.86,-13.348818584370099,-0.429768981693268,-1.9229729828130528,-8.603708436575708
308.0,-13.207689765183432,-0.4237911690241105,-1.8962257568657743,-8.484106801019442
308.14,-13.06658631148102,-0.4178965039147924,-1.869850561408023,-8.36616498064714
308.28000000000003,-12.925574568733959,-0.41208382983613134,-1.8438422221252917,-8.249860074331968
308.42,-12.784718930241928,-0.40635200634550356,-1.8181956366505123,-8.135169491720404
308.56,-12.644081781997201,-0.4006999088630916,-1.7929057735647627,-8.022070949097547
308.7,-12.503723456958605,-0.3951264284512444,-1.7679676714117887,-7.910542465321108
308.84000000000003,-12.363702198335075,-0.3896304715969056,-1.7433764377261525,-7.80056235782069
308.98,-12.224074131454408,-0.38421095999706983,-1.7191272480748203,-7.692109238659224
309.12,-12.084893243774395,-0.37886683034722013,-1.6952153451120089,-7.585162010653844
309.26,-11.946211372579805,-0.373597034132711,-1.6716360376471102,-7.47969986355367
309.40000000000003,-11.808078199899944,-0.3684005374230514,-1.648384699725518,-7.3757022702722335
309.54,-11.670541254176793,-0.36327632066904947,-1.6254567697221767,-7.273148983172541
309.68,-11.533645918213049,-0.3582233785027787,-1.6028477494476838,-7.172020030402908
309.82,-11.39743544293192,-0.3532407195403266,-1.5805532032667713,-7.072295712281915
309.96,-11.261950966486435,-0.34832736618728666,-1.5585687572289992,-6.973956597730998
310.1,-11.127231538264375,-0.34348235444695635,-1.5368900982114924,-6.876983520753312
310.24,-10.993314147345748,-0.3387047337312017,-1.515512973073558,-6.781357576957618
310.38,-10.860233754982668,-0.33399356667395386,-1.494433187823019,-6.687060120126131
310.52,-10.728023330685797,-0.32934792894729936,-1.4736466067941052,-6.594072758825263
310.66,-10.596713891517629,-0.32476690908012784,-1.4531491518367408,-6.50237735305838
310.8,-10.466334544209777,-0.32024960827930293,-1.4329368015170754,-6.411956010959721
310.94,-10.336912529739383,-0.3157951402533204,-1.4130055903291026,-6.322791085528708
311.08,-10.20847327001824,-0.3114026310384187,-1.393351607917213,-6.234865171403957
311.22,-10.081040416367182,-0.3070712188271084,-1.3739709983095318,-6.148161101676316
311.36,-9.935648764328636,-0.3028000537990868,-1.3548599591618944,-6.0626619447403804
311.5,-8.986903137874183,-0.2985882979545038,-1.336014741012311,-5.9783510011838725
311.64,-1.1480271796087722,-0.2944351249495479,-1.3174316465457796,-5.895211800714429
311.78000000000003,61.599084930229054,-0.29033972038635847,-1.2991070298692982,-5.813228099123267
311.92,99.78467897366107,-2.944283156576235,-1.2810372957969451,-5.7323838752853185
312.06,99.78488522801342,-6.747145186620771,-1.2632188991448807,-5.652663328195362
312.2,99.78471828524164,-9.904697108274192,-1.245648344036136,-5.5740508740398065
312.34000000000003,99.78570837108465,-12.296020572139776,-1.2283221832150548,-5.496531143303685
312.48,99.78663648604078,-14.070803136202711,-1.2112370173712557,-5.420088977912531
312.62,99.78750597236355,-15.38186489075574,-1.194389494472981,-5.344709428408761
312.76,99.78832053278792,-16.34930549612708,-1.1777763091097035,-5.270377751162243
312.90000000000003,99.77620651953258,-17.0629995868992,-1.161394201843865,-5.197079405614713
313.04,99.42827658620251,-17.589468344571802,-1.1452399585716164,-5.1248000515577035
313.18,98.97664031865241,-17.977821148183974,-1.1293104098924407,-5.053525546443699
313.32,98.39339996787511,-18.264290807352463,-1.1136024304875303,-4.983241942730179
313.46,97.61610390859686,-18.47560584283637,-1.0981129385068005,-4.91393548525629
313.6,96.53906897149747,-18.631482849882754,-1.082838894964421,-4.845592608651787
313.74,94.97261114628927,-18.74646586406289,-1.0677773031427422,-4.778199934778013
313.88,92.55286352009571,-18.831283333708257,-1.0529252080045093,-4.711744270200582
314.02,88.53136899065153,-18.89384912373143,-1.0382796956132387,-4.646212603693489
314.16,81.27698103241393,-18.94000091406558,-1.02383789256165,-4.581592103774363
314.3,68.47391758701569,-18.97404488201355,-1.009596965408043,-4.517870116270573
314.44,56.016914903535536,-18.999157488591,-0.9955541201205067,-4.455034161915899
314.58,45.35194177818701,-19.017681857138612,-0.9817066015288504,-4.393071933977477
314.72,36.22093860016179,-19.03134639765638,-0.9680516927841538,-4.331971295912747
314.86,28.40305982425078,-19.041233151147644,-0.9545867148258306,-4.271720279056111
315.0,21.70929704831777,-19.038463884360997,-0.9413090258560954,-4.212307080335005
315.14,15.977881035474544,-19.021639585152744,-0.9282160208217394,-4.153720060015121
315.28000000000003,11.070349431260444,-18.994604619641038,-0.9153051309031066,-4.095947739474473
315.42,6.86818347131808,-18.959848758096456,-0.9025738230101761,-4.038978799006059
315.56,3.271342009998927,-18.919009665270423,-0.8900195992856471,-3.9828020756487614
315.7,0.2602302571149604,-18.873179552377646,-0.8776399966149343,-3.9274065610462854
315.84000000000003,-2.2275133256176756,-18.82309582759446,-0.8654325861429726,-3.872781399333791
315.98,-4.28415934405237,-18.769261738815043,-0.853394972797742,-3.8189158850519584
316.12,-5.985868750651855,-18.712024010329237,-0.841524794820415,-3.765799461088188
316.26,-7.3950445047108655,-18.651623611682048,-0.8298197233020365,-3.713421716644663
316.40000000000003,-8.562572912259025,-18.588229469433383,-0.8182774617266466,-3.661772385232977
316.54,-9.529828240964077,-18.52196118289927,-0.8068957455207542,-3.6108413426950507
316.68,-10.330397765136139,-18.452904546242426,-0.7956723416090743,-3.560618605250045
316.82,-10.991529636102138,-18.381122297292787,-0.7846050479764457,-3.5110943275669957
316.96,-11.535327992918853,-18.3066616552756,-0.7736916932358353,-3.4622588008628683
317.1,-11.979728341510734,-18.229559669111545,-0.7629301362023523,-3.4141024510257796
317.24,-12.339287544476061,-18.149847052923597,-0.7523182654731847,-3.3666158367630703
317.38,-12.625820434573013,-18.06755096231034,-0.7418539990133769,-3.3197896477739692
317.52,-12.848911192895681,-17.98269701895844,-0.7315352837473674,-3.273614702946562
317.66,-13.016323366245746,-17.895310794523144,-0.7213600951562054,-3.2280819485787844
317.8,-13.134328320808166,-17.805418900027185,-0.7113264368803695,-3.183182456623155
317.94,-13.207968301238965,-17.713049783294025,-0.7014323403281093,-3.138907422954987
318.08,-13.24126716868419,-17.618234307072363,-0.691675864289233,-3.095248165663787
318.22,-13.237399319801474,-17.521006159934675,-0.6820550945542662,-3.0521961233675663
318.36,-13.198825191126547,-17.421402137735775,-0.6725681435389063,-3.009742853549808
318.5,-13.12740006356136,-17.31946232340075,-0.6632131499136995,-2.9678800309187983
318.64,-13.024461533739697,-17.215230185740996,-0.6539882782388684,-2.926599445789064
318.78000000000003,-12.890899951544858,-17.10875261296828,-0.6448917186042175,-2.8858930024846443
318.92,-12.72721528331587,-17.000079892974437,-0.6359216862740454,-2.845752717763931
319.06,-12.550468962223567,-16.8892656498446,-0.6270764213369984,-2.8061707192658045
319.2,-12.376169595856117,-16.776366744180073,-0.6183541883607891,-2.7671392439768225
319.34000000000003,-12.204283394654476,-16.661443143418186,-0.6097532760517212,-2.7286506367191765
319.48,-12.034777059976888,-16.544557767305665,-0.6012719969189463,-2.690697348659172
319.62,-11.867617773170721,-16.425776312906617,-0.5929086869433917,-2.653271935835972
319.76,-11.702773185267112,-16.30516706293341,-0.5846617052512926,-2.6163670577103497
319.90000000000003,-11.540211407243751,-16.182800680726224,-0.5765294337922635,-2.57997547573319
320.04,-11.37990100080616,-16.058749994837772,-0.5685102770218478,-2.5440900519335043
320.18,-11.221810969642325,-15.93308977587637,-0.5606026615884823,-2.5087037475256926
320.32,-11.065910751109435,-15.805896508004533,-0.5528050360248153,-2.473809621535819
320.46,-10.912170208315484,-15.677248157267698,-0.5451158704433181,-2.439400829446657
320.6,-10.760559622561658,-15.547223938728655,-0.5375336562361287,-2.4054706218612516
320.74,-10.611049686114667,-15.41590408420165,-0.5300569057790725,-2.372012343184768
320.88,-10.46361149528093,-15.283369612210514,-0.5226841521397968,-2.3390194303243943
321.02,-10.318216543757202,-15.149702101635217,-0.5154139487899664,-2.306485411407045
321.16,-10.174836716234482,-15.014983470358471,-0.5082448693214612,-2.274403904514661
321.3,-10.033444282234216,-14.879295760077513,-0.501175507166522,-2.2427686164368428
321.44,-9.8940118901578,-14.74272092830532,-0.4942044753217878,-2.2115733414406185
321.58,-9.756512561532135,-14.605340648449978,-0.4873304060761706,-2.180811960057109
321.72,-9.62091968543555,-14.46723611873085,-0.4805519507425172,-2.1504784378848645
321.86,-9.487207013089991,-14.328487880565783,-0.47386777939300095,-2.12056682440966
322.0,-9.35534865260662,-14.18917564694509,-0.4672765805981949,-2.091071251840521
322.14,-9.225319063873242,-14.049378141195701,-0.46077706116977407,-2.0619859339617794
322.28000000000003,-9.097093053573,-13.90917294643321,-0.4543679459067966,-2.033305165000934
322.42,-8.97064577032493,-13.768636365900514,-0.4480479773455123,-2.0050233185121065
322.56,-8.845952699937705,-13.62784329429992,-0.4418159155126535,-1.9771348462748914
322.7,-8.722989660768866,-13.48686710014076,-0.4356705376821548,-1.9496342772083846
322.84000000000003,-8.601732799182491,-13.345779519047177,-0.42961063813525857,-1.9225162163001999
322.98,-8.482158585099018,-13.204650557900473,-0.4236350279239557,-1.8957753435502558
323.12,-8.364243807631441,-13.063548409627481,-0.41774253463771716,-1.86940641292915
323.26,-8.24796557080279,-12.922539378390594,-0.4119320021734703,-1.8434042513509128
323.40000000000003,-8.133301289340213,-12.78168781488612,-0.40620229050877393,-1.8177637576599552
323.54,-8.020228684541465,-12.64105606141549,-0.400552275478149,-1.7924799016320117
323.68,-7.908725780210014,-12.500704406358022,-0.3949808485525191,-1.7675477229888963
323.82,-7.798770898655388,-12.36069104764426,-0.38948691662172047,-1.742962330426878
323.96,-7.690342656755638,-12.22107206480522,-0.3840694017800354,-1.7187189006584946
324.1,-7.583419962079191,-12.081901399154171,-0.37872724111470935,-1.6948126774676227
324.24,-7.477982009063571,-11.943230841644317,-0.37345938649740995,-1.6712389707776232
324.38,-7.374008275248728,-11.805110027936937,-0.36826480437858583,-1.6479931557323828
324.52,-7.271478517562975,-11.667586440209966,-0.3631424755846861,-1.6250706717900791
324.66,-7.170372768659661,-11.530705415236266,-0.3580913951182005,-1.6024670218294925
324.8,-7.070671333302948,-11.394510158263662,-0.35311057196048035,-1.580177771268697
324.94,-6.972354784801194,-11.25904176223459,-0.34819902887730275,-1.5581985471959585
325.08,-6.875403961486585,-11.12433923189165,-0.3433558022271383,-1.5365250375126749
325.22,-6.7797999632397685,-10.990439512326365,-0.33857994177208656,-1.5151529900881917
325.36,-6.685524148058452,-10.857377521541117,-0.3338705104914405,-1.4940782119263354
325.5,-6.5925581286688395,-10.725186186608944,-0.3292265843978444,-1.4732965683434966
325.64,-6.500883769179113,-10.593896483031685,-0.3246472523560091,-1.4528039821581114
325.78000000000003,-6.410483181774022,-10.463537476914096,-0.32013161590394845,-1.4325964328913794
325.92,-6.321338723449874,-10.334136369589428,-0.315678789076702,-1.412669955979072
326.06,-6.233432992789214,-10.205718544350427,-0.3112878982325102,-1.3930206419942648
326.2,-6.146748826774515,-10.078307614958812,-0.30695808188140666,-1.373644635880861
326.34000000000003,-6.061269297640326,-9.929622881724237,-0.30268849051619534,-1.3545381361977438
326.48,-5.976977709763295,-8.933034492763186,-0.2984782864457777,-1.3356973943734178
326.62,-5.893857596589579,-0.7375654655557677,-0.294326643630799,-1.3171187139709974
326.76,-5.811892717599126,68.77376373221182,-0.3306371748113966,-1.2987984499633896
326.90000000000003,-5.731067055306411,99.78494767218969,-3.2191465868261404,-1.2807330080185433
327.04,-5.651364812297186,99.78484994163419,-6.999401774265168,-1.262918843794618
327.18,-5.572770408300838,99.78474018789464,-10.09960292853087,-1.2453524622449392
327.32,-5.49526847729798,99.78572899518632,-12.441330943385868,-1.2280304169326017
327.46,-5.4188438646629065,99.78665580734138,-14.178259640501443,-1.2109493093545902
327.6,-5.343481624340556,99.78752407313583,-15.461177487513293,-1.19410578827529
327.74,-5.269167016057644,99.7883374901171,-16.40781896765672,-1.1774965490692455
327.88,-5.19588550256763,99.77052745506721,-17.10616368272576,-1.161118333073056
328.02,-5.123622746929227,99.41900478480977,-17.621308709408815,-1.1449679269462647
328.16,-5.052364609818095,98.96483255626923,-18.001308313780015,-1.1290421620411322
328.3,-4.982097146871436,98.37793173839441,-18.28161617570176,-1.1133379137811612
328.44,-4.912806606065189,97.59512484303055,-18.488385940190494,-1.0978521010482563
328.58,-4.844479425123532,96.50936520603854,-18.640910116717627,-1.0825816855783965
328.72,-4.777102228960379,94.92824137861798,-18.753419907908576,-1.0675236713657068
328.86,-4.710661827152581,92.4820614447661,-18.836412999205418,-1.052675104074807
329.0,-4.645145211444576,88.40919446106359,-18.897633032581695,-1.0380330704613283
329.14,-4.580539553284142,81.048244320334,-18.94279212261235,-1.0235946978004815
329.28000000000003,-4.516832201389018,68.15910278994966,-18.97610382303418,-1.0093571533235668
329.42,-4.454010679344076,55.74738916280292,-19.00067627088732,-0.9953176436623132
329.56,-4.392062683228773,45.1211831343154,-19.01880219018384,-0.9814734143009428
329.7,-4.330976079274589,36.02336563806541,-19.0321728137499,-0.9678217490358467
329.84000000000003,-4.270738901552168,28.23389577132834,-19.041777096899917,-0.9543599694427755
329.98,-4.211339349687892,21.564453561624795,-19.038489771269337,-0.9410854343514318
330.12,-4.152765786609571,15.85385881516004,-19.02129637355483,-0.9279955393273681
330.26,-4.095006736320994,10.964153215747684,-18.993989084833345,-0.9150877161610845
330.40000000000003,-4.038050881705039,6.777249326481404,-18.959024848999626,-0.9023594323642304
330.54,-3.98188706235507,3.1938817737771883,-18.918020300113863,-0.8898081906728083
330.68,-3.926504272434317,0.19628814720813956,-18.872053944554125,-0.8774315285572845
330.82,-3.871891658562964,-2.280317212908451,-18.82185411859689,-0.8652270177395089
330.96,-3.8180385177326714,-4.327797116728466,-18.767917978988123,-0.8531922637163531
331.1,-3.7649342952482177,-6.021960268705897,-18.710588108289848,-0.841324905289969
331.24,-3.712568582696007,-7.424912564795568,-18.65010262929425,-0.8296226141045793
331.38,-3.660931115939129,-8.587293765562737,-18.586628494943064,-0.8180830941897079
331.52,-3.6100117731387074,-9.550275693313226,-18.52028392806196,-0.8067040815097611
331.66,-3.5598005728012434,-10.347280535755157,-18.451153760252826,-0.795483343519871
331.8,-3.5102876718516667,-11.005422383468588,-18.37930005742513,-0.7844186787279156
331.94,-3.461463363731814,-11.546696738212725,-18.30476957343427,-0.7735079162626264
332.08,-3.41331807652406,-11.98895111300166,-18.22759904027358,-0.7627489154477043
332.22,-3.3658423710997907,-12.34667103973717,-18.147818962907778,-0.7521395653818552
332.36,-3.319026939292483,-12.631613415930314,-18.065456366711096,-0.7416777845246667
332.5,-3.272862602095063,-12.853315230950427,-17.980536801374754,-0.7313615202882409
332.64,-3.2273403078812937,-13.019501445548817,-17.89308580972804,-0.7211887486345091
332.78000000000003,-3.182451130650899,-13.13641172982728,-17.803130006040348,-0.7111574736781436
332.92,-3.1381862682981576,-13.209062149116903,-17.710697865169053,-0.7012657272949923
333.06,-3.094537040903681,-13.241454804479607,-17.61582029441454,-0.6915115687359574
333.2,-3.0514948890491045,-13.2367458750448,-17.51853103961117,-0.6818930842462462
333.34000000000003,-3.009051372154418,-13.197380422133628,-17.418866962850153,-0.6724083866899134
333.48,-2.9671981668376683,-13.125200634409609,-17.31686821932777,-0.6630556151796265
333.62,-2.925927065296755,-13.021532852591465,-17.212578353820124,-0.6538329347115801
333.76,-2.8852299737130602,-12.887257650746072,-17.10604433231252,-0.6447385358054871
333.90000000000003,-2.8450989106766396,-12.722887451523151,-16.99731652074813,-0.635770634149575
334.04,-2.8055260056327134,-12.546201097238995,-16.886448620288323,-0.6269274702505219
334.18,-2.7665034973491904,-12.371960867186973,-16.773497566605688,-0.618207309088259
334.32,-2.7280237324049654,-12.200132983966473,-16.658523399355488,-0.6096084397755743
334.46,-2.690079163698744,-12.030684160823132,-16.54158910695138,-0.6011291752224504
334.6,-2.6526623489781045,-11.86358159073574,-16.422760451002627,-0.5927678518050705
334.74,-2.615765949388583,-11.698792936124624,-16.302105774183048,-0.5845228290394278
334.88,-2.5793827280425004,-11.536286319127031,-16.17969579484315,-0.576392489259474
335.02,-2.543505548607288,-11.376030312389949,-16.05560339131033,-0.5683752372997435
335.16,-2.5081273739130725,-11.217993930335199,-15.929903378521036,-0.5604695001823934
335.3,-2.47324126457926,-11.06214662085591,-15.802672279374027,-0.552673726808594
335.44,-2.4388403776598793,-10.908458257406894,-15.673988092972703,-0.5449863876542123
335.58,-2.4049179653074555,-10.756899131455173,-15.543930061725902,-0.5374059744697283
335.72,-2.371467373455158,-10.607439945259697,-15.412578439095826,-0.5299309999843245
335.86,-2.338482040516987,-10.460051804952395,-15.280014259612553,-0.5225599976140908
336.0,-2.3059554961057813,-10.31470621389503,-15.146319112614888,-0.5152915211742883
336.14,-2.2738813597687924,-10.171375066288896,-15.011574921024948,-0.508124144595614
336.28000000000003,-2.242253339740611,-10.030030641016301,-14.875863726317545,-0.5010564616444128
336.42,-2.2110652317132105,-9.890645595694997,-14.739267480704802,-0.49408708564678083
336.56,-2.1803109176228856,-9.753192960928198,-14.601867847421069,-0.48721464921650504
336.7,-2.1499843644538665,-9.617646134734711,-14.463746009863389,-0.4804378039867882
336.84000000000003,-2.1200796230583734,-9.483978877144967,-14.324982490218467,-0.47375522034570366
336.98,-2.0905908269929165,-9.352165304950207,-14.185656978088819,-0.46716558717533074
337.12,-2.0615121913706083,-9.222179886593201,-14.045848169518589,-0.46066761159451813
337.26,-2.0328380117292837,-9.093997437190087,-13.905633616714093,-0.45426001870522453
337.40000000000003,-2.0045626629152093,-8.96759311367375,-13.765089588655327,-0.4479415513423879
337.54,-1.9766805979821838,-8.842942410050297,-13.624290942702922,-0.4417109698272737
337.68,-1.9491863471058177,-8.720021152760776,-13.483311007220545,-0.4355670517242532
337.82,-1.9220745165127875,-8.598805496141228,-13.342221475155467,-0.42950859160096533
337.96,-1.89533978742487,-8.479271917974701,-13.201092308449967,-0.42353440079181454
338.1,-1.8689769150175506,-8.361397215129571,-13.05999165309353,-0.41764330716475695
338.24,-1.8429807273930128,-8.245158499278974,-12.918985764570053,-0.4118341548913314
338.38,-1.8173461245673166,-8.130533192696763,-12.77813894340563,-0.4061058042198888
338.52,-1.7920680774715714,-8.017499024125774,-12.63751348048037,-0.40045713125197535
338.66,-1.7671416269669153,-7.906034024714624,-12.497169611732149,-0.3948870277218263
338.8,-1.742561882873111,-7.796116524019664,-12.357165481850643,-0.38939440077892656
338.94,-1.7183240230105836,-7.68772514606898,-12.217557116536355,-0.38397817277359575
339.08,-1.694423292255703,-7.580838805485734,-12.078398402880914,-0.37863728104555544
339.22,-1.6708550016091421,-7.4754367036682865,-11.939741077411739,-0.3733706777154375
339.36,-1.6476145272771308,-7.371498325024908,-11.801634721335358,-0.36817732947919185
339.5,-1.6246973097654265,-7.269003433261021,-11.664126762509385,-0.36305621740535443
339.64,-1.6020988529858327,-7.167932067717159,-11.527262483672398,-0.35800633673513427
339.78000000000003,-1.5798147233750888,-7.068264539755973,-11.391085036463894,-0.35302669668528186
339.92,-1.5578405490259692,-6.9699814291968085,-11.255635460772282,-0.3481163202536989
340.06,-1.5361720188304187,-6.873063580796511,-11.120952708957606,-0.34327424402775203
340.2,-1.5148048816345627,-6.777492100775207,-10.987073674506394,-0.338499517995253
340.34000000000003,-1.49373494540543,-6.683248353385984,-10.854033224689147,-0.3337912053580676
340.48,-1.4729580764092256,-6.590313957527441,-10.72186423680537,-0.32914838234831706
340.62,-1.4524701984009964,-6.49867078339821,-10.590597637617135,-0.32457013804713636
340.76,-1.4322672918255348,-6.4083009491926,-10.460262445589244,-0.32005557420595304
340.90000000000003,-1.4123453930293632,-6.31918681783661,-10.330885815571865,-0.31560380507025226
341.04,-1.3927005934836494,-6.231310993763591,-10.20249308558018,-0.31121395720579276
341.18,-1.3733290390179025,-6.144656319728946,-10.075107825344478,-0.30688516932723986
341.32,-1.3542269290643003,-6.0592058736632355,-9.922561873710327,-0.30261659212918307
341.46,-1.3353905159125012,-5.974942965563168,-8.869484893461987,-0.2984073881195027
341.6,-1.3168161039747985,-5.891851134419933,-0.2526064392451921,-0.2942567314550552
341.74,-1.298500049061473,-5.809914145184432,75.51609129655071,-0.3305683765423414
341.88,-1.280438757666206,-5.729115985768919,99.78520242974763,-3.2190887827185017
342.02,-1.2626286862614078,-5.649440864084666,99.78481699130809,-6.999357840649377
342.16,-1.2450663406033318,-5.570873205115205,99.78476583543885,-10.09957029813338
342.3,-1.2277482750468376,-5.493397648024811,99.78575313056722,-12.441306835759942
342.44,-1.210671091869667,-5.416999043301824,99.78667841811627,-14.178241851083472
342.58,-1.193831440606103,-5.341662449936481,99.78754525558556,-15.461164364034527
342.72,-1.1772260173898852,-5.267373132632909,99.7883573344508,-16.40780928691262
342.86,-1.160851564306248,-5.194116559054927,99.76468238099493,-17.106156541673297
343.0,-1.1447048687529626,-5.121878397105389,99.40942031781242,-17.621303441790854
343.14,-1.128782762810251,-5.050644512238718,98.95261874368745,-18.001304428109368
343.28000000000003,-1.1130821226194543,-4.98040096480631,98.36191925032495,-18.281613309428256
343.42,-1.097599867770333,-4.9111340074345495,97.57338722854985,-18.488383825877612
343.56,-1.0823329606968788,-4.842830082435104,96.47855184579072,-18.640908557090164
343.7,-1.0672784060815215,-4.775475819247217,94.88214848598423,-18.753418757446003
343.84000000000003,-1.0524332502676153,-4.709058031911703,92.40838248794232,-18.836412150564207
343.98,-1.037794580680087,-4.643563716576365,88.28180631689057,-18.897632406579667
344.12,-1.023359525254134,-4.578980049032523,80.8093222974846,-18.942791660840598
344.26,-1.0091252518718654,-4.515294382282402,67.84407824964714,-18.97610348240724
344.40000000000003,-0.9950889678067694,-4.452494244137049,55.477689612868645,-19.000676019623118
344.54,-0.9812479191758989,-4.390567334844539,44.89028032049501,-19.018802004838257
344.68,-0.9675993903996787,-4.329501524748151,35.82567297831773,-19.032172677029326
344.82,-0.9541407036692123,-4.269284851974246,28.064632247603615,-19.04172303726527
344.96,-0.940869218420998,-4.20990552014955,21.419527339153117,-19.03819776208494
345.1,-0.9277823308189446,-4.151351896147576,15.729767719169002,-19.020834159756227
345.24,-0.9148774732435874,-4.093612507863875,10.857899615211045,-18.993399867406826
345.38,-0.9021521137884043,-4.036676042019855,6.686267332396021,-18.958336604967883
345.52,-0.889603755763135,-3.98053134199486,3.116556562157664,-18.917251394746106
345.66,-0.8772299372040026,-3.925167405686249,0.13238664323882063,-18.87121657518006
345.8,-0.8650282303907464,-3.87057338339716,-2.3331510557004878,-18.820956466004887
345.94,-0.8529962413703673,-3.816738575751697,-4.371516903430292,-18.76696557453094
346.08,-0.8411316094874964,-3.7636524316372437,-6.0581716987920045,-18.709584716847974
346.22,-0.8294320069212896,-3.711304546173623,-7.454927720637183,-18.649050828480636
346.36,-0.8178951382287647,-3.6596846587088088,-8.612180876358645,-18.58553006074436
346.5,-0.8065187398944853,-3.6087826508409186,-9.570902621806805,-18.51914009528818
346.64,-0.7953005798865062,-3.558588544466187,-10.36435164933465,-18.449965400848278
346.78000000000003,-0.7842384572184934,-3.5090924998526463,-11.019509198613388,-18.37806780413337
346.92,-0.7733302015179334,-3.4602848137392286,-11.558263049161496,-18.303493906609532
347.06,-0.7625736726003439,-3.4121559174600007,-11.998373410306876,-18.226280349500712
347.2,-0.7519667600494083,-3.364696375093259,-12.35425500061276,-18.14645759116809
347.34000000000003,-0.7415073828029447,-3.317896881635192,-12.637607169574908,-18.064052642287884
347.48,-0.7311934887446356,-3.2717482611978403,-12.857920003951024,-17.979091061024427
347.62,-0.7210230543014333,-3.2262414652310643,-13.022880093826586,-17.89159841553712
347.76,-0.7109940840465633,-3.18136757076825,-13.138695573374596,-17.801601357647822
347.90000000000003,-0.7011046103080482,-3.137117778695469,-13.21035644750357,-17.70912840853257
348.04,-0.6913526927826769,-3.0934834120438253,-13.24184314537104,-17.614210527956995
348.18,-0.6817364181553408,-3.0504559143046994,-13.23629369394215,-17.51688151834852
348.32,-0.6722538997236633,-3.008026847767631,-13.196137827787652,-17.41717830093821
348.46,-0.6629032770278507,-2.9661878918805638,-13.123204679301706,-17.31514109135117
348.6,-0.6536827154856891,-2.9249308416321815,-13.018809360017052,-17.210813495066418
348.74,-0.6445904060326197,-2.884247605956064,-12.883822688050753,-17.10424253821714
348.88,-0.6356245647668157,-2.8441302061564033,-12.718802789522599,-16.995478645655343
349.02,-0.6267834325991989,-2.8045707743550095,-12.542172942759873,-16.884575575644057
349.16,-0.6180652749083215,-2.7655615519593493,-12.367988441341305,-16.771590318676584
349.3,-0.609468381200049,-2.7270948881513473,-12.196215519191018,-16.656582966553273
349.44,-0.6009910647719733,-2.689163238396699,-12.026820900619319,-16.539616556829817
349.58,-0.5926316623824958,-2.6517591629744373,-11.859771789425142,-16.420756896985647
349.72,-0.5843885339245115,-2.6148753255264934,-11.695035858618622,-16.30007237207592
349.86,-0.5762600621036318,-2.5785044916270055,-11.532581240709348,-16.177633739173018
350.0,-0.5682446521208818,-2.5426395273711186,-11.372376518510933,-16.05351391153825
350.14,-0.5603407313598108,-2.5072733979830315,-11.214390716416872,-15.92778773516377
350.28000000000003,-0.5525467490779551,-2.4723991664430445,-11.058593292106707,-15.800531760070744
350.42,-0.5448611761025912,-2.4380099921333587,-10.90495412864536,-15.671824008528576
350.56,-0.5372825045307209,-2.4040991295023955,-10.753443526941732,-15.541743742162158
350.7,-0.5298092474332281,-2.3706599267473862,-10.604032198535881,-15.410371229733
350.84000000000003,-0.522439938563152,-2.337685824514999,-10.456691258686803,-15.277787517211387
350.98,-0.5151731320680155,-2.305170354619773,-10.311392219735493,-15.144074201596846
351.12,-0.5080074022061565,-2.2731071387801234,-10.168106984720277,-15.009313209792102
351.26,-0.5009413430670038,-2.2414898873716833,-10.026807841223505,-14.87358658368924
351.40000000000003,-0.493973568295243,-2.2103123981977633,-9.887467455430668,-14.73697627248639
351.54,-0.48710271081881984,-2.179568555276701,-9.750058866384816,-14.599563933117873
351.68,-0.48032742258072564,-2.149252327645869,-9.614555480420648,-14.461430739551021
351.82,-0.47364637427451356,-2.1193577681821423,-9.480931065764228,-14.322657201578641
351.96,-0.4670582550834941,-2.0898790124385815,-9.349159747285535,-14.183322993617926
352.1,-0.46056177242355656,-2.0608102774971333,-9.219216001392333,-14.043506793914618
352.24,-0.45415565168956906,-2.032145860837133,-9.09107465105484,-13.903286134445693
352.38,-0.44783863600530516,-2.003880139219393,-8.964710860951813,-13.76273726171529
352.52,-0.4416094859768477,-1.9760075675856725,-8.840100132729486,-13.621935008546979
352.66,-0.4354669794494243,-1.9485226779733265,-8.717218300365573,-13.480952676890956
352.8,-0.4294099112676238,-1.9214200784449214,-8.596041525631477,-13.33986193158772
352.94,-0.4234370930389475,-1.8946944520326259,-8.476546293646301,-13.198732704959818
353.08,-0.41754735290065087,-1.868340555697172,-8.358709408517038,-13.057633112040593
353.22,-0.4117395352898258,-1.8423532193011927,-8.242507989059765,-12.916629376193345
353.36,-0.4060125007166828,-1.8167273445967425,-8.127919464597268,-12.775785764825711
353.5,-0.40036512554098536,-1.791457904226808,-8.014921570828825,-12.635164534862037
353.64,-0.39479630175159414,-1.766539940740622,-7.903492345768557,-12.494825887601205
353.78000000000003,-0.38930493674907823,-1.7419685656225892,-7.793610125748727,-12.354827932557715
353.92,-0.38388995313134877,-1.7177389583346456,-7.685253541485115,-12.215226659860454
354.06,-0.37855028848227507,-1.6938463653718652,-7.578401514201618,-12.076075920765186
354.2,-0.3732848951632408,-1.6702860993311306,-7.473033251811608,-11.937427415823619
354.34000000000003,-0.36809274010759924,-1.6470535379927003,-7.3691282451538145,-11.799330690243304
354.48,-0.36297280461798703,-1.6241441234144858,-7.266666264280707,-11.661833135968251
354.62,-0.357924084166458,-1.6015533610388737,-7.165627354797538,-11.524980000009627
354.76,-0.35294558819739685,-1.579276818811914,-7.065991834250415,-11.38881439855867
354.90000000000003,-0.34803633993317273,-1.5573101263147144,-6.967740288561907,-11.253377336420037
355.04,-0.3431953761824982,-1.5356489739068675,-6.870853568512846,-11.118707731312327
355.18,-0.33842174715145146,-1.5142891118817454,-6.775312786269081,-10.984842442593454
355.32,-0.3337145162571292,-1.4932263496335068,-6.681099311952114,-10.851816303981563
355.46,-0.32907275994388974,-1.4724565548356492,-6.588194770252573,-10.719662159856693
355.6,-0.3244955675021533,-1.4519756526309497,-6.49658103708566,-10.588410904744428
355.74,-0.3199820408897215,-1.4317796248326389,-6.406240236287671,-10.458091525599912
355.88,-0.31553129455558265,-1.4118645091366542,-6.317154736352901,-10.328731146528376
356.02,-0.31114245526616835,-1.392226398344818,-6.229307147210169,-10.200355075597106
356.16,-0.30681466193402596,-1.3728614395987957,-6.142680317038368,-10.072986853412507
356.3,-0.30254706544887394,-1.3537658336246772,-6.057257329120415,-9.917889048523946
356.44,-0.29833882851100796,-1.334935833988045,-5.973021498735068,-8.827870937992742
356.58,-0.29418912546702314,-1.3163677463593768,-5.88995637008608,0.05911051612457108
356.72,-0.3305018477118673,-1.2980579277896447,-5.8080457132682435,79.43877877032727
356.86,-3.219032885358365,-1.280002785995969,-5.727273521269834,99.78534924905308
357.0,-6.999315356238916,-1.2621987786571898,-5.647624007011059,99.78479554906386
357.14,-10.099538744089532,-1.244642412719215,-5.5690816004180945,99.78478282157505
357.28000000000003,-12.441283523353448,-1.2273302437100178,-5.49163094553235,99.78576909681274
357.42,-14.178224648471115,-1.2102588750641394,-5.415256897654554,99.78669337578987
357.56,-15.461151673449677,-1.193424957456579,-5.339944520523356,99.78755926838096
357.7,-16.40779992549964,-1.1768251881459295,-5.265679083528065,99.78837046204396
357.84000000000003,-17.10614963617713,-1.1604563103266377,-5.192446058955227,99.76084518294746
357.98,-17.62129834793167,-1.1443151124902613,-5.120231119268696,99.40310581487454
358.12,-18.001300670612277,-1.1283984277955996,-5.049020134422905,98.9445678376663
358.26,-18.28161053770226,-1.1127031334475719,-4.978799169209017,98.35135783754713
358.40000000000003,-18.488381781307922,-1.0972261500847273,-4.909554480633651,97.55903869618008
358.54,-18.640907048908904,-1.081964441175261,-4.841272515329912,96.4581932573029
358.68,-18.753417644932835,-1.0669150124214246,-4.773939907000396,94.85165861970435
358.82,-18.83641132991647,-1.052074911172211,-4.70754347389189,92.35957468793991
358.96,-18.897631801227092,-1.0374412258441994,-4.642070216301492,88.19728182405717
359.1,-18.942791214300964,-1.0230110853504513,-4.577507314113847,80.65056027708931
359.24,-18.976103153016318,-1.0087816585373397,-4.5138421243692175,67.63810538183107
359.38,-19.00067577664719,-0.9947501536292049,-4.451062178862089,55.30135179515106
359.52,-19.018801825606538,-0.9809138176807319,-4.3891551817700565,44.73930912367037
359.66,-19.03217254481866,-0.9672699360369345,-4.328109007312676,35.69641568138965
359.8,-19.041659863912102,-0.9538158318006477,-4.267911697440009,27.953962842865863
359.94,-19.037892249915146,-0.9405488653074212,-4.208551459550567,21.324770436412322
360.08,-19.02035518579247,-0.9274664336077114,-4.1500166642383896,15.64863347241684
360.22,-18.99279135715409,-0.9145659699562714,-4.092295843068949,10.788428069485068
360.36,-18.957627004859287,-0.9018449433086388,-4.035377686383609,6.626780822595249
360.5,-18.91645937725655,-0.8893008578246234,-3.9792510411323483,3.066005663086076
360.64,-18.870354540248737,-0.8769312523786956,-3.9239049087344555,0.09061068830094723
360.78000000000003,-18.820032728755134,-0.8647337000771835,-3.8693284429669377,-2.367692436338088
360.92,-18.765985755643232,-0.8527058077821813,-3.8155109478803153,-4.40010071408864
361.06,-18.708552640657064,-0.8408452156420756,-3.7624418757415543,-6.08184739340352
361.2,-18.647969112168653,-0.8291495966286004,-3.710110825003829,-7.4745527806845695
361.34000000000003,-18.584400506667972,-0.817616656080328,-3.65850753830284,-8.62845338616207
361.48,-18.51796395596432,-0.8062441312525055,-3.6076219004793946,-9.584389714776712
361.62,-18.44874356038243,-0.7950297908731527,-3.5574439366279735,-10.375513615736727
361.76,-18.37680090405306,-0.7839714347053318,-3.5079638101709905,-11.0287195160302
361.90000000000003,-18.30218243420109,-0.773066893115501,-3.459171820958473,-11.565824804270507
362.04,-18.22492470051264,-0.7623140266478724,-3.4110584033928664,-12.004532640754565
362.18,-18.145058114752413,-0.7517107256046883,-3.36361412457869,-12.359211469181457
362.32,-18.062609673463616,-0.7412549096323323,-3.316829682496761,-12.641523030783112
362.46,-17.97760494425046,-0.7309445273131971,-3.2706959042026993,-12.860926758794252
362.6,-17.89006952185704,-0.7207775557632269,-3.225203744049444,-13.025084163720976
362.74,-17.800030097115584,-0.7107520002350554,-3.180344281933499,-13.140182765321152
362.88,-17.707515239118248,-0.7008658937266649,-3.136108721564625,-13.211195531301
363.02,-17.61255596178368,-0.6911172965954852,-3.092488388758707,-13.242088720734992
363.16,-17.515186125872212,-0.6815042961778596,-3.0494747297535243,-13.235988490079396
363.3,-17.4154427135159,-0.672025006413803,-3.0070593095471474,-13.195314549385749
363.44,-17.313366002526333,-0.6626775674769779,-2.9652338102586877,-13.121887489993867
363.58,-17.208999660819217,-0.6534601454098165,-2.9239900295111365,-13.017015076187253
363.72,-17.10239077636864,-0.644370931763717,-2.8833198788360175,-12.88156174148693
363.86,-16.99358983457357,-0.6354081432442431,-2.8432153820995936,-12.716115618667907
364.0,-16.882650652369925,-0.6265700213612589,-2.803668673950355,-12.539522944457856
364.14,-16.769630276566215,-0.6178548320839283,-2.7646719982875374,-12.365375103303869
364.28000000000003,-16.65458885251721,-0.6092608655005128,-2.726217706750393,-12.193638336575495
364.42,-16.537589468237925,-0.6007864354829004,-2.6882982572279728,-12.024279375857446
364.56,-16.418697978297597,-0.5924298793558014,-2.6509062123891525,-11.857265432062292
364.7,-16.297982811250233,-0.5841895575705419,-2.614034238232648,-11.692564185162334
364.84000000000003,-16.175514763902125,-0.5760638533833972,-2.5776751026567757,-11.530143774486387
364.98,-16.051366785352677,-0.5680511725383974,-2.541821674048691,-11.369972789532072
365.12,-15.925613753444626,-0.5601499429545446,-2.5064669198928784,-11.212020261248727
365.26,-15.79833224600641,-0.5523586144173793,-2.4716039053986267,-11.056255653749995
365.40000000000003,-15.669600309048551,-0.5446756582748388,-2.4372257921462617,-10.902648856419034
365.54,-15.539497223878135,-0.537099567137343,-2.403325836751878,-10.751170176372458
365.68,-15.408103274914742,-0.5296288545820536,-2.3698973895503523,-10.601790331252372
365.82,-15.275499519822333,-0.5222620548612452,-2.3369338932963792,-10.454480442318623
365.96,-15.141767563412044,-0.5149977226147325,-2.3044288818833087,-10.309212027815931
366.1,-15.006989336618608,-0.5078344325862977,-2.272375979079552,-10.165956996592932
366.24,-14.871246881706893,-0.5007707793440614,-2.240768897282321,-10.02468764195227
366.38,-14.734622144724591,-0.49380537700474325,-2.209601436288472,-9.885376635712845
366.52,-14.59719677608186,-0.48693685896175715,-2.1788674820822447,-9.747997022467082
366.66,-14.459051940008958,-0.48016387761708845,-2.1485610056396514,-9.61252221401764
366.8,-14.320268133518962,-0.4734851041168999,-2.118676061749311,-9.478925983979549
366.94,-14.180925015384329,-0.46689922809081646,-2.0892067878495078,-9.347182462534978
367.08,-14.041101245524361,-0.460404957394834,-2.0601474028812583,-9.217266131329142
367.22,-13.900874335095105,-0.45400101785780544,-2.031492206157167,-9.08915181849688
367.36,-13.76032050747485,-0.44768615303145254,-2.003235576245876,-8.962814693810488
367.5,-13.619514570246729,-0.4414591239438543,-1.9753719698718843,-8.83823026394025
367.64,-13.478529798195815,-0.4353187088563649,-1.9478959208305395,-8.715374367819999
367.78000000000003,-13.337437827260901,-0.4292637030239115,-1.9208020389179974,-8.59422317211069
367.92,-13.19630855931143,-0.42329291845862643,-1.8940850088759484,-8.47475316675575
368.06,-13.055210077557591,-0.4174051836967676,-1.8677395893509092,-8.35694116062247
368.2,-12.91420857234608,-0.41159934356888017,-1.8417606118678909,-8.240764277224391
368.34000000000003,-12.773368277045495,-0.40587425897315466,-1.8161429798182402,-8.126199950519966
368.48,-12.632751413683625,-0.4002288066519383,-1.7908816674614711,-8.013225920783434
368.62,-12.492418147963374,-0.3946618789713544,-1.7659717189408917,-7.901820230544072
368.76,-12.352426553254855,-0.3891723837039867,-1.7414082473128407,-7.79196122059046
368.90000000000003,-12.212832583137596,-0.38375924381458665,-1.7171864335893539,-7.683627526036718
369.04,-12.073690052048683,-0.3784213972487615,-1.6933015257940698,-7.576798072447947
369.18,-11.935050623579517,-0.3731577967246013,-1.6697488380312018,-7.471452072022392
369.32,-11.796963805955341,-0.36796740952720414,-1.646523749567398,-7.367569019828095
369.46,-11.659476954227362,-0.36284921730605907,-1.6236217039263077,-7.265128690092018
369.6,-11.522635278706833,-0.3578022158752478,-1.6010382079956875,-7.164111132539806
369.74,-11.386481859173408,-0.3528254150164252,-1.578768831146876,-7.06449666878455
369.88,-11.25105766439601,-0.3479178382845403,-1.556809204366463,-6.966265888763071
370.02,-11.11640157651316,-0.3430785228162582,-1.5351550193999899,-6.869399647218374
370.16,-10.982550419830684,-0.33830651914104937,-1.513802027907519,-6.7738790602270385
370.3,-10.849538993607677,-0.33360089099490375,-1.4927460406309052,-6.679685501770482
370.44,-10.71740010841622,-0.3289607151366379,-1.471982926572611,-6.586800600349046
370.58,-10.586164625676403,-0.32438508116675574,-1.4515086121859064,-6.49520623563803
370.72,-10.45586149998525,-0.31987309134883,-1.4313190805763005,-6.4048845351848085
370.86,-10.326517823876134,-0.3154238604333673,-1.4114103707140468,-6.315817871146309
371.0,-10.198158874663784,-0.3110365154841231,-1.3917785766575717,-6.227988857066107
371.14,-10.070808163049003,-0.3067101957068329,-1.3724198467876756,-6.141380344690532
371.28000000000003,-9.912512351306141,-0.30244405228032595,-1.353330383052358,-6.055975420823169
371.42,-8.780016058190512,-0.29823724818998665,-1.3345064402221247,-5.971757404217224
371.56,0.41562094658500537,-0.29408895806353397,-1.3159443251556262,-5.888709842505213
371.7,82.85161205739016,-0.3620667929273713,-1.297640396075489,-5.806816509165536
371.84000000000003,99.78546549325546,-3.3340697608130743,-1.2795910618541992,-5.726061400525449
371.98,99.7847653921705,-7.102473061973739,-1.2617927813098988,-5.646428732800034
372.12,99.78480026463251,-10.178888233515627,-1.2442420625119588,-5.567902939166759
372.26,99.7857854815769,-12.500382547153182,-1.2269354620961943,-5.490468666875237
372.40000000000003,99.78670872554375,-14.22191795245279,-1.2098695845895868,-5.414110774391831
372.54,99.78757364848867,-15.493399490393967,-1.1930410817443837,-5.338814328578754
372.68,99.78838393374576,-16.43159068228865,-1.1764466518814503,-5.264564601907305
372.82,99.75547769389132,-17.123699495560793,-1.1600830392427341,-5.1913470697049435
372.96,99.39528962401924,-17.63424414166015,-1.1439470333527286,-5.1191474074358405
373.1,98.93459850235463,-18.010850182427433,-1.1280354683888059,-5.047951488014649
373.24,98.33827325549325,-18.28865475938873,-1.1123452225602952,-4.97774537915312
373.38,97.54125100030153,-18.4935779673806,-1.0968732174961868,-4.908515340739326
373.52,96.43293472978851,-18.64474002694463,-1.0816164176413463,-4.840247822249143
373.66,94.81379214647409,-18.756245049498794,-1.0665718296611146,-4.7729294601897365
373.8,92.29888316440662,-18.838496971014834,-1.0517365018541789,-4.706547075574736
373.94,88.09202854014144,-18.89917027889475,-1.037107523573609,-4.641087671430801
374.08,80.45261356780607,-18.943926075679716,-1.022682024655932,-4.576538430335326
374.22,67.3812158095938,-18.97694028596653,-1.0084571748581455,-4.512886711984957
374.36,55.0814168720268,-19.00129328957821,-0.9944301833025487,-4.450120050794663
374.5,44.55100736533296,-19.019257335355473,-0.9805982979293003,-4.38822615352705
374.64,35.5351929740802,-19.032508552569997,-0.9669588049565725,-4.327192896951671
374.78000000000003,27.815921573918455,-19.041812441460028,-0.9535090283482157,-4.267008325533997
374.92,21.206574685245023,-19.037624365955715,-0.9402463292888213,-4.207660649153807
375.06,15.547427927172066,-19.019786616548718,-0.9271681056660791,-4.149138240852697
375.2,10.70176867557008,-18.991999266728385,-0.914271791560332,-4.091429634610399
375.34000000000003,6.552575460294971,-18.956661918199405,-0.9015548567412258,-4.03452352314968
375.48,3.0029549917993945,-18.91535486325024,-0.8890148061713561,-3.9784087557694745
375.62,0.03854042985282974,-18.869133194109057,-0.8766491795168146,-3.9230743362060005
375.76,-2.410714078742518,-18.818709935161802,-0.8644555506645409,-3.8685094205215695
375.90000000000003,-4.435674065756288,-18.764572096771165,-0.8524315272463843,-3.8147033150208003
376.04,-6.111286792747094,-18.70705546241767,-0.8405747501697806,-3.7616454741939482
376.18,-7.4989315513700525,-18.646393558925205,-0.8288828931549564,-3.709325498687068
376.32,-8.648644901702422,-18.582750215060162,-0.8173536622785664,-3.657733133298725
376.46,-9.601103193364132,-18.51624152681877,-0.8059847955236751,-3.6068582650029715
376.6,-10.389324416476333,-18.446950884073857,-0.7947740623359975,-3.556690920998294
376.74,-11.04009428638078,-18.374939387734134,-0.7837192631863078,-3.507221266782263
376.88,-11.57514208076396,-18.30025316242807,-0.7728182291389343,-3.458439604251584
377.02,-12.012099575265147,-18.22292855006018,-0.7620688214262533,-3.4103363698272826
377.16,-12.36527732878131,-18.14299583750078,-0.7514689310290996,-3.3629021326047286
377.3,-12.646290051716681,-18.0604819567374,-0.741016478263011,-3.3161275925282245
377.44,-12.864558852881675,-17.97541245501721,-0.7307094123702272,-3.270003578589878
377.58,-13.027713893539335,-17.887812939213184,-0.7205457111173627,-3.2245210470524728
377.72,-13.141916929914562,-17.79771013615198,-0.7105233803986714,-3.179671079696066
377.86,-13.212119639640374,-17.705132668348657,-0.7006404538448321,-3.135444882088035
378.0,-13.242270576064358,-17.61011161569523,-0.6908949924371703,-3.0918337818762907
378.14,-13.235481063896133,-17.51268091372381,-0.6812850841272484,-3.048829227105386
378.28000000000003,-13.194158287894652,-17.412877625208147,-0.671808843461743,-3.006422784555255
378.42,-13.120112167133142,-17.310742112153466,-0.6624644112125403,-2.9646061381022952
378.56,-13.014641284503528,-17.20631812836211,-0.6532499540119764,-2.9233710871025322
378.7,-12.878602094139644,-17.099652847879952,-0.6441636639931473,-2.8827095447966076
378.84000000000003,-12.712620604074479,-16.99079684112807,-0.6352037584352248,-2.8426135367362977
378.98,-12.536076361284344,-16.87980400799672,-0.6263684794137029,-2.80307519923233
379.12,-12.361976280676455,-16.76673147533794,-0.6176560934555074,-2.764086777823207
379.26,-12.190286613440694,-16.651639464940907,-0.6090648911989045,-2.725640625764793
379.40000000000003,-12.020974100764025,-16.534591137069178,-0.600593187058137,-2.687729202540402
379.54,-11.854005962955215,-16.415652413882363,-0.5922393188927259,-2.6503450723911266
379.68,-11.689349889187724,-16.29489178648509,-0.5840016476813694,-2.613480902866153
379.82,-11.526974027806553,-16.172380108893364,-0.5758785572003805,-2.577129463392814
379.96,-11.36684697714976,-16.048190381845625,-0.5678684537065931,-2.541283623866125
380.1,-11.208937776839784,-15.922397529087837,-0.5599697656246801,-2.505936353257555
380.24,-11.053215899503792,-15.79507816850896,-0.5521809432388206,-2.4710807182427934
380.38,-10.899651242885929,-15.666310380283313,-0.544500458388654,-2.4367098818482553
380.52,-10.748214122317755,-15.536173473979082,-0.5369268041694636,-2.402817102116101
380.66,-10.598875263516256,-15.404747756411707,-0.5294584946365303,-2.369395730787512
380.8,-10.451605795681544,-15.272114301852506,-0.5220940645135973,-2.336439212004004
380.94,-10.306377244869019,-15.138354726043454,-0.5148320689053912,-2.3039410810265295
381.08,-10.16316152761304,-15.003550965316977,-0.5076710830141391,-2.2718949629721465
381.22,-10.021930944781264,-14.867785061973608,-0.5006097018600298,-2.2402945715680147
381.36,-9.882658175640838,-14.731138956929998,-0.49364654000556324,-2.2091337079225033
381.5,-9.74531627211926,-14.593694290514641,-0.4867802312837331,-2.1784062593131748
381.64,-9.609878653244477,-14.455532212159222,-0.4800094285299906,-2.148106197991426
381.78000000000003,-9.476319099750102,-14.316733199609441,-0.47333280331793565,-2.1182275800035737
381.92,-9.344611748833074,-14.17737688816127,-0.46674904569868386,-2.0887645440281486
382.06,-9.214731089052231,-14.037541910316806,-0.46025686394386023,-2.0597113102292077
382.2,-9.086651955357363,-13.89730574614879,-0.4538549842921655,-2.0310621791254264
382.34000000000003,-8.96034952423938,-13.756744584564368,-0.4475421506994681,-2.0028115304747787
382.48,-8.835799308993023,-13.615933195567544,-0.4413171245923731,-1.9749538221745881
382.62,-8.712977155084424,-13.474944813535501,-0.4351786846252168,-1.9474835891767501
382.76,-8.591859235616608,-13.333851031447184,-0.4291256264404428,-1.9203954424179124
382.90000000000003,-8.472422046886624,-13.192721705932959,-0.42315676243231,-1.8936840677644224
383.04,-8.354642404028631,-13.051624872951813,-0.4172709215138876,-1.8673442249718408
383.18,-8.238497436737864,-12.91062667384725,-0.41146694888729063,-1.8413707466588225
383.32,-8.123964585070839,-12.769791291484804,-0.4057437058171116,-1.8157585372951708
383.46000000000004,-8.011021595317631,-12.62918089613233,-0.40010006940700316,-1.7905025722038796
383.6,-7.899646515942508,-12.488855600709094,-0.39453493237936854,-1.7655978965769659
383.74,-7.7898176935894945,-12.348873425000445,-0.3890472028581159,-1.7410396245049127
383.88,-7.681513769149861,-12.209290268411555,-0.3836358041544345,-1.7168229380195335
384.02,-7.574713673888758,-12.070159890815614,-0.3782996745555505,-1.6929430861500796
384.16,-7.4693966256285265,-11.931533901038874,-0.3730377671164214,-1.6693953839924074
384.3,-7.365542124986456,-11.793461752516572,-0.3678490494543269,-1.6461752117910293
384.44,-7.2631299516649825,-11.655990745649484,-0.3627325035463174,-1.6232780140338736
384.58,-7.162140160792477,-11.51916603639052,-0.3576871255294801,-1.6006992985595785
384.72,-7.0625530793130125,-11.38303065059371,-0.3527119255039822,-1.5784346356771504
384.86,-6.964349302423633,-11.24762550366418,-0.3478059273388544,-1.5564796572978177
385.0,-6.867509690057729,-11.11298942505609,-0.3429681684804758,-1.5348300560789112
385.14,-6.772015363413375,-10.97915918717699,-0.3381976997637221,-1.513481584579611
385.28000000000003,-6.677847701525471,-10.846169538269622,-0.33349358522574124,-1.4924300544283937
385.42,-6.58498833788073,-10.714053238857216,-0.32885490192231837,-1.4716713355020217
385.56,-6.493419157074555,-10.582841101354138,-0.3242807397467954,-1.4512013551159133
385.7,-6.403122291509016,-10.452562032461001,-0.3197702012515099,-1.4310160972257426
385.84000000000003,-6.314080118131138,-10.323243077981255,-0.31532240147171675,-1.4111116016401102
385.98,-6.226275255210829,-10.194909469714869,-0.3109364677519592,-1.391483963244137
386.12,-6.139690559157769,-10.067584674103685,-0.30661153957485515,-1.3721293312338256
386.26,-6.0543091213767095,-9.904176967239078,-0.3023467683922644,-1.3530439083610475
386.40000000000003,-5.970114265160609,-8.70568191791481,-0.29814131745880496,-1.3342239501890034
386.54,-5.8870895426210925,0.9669540305679483,-0.2939943616676841,-1.3156657643580196
386.68,-5.805218731655773,86.53980888864177,-0.4068815008892335,-1.297365709861531
386.82,-5.724485832951969,99.78558707205515,-3.4961587946870405,-1.2793201963321161
386.96000000000004,-5.644875067026409,99.78472787203988,-7.247593489720299,-1.2615256833374422
387.1,-5.566370871300513,99.78482605647166,-10.290475875807656,-1.2439786796859846
387.24,-5.488957897210875,99.78580970226734,-12.583485740618418,-1.226675742742386
387.38,-5.412621007354572,99.78673141623494,-14.283357027078594,-1.2096134777523224
387.52,-5.337345272668963,99.78759490580516,-15.538744389774283,-1.1927885371767444
387.66,-5.263115969645623,99.78840384821578,-16.465043756051816,-1.1761976200353643
387.8,-5.189918577578094,99.74806726593704,-17.14837700575315,-1.15983747125926
387.94,-5.117738775843125,99.3848119968835,-17.65244770326777,-1.1437048810524744
388.08,-5.046562441215099,98.92122642941274,-18.024278105763287,-1.1277966842624778
388.22,-4.976375645213325,98.32070967912816,-18.29855990119443,-1.1121097597593816
388.36,-4.907164651481909,97.51735283255161,-18.50088451765557,-1.0966410298237697
388.5,-4.838915913201895,96.39896151829674,-18.650129719756034,-1.08138745954304
388.64,-4.771616070535387,94.7627908739251,-18.760220768097348,-1.0663460562161295
388.78000000000003,-4.705251948101359,92.21700316792105,-18.841429668445063,-1.0515138687665133
388.92,-4.639810552482857,87.9497627664712,-18.901333589497888,-1.0368879871633594
389.06,-4.575279069765324,80.18461427383797,-18.945521846424633,-1.0224655418507254
389.2,-4.5116448631057375,67.038286604578,-18.97811740970742,-1.0082437031846905
389.34000000000003,-4.448895470332281,54.78782322510207,-19.002161597451206,-0.9942196808783058
389.48,-4.387018601574281,44.29964420859645,-19.019897844535688,-0.980390723454265
389.62,-4.326002136922097,35.3199799500946,-19.032981025551866,-0.9667541177051744
389.76,-4.265834124116696,27.631654957679185,-19.042077816188637,-0.9533071881613305
389.90000000000003,-4.206502776268627,21.04880076216676,-19.037511511209864,-0.9400472965658926
390.04,-4.147996469606098,15.41233470679784,-19.01940331243831,-0.9269718413573506
390.18,-4.090303741251894,10.58609327673036,-18.99141535102116,-0.9140782571591877
390.32,-4.033413287028813,6.453524892378413,-18.9559234004561,-0.9013640142766355
390.46000000000004,-3.977313959293379,2.9188950564726373,-18.91449251506811,-0.8888266182004267
390.6,-3.921994764797509,-0.030865121670892143,-18.868167877552217,-0.8764636091174461
390.74,-3.867444862577875,-2.4680456768538006,-18.81765596800886,-0.8642725614281829
390.88,-3.813653561872654,-4.483068483619995,-18.7634394146045,-0.8522510832708929
391.02,-3.7606103200653984,-6.150498386438752,-18.705851030559153,-0.8403968160523765
391.16,-3.7083047406557306,-7.531392610975648,-18.645122308949848,-0.8287074339852792
391.3,-3.656726571256578,-8.67552065563006,-18.581415675267852,-0.8171806436318257
391.44,-3.6058657016176685,-9.623339696777542,-18.51484625273862,-0.8058141834538987
391.58,-3.555712161674993,-10.407689050204418,-18.445496756425545,-0.7946058233693699
391.72,-3.506256119625957,-11.055209353356586,-18.37342782131356,-0.7835533643146051
391.86,-3.457487880029943,-11.587512316149128,-18.298685254320095,-0.772654637813048
392.0,-3.4093978819339816,-12.022134475246673,-18.221305185977457,-0.7619075055498039
392.14,-3.361976697023269,-12.373309167618192,-18.14131776884476,-0.7513098589521409
392.28000000000003,-3.315215027796241,-12.652588364615264,-18.058749856921345,-0.740859618775821
392.42,-3.2691037057639223,-12.869342051372398,-17.973626960907172,-0.7305547346971856
392.56,-3.22363368967327,-13.031158569932188,-17.885974681746987,-0.7203931849109114
392.7,-3.1787960637542403,-13.144165307428647,-17.795819762981637,-0.7103729757333633
392.84000000000003,-3.1345820359902934,-13.213285538434219,-17.703190860522206,-0.7004921412114579
392.98,-3.090982936412062,-13.24244419307322,-17.6081190998219,-0.690748742736971
393.12,-3.0479902154139165,-13.23473280506517,-17.510638470668436,-0.6811408686662052
393.26,-3.005595442093138,-13.19254184343812,-17.41078609608164,-0.6716666339449481
393.40000000000003,-2.963790302611449,-13.117666982076758,-17.308602402168425,-0.6623241797386467
393.54,-2.9225665985786127,-13.011394546309194,-17.20413120898222,-0.6531116730677229
393.68,-2.881916245457838,-12.874570335199772,-17.097419757590426,-0.6440273064479612
393.82,-2.8418312709927327,-12.707921748721297,-16.98851868508167,-0.6350692975358998
393.96000000000004,-2.80230381365553,-12.531442576784285,-16.87748195673613,-0.6262358887791488
394.1,-2.7633261211163314,-12.357406667425844,-16.764366762756513,-0.6175253470715757
394.24,-2.7248905487330948,-12.185780284965762,-16.64923338561436,-0.6089359634132844
394.38,-2.68698955806213,-12.016530183425875,-16.532145043069253,-0.600466052575322
394.52,-2.6496157153888165,-11.849623595671597,-16.41316771116659,-0.5921139527690517
394.66,-2.612761690278319,-11.685028223170157,-16.292369930944098,-0.5838780253201203
394.8,-2.5764202541460213,-11.52271222631144,-16.16982260212694,-0.5757566543469632
394.94,-2.540584278847447,-11.362644215242295,-16.045598766730727,-0.5677482464437782
395.08,-2.505246735287407,-11.204793241169556,-15.919773385194764,-0.5598512303679098
395.22,-2.470400692048135,-11.04912878809106,-15.792423107416274,-0.5520640567315817
395.36,-2.4360393140361647,-10.89562076491768,-15.66362604083714,-0.5443851976979146
395.5,-2.402155861147709,-10.744239497952703,-15.533461517537912,-0.5368131466811743
395.64,-2.368743686952295,-10.594955723698016,-15.402009862113804,-0.5293464180511874
395.78000000000003,-2.3357962373944257,-10.447740581959309,-15.269352161939263,-0.5219835468418682
395.92,-2.3033070495130374,-10.302565609225129,-15.135570041268512,-0.514723088463799
396.06,-2.271269750178506,-10.159402732296826,-15.000745440467664,-0.5075636184208087
396.2,-2.2396780548469875,-10.018224262148737,-14.864960401528027,-0.5005037320304939
396.34000000000003,-2.2085257663318543,-9.879002887999672,-14.728296860870083,-0.49354204414862507
396.48,-2.177806773592016,-9.741711671578717,-14.590836450312716,-0.48667718889738715
396.62,-2.147515050536883,-9.606324041569838,-14.452660306952728,-0.47990781939740024
396.76,-2.1176446548477705,-9.47281378822129,-14.313848892576017,-0.47323260750346663
396.90000000000003,-2.088189726815516,-9.34115505810713,-14.174481823103868,-0.4666502435439933
397.04,-2.0591444881940992,-9.211322349029384,-14.03463770846621,-0.46015943606403953
397.18,-2.0305032410700443,-9.083290505050435,-13.894394003188747,-0.4537589115719368
397.32,-2.002260366747407,-8.957034711646264,-13.753826867882559,-0.4474474142894346
397.46000000000004,-1.9744103246481244,-8.83253049097205,-13.613011041733735,-0.44122370590532006
397.6,-1.9469476512275314,-8.709753697232422,-13.472019726006533,-0.43508656533246565
397.74,-1.919866958904837,-8.588680512149471,-13.330924478496925,-0.42903478846825455
397.88,-1.8931629350083587,-8.469287440522253,-13.189795118803923,-0.4230671879583393
398.02,-1.8668303407353224,-8.351551305872094,-13.048699644223944,-0.417182592963686
398.16,-1.8408640101260203,-8.235449246168649,-12.907704156018314,-0.4113798489308588
398.3,-1.8152588490521462,-8.12095870963208,-12.766872795755772,-0.40565781736549905
398.44,-1.7900098342191069,-8.008057450607224,-12.62626769139047,-0.4000153756089555
398.58,-1.7651120121821284,-7.896723525505992,-12.485948912700714,-0.3944514166180209
398.72,-1.7405604983759604,-7.786935288814653,-12.34597443568473,-0.3889648487477333
398.86,-1.716350476158007,-7.678671389162922,-12.206400115486483,-0.3835545955371966
399.0,-1.6924771958646896,-7.5719107654521585,-12.06727966740662,-0.37821959549838197
399.14,-1.6689359738808696,-7.466632643040167,-11.928664655540699,-0.37295880190786546
399.28000000000003,-1.6457221917221534,-7.362816529980391,-11.79060448857862,-0.36777118260146274
399.42,-1.6228312951298969,-7.2604422133134845,-11.65314642229493,-0.36265571977172073
399.56,-1.6002587931787475,-7.159489755409451,-11.51633556825943,-0.3576114097682255
399.7,-1.5780002573965417,-7.0599394903587,-11.38021490830065,-0.35263726290068753
399.84000000000003,-1.5560513208963969,-6.961772020410567,-11.244825314260684,-0.3477323032447664
399.98,-1.5344076775208288,-6.864968212457925,-11.1102055725889,-0.34289556845059593
400.12,-1.5130650809977284,-6.76950919456671,-10.976392413332892,-0.3381261095539722
400.26,-1.4920193441080372,-6.675376352549229,-10.843420543098262,-0.33342299079016896
400.40000000000003,-1.4712663378649624,-6.582551326580276,-10.711322681563413,-0.3287852894103414
400.54,-1.4508019907045702,-6.491016007855138,-10.580129601151674,-0.32421209550048435
400.68,-1.4306222876876022,-6.400752535288656,-10.449870169480148,-0.31970251180290815
400.82,-1.410723269712367,-6.311743292254591,-10.320571394222751,-0.3152556535401984
400.96000000000004,-1.3911010327385411,-6.223970903364603,-10.192258470043365,-0.31087064824162325
401.1,-1.3717517270217454,-6.13741823128619,-10.064954827274152,-0.30654663557195594
401.24,-1.3526715563587364,-6.052068373598996,-9.897376038574377,-0.3022827671626783
401.38,-1.3338567773430745,-5.967904659688962,-8.644980206975264,-0.29807820644553157
401.52,-1.3153036986311193,-5.884910647679779,1.4142105404792875,-0.293932128488383
401.66,-1.2970086802182121,-5.8030701214011895,88.9172292267713,-0.40682049803812126
401.8,-1.2789681327249072,-5.7223670873936765,99.78566595926775,-3.496108199850241
401.94,-1.2611785166931109,-5.642785771949125,99.78470340784943,-7.247555150145371
402.08,-1.2436363418919913,-5.564310618187059,99.78484708164244,-10.290447419705055
402.22,-1.2263381666335251,-5.486926283166045,99.78582944118416,-12.58346472029187
402.36,-1.2092805970975506,-5.410617635029943,99.78674990826136,-14.283341516386136
402.5,-1.19246028666619,-5.335369750188613,99.78761222968687,-15.53873294743399
402.64,-1.1758739352675185,-5.261167910532764,99.78842007772974,-16.46503531544224
402.78000000000003,-1.1595182887283453,-5.1879976006826025,99.74271196709742,-17.14837077949519
402.92,-1.1433901381359886,-5.1158445052699575,99.37721879438776,-17.65244311045107
403.06,-1.1274863192089124,-5.044694506253592,98.9115296298619,-18.024274717861424
403.2,-1.1118037116761086,-4.9745336802673705,98.30796399217141,-18.298557402101178
403.34000000000003,-1.096339238665098,-4.905348296000995,97.4999945995045,-18.500882674194006
403.48,-1.0810898660984385,-4.837124811613006,96.3742580201751,-18.650128359922615
403.62,-1.0660526020986103,-4.7698498721757385,94.7256548192958,-18.760219765013286
403.76,-1.0512244964011828,-4.703510307151988,92.15728467611603,-18.84142892851794
403.90000000000003,-1.036602639776121,-4.638093127903039,87.84581019060629,-18.901333043689043
404.04,-1.0221841634571447,-4.573585525227814,79.98847156542396,-18.945521443807554
404.18,-1.0079662385790127,-4.509974866932825,66.79837035105324,-18.978117112716063
404.32,-0.9939460756226285,-4.447248695432664,54.582427111408826,-19.00216137837489
404.46000000000004,-0.9801209238678567,-4.385394725380732,44.123795926223984,-19.019897682933568
404.6,-0.966488070853946,-4.324400841329922,35.169424483076405,-19.032980906345717
404.74,-0.9530448418474505,-4.264255095422988,27.50275089439753,-19.042005062515717
404.88,-0.9397885993175481,-4.20494570511228,20.938431637987033,-19.03722662156183
405.02,-0.9267167424186499,-4.146461050908616,15.31783319030671,-19.018966184424894
405.16,-0.913826706480203,-4.088789674158936,10.505176332270556,-18.990864222293624
405.3,-0.9011159625035857,-4.03192027485251,6.384238324375062,-18.95528305615523
405.44,-0.8885820166659948,-3.9758417094553935,2.8601594604070746,-18.913779237017778
405.58,-0.8762224098312315,-3.9205429887728256,-0.07942480675178143,-18.8673924852291
405.72,-0.8640347170672866,-3.8660132758393315,-2.508214724540553,-18.816825720637976
405.86,-0.852016547170635,-3.812241883836194,-4.516326440818038,-18.762559221263807
406.0,-0.8401655421971412,-3.759218274036036,-6.178060980628719,-18.704924232610033
406.14,-0.8284793769994868,-3.706932053774225,-7.554253168945713,-18.64415119383531
406.28000000000003,-0.8169557587710318,-3.655372974446812,-8.694487923676,-18.58040181894796
406.42,-0.8055924265960147,-3.6045309295347123,-9.63907081442325,-18.513790751180114
406.56,-0.794387151006009,-3.5543959526538607,-10.420717467875399,-18.444400384228036
406.7,-0.7833377335425451,-3.504958215631036,-11.065968014873526,-18.37229114181465
406.84000000000003,-0.7724420063258151,-3.4562080266050903,-11.596352658408788,-18.297508696946885
406.98,-0.7616978316293729,-3.408135828153289,-12.029341862108504,-18.220089101188258
407.12,-0.7511031014607502,-3.360732195442482,-12.379115353046899,-18.14006246752927
407.26,-0.7406557371479024,-3.3139878344048173,-12.657181518408231,-18.057455638873183
407.40000000000003,-0.7303536889314057,-3.2678935799377387,-12.872874805499325,-17.972294135503404
407.54,-0.7201949355623244,-3.222440394127957,-13.033754468380314,-17.884603582987804
407.68,-0.7101774839056709,-3.177619364499142,-13.145923974011492,-17.794410760385432
407.82,-0.7002993685493799,-3.133421702283042,-13.214286817783192,-17.701744366926167
407.96000000000004,-0.6905586514187195,-3.08983874071377,-13.242751470351672,-17.606635576833888
408.1,-0.6809534213960649,-3.0468619333449616,-13.234395669145954,-17.50911843230658
408.24,-0.6714817939459593,-3.0044828523895535,-13.191598225264736,-17.409230110992542
408.38,-0.6621419107453893,-2.9626931870818924,-13.116144873482648,-17.30701109471321
408.52,-0.6529319393192019,-2.9214847420619194,-13.009313383561668,-17.202505259407886
408.66,-0.6438500726805914,-2.8808494357811507,-12.87194211496027,-17.095759901453278
408.8,-0.6348945289765853,-2.8407792989301983,-12.704835338607493,-16.986825712053143
408.94,-0.6260635511384635,-2.8012664728875523,-12.528398834164673,-16.875756708895295
409.08,-0.617355406537034,-2.762303208189375,-12.354405005464358,-16.76261013245457
409.22,-0.6087683866427077,-2.7238818630200425,-12.182820125326389,-16.64744631298246
409.36,-0.6003008066902982,-2.6859949017231712,-12.01361095607542,-16.53032851323062
409.5,-0.5919510053484838,-2.648634893332873,-11.846744738694612,-16.41132275120617
409.64,-0.583717344393866,-2.611794510124993,-11.68218918259488,-16.29049760668273
409.78000000000003,-0.5755982083895623,-2.5754665261880656,-11.519912455945763,-16.1679240147424
409.92,-0.5675920043682673,-2.539643816013742,-11.359883176518878,-16.04367504926386
410.06,-0.5596971615197239,-2.5043193531064496,-11.202070402999224,-15.917825698975554
410.2,-0.551912130882539,-2.469486208612022,-11.046443626723772,-15.79045263844204
410.34000000000003,-0.5442353850402868,-2.4351375499650705,-10.892972763810358,-15.661633996131943
410.48,-0.5366654178218383,-2.4012666395548465,-10.741628147643327,-15.531449121520088
410.62,-0.5292007440058583,-2.367866833409362,-10.592380521685428,-15.399978352996099
410.76,-0.5218398990294117,-2.334931579897524,-10.445201032588212,-15.267302788183779
410.90000000000003,-0.514581438700626,-2.3024544184490523,-10.3000612235758,-15.13350405811655
411.04,-0.5074239389153442,-2.2704289782919553,-10.156933028079177,-14.998664106562355
411.18,-0.500365995377725,-2.2388489772073217,-10.015788763600307,-14.86286497564567
411.32,-0.49340622332472395,-2.207708220301207,-9.876601125787237,-14.72618859877404
411.46000000000004,-0.4865432572544094,-2.1770005987933967,-9.739343182703177,-14.58871660174183
411.6,-0.47977575065805633,-2.1467200888228106,-9.60398836927414,-14.450530112754311
411.74,-0.47310237575596664,-2.116860750269334,-9.470510481901112,-14.311709581991696
411.88,-0.4665218232369631,-2.0874167255918668,-9.338883673224105,-14.172334611214835
412.02,-0.4600328020015071,-2.058382238682356,-9.209082447026663,-14.032483793802841
412.16,-0.4536340389083897,-2.0297515937356185,-9.081081653270413,-13.892234565508
412.3,-0.44732427852494494,-2.0015191741347382,-8.954856483250271,-13.751663066115146
412.44,-0.4411022828807379,-1.973679441351813,-8.8303824648619,-13.610844012101724
412.58,-0.4349668312246785,-1.9462269338638756,-8.707635457973653,-13.469850580310846
412.72,-0.4289167197855138,-1.91915626608376,-8.586591649896185,-13.328754302573122
412.86,-0.42295076153565125,-1.8924621273057243,-8.4672275509434,-13.187624971143602
413.0,-0.41706778595826655,-1.8661392806656314,-8.349519990079157,-13.046530554758224
413.14,-0.41126663881765213,-1.8401825621154868,-8.23344611064461,-12.905537125059112
413.28000000000003,-0.4055461819327579,-1.8145868794121447,-8.118983366161604,-12.764708793089882
413.42,-0.3999052929538835,-1.7893472111199857,-8.006109516207966,-12.624107655520879
413.56,-0.3943428651424755,-1.764458605627385,-7.894802622360998,-12.483793750229104
413.7,-0.38885780715398793,-1.739916180176777,-7.785041044205769,-12.343825020828746
413.84000000000003,-0.38344904282376213,-1.7157151199081344,-7.6768034354051835,-12.204257289724959
413.98,-0.3781155109558862,-1.691850676915681,-7.570068739829102,-12.065144239245821
414.12,-0.3728561651149901,-1.6683181693176568,-7.464816187740028,-11.926537400394452
414.26,-0.3676699734209368,-1.6451129803389604,-7.361025292033148,-11.788486148755036
414.40000000000003,-0.36255591834636963,-1.6222305574064897,-7.258675844528726,-11.65103770708252
414.54,-0.35751299651707485,-1.5996664112570083,-7.157747912315021,-11.514237154105361
414.68,-0.35254021851512196,-1.577416115057372,-7.058221834140122,-11.378127439073939
414.82,-0.34763660868474083,-1.5554753035369377,-6.960078216851197,-11.242749401593347
414.96000000000004,-0.3428012049408996,-1.5338396721319982,-6.863297931879831,-11.108141796288093
415.1,-0.3380330585805458,-1.5125049761420704,-6.7678621117722475,-10.974341321857423
415.24,-0.3333312340964714,-1.4914670298978767,-6.673752146763307,-10.841382654092916
415.38,-0.3286948089937687,-1.4707217059408642,-6.580949681393292,-10.709298482444886
415.52,-0.3241228736088368,-1.450264934214094,-6.489436611166576,-10.578119549740107
415.66,-0.31961453093090797,-1.4300927012643576,-6.399195079251325,-10.447874694670553
415.8,-0.31516889642605467,-1.4102010494553527,-6.310207473219504,-10.318590896690862
415.94,-0.3107850978636456,-1.3905860761917765,-6.222456421826475,-10.190293322980823
416.08,-0.30646227514521474,-1.3712439331541801,-6.135924791829566,-10.063005377148096
416.22,-0.3021995801357114,-1.3521708255444418,-6.050595684844977,-9.892229010200033
416.36,-0.2979961764970972,-1.3333630113417092,-5.966452434242543,-8.59941273959158
416.5,-0.29385123952425724,-1.3148168005686633,-5.883478602077777,1.7144179781939684
416.64,-0.4067412085376221,-1.2965285545679726,-5.801657976060768,90.73891588603215
416.78000000000003,-3.4960424388992064,-1.2784946852887862,-5.720974566561448,99.78572057375906
416.92,-7.247505318145014,-1.2607116545831316,-5.641412603650846,99.78467861608716
417.06,-10.290410433800506,-1.2431759735120829,-5.56295653417787,99.78486265512673
417.2,-12.583437399062488,-1.2258842016615599,-5.485591018881317,99.78584404976495
417.34000000000003,-14.283321356319894,-1.20883294646763,-5.409300929536668,99.78676359402968
417.48,-15.538718075220036,-1.1920188625511767,-5.334071346137356,99.78762505092244
417.62,-16.46502434473625,-1.1754386510618111,-5.259887554110181,99.78843208903427
417.76,-17.148362686898942,-1.159089059030895,-5.186735041564492,99.73788636205923
417.90000000000003,-17.652437140924672,-1.1429668787335472,-5.114599496574887,99.37048468363525
418.04,-18.02427031442649,-1.127068947059516,-5.0434668044970525,98.90292650448909
418.18,-18.298554153897726,-1.1113921448927901,-4.97332304531648,98.29665014547206
418.32,-18.500880278149683,-1.0959333964998248,-4.904154491029728,97.48457650766176
418.46000000000004,-18.65012659247534,-1.0806896689262744,-4.83594760305796,96.3522978119914
418.6,-18.76021846125198,-1.0656579714021008,-4.768689029692437,94.69260885803708
418.74,-18.841427966795592,-1.0508353547549492,-4.702365603571702,92.10407673764472
418.88,-18.90133233427247,-1.0362189108316766,-4.636964339190134,87.75305920753223
419.02,-18.945520920504887,-1.0218057719279177,-4.57247243043761,79.81324920270244
419.16,-18.978116726700723,-1.0075931102255784,-4.508877248169977,66.58398849900094
419.3,-19.00216109362984,-0.9935781372381459,-4.446166337810042,54.39888611247879
419.44,-19.01989747289077,-0.9797581032637103,-4.384327416978814,43.96665446896473
419.58,-19.032980751407184,-0.9661302968455832,-4.32334837315669,35.03488174598622
419.72,-19.04190133962953,-0.9526920442404194,-4.26321726137431,27.38755399978117
419.86,-19.036832410014927,-0.9394407088937266,-4.203922301932809,20.839796513617724
420.0,-19.01836336481428,-0.9263736909226675,-4.145451878153145,15.233376889388886
420.14,-18.990105086943426,-0.9134884266060523,-4.087794534154268,10.432859147043123
420.28000000000003,-18.954401513261335,-0.900782387881418,-4.030938972659789,6.3223142716477945
420.42,-18.912797569675313,-0.8882530818491008,-3.9748740528329223,2.80767469858011
420.56,-18.866325506078272,-0.8758980502832019,-3.9195887881393547,-0.12278634520647569
420.7,-18.81568337154421,-0.8637148691493528,-3.8650723442378108,-2.544057221359074
420.84000000000003,-18.761348227831093,-0.8517011481291836,-3.8113140368979903,-4.5459783774359535
420.98,-18.703649174337688,-0.8398545301514038,-3.7583033299456106,-6.202613266720932
421.12,-18.642815207098838,-0.8281726909293999,-3.7060298332342674,-7.5745966539775855
421.26,-18.57900706567619,-0.8166533385052666,-3.654483300643817,-8.711347557291905
421.40000000000003,-18.512338735786916,-0.8052942128001724,-3.6036536281050098,-9.65303537596971
421.54,-18.442892170854016,-0.794093085170981,-3.5535308516500814,-10.432264704754447
421.68,-18.370727505162417,-0.7830477579730339,-3.504105145489018,-11.0754854964898
421.82,-18.29589022827602,-0.7721560641290157,-3.455366820111215,-11.604154853981916
421.96000000000004,-18.21841628362135,-0.7614158667038121,-3.407306320412245,-12.035684004374465
422.1,-18.13833573006835,-0.7508250584852796,-3.359914223845449,-12.384204627283633
422.24,-18.055675395442513,-0.7403815615708456,-3.3131812385980766,-12.661186058916519
422.38,-17.97046081331071,-0.7300833269598556,-3.2670982017916876,-12.87593091282881
422.52,-17.88271764315288,-0.7199283341515901,-3.221656077706541,-13.035972392335696
422.66,-17.7924727128847,-0.7099145907488718,-3.176845956029685,-13.147392545520054
422.8,-17.699754781292047,-0.7000401320671825,-3.132659050126481,-13.215077159196046
422.94,-17.60459508963135,-0.6903030207492189,-3.089086695335283,-13.242919968946534
423.08,-17.507027752122298,-0.6807013463848057,-3.0461203472849907,-13.233986361847343
423.22,-17.407090021472868,-0.6712332251360962,-3.0037515802352073,-13.190644712879022
423.36,-17.304822456047592,-0.6618967993679846,-2.9619720854387404,-13.114671858963156
423.5,-17.20026900855637,-0.6526902372836567,-2.9207736695261546,-13.007337909938816
423.64,-17.093477051346788,-0.6436117325652111,-2.8801482529121336,-12.869474563684792
423.78000000000003,-16.9844973499457,-0.634659504019277,-2.840087868223363,-12.701955556647226
423.92,-16.87338399401132,-0.6258317952275593,-2.80058465874768,-12.525558936068643
424.06,-16.76019429304839,-0.6171268742022459,-2.7616308769042304,-12.351604439695421
424.2,-16.644988642908217,-0.6085430330462069,-2.7232188827343604,-12.180058348397889
424.34000000000003,-16.52783036810626,-0.6000785876179174,-2.6853411424129994,-12.010887432370918
424.48,-16.40878554424467,-0.5917318772010428,-2.647990226780259,-11.844058940297781
424.62,-16.287922804255267,-0.5835012641786181,-2.6111588098930154,-11.679540589128743
424.76,-16.165313131731494,-0.5753851337117595,-2.574839667596201,-11.517300554420451
424.90000000000003,-16.041029644259115,-0.5673818934228426,-2.539025676113571,-11.357307461187139
425.04,-15.915147369360076,-0.5594899730830892,-2.50370981065769,-11.199530375219068
425.18,-15.78774301541332,-0.5517078243044978,-2.468885144058887,-11.043938794827588
425.32,-15.65889473969757,-0.5440339202360582,-2.434544845412952,-10.890502642979994
425.46000000000004,-15.52868191550511,-0.536466755264193,-2.4006821787473136,-10.739192259790618
425.6,-15.397184900095626,-0.5290048447173632,-2.3672905017054737,-10.589978395337678
425.74,-15.264484805091401,-0.5216467245747833,-2.334363264249452,-10.442832202778279
425.88,-15.130663270756074,-0.5143909511791889,-2.3018940073800103,-10.29772523173634
426.02,-14.995802245447496,-0.5072361009535958,-2.2698763618744295,-10.154629421940774
426.16,-14.859983771389478,-0.5001807701220027,-2.2383040470415994,-10.013517097093098
426.3,-14.723289777767121,-0.49322357443397413,-2.2071708694941994,-9.874360958945811
426.44,-14.585801882015696,-0.4863631488930584,-2.176470721937751,-9.73713408157448
426.58,-14.447601200043726,-0.47959814748897883,-2.1461975819763066,-9.601809905828121
426.72,-14.308768166007287,-0.4729272429335529,-2.116345510934572,-9.46836223394394
426.86,-14.16938236213502,-0.46634912640028253,-2.08690865269622,-9.336765224313758
427.0,-14.029522358991793,-0.45986250726756683,-2.0578812325582145,-9.206993386390694
427.14,-13.889265566464314,-0.4534661128654863,-2.0292575561008954,-9.07902157572574
427.28000000000003,-13.748688095653932,-0.4471586882261098,-2.001032008073642,-8.95282498912489
427.42,-13.607864631771022,-0.44093899583727264,-1.9731990512958923,-8.828379159918333
427.56,-13.466868318041598,-0.4348058153997811,-1.9457532255733176,-8.705659953334068
427.7,-13.325770650560372,-0.4287579435879928,-1.918689146628951,-8.584643561969033
427.84000000000003,-13.184641383955347,-0.42279419381372785,-1.892001505049064,-8.465306501351531
427.98,-13.043548447667009,-0.4169133959934627,-1.8656850652435952,-8.347625605589288
428.12,-12.902557872590405,-0.41111439631876356,-1.8397346644209382,-8.231578023098063
428.26,-12.761733727780424,-0.40539605702991094,-1.81414521157689,-8.117141212406274
428.40000000000003,-12.62113806687928,-0.39975725619267494,-1.7889116864975707,-8.00429293803145
428.54,-12.48083088389042,-0.3941968874781936,-1.7640291387761293,-7.89301126642481
428.68,-12.34087007789409,-0.3887138599459136,-1.739492686843041,-7.783274561980591
428.82,-12.201311426276952,-0.3833070978295502,-1.7152975170098193,-7.675061483107133
428.96000000000004,-12.062208566030197,-0.3779755403260241,-1.6914388825259552,-7.568350978356937
429.1,-11.92361298265802,-0.37271814138733367,-1.6679121026489103,-7.463122282613284
429.24,-11.78557400623008,-0.3675338695153225,-1.6447125617269778,-7.359354913331142
429.38,-11.648138814107618,-0.3624217075593013,-1.6218357082948418,-7.25702866683043
429.52,-11.511352439872677,-0.3573806525164848,-1.5992770541816639,-7.156123614639751
429.66,-11.375257787993167,-0.3524097153352042,-1.5770321736315187,-7.056620099889022
429.8,-11.239895653762602,-0.34750792072085684,-1.5550967024360147,-6.958498733749502
429.94,-11.10530474806228,-0.342674306944555,-1.5334663370789348,-6.861740391919886
430.08,-10.971521726504898,-0.3379079256544363,-1.5121368338927308,-6.7663262111572555
430.22,-10.838581222531491,-0.33320784168959844,-1.4911040082267049,-6.6722375858518035
430.36,-10.706515884048637,-0.3285731328966217,-1.4703637336267277,-6.579456164644315
430.5,-10.57535641320871,-0.3240028899486441,-1.4499119410263273,-6.487963847085518
430.64,-10.445131608953316,-0.31949621616695284,-1.429744617948993,-6.397742780336472
430.78000000000003,-10.315868411957998,-0.3150522273450564,-1.4098578077215473,-6.308775355909225
430.92,-10.187591951634865,-0.31067005157520516,-1.390247608698423,-6.221044206447071
431.06,-10.060325594868823,-0.306348829077324,-1.370910173496708,-6.134532202543745
431.2,-9.88411060923604,-0.3020877120303243,-1.3518417082417968,-6.049222449600981
431.34000000000003,-8.527581473849255,-0.2978858644057627,-1.3330384718235169,-5.965098284723866
431.48,2.1631295987758254,-0.29374246180381314,-1.3144967751625698,-5.882143273653528
431.62,92.40908306387665,-0.5153652219554553,-1.2962129804871603,-5.800341207736612
431.76,99.78575851205696,-3.7746013180422215,-1.2781835006196625,-5.719676100931167
431.90000000000003,99.78464358148526,-7.491821778228446,-1.2604047982731899,-5.640132186848464
432.04,99.78488404083453,-10.477512240840802,-1.2428733853579292,-5.561693915830389
432.18,99.78586411036179,-12.722651152002147,-1.2255858222971103,-5.484345952062009
432.32,99.78678238741418,-14.386221597032545,-1.2085387173524669,-5.408073170718943
432.46000000000004,99.78764265712476,-15.61465940938819,-1.191728725959071,-5.332860655149203
432.6,99.78844858303387,-16.52104917498581,-1.1751525500694013,-5.258693694089151
432.74,99.73075398384223,-17.189690705416876,-1.1588069375065229,-5.185557778913261
432.88,99.36103191152847,-17.682923060243628,-1.1426886813262511,-5.113438600917338
433.02,98.89084410838672,-18.046758359428683,-1.1267946191881746,-5.042322048634911
433.16,98.28075085395751,-18.31514251671847,-1.1111216327354179,-4.9721942051864945
433.3,97.4628928218083,-18.513116721384144,-1.0956666469830163,-4.903041345661367
433.44,96.3213837293658,-18.659152831594685,-1.0804266297147962,-4.834849934531647
433.58,94.64603338614968,-18.766876686120238,-1.0653985908886243,-4.767606623098308
433.72,92.02897583607273,-18.846339420781074,-1.050579582049931,-4.70129824696887
433.86,87.6219318794926,-18.90495527892858,-1.0359666957533762,-4.635911823566474
434.0,79.56518118210691,-18.948193393465615,-1.0215570649925547,-4.571434549670047
434.14,66.28040046467815,-18.980088082159497,-1.0073478626376273,-4.5078537989852725
434.28000000000003,54.13897081460805,-19.003615268247046,-0.9933363008807641,-4.445157119746087
434.42,43.74412295708996,-19.020970147941775,-0.979519630689299,-4.383332232346404
434.56,34.84435196248679,-19.033772012478206,-0.9658951412664831,-4.3223670270017935
434.7,27.22441975003578,-19.04235848845883,-0.9524601595197308,-4.2622495614408225
434.84000000000003,20.700115417484582,-19.036793816352002,-0.9392120495362607,-4.202968058625768
434.98,15.113774554477056,-19.01796984455735,-0.9261482120660219,-4.1445109045024395
435.12,10.330447207374434,-18.989448341922213,-0.9132660840118104,-4.086866645778802
435.26,6.234620279160725,-18.9535422708643,-0.9005631379264711,-4.030023987732115
435.40000000000003,2.7333640163451367,-18.911776665477415,-0.8880368815170907,-3.9739717920443205
435.54,-0.18413230914091075,-18.865170784367905,-0.8756848571560832,-3.918699074665392
435.68,-2.594723753171422,-18.81441405981013,-0.8635046413990716,-3.864195003704319
435.82,-4.587856452883126,-18.759977757679728,-0.8514938445094717,-3.810448897347509
435.96000000000004,-6.237254615154619,-18.70218703040044,-0.8396501099896873,-3.7574502218042594
436.1,-7.603267660737211,-18.641268157785213,-0.8279711141188216,-3.7051885892790533
436.24,-8.735078205727604,-18.57737999464706,-0.8164545654968172,-3.653653755970377
436.38,-9.672661757244473,-18.51063521166073,-0.8050982045949315,-3.6028356200957736
436.52,-10.448464911499139,-18.441114842833237,-0.7938998033124672,-3.552724219942854
436.66,-11.088809366518115,-18.368878381290713,-0.7828571645396605,-3.5033097319459836
436.8,-11.615048306987756,-18.293970873499024,-0.7719681217266512,-3.454582468788344
436.94,-12.044508784223869,-18.216427962331917,-0.761230538458444,-3.4065328775291155
437.08,-12.391254225827328,-18.13627950972506,-0.7506423080357808,-3.3591515377554626
437.22,-12.666698512704409,-18.053552222542866,-0.7402013530618408,-3.312429159759074
437.36,-12.880099064182893,-17.968271569478595,-0.7299056250346873,-3.2663565827369587
437.5,-13.03895210783708,-17.88046318673643,-0.7197531039453825,-3.2209247730162196
437.64,-13.149309295986685,-17.79015390985758,-0.7097417978816898,-3.1761248223025276
437.78000000000003,-13.216031288564045,-17.697372528153053,-0.6998697426372882,-3.1319479459520267
437.92,-13.242990915384828,-17.60215033023785,-0.6901350013264199,-3.0883854812663825
438.06,-13.23323604193717,-17.504521489862896,-0.6805356640038968,-3.0454288858107073
438.2,-13.189120237281854,-17.40452332781171,-0.671069847290392,-3.003069735754087
438.34000000000003,-13.112407714091498,-17.30219647620815,-0.6617356940029417,-2.961299724232434
438.48,-13.004357713244685,-17.1975849649232,-0.652531372790586,-2.9201106597334046
438.62,-12.865792478984384,-17.090736245027685,-0.6434550777750755,-2.8794944645031073
438.76,-12.697703713939324,-16.98170116083724,-0.6345050281965765,-2.839443172974336
438.90000000000003,-12.521366008317031,-16.870533879638963,-0.6256794680643013,-2.7999489302160625
439.04,-12.347469611030176,-16.757291786398437,-0.6169766658120001,-2.7610039904039323
439.18,-12.175980814880639,-16.642035349429307,-0.6083949139582399,-2.722600715311491
439.32,-12.006866401730253,-16.524827962028272,-0.5999325287714126,-2.684731572821894
439.46000000000004,-11.840093631679334,-16.40573576433977,-0.5915878499393975,-2.647389135459841
439.6,-11.675630232858577,-16.284827449148466,-0.5833592402438224,-2.61056607894347
439.74,-11.513444391780688,-16.162174054853935,-0.5752450852388515,-2.5742551807559737
439.88,-11.353504744202787,-16.037848748526212,-0.5672437929344423,-2.5384493187366797
440.02,-11.19578036645506,-15.911926601647338,-0.5593537934840064,-2.50314146969134
440.16,-11.040240767195202,-15.78448436089496,-0.5515735388764176,-2.468324708021403
440.3,-10.886855879551865,-15.655600216106286,-0.5439015026322985,-2.433992204372004
440.44,-10.735596053623583,-15.525353567365434,-0.5363361795045348,-2.400137224298444
440.58,-10.586432049302898,-15.39382479297797,-0.5288760851829545,-2.3667531269509166
440.72,-10.439335029397936,-15.26109501992894,-0.5215197560031127,-2.333833363777246
440.86,-10.294276553026469,-15.127245898262107,-0.5142657486591282,-2.301371477243395
441.0,-10.151228569259656,-14.992359380666624,-0.5071126399205139,-2.269361099571526
441.14,-10.010163410994846,-14.856517508411892,-0.500059026352945,-2.237795951495369
441.28000000000003,-9.871053789038692,-14.719802204631488,-0.493103524042911,-2.2066698410326806
441.42,-9.733872786383648,-14.582295075822467,-0.4862447683261981,-2.1759766622745627
441.56,-9.598593852662395,-14.444077222297265,-0.47948141352014706,-2.1457103941914277
441.7,-9.465190798766338,-14.305229058202007,-0.4728121326596357,-2.1158650994553763
441.84000000000003,-9.33363779161552,-14.16583014159754,-0.4662356172367324,-2.086434923278781
441.98,-9.203909349068523,-14.025959014988356,-0.45975057694397214,-2.057414092268858
442.12,-9.075980334962093,-13.885693056579962,-0.453355739421202,-2.028796913298016
442.26,-8.949825954271049,-13.74510834244746,-0.44704985000594827,-2.000577772389766
442.40000000000003,-8.825421748380096,-13.60427951970745,-0.44083167148725555,-1.9727511336199857
442.54,-8.702743590459905,-13.463279690701752,-0.43469998386294967,-1.9453115380333437
442.68,-8.58176768094055,-13.322180308125343,-0.4286535841002765,-1.9182536025746642
442.82,-8.462470543076096,-13.181051080961787,-0.42269128589987043,-1.8915720190350422
442.96000000000004,-8.344829018594684,-13.039959891027774,-0.41681191946300516,-1.8652615530125094
443.1,-8.228820263429112,-12.898972719873715,-0.4110143312620826,-1.8393170428870484
443.24,-8.114421743523243,-12.758153585739487,-0.4052973838143132,-1.8137333988097735
443.38,-8.001611230710225,-12.61756449022342,-0.3996599554585448,-1.7885056017060739
443.52,-7.890366798658696,-12.477265374287823,-0.3941009401351947,-1.7636287022925403
443.66,-7.780666818883725,-12.337314083195759,-0.3886192471692437,-1.7390978201074825
443.8,-7.672489956819372,-12.197766339950723,-0.38321380105624775,-1.7149081425548574
443.94,-7.565815167950208,-12.058675726793476,-0.37788354125132606,-1.6910549239614205
444.08,-7.460621693999315,-11.920093674297483,-0.3726274219610842,-1.6675334846469296
444.22,-7.35688905917055,-11.782069457596481,-0.3674444119384318,-1.6443392100072127
444.36,-7.254597066443078,-11.64465019927379,-0.362333494280253,-1.6214675496099336
444.5,-7.153725793916371,-11.507880878442819,-0.3572936662278929,-1.5989140163028759
444.64,-7.054255591204049,-11.371804345551649,-0.35232393897041686,-1.5766741853345814
444.78000000000003,-6.956167075875072,-11.236461342450673,-0.34742333745060844,-1.5547436934871666
444.92,-6.859441129940997,-11.101890527271408,-0.34259090017366406,-1.5331182382211548
445.06,-6.764058896388039,-10.968128503675624,-0.3378256790185496,-1.5117935768321626
445.2,-6.670001775752877,-10.835209854047209,-0.33312673905198004,-1.4907655256192698
445.34000000000003,-6.57725142274121,-10.703167176213928,-0.3284931583449872,-1.470029959064923
445.48,-6.485789742888151,-10.572031123302436,-0.3239240277920389,-1.4495828090262064
445.62,-6.39559888925963,-10.441830446347035,-0.31941845093267307,-1.429420063937329
445.76,-6.306661259194064,-10.312592039290722,-0.3149755437756137,-1.4095377680231702
445.90000000000003,-6.2189594910835915,-10.184340986035723,-0.31059443462533304,-1.3899320205237387
446.04,-6.132476461194246,-10.05710060921962,-0.3062742639110255,-1.370598974929384
446.18,-6.047195280524456,-9.87432597808888,-0.30201418401796193,-1.351534838226625
446.32,-5.963099291701361,-8.440415172691557,-0.2978133591211878,-1.3327358701544378
446.46000000000004,-5.880172065914394,2.707992240200538,-0.2936709650215354,-1.3141983824708698
446.6,-5.798397399885703,94.0241536242988,-0.5152955284735808,-1.2959187382298287
446.74,-5.717759312876913,99.78579608661116,-3.774544186106665,-1.2778933510679114
446.88,-5.6382420437318554,99.78460988330279,-7.491778601277139,-1.2601186845011343
447.02,-5.559830047954832,99.78490976755586,-10.477480214122439,-1.242591251231422
447.16,-5.482507994824048,99.78588823922281,-12.722627497422984,-1.225307612462733
447.3,-5.40626076453985,99.78680499207302,-14.3862041431142,-1.2082643772266763
447.44,-5.331073445407406,99.78766383384193,-15.614646533612381,-1.1914582017174933
447.58,-5.256931331053514,99.78846842199461,-16.52103967699762,-1.1748857886362745
447.72,-5.1838199176771855,99.7231896816328,-17.189683699181,-1.1585438865442887
447.86,-5.111724901333694,99.35098596261031,-17.682917892074467,-1.1424292892252892
448.0,-5.0406321752517815,98.87799505818741,-18.04675454711682,-1.12653883505668
448.14,-4.970527827183716,98.26382932425092,-18.31513970455826,-1.1108694063894198
448.28000000000003,-4.901398136787889,97.43979267969632,-18.51311464698807,-1.0954179289365358
448.42,-4.8332295730436545,96.28841097263938,-18.659151301411935,-1.0801813711701365
448.56,-4.7660087916981455,94.59628327723216,-18.766875557377627,-1.0651567437268032
448.7,-4.699722632744729,91.94861378514048,-18.846338588161654,-1.05034109882124
448.84000000000003,-4.634358117932843,87.48134144678272,-18.90495466474507,-1.0357315296680738
448.98,-4.569902448308927,79.29876444367768,-18.94819294041182,-1.0213251699116883
449.12,-4.506343001788138,65.96732519463875,-18.98008774796339,-1.0071191930639831
449.26,-4.443667330756596,53.87093861219143,-19.00361502172657,-0.9931108119499428
449.40000000000003,-4.381863159703831,43.51464646453559,-19.020969966095414,-0.9792972781609148
449.54,-4.320918382885192,34.64787953764151,-19.03377187833884,-0.9656758815154844
449.68,-4.260821062013917,27.05620023044666,-19.042264381187355,-0.9522439495278444
449.82,-4.20155942398255,20.556082483327614,-19.03647045838674,-0.9389988468835515
449.96000000000004,-4.143121858613472,14.990447839402874,-19.017481542678304,-0.9259379749225728
450.1,-4.085496916438209,10.22484772314618,-18.98883620017851,-0.9130587711295151
450.24,-4.028673306505279,6.144198075407838,-18.952832963476403,-0.9003587086309439
450.38,-3.9726398942162566,2.656897061687662,-18.91098773419318,-0.8878352956996868
450.52,-3.917385699189781,-0.24732162917353162,-18.86431389759213,-0.8754860752660303
450.66,-3.8628998931532315,-2.646969542255842,-18.81349705370376,-0.8633086244357103
450.8,-3.8091717978617727,-4.631091147725189,-18.759005936259193,-0.8513005540146067
450.94,-3.7561908830444897,-6.273064855015457,-18.701164007131464,-0.8394595080400412
451.08,-3.7039467643773256,-7.632949055669175,-18.640196408850688,-0.8277831633185956
451.22,-3.652429201482534,-8.759685114274273,-18.57626122808712,-0.8162692289703539
451.36,-3.6016280959543696,-9.693050556830233,-18.509470617175566,-0.8049154459794827
451.5,-3.5515334894107218,-10.465330559875511,-18.43990526313026,-0.7937195867510582
451.64,-3.5021355615704137,-11.102715718185337,-18.367624431133315,-0.7826794546740568
451.78000000000003,-3.453424628355883,-11.626452933311636,-18.292673023416736,-0.7717928836904211
451.92,-3.405391140020955,-12.053783119344319,-18.215086598127815,-0.7610577378701192
452.06,-3.358025679303435,-12.398699824925059,-18.13489497518145,-0.7504719109921106
452.2,-3.311318959602232,-12.672560124430419,-18.05212485030137,-0.7400333261311413
452.34000000000003,-3.265261823178735,-12.88457511823695,-17.966801703478225,-0.7297399352502819
452.48,-3.219845239382161,-13.042203119116197,-17.87895119853573,-0.7195897187991351
452.62,-3.1750603028986055,-13.151464596534794,-17.788600210457737,-0.7095806853176267
452.76,-3.1308982320234957,-13.217194420750463,-17.695777576458234,-0.6997108710453093
452.90000000000003,-3.0873503669572036,-13.243243954639336,-17.60051463896065,-0.6899783395360966
453.04,-3.0444081681235127,-13.232643063994807,-17.502845629456456,-0.6803811812783577
453.18,-3.0020632145106885,-13.187730101743977,-17.40280792885276,-0.6709175133202919
453.32,-2.960307202034863,-13.110256301588064,-17.300442230545155,-0.6615854789005158
453.46000000000004,-2.919131941925486,-13.001469726081346,-17.19579262582622,-0.6523832470837851
453.6,-2.8785293591325463,-12.862182893554959,-17.08890662652136,-0.6433090124017854
453.74,-2.838491490755321,-12.693544495271789,-16.97983513635928,-0.6343609944989153
453.88,-2.799010484492381,-12.517264334131484,-16.868632380137733,-0.6255374377829976
454.02,-2.760078597112582,-12.343424688025173,-16.755355797962967,-0.6168366110808476
454.16,-2.721688192946791,-12.171991861278926,-16.640065910529824,-0.6082568072986316
454.3,-2.683831742400086,-12.002932647016031,-16.522826160433972,-0.5997963430869484
454.44,-2.6465018204841626,-11.836214316351068,-16.40370273377219,-0.5914535585105695
454.58,-2.6096911053697194,-11.671804608196032,-16.28276436572201,-0.5832268167227715
454.72,-2.573392376958535,-11.509671719624892,-16.160082133349917,-0.5751145036441985
454.86,-2.5375985154750125,-11.349784296747764,-16.035729238542448,-0.5671150276461909
455.0,-2.5023025000769348,-11.192111426050303,-15.909780783661555,-0.5592268192385172
455.14,-2.4674974074851828,-11.036622626157945,-15.782313542277157,-0.5514483307614498
455.28000000000003,-2.433176410632172,-10.883287839988276,-15.653405727112126,-0.5437780360821237
455.42,-2.3993327773287763,-10.73207742725813,-15.523136757140092,-0.5362144302951168
455.56,-2.365959868949487,-10.582962157315137,-15.391587025597284,-0.5287560294271966
455.7,-2.33305113913558,-10.435913202266102,-15.258837670502212,-0.5214013701461712
455.84000000000003,-2.300600132516048,-10.290902130377273,-15.124970349118481,-0.5141490094737916
455.98,-2.268600483446079,-10.147900899723787,-14.9900670176447,-0.5069975245026448
456.12,-2.237045914762838,-10.006881852067659,-14.854209717269917,-0.4999455121169872
456.26,-2.205930236558333,-9.867817706945667,-14.717480367593284,-0.492991588717458
456.40000000000003,-2.1752473449691334,-9.730681555950227,-14.579960568272131,-0.48613438994962377
456.54,-2.1449912209827318,-9.595446857187842,-14.441731409633599,-0.47937257043629666
456.68,-2.115155929260316,-9.462087429901297,-14.30287329286166,-0.47270480351357674
456.82,-2.0857356169757355,-9.330577449242982,-14.163465760254018,-0.4661297809705654
456.96000000000004,-2.0567245126704545,-9.200891441187956,-14.023587335932218,-0.4596462127926989
457.1,-2.028116925124275,-9.073004277576443,-13.883315377283873,-0.4532528269086516
457.24,-1.9999072422416204,-8.946891171276448,-13.742725937318205,-0.44694836894075957
457.38,-1.9720899299531618,-8.82252767145809,-13.60189363802555,-0.44073160195891603
457.52,-1.9446595311326056,-8.69988965897199,-13.460891554748047,-0.4346013062378888
457.66,-1.9176106645284117,-8.578953341824874,-13.319791111492638,-0.4285562790180135
457.8,-1.8909380237102635,-8.459695250746194,-13.178661987048583,-0.4225953342692161
457.94,-1.8646363760300735,-8.34209223484012,-13.037572031710193,-0.4167173024583163
458.08,-1.838700561597345,-8.226121457317884,-12.896587194350765,-0.4109210303195681
458.22,-1.813125492268687,-8.111760391305902,-12.755771459546196,-0.4052053806283923
458.36,-1.7879061506512903,-7.998986815725548,-12.61518679440565,-0.39956923197825517
458.5,-1.7630375891201824,-7.887778811240903,-12.474893104732072,-0.3940114785606512
458.64,-1.7385149288490669,-7.778114756271084,-12.33494820010682,-0.38853102994814587
458.78000000000003,-1.7143333588545728,-7.669973323064206,-12.195407767469806,-0.38312681088043615
458.92,-1.6904881350537184,-7.5633334738301805,-12.056325352749022,-0.3777977610533864
459.06,-1.6669745793344264,-7.458174456929976,-11.917752350080839,-0.37254283491099893
459.2,-1.6437880786388976,-7.354475803119084,-11.779737998154465,-0.36736100144027783
459.34000000000003,-1.6209240840596784,-7.2522173218431965,-11.642329383210132,-0.3622512439689459
459.48,-1.5983781099482441,-7.151379097584335,-11.505571448220548,-0.3572125599659757
459.62,-1.576145733035928,-7.051941486255762,-11.369507007788505,-0.3522439608448943
459.76,-1.5542225915670282,-6.9538851116442455,-11.234176768299841,-0.34734447176982464
459.90000000000003,-1.5326043844439294,-6.857190861898305,-11.09961935287997,-0.342513131464224
460.04,-1.5112868703840654,-6.761839886061292,-10.965871330713373,-0.33774899202228303
460.18,-1.490265867088571,-6.667813590648164,-10.832967250298694,-0.3330511187229481
460.32,-1.469537250422458,-6.575093636264993,-10.700939676226898,-0.3284185898465304
460.46000000000004,-1.4490969536061573,-6.483661934270285,-10.569819229086065,-0.3238504964938658
460.6,-1.4289409664182713,-6.393500643477305,-10.439634628113662,-0.31934594240799036
460.74,-1.4090653344093844,-6.304592166896649,-10.310412736235184,-0.31490404379829523
460.88,-1.389466158126778,-6.216919148518359,-10.182178607146556,-0.31052392916712895
461.02,-1.3701395923499022,-6.130464470132971,-10.054955534116875,-0.3062047391388103
461.16,-1.351081845336453,-6.045211248190879,-9.86783539737162,-0.3019456262910195
461.3,-1.3322891780789112,-5.961142830699491,-8.38324411712345,-0.29774575498853567
461.44,-1.3137579035714009,-5.878242794157666,3.051380897420179,-0.29360430121928566
461.58,-1.2954843860867191,-5.796494940526946,94.94543012694918,-0.5152305459838309
461.72,-1.2774650404634058,-5.71588329423916,99.78581576344052,-3.7744909158991797
461.86,-1.2596963314027068,-5.636392099239947,99.78458860867434,-7.491738342764922
462.0,-1.2421747727752988,-5.558005816067831,99.7849268501605,-10.477450352166004
462.14,-1.22489692693764,-5.480709118968459,99.78590425638086,-12.722605441712155
462.28000000000003,-1.2078594040578121,-5.404486893043614,99.78681999743853,-14.386187868946875
462.42,-1.1910588614507283,-5.329324231434683,99.78767789131466,-15.614634528140236
462.56,-1.1744920029225678,-5.2552064325402466,99.78848159144114,-16.52103082100056
462.7,-1.1581555781243191,-5.182118997267419,99.71828815025204,-17.18967716651291
462.84000000000003,-1.1420463819143039,-5.110047626316666,99.3444651434917,-17.6829130732339
462.98,-1.1261612537295513,-5.038978217499773,98.86965028533068,-18.04675099248801
463.12,-1.1104970769659082,-4.968896863090641,98.25283254672401,-18.315137082478522
463.26,-1.0950507783667611,-4.89978984720863,97.42476859076267,-18.51311271280526
463.40000000000003,-1.0798193274202506,-4.831643643234143,96.26694452121866,-18.659149874657786
463.54,-1.064799735764858,-4.764444911256161,94.56385427366764,-18.766874504929337
463.68,-1.0499890566032553,-4.69818049555143,91.89615276470268,-18.846337811820895
463.82,-1.0353843841242985,-4.6328374220950215,87.38941073190894,-18.904954092075624
463.96000000000004,-1.0209828529330511,-4.5684028961019685,79.1243144969706,-18.948192517980967
464.1,-1.0067816374887317,-4.504864299599689,65.76614386229065,-18.980087436356357
464.24,-0.992777951550471,-4.442209189030928,53.69870253864144,-19.003614791868966
464.38,-0.9789690476307698,-4.380425292886909,43.36718665325914,-19.020969796540452
464.52,-0.9653522164565572,-4.319500509370433,34.52162834151556,-19.03377175326625
464.66,-0.9519247864377357,-4.2594229040886065,26.948104435424813,-19.042163355926196
464.8,-0.9386841231431157,-4.200180707774968,20.463528989354796,-19.036143859686703
464.94,-0.925627628783633,-4.141762314040663,14.911200105924548,-19.016992532360273
465.08,-0.9127527417027512,-4.0841562771544275,10.156991414533165,-18.988225151110502
465.22,-0.9000569358739466,-4.027351309851091,6.086094570135873,-18.952126074352787
465.36,-0.8875377204051795,-3.971336281168286,2.607771216613662,-18.91020223228158
465.5,-0.8751926390502538,-3.916100214311108,-0.2879226936356857,-18.863461240123378
465.64,-0.86301926972697,-3.861632284544428,-2.6805441193370694,-18.812584933063963
465.78000000000003,-0.8510152240419768,-3.8079218171125655,-4.65887957375012,-18.758039557356113
465.92,-0.8391781468222292,-3.7549582851860523,-6.296085473645371,-18.70014691434882
466.06,-0.8275057156529586,-3.7027313078351867,-7.652033420575079,-18.63913102973407
466.2,-0.8159956404220704,-3.6512306480301047,-8.775509958159804,-18.575149236114246
466.34000000000003,-0.8046456628708721,-3.6004462106670694,-9.706165567908345,-18.508313177261158
466.48,-0.7934535561510515,-3.55036804062071,-10.476181844840983,-18.43870320003171
466.62,-0.782417124387811,-3.5009863208219136,-11.11166525409302,-18.36637834645872
466.76,-0.7715342022490804,-3.4522913703610887,-11.633794491306762,-18.29138337790057
466.90000000000003,-0.7608026545207173,-3.404273642616525,-12.059755188999013,-18.213753770117638
467.04,-0.750220375687614,-3.3569237234075593,-12.403496044430105,-18.13351930260878
467.18,-0.7397852895206299,-3.3102323291722624,-12.676337667131271,-18.050706661027135
467.32,-0.7294953486692687,-3.2641903051693832,-12.887461421131102,-17.965341337338085
467.46000000000004,-0.7193485342600169,-3.218788623704249,-13.044301274965862,-17.87744902337148
467.6,-0.7093428555002711,-3.174018382378363,-13.152857673356703,-17.787056633723758
467.74,-0.69947634928777,-3.129870802362406,-13.217948922526233,-17.69419305351985
467.88,-0.6897470798254592,-3.086337226692379,-13.24341259533423,-17.59888967887845
468.02,-0.6801531382417126,-3.043409118588608,-13.232266992743767,-17.501180798828255
468.16,-0.6706926422158326,-3.001078059797327,-13.186840689396925,-17.40110385413018
468.3,-0.6613637356087605,-2.9593357489545955,-13.108876576671875,-17.29869959913384
468.44,-0.6521645880989216,-2.918173999972244,-12.99961553066746,-17.19401218620233
468.58,-0.643093394823135,-2.877584740445615,-12.859863815671254,-17.08708918754295
468.72,-0.6341483760225161,-2.837560010082806,-12.690871264307374,-16.977981565912454
468.86,-0.6253277766933055,-2.798091959155165,-12.51462807834231,-16.86674360322977
469.0,-0.6166298662425513,-2.759172846968773,-12.34082489809947,-16.753432794354143
469.14,-0.6080529381485824,-2.7207950403566508,-12.169428035293524,-16.63810971198101
469.28000000000003,-0.5995953096262021,-2.682951012191431,-12.000404290267173,-16.520837847635892
469.42,-0.5912553212965385,-2.6456333399182426,-11.833720941195365,-16.40168343301392
469.56,-0.5830313368614871,-2.6088347041075473,-11.669345733900647,-16.280715245349604
469.7,-0.5749217427826798,-2.572547887027682,-11.507246872226153,-16.158004400061138
469.84000000000003,-0.5669249479649197,-2.536765771236856,-11.347393008917422,-16.033624133558956
469.98,-0.5590393834440185,-2.5014813381943464,-11.189753236968778,-15.907649578816663
470.12,-0.551263502078975,-2.4666876668906617,-11.034297081393944,-15.780157536053677
470.26,-0.5435957782484352,-2.432377932496414,-10.88099449138417,-15.65122624066223
470.40000000000003,-0.5360347075513741,-2.398545405029667,-10.72981583282065,-15.520935130316262
470.54,-0.5285788065119396,-2.365183448041525,-10.580731881110868,-15.38936461302091
470.68,-0.5212266122884034,-2.3322855173197103,-10.433713814321392,-15.256595837693945
470.82,-0.5139766823861566,-2.299845159609918,-10.288733206582156,-15.122710468712103
470.96000000000004,-0.5068275943747003,-2.2678560113546955,-10.145762021739568,-14.987790465703899
471.1,-0.4997779456085713,-2.2363117974496265,-10.004772607237859,-14.851917869725174
471.24,-0.4928263529521479,-2.2052063300165963,-9.86573768821007,-14.715174596813876
471.38,-0.4859714525082854,-2.174533507193901,-9.728630361761713,-14.57764223978611
471.52,-0.4792118993507245,-2.144287311942999,-9.593424091431817,-14.439401879006624
471.66,-0.47254636726022164,-2.114461810871655,-9.46009270181752,-14.300533902743563
471.8,-0.4659735484643497,-2.085051153073295,-9.328610373349548,-14.161117837600129
471.94,-0.45949215338091753,-2.056049568982324,-9.198951637207324,-14.021232189404731
472.08,-0.45310091036495814,-2.027451369245218,-9.071091370363296,-13.880954294836839
472.22,-0.4467985654592363,-1.9992509436071646,-8.945004790747317,-13.740360183968233
472.36,-0.4405838821482254,-1.9714427598140534,-8.820667452522535,-13.59952445380884
472.5,-0.4344556411155075,-1.9440213625296103,-8.698055241465292,-13.458520152863048
472.64,-0.4284126400045462,-1.916981372267467,-8.577144370442108,-13.317418676626442
472.78000000000003,-0.4224536931827878,-1.8903174843379684,-8.457911374977568,-13.176289673884133
472.92,-0.41657763150904337,-1.8640244678095221,-8.34033310890755,-13.035200963610317
473.06,-0.4107833021041061,-1.8380971644842923,-8.224386740112704,-12.894218462214317
473.2,-0.40506956812455897,-1.8125304878880404,-8.110049746327613,-12.75340612083075
473.34000000000003,-0.39943530853972936,-1.7873194222739301,-7.997299911021613,-12.612825872310655
473.48,-0.3938794179117447,-1.762459021640099,-7.886115319347459,-12.472537587535815
473.62,-0.3884008061786481,-1.737944408760818,-7.776474354154595,-12.3325990406501
473.76,-0.38299839844053046,-1.713770774231047,-7.668355692063949,-12.193065882778924
473.90000000000003,-0.37767113474863767,-1.6899333755242123,-7.561738299601582,-12.053991623790449
474.04,-0.3724179698974101,-1.6664275360630203,-7.45660142938872,-11.915427621639715
474.18,-0.36723787321941576,-1.6432486443031329,-7.3529246163859785,-11.777423078829061
474.32,-0.3621298283831347,-1.6203921528295282,-7.250687674189787,-11.640025045514275
474.46000000000004,-0.35709283319355706,-1.5978535774653775,-7.149870691379207,-11.503278428786148
474.6,-0.35212589939555383,-1.5756284963932587,-7.0504540279115355,-11.367226007660362
474.74,-0.34722805247998295,-1.5537125492885497,-6.952418311565224,-11.23190845331501
474.88,-0.34239833149249216,-1.5321014364648249,-6.8557444344287815,-11.097364354124197
475.02,-0.33763578884498086,-1.5107909180310974,-6.760413549434477,-10.963630245047277
475.16,-0.3329394901296854,-1.4897768130607416,-6.666407066935728,-10.830740640946622
475.3,-0.3283085139358489,-1.4690549987719352,-6.573706651327207,-10.698728073421659
475.44,-0.3237419516689428,-1.4486214097194685,-6.482294217706761,-10.56762313076301
475.58,-0.3192389073724006,-1.428472036997756,-6.392151928578304,-10.437454500647881
475.72,-0.31479849755183353,-1.408602927454904,-6.303262190594962,-10.308249015215884
475.86,-0.310419851001689,-1.3890101829176809,-6.215607651341756,-10.180031698183058
476.0,-0.3061021086343225,-1.3696899594272365,-6.129171196157186,-10.05282581367092
476.14,-0.30184442331144407,-1.3506384664854274,-6.04393594499315,-9.860667497371448
476.28000000000003,-0.2976459596779123,-1.3318519663115997,-5.959885249312643,-8.320157080698785
476.42,-0.29350589399783755,-1.3133267731096863,-5.877002689024709,3.384206825819997
476.56,-0.5279151668805618,-1.295059252345475,-5.7952720694562165,95.75581007987854
476.7,-3.80055845311543,-1.2770458200339094,-5.7146774183599724,99.7858219863736
476.84000000000003,-7.514211191025938,-1.259282942036283,-5.635202982958762,99.78455880298726
476.98,-10.494601267973405,-1.2417671333671936,-5.556833227024943,99.7849437970936
477.12,-12.735356685462175,-1.2244949575111141,-5.479552827995168,99.78592014346202
477.26,-14.395611265893212,-1.2074630257484587,-5.40334667411992,99.7868348809436
477.40000000000003,-15.621588780960648,-1.1906679964910052,-5.328199861647472,99.78769183462468
477.54,-16.526161186031455,-1.1741065746265462,-5.254097692041961,99.78849465393655
477.68,-17.193461689898065,-1.1577755108726466,-5.1810256692352255,99.71217133759605
477.82,-17.685704753203414,-1.1416716011393713,-5.10896949691211,99.33652350281452
477.96000000000004,-18.048810284650166,-1.125791685900869,-5.037915075828904,98.85948327243266
478.1,-18.316656124445807,-1.110132649575685,-4.967848501164626,98.23942765060771
478.24,-18.514233237524902,-1.0946914199156834,-4.898756059904829,97.40644270358618
478.38,-18.659976432165937,-1.079464967403457,-4.830624228257671,96.2407390686454
478.52,-18.76748421686788,-1.0644503046581126,-4.763439669101899,94.52422538812648
478.66,-18.846787567151953,-1.0496444858493101,-4.697189229466506,91.83196368626545
478.8,-18.9052858550684,-1.0350446061194467,-4.631859938041751,87.27676998230179
478.94,-18.94843724367007,-1.0206478010138658,-4.567439002721246,78.91031483043146
479.08,-18.98026795879015,-1.0064512459189923,-4.503913808174835,65.51930503423662
479.22,-19.003747954632637,-0.9924521555082662,-4.441271913451979,53.48737153270474
479.36,-19.02106802434104,-0.978647783195784,-4.379501049615356,43.186250524244016
479.5,-19.033844211215776,-0.9650354205975319,-4.31858911740439,34.36671140428114
479.64,-19.042063837779036,-0.9516123970001052,-4.258524184928434,26.815461753413715
479.78000000000003,-19.035693986046912,-0.9383760788368151,-4.199294485389303,20.349955290780475
479.92,-19.016290357753807,-0.9253238691710745,-4.140888414832895,14.813951885094491
480.06,-18.98733354670799,-0.9124532071869695,-4.0832945299296,10.073720303311038
480.2,-18.951085975479792,-0.8997615676869077,-4.026501545783213,6.01479034392894
480.34000000000003,-18.909040655602794,-0.8872464605962522,-3.9704983337680635,2.5474978027250916
480.48,-18.86219622718325,-0.8749054304748414,-3.9152739193940924,-0.3377028953427016
480.62,-18.811228653250005,-0.8627360560353007,-3.8608174801995654,-2.7216793379021365
480.76,-18.756600288818554,-0.8507359496680496,-3.8071183436711578,-4.692898744758735
480.90000000000003,-18.69863032920246,-0.8389027569729122,-3.754165985191117,-6.324243125332484
481.04,-18.637541040859347,-0.8272341562972413,-3.701950026011213,-7.675353423207931
481.18,-18.573488563410034,-0.8157278582804631,-3.6504602312531964,-8.794825154390598
481.32,-18.50658373169048,-0.8043816054049543,-3.5996865079354863,-9.722152147446877
481.46000000000004,-18.43690634763076,-0.7931931715531642,-3.5496189030257863,-10.489388345232669
481.6,-18.364515092165043,-0.7821603615708945,-3.5002476015193595,-11.122536581019835
481.74,-18.289454495091718,-0.7712810108366513,-3.4515629245426696,-11.642691567321348
481.88,-18.2117598928945,-0.7605529848369856,-3.403555327482109,-12.066970891309465
482.02,-18.131460992166687,-0.7499741787477373,-3.3562153981375373,-12.409268060214202
482.16,-18.048584453756707,-0.7395425170211041,-3.309533854900331,-12.680858825276623
482.3,-17.963155779862387,-0.7292559529784508,-3.263501544955684,-12.89088797797714
482.44,-17.87520069810621,-0.7191124684087812,-3.2181094425088714,-13.04675955190492
482.58,-17.784746177458285,-0.709110073172794,-3.1733486470351933,-13.1544493722319
482.72,-17.69182117077819,-0.699246804812444,-3.1292103815533245,-13.218755382880195
482.86,-17.596457151313107,-0.6895207281659327,-3.085685990921807,-13.243498205874495
483.0,-17.498688491550393,-0.6799299349880537,-3.042766940158386,-13.231681927066546
483.14,-17.398552719636374,-0.6704725435758168,-3.0004448127819394,-13.185623101831125
483.28000000000003,-17.296090679318695,-0.6611466983992799,-2.9587113091767177,-13.10705436677982
483.42,-17.19134661282586,-0.6519505697375118,-2.9175582449786246,-12.997207763264052
483.56,-17.08436818143585,-0.6428823533196212,-2.876977549483278,-12.85688186614587
483.7,-16.975206435140684,-0.6339402699707756,-2.836961264075576,-12.68745195890562
483.84000000000003,-16.863915740395658,-0.625122565263143,-2.7975015406805097,-12.511256155745812
483.98,-16.750553673178864,-0.6164275091716898,-2.7585906402349556,-12.337499702017627
484.12,-16.635180883289287,-0.6078533957347632,-2.720220931180191,-12.166148919032128
484.26,-16.51786093484616,-0.5993985427193957,-2.682384887974875,-11.997170616516389
484.40000000000003,-16.398660127223593,-0.5910612912912644,-2.64507508962823,-11.83053208182935
484.54,-16.277647300094703,-0.5828400056892384,-2.6082842182531794,-11.66620106978784
484.68,-16.154893625820925,-0.5747330729044555,-2.572005057639184,-11.504145793049277
484.82,-16.030472392069786,-0.566738902363859,-2.536230491844522,-11.344334913002406
484.96000000000004,-15.904458777253055,-0.5588559256181391,-2.5009535038077813,-11.186737531121855
485.1,-15.776929621129792,-0.5510825960340116,-2.4661671739782975,-11.031323180746204
485.24,-15.647963192702294,-0.543417388490777,-2.4318646789653107,-10.878061819242985
485.38,-15.517638957338285,-0.5358587990811018,-2.3980392902055883,-10.72692382052736
485.52,-15.386037344874001,-0.5284053448159584,-2.364684372649282,-10.57787996790422
485.66,-15.253239520285877,-0.5210555633336711,-2.3317933834637805,-10.430901447206312
485.8,-15.119327158359999,-0.5138080126130072,-2.299359870755326,-10.285959840203354
485.94,-14.984382223637448,-0.50666127069026,-2.2673774723081506,-10.143027118259637
486.08,-14.848486756768384,-0.49961393538026505,-2.23583991434093,-10.002075636219496
486.22,-14.711722668267955,-0.4926646240012978,-2.2047410102802947,-9.863078126502101
486.36,-14.574171540532983,-0.48581197310379703,-2.1740746595511933,-9.726007693388615
486.5,-14.435914438849402,-0.4790546382028612,-2.143834846383892,-9.590837807486531
486.64,-14.297031731997416,-0.47239129351446585,-2.1140156386373676,-9.457542300357224
486.78000000000003,-14.157602922944154,-0.46582063169534926,-2.0846111866388974,-9.326095359294253
486.92,-14.017706490002741,-0.4593413635865165,-2.0556157220396196,-9.196471522241044
487.06,-13.877419738732547,-0.4529522179603104,-2.027023556685862,-9.068645672837661
487.2,-13.736818664757934,-0.44665194127100105,-1.9988290815060128,-8.942593035587402
487.34000000000003,-13.595977827592554,-0.4404392974088438,-1.9710267654127416,-8.818289171134829
487.48,-13.454970235473118,-0.43431306745755777,-1.9436111542203585,-8.695709971647606
487.62,-13.313867241130787,-0.42827204945517877,-1.9165768695771075,-8.574831656295357
487.76,-13.172738448359702,-0.42231505815823694,-1.8899186079121948,-8.455630766819295
487.90000000000003,-13.031651629180892,-0.4164409248092152,-1.863631139397356,-8.338084163187087
488.04,-12.89067265134555,-0.4106484969072419,-1.837709306922761,-8.222169019327866
488.18,-12.749865415874154,-0.40493663798197327,-1.8121480250870705,-8.107862818942904
488.32,-12.60929180428743,-0.39930422737062016,-1.7869422792014469,-7.9951433513877905
488.46000000000004,-12.4690116351505,-0.39375015999807705,-1.7620871243073333,-7.883988707622461
488.6,-12.329082629523551,-0.3882733461601078,-1.7375776842078146,-7.774377276225714
488.74,-12.189560384889454,-0.3828727113095488,-1.7134091505123732,-7.66628773947123
488.88,-12.050498357111715,-0.37754719584548474,-1.689576781694868,-7.55969906946239
489.02,-11.911947849963692,-0.3722957549053568,-1.666075902164537,-7.454590524323426
489.16,-11.773958011762204,-0.36711735815996266,-1.6429019013498691,-7.350941644444729
489.3,-11.63657583863505,-0.3620109896113078,-1.6200502327951538,-7.2487322487803025
489.44,-11.49984618395207,-0.3569756473932684,-1.5975164132695423,-7.1479424311956015
489.58,-11.363811773452836,-0.3520103435750273,-1.5752960218884515,-7.048552556864118
489.72,-11.228513225610515,-0.34711410396724285,-1.5533846992471327,-6.950543258711241
489.86,-11.093989076780524,-0.34228596793091526,-1.5317781465662523,-6.853895433904088
490.0,-10.960275810693915,-0.33752498818891014,-1.5104721248493098,-6.758590240386107
490.14,-10.827407891868742,-0.33283023064010453,-1.489462454051734,-6.664609093455348
490.28000000000003,-10.69541780252745,-0.3282007741761174,-1.4687450122614987,-6.571933662385423
490.42,-10.564336082624676,-0.3236357105005897,-1.4483157348910998,-6.480545867088278
490.56,-10.434191372606955,-0.3191341439509778,-1.428170613880738,-6.3904278748179095
490.7,-10.305010458544015,-0.31469519132282525,-1.408305696912548,-6.30156209691431
490.84000000000003,-10.176818319289906,-0.3103179816964798,-1.3887170866357348,-6.2139311855869535
490.98,-10.04963817535125,-0.30600165626621995,-1.3694009399024518,-6.12751803073716
491.12,-9.849354629719963,-0.3017453681717582,-1.3503534670142852,-6.042305756818798
491.26,-8.220697623712567,-0.29754828233208813,-1.3315709309791937,-5.958277719736715
491.40000000000003,3.9053082370553973,-0.29340957528164224,-1.3130496467787591,-5.875417503782473
491.54,96.61817448626888,-0.6521776702381091,-1.2947859806456083,-5.793708918606827
491.68,99.78582303005635,-4.053492077344698,-1.2767763493508617,-5.713135996228589
491.82,99.78452108641864,-7.731919867917112,-1.2590172195014784,-5.6336829880793795
491.96000000000004,99.784969135563,-10.660695135248613,-1.2415051068473522,-5.555334362083932
492.1,99.78594389575197,-12.85883337867358,-1.2242365755980305,-5.478074799775517
492.24,99.786857132817,-14.486861162627543,-1.2072082377489208,-5.40188919344617
492.38,99.7877126808408,-15.688928872652971,-1.1904167524168519,-5.326762643331342
492.52000000000004,99.78851418327335,-16.575839989961537,-1.173858825184866,-5.252680454828647
492.66,99.70379371897612,-17.230108314551725,-1.1575312074561088,-5.179628135750366
492.8,99.32572862799329,-17.7127373894985,-1.1414306958166935,-5.107591393609422
492.94,98.84565492362292,-18.068751000008415,-1.1255541314074173,-5.036556132938475
493.08,98.22118169044865,-18.331365442533446,-1.1098983993042044,-4.9665084526418495
493.22,97.38147561582414,-18.525083599054316,-1.0944604279071555,-4.897434643379994
493.36,96.20499628824102,-18.6679802250596,-1.0792371883380862,-4.829321184986173
493.5,94.47009788619762,-18.773388232054824,-1.0642256938464383,-4.762154743915097
493.64,91.74414215986049,-18.85114267673257,-1.0494229992234405,-4.695922170723188
493.78000000000003,87.12237028458587,-18.908498411070653,-1.0348262002244146,-4.630610497580226
493.92,78.61652882360362,-18.950806992552707,-1.0204324329991075,-4.5662069358120405
494.06,65.18434609181207,-18.98201600917807,-1.0062388735299395,-4.502698873473999
494.2,53.20059992415244,-19.00503740778143,-0.9922427370780595,-4.440073872954995
494.34000000000003,42.940726856387315,-19.02201919224467,-0.9784412776370996,-4.378319668611625
494.48,34.156497038497925,-19.03454584227677,-0.9648317873945218,-4.317424164432314
494.62,26.635474201632828,-19.042448043435027,-0.9514115962004499,-4.257375431731069
494.76,20.195844561708135,-19.035665424015807,-0.9381780710438863,-4.198161706870604
494.90000000000003,14.681994734405745,-19.015965522823436,-0.9251286155362081,-4.139771389014508
495.04,9.96072978665208,-18.986788496117715,-0.9122606694018439,-4.082193037908228
495.18,5.918038451221049,-18.950371202331265,-0.8995717079760294,-4.02541537168853
495.32,2.465808770311805,-18.908190197372047,-0.887059241709545,-3.9694272647211886
495.46000000000004,-0.4051475573830663,-18.861233349991775,-0.87472081568034,-3.914217745466592
495.6,-2.7773915569584324,-18.8101694632572,-0.8625540091119442,-3.859775994373007
495.74,-4.738955473945666,-18.75545606601108,-0.8505564348985765,-3.806091341797188
495.88,-6.362347881918828,-18.697409060174508,-0.8387257391368532,-3.7531532659520686
496.02000000000004,-7.706896063550859,-18.636248441162444,-0.8270596006640109,-3.7009513908812255
496.16,-8.820935912582678,-18.5721287695608,-0.8155557306025452,-3.649475484459863
496.3,-9.743748446026999,-18.505159776196628,-0.8042118719111844,-3.5987154564219956
496.44,-10.507214251498933,-18.43542048945523,-0.7930257989421038,-3.548661356413577
496.58,-11.137195465143698,-18.362969049548393,-0.7819953170042985,-3.499303372071264
496.72,-11.654672803066408,-18.28784961154217,-0.7711182619330254,-3.4506318271265526
496.86,-12.076671505159583,-18.210097256835898,-0.7603924996652338,-3.4026371795349912
497.0,-12.417010187733432,-18.129741524039378,-0.7498159258208977,-3.355310019630195
497.14,-12.686903736922005,-18.04680896996799,-0.739386465290172,-3.308641068302375
497.28000000000003,-12.895447324835537,-17.96132504005988,-0.7291020718262872,-3.262621175201104
497.42,-13.050004372753998,-17.87331544028263,-0.718960727644106,-3.217241316962039
497.56,-13.156517305164284,-17.782807144061774,-0.7089604430242631,-3.172492595457328
497.7,-13.219756440395663,-17.689829128086483,-0.6990992559228083,-3.12836623606941
497.84000000000003,-13.243519401980425,-17.59441290369594,-0.689375231586279,-3.084853585987952
497.98,-13.230790987354318,-17.49659289180129,-0.6797864621721253,-3.041946112529625
498.12,-13.18387144102997,-17.39640667624259,-0.6703310663744135,-2.99963540148047
498.26,-13.104479481159913,-17.293895161316374,-0.6610071890547342,-2.957913155460566
498.40000000000003,-12.993835155821175,-17.18910265272846,-0.6518130008782445,-2.9167711923107404
498.54,-12.852726599313414,-17.082076876609225,-0.6427466979547705,-2.8762014435010417
498.68,-12.68274832570673,-16.972868947915057,-0.633806501484902,-2.836195952560724
498.82,-12.506617665842517,-16.8615332971435,-0.6249906574110086,-2.796746873529466
498.96000000000004,-12.332925454659433,-16.74812756254265,-0.6162974360731074,-2.757846469429569
499.1,-12.161638026605004,-16.63271245370948,-0.60772513186952,-2.7194871107588723
499.24,-11.992722204249612,-16.515351591514424,-0.5992720629222467,-2.681661274004123
499.38,-11.826145287518925,-16.39611132856671,-0.5909365707469941,-2.6443615401745477
499.52000000000004,-11.661875043535,-16.275060553879836,-0.5827170199277933,-2.6075805933553755
499.66,-11.499879697012801,-16.152270484961054,-0.5746117977961428,-2.57131121928105
499.8,-11.340127921163552,-16.027814450198363,-0.5666193141146125,-2.535546303927885
499.94,-11.18258882906078,-15.90176766412929,-0.5587380007648513,-2.5002788321259253
500.08,-11.027231965428944,-15.774206997929335,-0.5509663114399299,-2.4655018861897484
500.22,-10.874027298818087,-15.645210747242283,-0.5433027213409652,-2.431208644567978
500.36,-10.722945214131308,-15.514858399280744,-0.5357457268779627,-2.3973923805112656
500.5,-10.573956505474968,-15.383230400947067,-0.528293845374821,-2.364046460758495
500.64,-10.427032369304198,-15.250407929558087,-0.5209456147784377,-2.331164344240979
500.78000000000003,-10.282144397838833,-15.116472667599114,-0.5136995933718617,-2.29873958080442
500.92,-10.139264572727244,-14.98150658278162,-0.5065543594914351,-2.266765809948381
501.06,-9.998365258937543,-14.84559171453407,-0.4995085112478691,-2.2352367595830698
501.2,-9.859419198857646,-14.708809967915801,-0.4925606662511994,-2.2041462448031774
501.34000000000003,-9.722399506587317,-14.571242915809815,-0.48570946133956683,-2.1734881666785704
501.48,-9.587279662406964,-14.432971610121601,-0.4789535523117704,-2.1432565110615998
501.62,-9.454033507409351,-14.294076402588205,-0.47229161366353983,-2.1134453474108152
501.76,-9.322635238281732,-14.15463677568477,-0.46572233832747695,-2.0840488276308635
501.90000000000003,-9.193059402227101,-14.014731184005054,-0.45924443741661275,-2.0550611849283555
502.04,-9.065280892014247,-13.874436906388482,-0.45285663997153286,-2.0264767326834927
502.18,-8.93927494114743,-13.733829908968925,-0.44655769271101875,-1.9982898633372426
502.32,-8.81501711914728,-13.592984719230367,-0.4403463597861581,-1.9704950472938516
502.46000000000004,-8.69248332693532,-13.451974311071643,-0.4342214225378748,-1.943086831838491
502.6,-8.57164979231532,-13.310870000806819,-0.42818167925783124,-1.9160598400698394
502.74,-8.452493065545283,-13.16974135395927,-0.42222594495265653,-1.889408769847393
502.88,-8.334990014994524,-13.028656102646508,-0.41635305111145404,-1.86312839275331
503.02000000000004,-8.219117822880792,-12.887680073298549,-0.4105618454765426,-1.8372135530685914
503.16,-8.104853981082893,-12.74687712440543,-0.40485119181738577,-1.8116591667634083
503.3,-7.992176287024765,-12.606309093948965,-0.39921996970766643,-1.7864602205013795
503.44,-7.881062839627265,-12.466035756139503,-0.3936670743054618,-1.7616117706576149
503.58,-7.771492035324418,-12.326114787050326,-0.38819141613647523,-1.737108942350335
503.72,-7.663442564141038,-12.186601738719853,-0.38279192088028435,-1.7129469284858863
503.86,-7.556893405829105,-12.047550021274574,-0.37746752915956117,-1.6891209888169687
504.0,-7.451823826060416,-11.909010892613471,-0.37221719633222417,-1.6656264490138932
504.14,-7.348213372673321,-11.771033455186934,-0.36703989228648193,-1.642458699748695
504.28000000000003,-7.246041871971579,-11.63366465939963,-0.3619346012387265,-1.6196131957919282
504.42,-7.145289425073533,-11.496949313167017,-0.3569003215342391,-1.5970854551219678
504.56,-7.04593640430999,-11.360930097158638,-0.35193606545066636,-1.5748710580466458
504.7,-6.947963449669352,-11.225647585267975,-0.3470408590042315,-1.5529656463370578
504.84000000000003,-6.851351465288679,-11.0911402698576,-0.34221374175863994,-1.531364922373369
504.98,-6.756081615989485,-10.957444591339936,-0.3374537666366435,-1.5100646483024605
505.12,-6.66213532385718,-10.824594971667054,-0.33275999973422477,-1.4890606452072512
505.26,-6.569494264863188,-10.692623851318,-0.3281315201373666,-1.468348792287531
505.40000000000003,-6.478140365528819,-10.561561729388282,-0.3235674197413705,-1.4479250260521561
505.54,-6.388055799630094,-10.431437206403452,-0.31906680307268737,-1.4277853395224471
505.68,-6.299222984942782,-10.302277029496842,-0.31462878711322706,-1.4079257814466293
505.82,-6.211624580026924,-10.174106139610089,-0.31025250112711095,-1.3883424555251749
505.96000000000004,-6.125243481050272,-10.046947720394144,-0.3059370864898349,-1.3690315196468916
506.1,-6.0400628186499885,-9.839786516149584,-0.30168169651980814,-1.349989185135607
506.24,-5.956065954832117,-8.135984718268395,-0.2974854963122358,-1.3312117160073076
506.38,-5.873236479908295,4.349723925060001,-0.29334766257531075,-1.3126954282375893
506.52000000000004,-5.79155820946925,97.20414542880575,-0.6521177449169553,-1.2944366890392711
506.66,-5.711015181394601,99.78582436273408,-4.053443466523816,-1.2764319161500375
506.8,-5.631591652898611,99.78449571626035,-7.73188321951216,-1.2586775771299725
506.94,-5.553272097611414,99.7849905117914,-10.660667966178615,-1.2411701886688427
507.08,-5.4760412026954,99.7859639323994,-12.858813314445374,-1.223906315902998
507.22,-5.3998838659963715,99.78687590376208,-14.48684635833812,-1.2068825717417615
507.36,-5.324785193229108,99.78773026601944,-15.688917951584006,-1.19009561620317
507.5,-5.250730495197032,99.78853065757582,-16.575831933901224,-1.1735421557589418
507.64,-5.17770528504562,99.6975363836278,-17.23010237196281,-1.1572189426885418
507.78000000000003,-5.105695275549272,99.31765436747457,-17.712733005931803,-1.1411227744422148
507.92,-5.034686376431284,98.83530511318544,-18.068747766460437,-1.1252504930128748
508.06,-4.96466469171666,98.20751505111535,-18.3313630572997,-1.109598984316712
508.2,-4.895616517117438,97.3627571940042,-18.525081839581475,-1.0941651775824082
508.34000000000003,-4.827528337450246,96.17816815899319,-18.66797892718065,-1.0789460447488388
508.48,-4.760386824085772,94.42941267502486,-18.773387274671602,-1.0639385998711415
508.62,-4.694178832429896,91.67801803824787,-18.851141970516764,-1.0491398985350364
508.76,-4.62889139943615,87.00589857242281,-18.90849789012903,-1.0345470372792889
508.90000000000003,-4.5645117411492535,78.39457262790442,-18.950806608278988,-1.0201571530261926
509.04,-4.501027250279413,64.94312173338633,-18.982015725717723,-1.0059674225199724
509.18,-4.438425493807118,52.99408288483129,-19.00503719868629,-0.9919750617729859
509.32,-4.376694210618136,42.76391807201777,-19.022019038005183,-0.9781773255196277
509.46000000000004,-4.315821309168422,34.00511855643816,-19.034545728501683,-0.9645715066778189
509.6,-4.255794865178673,26.505864948556415,-19.0423400484964,-0.951154935817985
509.74,-4.196603119358213,20.084871219507953,-19.03535477145686,-0.9379249806394114
509.88,-4.138234475157953,14.586975526041035,-19.01550857434668,-0.9248790454538807
510.02000000000004,-4.080677496552132,9.879369295237966,-18.986221314543318,-0.9120145706764845
510.16,-4.023920905848529,5.848371869784721,-18.949717210561012,-0.899329032323517
510.3,-3.9679535815269054,2.4070462011640057,-18.907464809489234,-0.8868199415173451
510.44,-3.912764556105358,-0.4537337231504538,-18.860446824179373,-0.874484843998164
510.58,-3.858343014034308,-2.8175886965929804,-18.80932869068137,-0.8623213196425389
510.72,-3.8046782896178404,-4.772242805165373,-18.754565711583513,-0.8503269819886408
510.86,-3.751759864962107,-6.389939732803583,-18.696472301808818,-0.8384994777680834
511.0,-3.699577367950511,-7.729784033336476,-18.635267456268082,-0.8268364864442677
511.14,-3.6481205702453834,-8.83992706471254,-18.571105059950614,-0.8153357197571457
511.28000000000003,-3.5973793853158664,-9.759498443819473,-18.504094388161686,-0.8039949212743136
511.42,-3.5473438664917234,-10.520255323206003,-18.434314164853173,-0.7928118659483472
511.56,-3.4980042050427875,-11.147959575995062,-18.361822330862573,-0.7817843596802906
511.7,-3.449350728283767,-11.66351061887367,-18.28666291580944,-0.7709102388892155
511.84000000000003,-3.401373897704121,-12.083867781961372,-18.208870928233505,-0.7601873700877657
511.98,-3.3540643071227305,-12.422796191378692,-18.12847587164288,-0.7496136494636035
512.12,-3.307412680867077,-12.691467229896347,-18.04550429506169,-0.7391870024666755
512.26,-3.2614098719766473,-12.898940579694148,-17.959981655981395,-0.728905383402218
512.4,-3.2160468604302914,-13.05255059504884,-17.871933686852778,-0.7187667750294224
512.54,-3.171314751397255,-13.158215779708174,-17.781387398026418,-0.7087691881656805
512.6800000000001,-3.127204773511596,-13.220686655256692,-17.688371810573898,-0.6989106612963343
512.82,-3.083708277169733,-13.243744354914579,-17.592918485403697,-0.6891892601898515
512.96,-3.040816732850828,-13.23035983867655,-17.49506189642702,-0.6796030775183527
513.1,-2.998521729459748,-13.182821644031046,-17.39483968253443,-0.6701502324834159
513.24,-2.956814972692318,-13.102838494866164,-17.2922928040215,-0.6608288704470854
513.38,-2.915688283422616,-12.991621824014242,-17.18746562264985,-0.6516371625680104
513.52,-2.875133596112023,-12.849952263268559,-17.080405919932023,-0.6425733054426461
513.66,-2.835142957239771,-12.679589118740022,-16.971164864929186,-0.6336355207514424
513.8,-2.7957085237547257,-12.50350213355492,-16.859796940464083,-0.6248220549099538
513.94,-2.7568225615481396,-12.329852996413404,-16.746359834911686,-0.6161311787248029
514.08,-2.718477443947109,-12.158608050451901,-16.630914305448695,-0.607561187054425
514.22,-2.6806656502284842,-11.989734126729298,-16.513524017689278,-0.5991103984745346
514.36,-2.643379764152982,-11.823198533471613,-16.394255365914,-0.5907771549482427
514.5,-2.606612472519222,-11.658969045924273,-16.273177277545425,-0.582559821500761
514.64,-2.5703565637374703,-11.497013896758782,-16.150361005089444,-0.5744567858986324
514.78,-2.534604926422803,-11.337301766985277,-16.025879908412122,-0.5664664583334205
514.92,-2.499350548007471,-11.179801777327006,-15.899809229932922,-0.5585872711098001
515.0600000000001,-2.4645865133722054,-11.024483480016578,-15.772225865069274,-0.5508176783379845
515.2,-2.4303060034962223,-10.871316850977568,-15.643208130052061,-0.5431561556304312
515.34,-2.3965022941256913,-10.720272282358348,-15.51283552903795,-0.5356011998027651
515.48,-2.3631687544604203,-10.57132057538803,-15.381188522266312,-0.5281513285788619
515.62,-2.330298845858529,-10.424432933527257,-15.248348296841979,-0.5208050803000333
515.76,-2.297886120558874,-10.279580955888903,-15.114396541567098,-0.513561013638256
515.9,-2.2659242204209855,-10.136736630906315,-14.979415227094343,-0.5064177073133901
516.04,-2.2344068756823026,-9.995872330228474,-14.843486392528966,-0.49937375981433096
516.1800000000001,-2.203327903732466,-9.856960802823743,-14.706691939467538,-0.49242778912403823
516.32,-2.1726812079044526,-9.719975169275216,-14.569113434327276,-0.48557843244838894
516.46,-2.1424607762823222,-9.584888916252593,-14.430831919691325,-0.4788243459488041
516.6,-2.1126606805253636,-9.45167589114669,-14.291927735272266,-0.4721642044785912
516.74,-2.0832750747084208,-9.320310296854164,-14.152480348979491,-0.46559670132295616
516.88,-2.0542981941781786,-9.190766686701096,-14.012568198465294,-0.45912054794263024
517.02,-2.0257243544252086,-9.06301995949526,-13.872268543420702,-0.4527344737210621
517.16,-1.9975479499715507,-8.937045354697814,-13.731657328794832,-0.4464372257151281
517.3,-1.9697634532736268,-8.812818447706057,-13.590809059021653,-0.44022756840930777
517.44,-1.9423654136402944,-8.690315145239664,-13.44979668325512,-0.4341042834732798
517.58,-1.915348456165814,-8.569511680823668,-13.308691491538106,-0.42806616952288845
517.72,-1.888707280677553,-8.450384610361946,-13.167563021762321,-0.42211204188443596
517.86,-1.8624366606982097,-8.332910807795677,-13.026478977215247,-0.4162407323622521
518.0,-1.8365314424223738,-8.217067460841795,-12.885505154456224,-0.41045108900949745
518.14,-1.8109865437072241,-8.102832066806826,-12.744705381216638,-0.40474197590215394
518.28,-1.7857969530771756,-7.990182428472127,-12.604141463978575,-0.3991122729161593
518.42,-1.7609577287422837,-7.87909665004679,-12.463873144852444,-0.39356087550764124
518.5600000000001,-1.7364639976302234,-7.769553133184901,-12.32395806734569,-0.3880866944962085
518.7,-1.7123109544316557,-7.661530573064169,-12.184451750592471,-0.3826886558512557
518.84,-1.6884938606588036,-7.555007954523239,-12.045407571597078,-0.37736570048124046
518.98,-1.6650080437170518,-7.449964548255246,-11.906876755031588,-0.3721167840258922
519.12,-1.6418488959894006,-7.34637990705543,-11.768908370120814,-0.3669408766513105
519.26,-1.6190118739335935,-7.244233862120806,-11.631549334143871,-0.36183696284791306
519.4,-1.5964924971917467,-7.143506519400163,-11.494844422082146,-0.3568040412311952
519.54,-1.5742863477123135,-7.044178255992714,-11.358836281946875,-0.3518411243452595
519.6800000000001,-1.5523890688842075,-6.9462297165939875,-11.223565455326217,-0.3469472384690787
519.82,-1.5307963646829286,-6.849641809987624,-11.089070402700738,-0.34212142342545304
519.96,-1.509503998828519,-6.754395705581891,-10.955387533087809,-0.3373627323926252
520.1,-1.4885077939551914,-6.660472829989837,-10.822551237588568,-0.33267023171851506
520.24,-1.4678036307924667,-6.567854863652073,-10.690593926426166,-0.32804300073753884
520.38,-1.4473874473576693,-6.4765237375013385,-10.559546069080177,-0.32348013158997513
520.52,-1.4272552381596169,-6.38646162966798,-10.429436237139454,-0.31898072904384517
520.66,-1.407403053413356,-6.297650962225646,-10.300291149513669,-0.31454391031926854
520.8,-1.3878269982657878,-6.210074397976448,-10.172135719662542,-0.3101688049152633
520.94,-1.3685232320320406,-6.123714837275024,-10.044993104520747,-0.30585455443895454
521.08,-1.349487967442434,-6.0385554148908795,-9.832757918860874,-0.3016003124371595
521.22,-1.3307174698998923,-5.9545794969084636,-8.074516240752606,-0.29740524423031334
521.36,-1.3122080567476657,-5.871770677664501,4.638886509299795,-0.2932685267487067
521.5,-1.2939560965472139,-5.790112776722084,97.63664554031939,-0.6520411494533056
521.64,-1.2759580083661106,-5.709589835881081,99.78581967853519,-4.05338133315958
521.78,-1.2582102610758388,-5.63018611622448,99.78447131418866,-7.731836376284397
521.92,-1.2407093726593288,-5.551886095200202,99.7850060151937,-10.660633239242678
522.0600000000001,-1.2234519095281144,-5.474674463738075,99.78597846130394,-12.858787668769917
522.2,-1.2064344858489726,-5.398536123401563,99.78688951488448,-14.486827435806147
522.34,-1.189653762879909,-5.323456183573913,99.78774301732278,-15.688903992502928
522.48,-1.1731064483153684,-5.249419958678383,99.7885426033643,-16.575821636814055
522.62,-1.1567892956405383,-5.176412965432233,99.69218030701902,-17.230094776270434
522.76,-1.1406991034946234,-5.104420920134136,99.31075992204518,-17.71272740294889
522.9,-1.1248327150429616,-5.033429735984732,98.8264638895166,-18.068743633407298
523.04,-1.1091870173578646,-4.963425520439976,98.19583423555065,-18.331360008544
523.1800000000001,-1.093758940808059,-4.894394572597025,97.34674785176719,-18.52507959066022
523.32,-1.0785454584566103,-4.82632338061233,96.1552032175783,-18.667977268259023
523.46,-1.063543585467213,-4.759198619151663,94.39454870328686,-18.773386050964483
523.6,-1.0487503785187298,-4.693007146871773,91.62128108756156,-18.85114106784656
523.74,-1.034162935227864,-4.627736003933395,86.905817400675,-18.908497224272402
523.88,-1.019778393579859,-4.5633724095453,78.20363106352714,-18.95080611710841
524.02,-1.005593931367105,-4.499903759539129,64.73557337173509,-18.98201536340469
524.16,-0.9916067656355491,-4.437317623974713,52.81639189794198,-19.005036931425295
524.3,-0.9778141521388016,-4.375601744775584,42.6117848609393,-19.02201884085953
524.44,-0.9642133847998251,-4.314744033394396,33.874863558735306,-19.034545583076763
524.58,-0.9508017951801074,-4.254732568507992,26.394339050870553,-19.04219125156451
524.72,-0.9375767519562149,-4.195555593741795,19.989379148615953,-19.034934946050676
524.86,-0.9245356604036187,-4.137201515423269,14.505210331459438,-19.014892965533782
525.0,-0.9116759618876971,-4.079658900364148,9.80935631209887,-18.985458085626185
525.14,-0.8989951333618138,-4.022916473671156,5.788420785850471,-18.948837654773452
525.28,-0.8864906868723736,-3.966963116584929,2.356492945278758,-18.906489527069233
525.42,-0.8741601690707572,-3.911787864346849,-0.49550246858230496,-18.85938952909428
525.5600000000001,-0.8620011607320428,-3.857379904093518,-2.8521192870308942,-18.808198598446978
525.7,-0.8500112762804187,-3.803728572778568,-4.800814052173455,-18.753369062495022
525.84,-0.8381881633211927,-3.7508233551215358,-6.413600787302337,-18.695213348382424
525.98,-0.8265295021793082,-3.698653881583512,-7.749391140621875,-18.63394911327243
526.12,-0.8150330054442776,-3.6472099263692805,-8.856176775305972,-18.56972933866932
526.26,-0.803696417521441,-3.5964814054556546,-9.772956376868109,-18.50266269062777
526.4,-0.7925175141894669,-3.5464583746457436,-10.531380410966333,-18.432827485908554
526.54,-0.7814941021640024,-3.4971310276488454,-11.157124133525441,-18.36028139869835
526.6800000000001,-0.7706240186673928,-3.4484896941856933,-11.671016755983072,-18.285068290886397
526.82,-0.7599051310043825,-3.4005248381187725,-12.089960713537915,-18.207223073663563
526.96,-0.7493353361437178,-3.3532270556074235,-12.42767497307047,-18.126775203734162
527.1,-0.7389125603055658,-3.3065870732874445,-12.695293386760246,-18.043751219884424
527.24,-0.7286347585546703,-3.260595746474928,-12.901845026881404,-17.958176595941186
527.38,-0.7184999143991666,-3.2152440573940333,-13.054639182727728,-17.870077100014658
527.52,-0.7085060393949744,-3.1705231134284317,-13.159573734251982,-17.77947979209828
527.66,-0.6986511727556903,-3.126424145396139,-13.221382137025593,-17.68641375289205
527.8,-0.6889333809679082,-3.082938505847463,-13.2438313098171,-17.590910609876246
527.94,-0.6793507574118864,-3.04005766738579,-13.229880285389259,-17.493004908123794
528.08,-0.6699014219874919,-2.9977732210109393,-13.181807510252032,-17.39273436042653
528.22,-0.6605835207453449,-2.956076874484814,-13.101313093196092,-17.290140002243625
528.36,-0.6513952255230938,-2.914960450719075,-12.98960103999108,-17.185266270566782
528.5,-0.6423347335867486,-2.87441588618458,-12.847445513848456,-17.078161021225736
528.64,-0.6334002672770012,-2.834435229342304,-12.676749174618367,-16.96887549587627
528.78,-0.6245900736604648,-2.7950106390955005,-12.500701517274077,-16.857464247539806
528.92,-0.6159024241857651,-2.7561343832628133,-12.327091164369262,-16.743985031832505
529.0600000000001,-0.6073356143444117,-2.71779883707211,-12.155884466961918,-16.62849866974711
529.2,-0.5988879633363874,-2.6799964816747455,-11.987048263855632,-16.51106888690155
529.34,-0.5905578137403876,-2.6427199026800294,-11.820549870854284,-16.39176213345109
529.48,-0.5823435311886481,-2.605961788709617,-11.656357070623459,-16.270647388309524
529.62,-0.5742435040462919,-2.569714929971594,-11.494438103105464,-16.147795950892284
529.76,-0.5662561430951369,-2.5339722168539893,-11.334761656439545,-16.023281223245917
529.9,-0.5583798812219023,-2.4987266385374713,-11.177296858343306,-15.897178485140412
530.04,-0.5506131731107502,-2.4639712816269896,-11.022013267915352,-15.769564664455439
530.1800000000001,-0.5429544949401038,-2.429699328802112,-10.868880867822696,-15.640518104976456
530.32,-0.5354023440836817,-2.3959040574858146,-10.717870056839942,-15.510118333523327
530.46,-0.5279552388156908,-2.362578838531489,-10.568951642710124,-15.378445828156094
530.6,-0.5206117180201191,-2.3297171349279333,-10.422096835299937,-15.245581789036077
530.74,-0.5133703409040712,-2.2973125005220876,-10.27727724002458,-15.111607913362615
530.88,-0.5062296867150933,-2.2653585787592863,-10.134464851519715,-14.97660617565502
531.02,-0.49918835446242554,-2.233849101440793,-9.993632047540153,-14.840658614504209
531.16,-0.4922449626421353,-2.2027778874983936,-9.854751583066722,-14.703847126779442
531.3,-0.485398148966071,-2.172138841785833,-9.717796584604601,-14.566253270141269
531.44,-0.47864657009458655,-2.1419259538868474,-9.582740544657865,-14.427958074583607
531.58,-0.4719889013729833,-2.112133296939607,-9.449557316366498,-14.28904186360489
531.72,-0.4654238365716175,-2.0827550264773254,-9.318221108293443,-14.149584085491531
531.86,-0.45895008762962236,-2.0537853792848275,-9.188706479350307,-14.009663155086441
532.0,-0.452566384402195,-2.0252186722708716,-9.060988333851638,-13.869356306311571
532.14,-0.4462714744113981,-1.9970493013560044,-8.935041916688455,-13.728739455616417
532.28,-0.4400641226004271,-1.9692717403757538,-8.810842808612705,-13.587887076434495
532.42,-0.43394311109129635,-1.941880539998938,-8.688366921625159,-13.4468720846473
532.5600000000001,-0.4279072389458943,-1.914870326660906,-8.567590494459857,-13.305765734979543
532.7,-0.42195532193036284,-1.8882358015114955,-8.448490088159026,-13.164637528181666
532.84,-0.4160861922827538,-1.8619717393775175,-8.331042581732872,-13.023555128794454
532.98,-0.4102986984839169,-1.8360729877395676,-8.215225167899273,-12.882584293236786
533.12,-0.40459170503157466,-1.8105344657229747,-8.101015348898823,-12.741788807910648
533.26,-0.3989640922175391,-1.7853511631026944,-7.9883909323811935,-12.601230436977067
533.4,-0.3934147559080277,-1.7605181393219567,-7.8773300273590845,-12.460968879422655
533.54,-0.38794260732703484,-1.736030522524484,-7.767811040226524,-12.32106173500857
533.6800000000001,-0.38254657284271604,-1.711883508600096,-7.65981267083847,-12.18156447867122
533.82,-0.3772255937567439,-1.6880723602435157,-7.553313908649049,-12.042530442927303
533.96,-0.3719786260965929,-1.6645924060262043,-7.4482940289060116,-11.904010807823397
534.1,-0.3668046404107143,-1.6414390394810376,-7.344732588899201,-11.766054597963086
534.24,-0.36170262156655975,-1.6186077181996608,-7.242609424261071,-11.628708686140932
534.38,-0.35667156855141396,-1.5960939629423383,-7.141904645317476,-11.492017803113074
534.52,-0.35171049427599754,-1.5738933567601343,-7.042598633487105,-11.35602455303783
534.66,-0.3468184253808019,-1.5520015441292538,-6.944672037728134,-11.2207694341263
534.8,-0.34199440204511755,-1.5304142300973795,-6.84810577103076,-11.08629086405217
534.94,-0.3372374777987187,-1.5091271794418366,-6.752881006954432,-10.952625209681381
535.08,-0.33254671933616775,-1.4881362158394273,-6.6589791762087,-10.81980682069572
535.22,-0.3279212063337009,-1.4674372210477737,-6.566381963276702,-10.687868066699277
535.36,-0.3233600312686634,-1.4470261340980126,-6.475071303080387,-10.556839377413105
535.5,-0.31886229924145376,-1.4268989504986835,-6.385029377686662,-10.426749285580616
535.64,-0.31442712779994625,-1.4070517214506584,-6.296238613053721,-10.297624472224445
535.78,-0.31005364676635455,-1.3874805530729635,-6.208681675816864,-10.169489813914101
535.92,-0.3057409980665042,-1.368181605639337,-6.122341470113174,-10.042368431722796
536.0600000000001,-0.30148833556147947,-1.3491510928253851,-6.037201134444475,-9.821844164042192
536.2,-0.2972948248816119,-1.3303852809661778,-5.953244038578023,-7.979138184408663
536.34,-0.29315964326277805,-1.311880488324154,-5.870453780484437,5.061375192617669
536.48,-0.8139913175651028,-1.293633084367181,-5.788814183312377,98.02597657145111
536.62,-4.332215722728858,-1.2756394890566418,-5.708309292399559,99.78580288164451
536.76,-7.967936804635991,-1.257896172145401,-5.628923372319647,99.78443657527374
536.9,-10.840155353828536,-1.2403996524855176,-5.550640903964666,99.78502681201125
537.04,-12.992145497114905,-1.2231464973455721,-5.473446581662529,99.78599795074568
537.1800000000001,-14.585362014003596,-1.206133321737469,-5.397325310329328,99.78690777318958
537.32,-15.76161693288018,-1.189356787752593,-5.322262202656037,99.78776012224452
537.46,-16.629463611797707,-1.1728136039071808,-5.248242576329291,99.78855862774772
537.6,-17.269664821475168,-1.1565005244967854,-5.1752519512859125,99.68460014474914
537.74,-17.741916503054508,-1.140414348959709,-5.103276047000876,99.3011281455078
537.88,-18.090275068311904,-1.1245519212492756,-5.03230077980837,98.81410610956785
538.02,-18.347242724229893,-1.1089101292148267,-4.962312260255703,98.17949715451587
538.16,-18.53679551144469,-1.0934859039913132,-4.89329679048969,97.32433928492944
538.3,-18.67661954280512,-1.078276219397371,-4.825240861675278,96.12302740126601
538.44,-18.779761043522317,-1.0632780913417592,-4.758131151446073,94.3456420982904
538.58,-18.855843594903163,-1.0484885772380417,-4.691954521386517,91.54157493919949
538.72,-18.911966053527074,-1.0339047754274096,-4.626698014545384,86.76499358792285
538.86,-18.953364906509872,-1.0195238246095168,-4.562348852980348,77.93461579336912
539.0,-18.983902859940116,-1.0053429032812307,-4.4988944353332965,64.44311932909362
539.14,-19.00642924732635,-0.9913592291831788,-4.436322334436147,52.56600771819312
539.28,-19.023045885694806,-0.9775700587539905,-4.37462029494684,42.39741264636029
539.42,-19.03530318492047,-0.9639726865921211,-4.313776231015233,33.69131893894911
539.5600000000001,-19.042565111345564,-0.9505644449251588,-4.253778223978657,26.23718498296236
539.7,-19.034834469644597,-0.9373427030865051,-4.194614520086767,19.85481799706308
539.84,-19.014451211729487,-0.9243048669993328,-4.136273528255469,14.389991570694608
539.98,-18.98476190930725,-0.9114483786677133,-4.078743817849615,9.710697582629436
540.12,-18.947944696893654,-0.8987707156748218,-4.0220141164941765,5.7039403659085774
540.26,-18.90543862268507,-0.8862693906881145,-3.966073307913614,2.2852780903250927
540.4,-18.858207204290597,-0.8739419509713874,-3.9109104297991637,-0.5542971378819774
540.54,-18.806903198868547,-0.8617859779036167,-3.8565146717037484,-2.9006853562335753
540.6800000000001,-18.751973421737098,-0.8497990865044892,-3.8028753729642304,-4.840962495670179
540.82,-18.693726540726857,-0.8379789249665294,-3.7499820206507164,-6.446816345072458
540.96,-18.632377622837023,-0.826323174193731,-3.697824247542635,-7.776884836518421
541.1,-18.568077850820238,-0.8148295473466028,-3.6463918301312965,-8.878933241335872
541.24,-18.50093463525499,-0.8034957893935405,-3.595674686648653,-9.791774764052265
541.38,-18.43102541536995,-0.7923196766684364,-3.5456628751219745,-10.546908826207785
541.52,-18.358407254086416,-0.7812990164344397,-3.4963465914541536,-11.169888116952317
541.66,-18.28312359185031,-0.7704316464537831,-3.4477161675293577,-11.681442548836968
541.8,-18.205209055219086,-0.7597154345635899,-3.399762069343746,-12.098394115761916
541.94,-18.124692915836647,-0.7491482782575806,-3.3524748951609613,-12.434396544312001
542.08,-18.0416016005102,-0.7387281042735943,-3.3058453736921383,-12.700530657714376
542.22,-17.955960525079142,-0.7284528681868481,-3.2598643623001102,-12.90578228904982
542.36,-17.867795439722865,-0.7183205540088498,-3.2145228452275774,-13.057425328827668
542.5,-17.777133416254536,-0.7083291737918902,-3.1698119318489213,-13.161328535565339
542.64,-17.684003569220323,-0.6984767672390341,-3.1257228549454146,-13.222201270304058
542.78,-17.588437576106053,-0.6887614013195357,-3.082246969003534,-13.243790384977578
542.92,-17.49047004363329,-0.6791811698896001,-3.039375748536114,-13.229038075061995
543.0600000000001,-17.390138754363004,-0.6697341933184213,-2.99710078642606,-13.180208541779999
543.2,-17.287484818861923,-0.660418618119419,-2.955413792292355,-13.098989731368643
543.34,-17.18255275234465,-0.6512326165866045,-2.9143065908780854,-12.986575163184103
543.48,-17.075390490184272,-0.6421743864360022,-2.873771120460224,-12.843729866080729
543.62,-16.966049353438706,-0.6332421504520601,-2.833799431280898,-12.672576542251573
543.76,-16.854583973192153,-0.624434156138976,-2.794383683999881,-12.496586703376616
543.9,-16.74105218079817,-0.6157486753768724,-2.755516148168051,-12.323033368307044
544.04,-16.62551486984931,-0.6071840040827551,-2.717189200721539,-12.151882899797252
544.1800000000001,-16.508035834758378,-0.5987384618761843,-2.67939532449633,-11.983102148089241
544.32,-16.38868159012601,-0.5904103917495982,-2.642127106763047,-11.816658440181483
544.46,-16.267521174522987,-0.582198159743219,-2.60537723778166,-11.652519569703328
544.6,-16.14462594188645,-0.5741001546244819,-2.569138509375887,-11.490653787341838
544.74,-16.02006934338373,-0.5661147875719225,-2.5334038135270087,-11.33102979177286
544.88,-15.893926702311152,-0.5582404918634585,-2.4981661409868803,-11.17361672105239
545.02,-15.766274984351135,-0.55047572256901,-2.463418579909872,-11.018384144428286
545.16,-15.637192565297129,-0.5428189562473922,-2.4291543145034957,-10.865302054536025
545.3,-15.506758998162995,-0.5352686906474249,-2.3953666236974995,-10.71434085994552
545.44,-15.375054781416212,-0.5278234444131985,-2.362048879831161,-10.565471378028938
545.58,-15.24216112990822,-0.5204817567934408,-2.329194547358564,-10.41866482812242
545.72,-15.108159749917682,-0.5132421873549224,-2.296797181571618,-10.273892824956802
545.86,-14.973132619571855,-0.5061033156998529,-2.264850427340585,-10.131127372335028
546.0,-14.837161775766713,-0.49906374118720287,-2.233348017871896,-9.990340857035845
546.14,-14.700329108567159,-0.49212208265790564,-2.202283773483012,-9.8515060429253
546.28,-14.56271616393506,-0.4852769781638787,-2.1716516003941257,-9.714596065259332
546.42,-14.424403955504399,-0.4785270847008152,-2.141445489536471,-9.579584425162277
546.5600000000001,-14.285472786000303,-0.4718710779446912,-2.1116595153770086,-9.44644498426754
546.7,-14.14600207878214,-0.46530765199193824,-2.0822878347593043,-9.31515195950799
546.84,-14.006070219880527,-0.4588355191032297,-2.0533246857603507,-9.18567991804488
546.98,-13.865754410794578,-0.4524534094508302,-2.0247643865631337,-9.058003772325007
547.12,-13.72513053221875,-0.44616007086945975,-1.9966013343447415,-8.932098775256991
547.26,-13.584273018779168,-0.4399542686106227,-1.968830004179797,-8.80794051549831
547.4,-13.443254744776684,-0.4338347851003534,-1.9414449479590101,-8.685504912845543
547.54,-13.302146920858728,-0.4278004197003319,-1.9144407933226544,-8.564768213721104
547.6800000000001,-13.161019001474124,-0.4218499884723219,-1.8878122426087602,-8.44570698675025
547.82,-13.01993860290426,-0.41598232394588536,-1.8615540718158283,-8.328298118422886
547.96,-12.878971431610355,-0.41019627488932703,-1.8356611295798724,-8.212518808835112
548.1,-12.73818122258969,-0.40449070608382626,-1.8101283361655907,-8.09834656750609
548.24,-12.597629687393589,-0.3988644981007093,-1.7849506824714805,-7.98575920926606
548.38,-12.457376471426016,-0.39331654708182023,-1.7601232290487054,-7.874734850211956
548.52,-12.317479120113886,-0.38784576452294595,-1.7356411051335312,-7.765251903727204
548.66,-12.177993053517948,-0.3824510770602543,-1.7114995076931405,-7.657289076562819
548.8000000000001,-12.038971548936422,-0.3771314262597019,-1.6876937004846517,-7.550825364977056
548.94,-11.900465731041365,-0.3718857684093717,-1.6642190131271595,-7.445840050931227
549.08,-11.762524569080595,-0.3667130743146987,-1.6410708401866159,-7.342312698339481
549.22,-11.625194880674437,-0.36161232909654345,-1.6182446402733857,-7.240223149370587
549.36,-11.48852134173712,-0.35658253199207496,-1.5957359351522968,-7.139551520799945
549.5,-11.352546502056342,-0.35162269615842234,-1.5735403088650168,-7.040278200410217
549.64,-11.217310806071144,-0.34673184847905825,-1.5516534068645869,-6.942383843439124
549.78,-11.082852618397665,-0.3419090293728747,-1.5300709351619481,-6.845849369073112
549.92,-10.949208253663642,-0.33715329260591476,-1.5087886594842965,-6.750655956985673
550.0600000000001,-10.81641201022614,-0.33246370510572304,-1.4878024044451037,-6.656785043919265
550.2,-10.68449620736186,-0.3278393467782781,-1.4671080527256402,-6.564218320309843
550.34,-10.553491225535723,-0.32327931032747104,-1.4467015442678517,-6.4729377269531065
550.48,-10.423425549370814,-0.3187827010770959,-1.4265788754784277,-6.382925451711653
550.62,-10.294325812960809,-0.3143486367953147,-1.406736098443904,-6.294163926262284
550.76,-10.166216847184714,-0.30997624752156505,-1.3871693201566575,-6.206635822882805
550.9,-10.039121728702828,-0.30566467539587494,-1.3678747017516384,-6.1203240512776445
551.04,-9.80831243470492,-0.3014130744905517,-1.3488484577536892,-6.035211755441746
551.1800000000001,-7.860093892615958,-0.29722061064421196,-1.3300868553353107,-5.9512823105621955
551.32,5.589484112601426,-0.2930864612981199,-1.31158621358473,-5.86851931995705
551.46,98.41360781808535,-0.813921081075001,-1.2933429027841226,-5.7869066120509265
551.6,99.78578667848963,-4.332159285557383,-1.2753533436978561,-5.706428237386879
551.74,99.78440215043662,-7.967894348617379,-1.2576140068706168,-5.627068465674195
551.88,99.78505252460835,-10.84012389505655,-1.240121411935274,-5.548811782871655
552.02,99.78602204599203,-12.992122267621088,-1.2228721269303628,-5.471642888305913
552.16,99.78693034635273,-14.585344874687761,-1.2058627676270377,-5.39554669182464
552.3000000000001,99.78778126945275,-15.761604289346709,-1.1890899968653739,-5.320508310984056
552.44,99.78857843906117,-16.62945428515313,-1.1725505238998895,-5.246513068270537
552.58,99.67632605992891,-17.26965794163626,-1.1562411037541525,-5.173546488355963
552.72,99.2906028431586,-17.74191142812319,-1.140158536584357,-5.10159429538647
552.86,98.80059279963827,-18.09027132477729,-1.1242996670517365,-5.030642410304347
553.0,98.16161791429245,-18.347239962803393,-1.1086613837036965,-4.960676948202705
553.14,97.29979102734987,-18.536793474472443,-1.0932406183635466,-4.89168421571265
553.28,96.08773598039726,-18.676618040228128,-1.078034345528708,-4.8236507084227
553.42,94.29191871136553,-18.779759935143158,-1.0630395817772842,-4.756563108330061
553.5600000000001,91.45385992909333,-18.855842777304883,-1.0482533851828786,-4.690408281323575
553.7,86.60971335223996,-18.91196545042393,-1.03367285473754,-4.625173274697965
553.84,77.6375258551433,-18.953364461629544,-1.0192951297827313,-4.560845314699141
553.98,64.13224993476551,-18.98390253177317,-1.0051173894482006,-4.497411804100263
554.12,52.29986257766492,-19.00642900525329,-0.9911368520986575,-4.4348603198082746
554.26,42.16955060614136,-19.023045707129093,-0.9773507747881318,-4.37317861050062
554.4,33.49622784006293,-19.035303053201083,-0.9637564527219225,-4.312354594291863
554.54,26.070147407626955,-19.04243181016826,-0.9503512187260204,-4.252376356429932
554.6800000000001,19.71179646959458,-19.034479771959564,-0.9371324427239087,-4.193232147021683
554.82,14.267530383187324,-19.013936278687734,-0.9240975312206345,-4.134910378787516
554.96,9.605838829534662,-18.984125924060592,-0.9112439267940522,-4.07739962484475
555.1,5.614152124349723,-18.94721313891357,-0.8985691075931383,-4.020688616519483
555.24,2.209726944777914,-18.904628277749392,-0.886070586843283,-3.9647662411866205
555.38,-0.6167274490300545,-18.85732925483343,-0.8737459123584554,-3.909621540137834
555.52,-2.952304585138961,-18.805965164170235,-0.8615926660601538,-3.855243706477121
555.66,-4.883680135969523,-18.750980396667092,-0.8496084635030416,-3.8016220830437093
555.8000000000001,-6.482198650231067,-18.69268199943013,-0.8377909534071794,-3.7487461603620074
555.94,-7.806209939071464,-18.631283948223892,-0.8261378171967592,-3.6966055746183044
556.08,-8.90324085521573,-18.56693668857378,-0.814646768545254,-3.6451901056639695
556.22,-9.811909176764793,-18.4997471338685,-0.8033155529268889,-3.594489675044824
556.36,-10.563555107308696,-18.42979239110675,-0.7921419471743512,-3.544494344056433
556.5,-11.183602075751265,-18.35712930579489,-0.7811237590426464,-3.4951943118250166
556.64,-11.692675223886589,-18.281801181829763,-0.7702588267790236,-3.4465799134136956
556.78,-12.107511631978952,-18.203842566789643,-0.7595450186988763,-3.3986416179538077
556.92,-12.441696127163036,-18.123282694705182,-0.7489802327675428,-3.351370026800981
557.0600000000001,-12.706253503686563,-18.040147984708636,-0.7385623961879211,-3.3047558717157175
557.2,-12.910123888455415,-17.954463866727846,-0.7282894649938185,-3.2587900130681766
557.34,-13.06054373675948,-17.86625612085902,-0.718159423648955,-3.213463438066901
557.48,-13.163350996823784,-17.775551860284658,-0.708170284651544,-3.1687672590111946
557.62,-13.223229526894462,-17.6823802490946,-0.6983200881443701,-3.1246927115668788
557.76,-13.243904930389869,-17.586773019996283,-0.6886069015302917,-3.081231153065152
557.9,-13.228301566882193,-17.488764838678094,-0.6790288190930873,-3.038374060824281
558.04,-13.178668541685706,-17.38839354889245,-0.6695839616235776,-2.9961130304938433
558.1800000000001,-13.09668090760325,-17.285700323407504,-0.6602704760509438,-2.95443977442126
558.32,-12.98352106367978,-17.180729739665495,-0.6510865350791768,-2.913346120040336
558.46,-12.839944349193724,-17.07352979448725,-0.642030336828578,-2.8728240082815595
558.6,-12.668345244407504,-16.964151868932035,-0.6331001044822492,-2.8328654920038696
558.74,-12.492413952911543,-16.852650652084602,-0.6242940859374971,-2.7934627344476537
558.88,-12.318918357967963,-16.739084030835983,-0.6156105534620859,-2.754608007708689
559.02,-12.14782483404813,-16.623512951468154,-0.607047803355271,-2.7162936912327833
559.16,-11.979100242845774,-16.50600125791685,-0.5986041556135453,-2.678512270330858
559.3000000000001,-11.812711922561457,-16.386615510878634,-0.5902779536010374,-2.6412563347141984
559.44,-11.648627677791158,-16.265424791384252,-0.5820675637244896,-2.6045185770496375
559.58,-11.486815769966102,-16.142500492032323,-0.5739713751127601,-2.5682917915344134
559.72,-11.3272449082956,-16.017916098732584,-0.5659877993007792,-2.532568872490446
559.86,-11.169884241169182,-15.891746965522508,-0.5581152699179034,-2.4973428129777933
560.0,-11.014703347978125,-15.764070084777398,-0.5503522423806023,-2.462606703427033
560.14,-10.861672231320178,-15.634963854920477,-0.5426971935894216,-2.4283537302903415
560.28,-10.710761309554508,-15.504507847546845,-0.5351486216301573,-2.394577174711004
560.42,-10.561941409677056,-15.372782575698166,-0.5277050454791902,-2.3612704112111444
560.5600000000001,-10.415183760489008,-15.239869264858806,-0.5203650047129154,-2.328426906397423
560.7,-10.270459986033789,-15.105849628086792,-0.513127059221214,-2.296040217684469
560.84,-10.127742099280182,-14.97080564654255,-0.5059897889249113,-2.264103992035819
560.98,-9.987002496031245,-14.834819356533545,-0.4989517934971628,-2.232611964722136
561.12,-9.848213949040616,-14.69797264405419,-0.49201169208871576,-2.2015579580964753
561.26,-9.711349602319494,-14.560347047666413,-0.4851681230569929,-2.170935880386375
561.4,-9.5763829656192,-14.422023570438206,-0.4784197436989432,-2.140739724502554
561.54,-9.443287909075563,-14.283082501534901,-0.47176522998760806,-2.11096356686399
561.6800000000001,-9.312038658002775,-14.143603247941455,-0.4652032763123528,-2.081601566239165
561.82,-9.182609787825445,-14.003664176683847,-0.4587325952227098,-2.0526479626032663
561.96,-9.054976219138721,-13.863342467814142,-0.4523519171757851,-2.0240970760111257
562.1,-8.929113212887273,-13.72271397832715,-0.4460599902871782,-1.9959433054856837
562.24,-8.804996365654867,-13.58185311708696,-0.43985558008536585,-1.9681811279217842
562.38,-8.682601605056952,-13.440832730759388,-0.43373746926950246,-1.9408050970050834
562.52,-8.561905185229591,-13.299724000671148,-0.4277044574705894,-1.9138098421458718
562.66,-8.442883682408512,-13.158596350448814,-0.42175536101596567,-1.8871900674276134
562.8000000000001,-8.325513990592855,-13.017517364230034,-0.41588901269707396,-1.8609405505699983
562.94,-8.209773317288523,-12.876552715185843,-0.410104261540458,-1.8350561419063223
563.08,-8.095639179326731,-12.73576610404626,-0.4043999725819436,-1.8095317633749868
563.22,-7.983089398753689,-12.595219207281295,-0.39877502664396214,-1.7843624075249416
563.36,-7.872102098787689,-12.454971634555722,-0.3932283201159697,-1.7595431365348724
563.5,-7.762655699840403,-12.315080895048283,-0.38775876473792104,-1.735069081245954
563.64,-7.654728915599346,-12.175602372203896,-0.3823652873867557,-1.7109354402079786
563.78,-7.54830074916886,-12.036589306470733,-0.37704682986585325,-1.6871374787386837
563.92,-7.443350489267201,-11.898092785562083,-0.3718023486974169,-1.663670527996095
564.0600000000001,-7.339857706477546,-11.76016174177563,-0.3666308149177458,-1.6405299840637106
564.2,-7.237802249550951,-11.622842955899479,-0.3615312138753533,-1.6177113070483538
564.34,-7.137164241759508,-11.486181067234778,-0.3565025450318946,-1.5952100201905104
564.48,-7.037924077298077,-11.35021858926848,-0.35154382176586274,-1.5730217089869987
564.62,-6.940062417733152,-11.214995930536661,-0.34665407117901526,-1.5511420203257846
564.76,-6.8435601884975785,-11.080551420227986,-0.34183233390549284,-1.5295666616327896
564.9,-6.748398575429885,-10.946921338088528,-0.33707766392359334,-1.5082914000305232
565.04,-6.654559021357203,-10.81413994820265,-0.33238912837016354,-1.4873120615083733
565.1800000000001,-6.562023222720761,-10.68223953623947,-0.3277658073575733,-1.4666245301044019
565.32,-6.4707731262431,-10.551250449771073,-0.3232067937932342,-1.446224747098486
565.46,-6.38079092563615,-10.421201141285682,-0.31871119320162955,-1.426108710216645
565.6,-6.292059058349469,-10.292118213537336,-0.3142781235488197,-1.4062724728464049
565.74,-6.204560202357932,-10.164026466892215,-0.30990671506938755,-1.3867121432630456
565.88,-6.118277272988258,-10.03694894835083,-0.3055961100957923,-1.3674238838665846
566.02,-6.033193419783776,-9.79929238963607,-0.3013454628900957,-1.3484039104293444
566.16,-5.94929202340692,-7.781690593360748,-0.29715393947802965,-1.3296484913539623
566.3000000000001,-5.866556692578914,5.925683930034809,-0.29302071748537095,-1.3111539469416964
566.44,-5.784971261056212,98.63077237277193,-0.813857982359846,-1.2929166486708878
566.58,-5.704519784643221,99.78577593870456,-4.332108582896333,-1.274933018485441
566.72,-5.6251865382409125,99.78438103767155,-7.967856206341395,-1.257199528093175
566.86,-5.546956012930913,99.7850696989777,-10.840095632624408,-1.239712698273922
567.0,-5.469812913094702,99.78603813898978,-12.992101398333968,-1.2224690981972304
567.14,-5.393742153567555,99.78694542276446,-14.585329476792062,-1.2054653447495411
567.28,-5.3187288568268745,99.7877953934818,-15.761592930444523,-1.1886981018707081
567.42,-5.244758350214598,99.78859167085794,-16.629445906131238,-1.172164079899734
567.5600000000001,-5.17181616319332,99.67102979302383,-17.269651760815236,-1.1558600349295929
567.7,-5.099888024635831,99.28385920601157,-17.741906868824255,-1.1397827681710124
567.84,-5.028959860147784,98.79192987628565,-18.090267961600066,-1.1239291253250956
567.98,-4.959017789423119,98.15014834171635,-18.347237481948365,-1.108295995964658
568.12,-4.8900481236320195,97.28403007776004,-18.536791644464344,-1.092880312924159
568.26,-4.822037362841048,96.06505397202689,-18.676616690318696,-1.077679051698108
568.4,-4.754972193465204,94.25734608089503,-18.779758939379548,-1.0626892298478312
568.54,-4.688839485751583,91.39732580460966,-18.855842042777702,-1.0479079064164807
568.6800000000001,-4.623626291294374,86.50946434683014,-18.911964908598367,-1.0333321813521703
568.82,-4.559319840580882,77.44547685806847,-18.953364061950737,-1.0189591949391328
568.96,-4.495907540568315,63.93556075607406,-18.98390223694924,-1.0047861272367746
569.1,-4.433376972291036,52.13147198020291,-19.006428787775786,-0.9908101975265347
569.24,-4.37171588849798,42.02538280852682,-19.02304554670634,-0.9770286637664236
569.38,-4.310912211319987,33.37279494989738,-19.03530293486489,-0.9634388220531486
569.52,-4.250954029966736,25.964464453608738,-19.04229668877497,-0.9500380060917113
569.66,-4.191829598452993,19.621308747894325,-19.034134727055694,-0.9368235866723817
569.8000000000001,-4.133527333353919,14.190051326722768,-19.013439191982975,-0.9237929711549381
569.94,-4.076035811589115,9.53949687068912,-18.98351387667894,-0.9109436029600779
570.08,-4.019343768235149,5.557345245034389,-18.946510241317597,-0.8982729610679003
570.22,-3.9634400943662644,2.1619399289981995,-18.90385041132361,-0.8857785595233579
570.36,-3.9083138349229776,-0.656225304211583,-18.856486997023907,-0.8734579469485843
570.5,-3.8539541866082985,-2.984971671652793,-18.805065625135672,-0.8613087060620013
570.64,-3.800350495811277,-4.91072211961337,-18.750028392011888,-0.8493284532041129
570.78,-3.747492256557583,-6.504604518605385,-18.69168081111389,-0.8375148378698908
570.92,-3.6953691084868536,-7.824786815051592,-18.63023582589413,-0.8258655422476603
571.0600000000001,-3.6439708348565016,-8.918645373221915,-18.565843184760414,-0.8143782807644001
571.2,-3.593287360571715,-9.824674615646193,-18.498609331270746,-0.803050799637361
571.34,-3.5433087502413536,-10.574114238821963,-18.428611058792217,-0.791880876431921
571.48,-3.4940252062594697,-11.192306067656611,-18.355905007916704,-0.7808663196255868
571.62,-3.445427066912151,-11.699809092708,-18.280534354196,-0.7700049681780589
571.76,-3.397504804509425,-12.11330677330454,-18.202533571371845,-0.7592946911072735
571.9,-3.3502490235419238,-12.446340421680574,-18.121931858801172,-0.7487333870713402
572.04,-3.3036504588620383,-12.709899440054807,-18.038755629282072,-0.7383189839562933
572.1800000000001,-3.2576999738892822,-12.912895078956673,-17.953030327004484,-0.7280494384695739
572.32,-3.2123885588395784,-13.062540138435123,-17.864781761300453,-0.7179227357391674
572.46,-3.1677073289781954,-13.164653094032127,-17.774037085415877,-0.7079368889183127
572.6,-3.1236475228960585,-13.223901682535757,-17.680825511224715,-0.6980899387957108
572.74,-3.0802005008091577,-13.243998072445784,-17.58517882457257,-0.6883799534111502
572.88,-3.0373577428807716,-13.22785534371331,-17.487131747807265,-0.678805027676483
573.02,-2.9951108475662513,-13.17771305273558,-17.386722183419412,-0.6693632830018662
573.16,-2.9534515299800734,-13.095238094746586,-17.28399136384128,-0.6600528669272037
573.3000000000001,-2.912371620284909,-12.981605831474804,-17.178983926171217,-0.6508719527587145
573.44,-2.8718630621024275,-12.837565468926588,-17.07174792611255,-0.6418187392105515
573.58,-2.8319179109455814,-12.665683668198671,-16.962334802200257,-0.632891450051409
573.72,-2.792528332672101,-12.48978918590355,-16.850799299061137,-0.62408833375604
573.86,-2.7536866019589326,-12.316329893400786,-16.73719935675519,-0.6154076631616243
574.0,-2.7153851007973735,-12.145272172499558,-16.621595971994452,-0.6068477351289119
574.14,-2.6776163170086305,-11.976582892063888,-16.504053036103,-0.5984068702080819
574.28,-2.640372842779553,-11.810229397307168,-16.384637153876554,-0.5900834123092469
574.42,-2.6036473732182888,-11.646179499689914,-16.26341744695739,-0.5818757283775394
574.5600000000001,-2.567432704929607,-11.484401467367917,-16.140465344913732,-0.5737822080727191
574.7,-2.5317217346096297,-11.324864016142673,-16.015854366868762,-0.5658012634532337
574.84,-2.4965074576597512,-11.167536300870452,-15.8896598962396,-0.5579313286646748
574.98,-2.461782966819462,-11.012387907290103,-15.761958950903319,-0.5501708596325682
575.12,-2.427541450817871,-10.859388844233518,-15.632829950893564,-0.5425183337594334
575.26,-2.393776193043653,-10.708509536185826,-15.50235248553924,-0.53497224962606
575.4,-2.36048057023321,-10.55972081616548,-15.37060708177947,-0.5275311266969359
575.54,-2.327648051176795,-10.41299391889712,-15.237674975223298,-0.520193505029775
575.6800000000001,-2.2952721954423634,-10.26830047425251,-15.103637885365126,-0.5129579449890828
575.82,-2.2633466521169288,-10.1256125009373,-14.968577796216564,-0.5058230269637065
575.96,-2.231865158565189,-9.984902400403271,-14.832576743470728,-0.49878735108831396
576.1,-2.2008215392051937,-9.846142950967645,-14.695716609176147,-0.4918495369687459
576.24,-2.17020970430084,-9.709307302122877,-14.558078924763633,-0.4850082234111882
576.38,-2.140023648770958,-9.57436896902176,-14.41974468314147,-0.4782620681551111
576.52,-2.1102574510147782,-9.44130182712416,-14.280794160451766,-0.4716097476099222
576.66,-2.0809052717535654,-9.310080106993018,-14.141306747964428,-0.46504995659528364
576.8000000000001,-2.051961352888188,-9.180678389228408,-14.001360794475163,-0.45858140808503917
576.94,-2.023420016372437,-9.053071599529483,-13.861033459470452,-0.45220283295470476
577.08,-1.9952756631018596,-8.92723500387516,-13.72040057722592,-0.4459129797324697
577.22,-1.9675227718179118,-8.80314420381525,-13.579536531915034,-0.4397106143536619
577.36,-1.940155898027228,-8.680775131864543,-13.438514143722813,-0.4335945199186282
577.5,-1.9131696729357985,-8.560104046993066,-13.29740456588429,-0.42756349645398184
577.64,-1.8865588023978523,-8.441107530206427,-13.156277192499752,-0.4216163606771706
577.78,-1.8603180658792602,-8.32376248021072,-13.015199576918203,-0.4157519457643207
577.92,-1.8344423154352478,-8.208046109157026,-12.874237360427216,-0.40996910112130797
578.0600000000001,-1.8089264747022347,-8.093935938461016,-12.733454210940561,-0.40426669215801475
578.2,-1.7837655379036057,-7.981409794693583,-12.59291177133517,-0.3986436000657254
578.34,-1.758954568869224,-7.8704458055389015,-12.452669617055323,-0.3930987215976189
578.48,-1.7344887000685072,-7.76102239581661,-12.312785222574263,-0.38763096885231396
578.62,-1.7103631316568713,-7.653118283565121,-12.173313936281593,-0.3822392690604248
578.76,-1.6865731305353726,-7.546712476183416,-12.034308963347964,-0.3769225643740869
578.9,-1.663114029423358,-7.44178426662891,-11.895821356106937,-0.37167981165940805
579.04,-1.639981225943955,-7.3383132296692,-11.7579000114865,-0.36650998229180826
579.1800000000001,-1.6171701817222233,-7.236279218185747,-11.62059167501958,-0.3614120619542053
579.32,-1.5946764214957891,-7.135662359527728,-11.483940950963413,-0.35638505043800744
579.46,-1.5724955322378074,-7.036443051914436,-11.347990318061445,-0.3514279614468741
579.6,-1.5506231622920648,-6.938601960884806,-11.212780150488266,-0.34653982240320585
579.74,-1.5290550205200724,-6.842120015792762,-11.078348743527396,-0.34171967425732713
579.88,-1.5077868754599764,-6.746978406347169,-10.944732343543302,-0.33696657129932117
580.02,-1.486814554497128,-6.653158579195356,-10.811965181822575,-0.33227958097348403
580.16,-1.4661339430461509,-6.560642234549216,-10.680079511874125,-0.32765778369535764
580.3000000000001,-1.445740983744349,-6.469411322852983,-10.549105649794717,-0.3231002726713092
580.44,-1.425631675656302,-6.379448041491897,-10.419072017323478,-0.31860615372061946
580.58,-1.405802073489489,-6.290734831540996,-10.290005187227141,-0.3141745451000454
580.72,-1.3862482868207961,-6.203254374553354,-10.161929930676507,-0.30980457733082367
580.86,-1.3669664793337521,-6.116989589387161,-10.034869266293638,-0.3054953930280795
581.0,-1.3479528680663486,-6.031923629071031,-9.789762807172263,-0.30124614673260935
581.14,-1.3292037226692965,-5.9480398777070125,-7.698953282000707,-0.2970560047450027
581.28,-1.310715364674578,-5.865321947410818,6.235409786707775,-0.292924144962071
581.42,-1.2924841667741473,-5.78375367528877,98.8239364656966,-0.8162639707277879
581.5600000000001,-1.2745065521086485,-5.703319120451044,99.7857556961386,-4.335831365665852
581.7,-1.2567789935660032,-5.624002561060791,99.78435160493244,-7.970971878619193
581.84,-1.2392980130897375,-5.545788491418735,99.78508612237867,-10.84245897681098
581.98,-1.2220601809969145,-5.468661619082864,99.78605352755503,-12.993856042137887
582.12,-1.2050621153055343,-5.392606862022871,99.78695983924202,-14.586625769784716
582.26,-1.1883004810712772,-5.3176093458089895,99.78780889926476,-15.76254949198086
582.4,-1.171771989733458,-5.243654400834875,99.78860432346379,-16.63015157792746
582.54,-1.155473398470062,-5.170727559574219,99.66465982436375,-17.27017231238858
582.6800000000001,-1.139401509561741,-5.09881455387077,99.27579262303493,-17.742290856891067
582.82,-1.1235531697646455,-5.027901312261465,98.78156335014104,-18.090551211617818
582.96,-1.107925269691968,-4.957973957332347,98.13641620750599,-18.347446422011437
583.1,-1.092514743204076,-4.889018803106973,97.2651477010947,-18.536945769568447
583.24,-1.0773185668071223,-4.821022352467032,96.0378572310692,-18.676730381038002
583.38,-1.062333759060009,-4.75397129460485,94.21584852924147,-18.779842803585105
583.52,-1.0475573799895903,-4.687852502507517,91.3293815391618,-18.855903905390406
583.66,-1.032986530514005,-4.622653030472332,86.38881472958872,-18.912010541688435
583.8000000000001,-1.0186183518740186,-4.5583601116532915,77.21410260453933,-18.95339772329832
583.94,-1.00445002507227,-4.494961155638311,63.6985714293406,-18.98392706731508
584.08,-0.9904787703203125,-4.432443746056922,51.92857268147246,-19.00644710394884
584.22,-0.9767018464933365,-4.370795638218143,41.85166493445415,-19.023059057671
584.36,-0.9631165505924734,-4.310004756778231,33.224057655211205,-19.035312901257182
584.5,-0.9497202172145719,-4.250059193438058,25.837112409075285,-19.042098024393894
584.64,-0.9365102180293453,-4.190947204669785,19.512264706090956,-19.033617502936224
584.78,-0.9234839612637848,-4.132657209472602,14.096681343482619,-19.012691100986164
584.92,-0.9106388911937408,-4.075177787157195,9.459546344347336,-18.982591152915106
585.0600000000001,-0.8979724876425713,-4.018497675158677,5.488884203692033,-18.945449485657182
585.2,-0.8854822654867605,-3.962605766877722,2.1043675045212216,-18.90267575814577
585.34,-0.8731657741684088,-3.9074911095495732,-0.7037787965484809,-18.85521453885606
585.48,-0.8610205972145016,-3.8531429021406653,-3.02427264261752,-18.803706192923883
585.62,-0.8490443517628609,-3.799550493272573,-4.943229873412802,-18.74858933170329
585.76,-0.8372346880946864,-3.7467033791729953,-6.531515393814827,-18.690167137221177
585.9,-0.8255892891735976,-3.6945912016534876,-7.84707664942843,-18.628650982091514
586.04,-0.8141058701910846,-3.6432037461136693,-8.937107686058269,-18.564189552792676
586.1800000000001,-0.8027821781182761,-3.5925309395716036,-9.839953573533133,-18.496888576278156
586.32,-0.7916159912639433,-3.542562848720081,-10.586732383514171,-18.42682436679598
586.46,-0.7806051188386471,-3.4932896780085128,-11.202687235318313,-18.354053251226212
586.6,-0.7697474005249466,-3.444701767750156,-11.708297136206058,-18.27861820798321
586.74,-0.7590407060535822,-3.396789592254379,-12.120180734591598,-18.200553596713114
586.88,-0.7484829347855545,-3.3495437579837004,-12.451826762486442,-18.119888562379035
587.02,-0.7380720153000123,-3.3029550017353038,-12.714181868091238,-18.036649506615493
587.16,-0.7278059049878713,-3.257014188846756,-12.916122426735633,-17.950861893888433
587.3000000000001,-0.7176825896510851,-3.21171231142565,-13.06483267444947,-17.862551576679785
587.44,-0.7077000831074874,-3.1670404866028967,-13.166107576831454,-17.771745767940093
587.58,-0.6978564268011292,-3.1229899548093756,-13.224595408967584,-17.67847375106599
587.72,-0.6881496894180361,-3.0795520780756864,-13.243992121993653,-17.582767391634896
587.86,-0.6785779665073067,-3.036718338354713,-13.227197180552748,-17.484661497140387
588.0,-0.6691393801074824,-2.9944803358667436,-13.176438614626589,-17.38419405843287
588.14,-0.6598320783781121,-2.952829787466849,-13.093373471927919,-17.28140639776071
588.28,-0.6506542352364396,-2.9117585250342826,-12.979168618158823,-17.17634324207088
588.42,-0.6416040499991459,-2.871258493883605,-12.834565853803694,-17.06905273578121
588.5600000000001,-0.6326797470290707,-2.83132175119729,-12.66234152171974,-16.95958640404245
588.7,-0.623879575386851,-2.791940464479529,-12.486493353543624,-16.84799907519631
588.84,-0.6152018084874,-2.7531069100309877,-12.313079733725111,-16.734348769448044
588.98,-0.606644743761166,-2.714813471444244,-12.142067053442512,-16.618696559528786
589.12,-0.5982067023201024,-2.677052638119649,-11.97342219072304,-16.501106408195174
589.26,-0.5898860286282822,-2.639817003801364,-11.807112499748573,-16.381644986712775
589.4,-0.581681090177094,-2.6030992651333076,-11.643105800763736,-16.26038147792951
589.54,-0.5735902771649547,-2.5668922202347755,-11.481370370533426,-16.137387367120628
589.6800000000001,-0.5656120021814774,-2.5311887672954616,-11.321874933301904,-16.012736223444307
589.82,-0.5577446998960321,-2.4959819031896555,-11.1645886522097,-15.886503474562703
589.96,-0.5499868267506361,-2.461264722109357,-11.00948112112868,-15.758766176740911
590.1,-0.5423368606571178,-2.4270304142160684,-10.85652235687912,-15.629602782523113
590.24,-0.5347933006984907,-2.393272264311023,-10.705682791795981,-15.499092907893397
590.38,-0.5273546668344824,-2.3599836505236125,-10.556933266614568,-15.367317100651634
590.52,-0.5200194996111569,-2.32715804301778,-10.410245023648487,-15.234356611569291
590.66,-0.5127863598745777,-2.2947890027161346,-10.265589700235347,-15.100293169732682
590.8000000000001,-0.5056538284884522,-2.2628701800415687,-10.122939322427806,-14.96520876333082
590.94,-0.49862050605570357,-2.231395313676143,-9.98226629890982,-14.829185427000725
591.08,-0.4916850126439143,-2.200358229337004,-9.84354341511966,-14.692305036704006
591.22,-0.4848459875145901,-2.1697528385691345,-9.706743827563077,-14.554649112975037
591.36,-0.4781020888561879,-2.13957313755468,-9.571841058301567,-14.416298633253023
591.5,-0.4714519935208567,-2.1098132059386683,-9.438808989602013,-14.27733385388799
591.64,-0.4648943967648419,-2.0804672056708764,-9.307621858735406,-14.13783414229433
591.78,-0.45842801199249833,-2.051529379863643,-9.1782542529134,-13.997877819615857
591.92,-0.4520515705038645,-2.022994051665421,-9.050681104352613,-13.857542014162705
592.0600000000001,-0.44576382124574776,-1.9948556231498378,-8.924877685457494,-13.716902525784409
592.2,-0.43956353056627123,-1.9671085742200833,-8.800819604113503,-13.576033701253895
592.34,-0.4334494819728355,-1.9397474615283998,-8.678482799083083,-13.435008320655166
592.48,-0.42742047589344584,-1.912766917410482,-8.557843535497748,-13.293897494692724
592.62,-0.4214753294413589,-1.886161648834583,-8.438878400440101,-13.152770572773086
592.76,-0.41561287618300413,-1.8599264363651287,-8.321564298610353,-13.011695061648608
592.9,-0.4098319659091322,-1.8340561331406473,-8.205878448072296,-12.87073655436037
593.04,-0.40413146440914643,-1.808545663865818,-8.09179837607437,-12.729958669170607
593.1800000000001,-0.3985102532485737,-1.7833900238174494,-7.979301914941654,-12.589422998135266
593.32,-0.39296722954962987,-1.7585842778642005,-7.868367198035211,-12.449189064933831
593.46,-0.38750130577483766,-1.7341235594998534,-7.758972655775505,-12.30931429154607
593.6,-0.38211140951365385,-1.7100030698899635,-7.651097011726899,-12.169853973343503
593.74,-0.37679648327206466,-1.6862180769316912,-7.5447192787405895,-12.030861262146859
593.88,-0.3715554842651073,-1.6627639143266533,-7.439818755153559,-11.892387156789079
594.02,-0.36638738421227773,-1.6396359806665994,-7.336375021041378,-11.7544805007163
594.16,-0.36129116913578363,-1.616829738531752,-7.234367934522906,-11.617187986156083
594.3000000000001,-0.356265839161604,-1.5943407136016319,-7.133777628115126,-11.480554164382815
594.44,-0.35131040832331517,-1.5721644937781976,-7.034584505136505,-11.344621461614146
594.58,-0.3464239043686463,-1.5502967283211357,-6.936769236157436,-11.209430200079103
594.72,-0.34160536856872475,-1.5287331269951292,-6.840312755496493,-11.075018623807992
594.86,-0.33685385552997504,-1.5074694592289446,-6.745196257761271,-10.941422928705801
595.0,-0.3321684330086337,-1.4865015532861754,-6.651401194432763,-10.80867729648433
595.14,-0.3275481817278448,-1.4658252954474817,-6.558909270492295,-10.676813932043393
595.28,-0.32299219519729894,-1.4454366292041683,-6.46770244109013,-10.545863103907768
595.42,-0.3184995795353814,-1.4253315544629452,-6.377762908254943,-10.415853187343947
595.5600000000001,-0.3140694532937932,-1.4055061267617166,-6.289073117643403,-10.286810709799017
595.7,-0.30970094728461256,-1.3859564564962517,-6.201615755329188,-10.15876039832251
595.84,-0.3053932044097612,-1.3666787081575773,-6.115373744630836,-10.031725228651252
595.98,-0.3011453794928424,-1.3476690995799598,-6.030330242977792,-9.774460199581014
596.12,-0.2969566391133191,-1.3289239011993152,-5.946468638814179,-7.5663797517454
596.26,-0.292826161442997,-1.3104394353219153,-5.863772548539744,6.728357251305747
596.4,-0.9974294289399173,-1.2922120754032393,-5.782225813487537,99.02698794635823
596.54,-4.609993395669182,-1.2742382453368417,-5.7018124969378565,99.78572789018006
596.6800000000001,-8.199742998452123,-1.2565144187530866,-5.622516881168081,99.78431381355803
596.82,-11.015880269559842,-1.2390371183276212,-5.544323464537957,99.78511092269208
596.96,-13.122592722616771,-1.2218029150994494,-5.467216958609981,99.78607676483509
597.1,-14.681730519334472,-1.204808427798476,-5.391182285304522,99.78698160863468
597.24,-15.832728726775082,-1.1880503221823873,-5.316204574089312,99.78782929347585
597.38,-16.68192390678061,-1.1715253103827417,-5.242269159203002,99.78862342934687
597.52,-17.308363091885134,-1.1552301502601448,-5.169361576912435,99.65588015294813
597.66,-17.770462517275416,-1.1391616447683761,-5.09746756280331,99.26469571944463
597.8000000000001,-18.111332125933696,-1.123316641327355,-5.02657304910396,98.76729350706239
597.94,-18.3627755138064,-1.107692031204811,-4.9566641620419,98.11749905607184
598.08,-18.54825330834576,-1.09228474890655,-4.887727219232868,97.23911127705261
598.22,-18.685071411684206,-1.077091771575186,-4.819748727102068,96.00031286134514
598.36,-18.785995582922826,-1.0621101183972321,-4.752715378337277,94.1584804064984
598.5,-18.860442516383433,-1.0473368500184272,-4.686614049373602,91.23529175805415
598.64,-18.91535845790408,-1.0327690679671866,-4.6214317979095165,86.22142941302091
598.78,-18.955867320935013,-1.0184039140860672,-4.557155860453945,76.89265734403486
598.92,-18.98574877135233,-1.0042385699711305,-4.4937736499040835,63.372210415291384
599.0600000000001,-19.007790887871334,-0.9902702564190995,-4.4312727531536735,51.64916058369523
599.2,-19.024050302787337,-0.9764962328821961,-4.369640928731456,41.612441002769856
599.34,-19.03604409536081,-0.9629137969305591,-4.308866104469496,33.019236071909674
599.48,-19.042453916059202,-0.9495202837221322,-4.248936375201126,25.66174142779783
599.62,-19.033562645100726,-0.9363130654799192,-4.189840000488185,19.362106196358884
599.76,-19.01234005817049,-0.9232895509765079,-4.131565402377303,13.968107774248477
599.9,-18.98201896718478,-0.9104471850257572,-4.074101163184924,9.349452673329283
600.04,-18.94470613152139,-0.8977834479815516,-4.017436023310786,5.3946125089125125
600.1800000000001,-18.901795023922734,-0.8852958552435233,-3.9615588790795795,2.0251813626728685
600.32,-18.854219586663657,-0.8729819567696453,-3.9064587806104965,-0.7691538231695322
600.46,-18.802613101785443,-0.8608393365956011,-3.852124929714376,-3.0782752739487758
600.6,-18.747409393844663,-0.8488656123608351,-3.7985466778181736,-4.9878736774039085
600.74,-18.688908370423373,-0.8370584348411942,-3.745713523916455,-6.56845031225165
600.88,-18.627319141110526,-0.8254154874880653,-3.693615112549646,-7.877647977004397
601.02,-18.562788815724463,-0.8139344859739208,-3.642241231808734,-8.962408987973063
601.16,-18.49542201686882,-0.8026131777441838,-3.5915818113661473,-9.860872307807538
601.3000000000001,-18.42529428378767,-0.7914493415753224,-3.5416269205325315,-10.603988234984913
601.44,-18.352461400909352,-0.7804407871390902,-3.492366766339128,-11.216863777202043
601.58,-18.276965970342676,-0.7695853545728241,-3.4437916916454783,-11.719867678245414
601.72,-18.198842095423736,-0.7588809140557177,-3.3958921732721645,-12.129529260028585
601.86,-18.118118752316878,-0.7483253653909873,-3.348658820158318,-12.459264798939595
602.0,-18.034822238213565,-0.7379166375938465,-3.3020823715435927,-12.719962037137066
602.14,-17.948977960776514,-0.7276526884852117,-3.256153695174348,-12.920449305022109
602.28,-17.860611751102415,-0.7175315042910563,-3.210863785533742,-13.067871491541968
602.42,-17.76975082712286,-0.7075510992473354,-3.166203762095463,-13.167991178935814
602.5600000000001,-17.676424496790073,-0.697709515210407,-3.1221648676008327,-13.2254298355725
602.7,-17.580664664648356,-0.6880048212728685,-3.0787384663589856,-13.243861074202938
602.84,-17.48250618759277,-0.6784351133847365,-3.0359160425698692,-13.226165604148404
602.98,-17.38198711320772,-0.6689985139798926,-2.9936891986697844,-13.17455557600054
603.12,-17.279148825358348,-0.6596931716077282,-2.952049653699191,-13.090674469185558
603.26,-17.174036115534516,-0.6505172605699072,-2.9109892416925125,-12.975677441314794
603.4,-17.06669719404463,-0.6414689805621837,-2.870499910089681,-12.830296085658011
603.54,-16.957183651993457,-0.6325465563211989,-2.830573718169142,-12.657642731525346
603.6800000000001,-16.845550382688685,-0.6237482372761908,-2.7912028355020615,-12.481859645888216
603.82,-16.73185546944931,-0.6150722972055473,-2.7523795404274707,-12.30851020854835
603.96,-16.616160045556878,-0.6065170338981366,-2.7140962185481006,-12.137560823800719
604.1,-16.498528131171653,-0.5980807688193461,-2.676345361246627,-11.968978382498495
604.24,-16.379026451340312,-0.589761846781767,-2.63911956422208,-11.802730251375092
604.38,-16.257724238686304,-0.5815586356204588,-2.602411526046181,-11.638784262967057
604.52,-16.13469302395217,-0.5734695258727289,-2.566214046739311,-11.4771087060852
604.66,-16.010006417223245,-0.5654929304623679,-2.530520026365917,-11.317672316786066
604.8000000000001,-15.883739882379523,-0.5576272843882741,-2.495322463649057,-11.16044426980019
604.94,-15.755970507081276,-0.5498710444174104,-2.4606144546038764,-11.005394170377512
605.08,-15.626776770381944,-0.5422226887820315,-2.4263891911897484,-10.852492046513964
605.22,-15.4962383098705,-0.5346807168811197,-2.3926399599808534,-10.701708341526407
605.36,-15.364435690069111,-0.5272436489859769,-2.3593601408549434,-10.553013906946275
605.5,-15.231450173646556,-0.5199100259499075,-2.3265432057000734,-10.40637999570484
605.64,-15.09736349685105,-0.5126784089219418,-2.294182717139054,-10.261778255585584
605.78,-14.962257650415923,-0.5055473790645408,-2.2622723272713916,-10.11918072292144
605.92,-14.826214667047445,-0.4985155372752247,-2.230805776432497,-9.978559816516672
606.0600000000001,-14.689316416465356,-0.4915815039120767,-2.1997768919699325,-9.839888331775116
606.2,-14.551644408833305,-0.4847439185230616,-2.1691795870364636,-9.703139435018157
606.34,-14.413279607288517,-0.4780014395791114,-2.1390078593997117,-9.568286657977428
606.48,-14.274302250157927,-0.4713527442109214,-2.1092557902681714,-9.435303892448543
606.62,-14.134791683331848,-0.4647965279494084,-2.0799175431333827,-9.304165385093626
606.76,-13.994826203156572,-0.45833150446977866,-2.0509873626280473,-9.1748457323814
606.9,-13.854482910104084,-0.45195640533915465,-2.022459573399869,-9.047319875654743
607.04,-13.713837573381,-0.4456699797677127,-1.9943285790009107,-8.92156309631661
607.1800000000001,-13.572964506549583,-0.43947099436328174,-1.9665888607922681,-8.797551011126057
607.32,-13.431936454151822,-0.4333582328893559,-1.9392349768638435,-8.675259567596889
607.46,-13.290824489253014,-0.4273304960264714,-1.9122615609690252,-8.554665039492214
607.6,-13.149697921753802,-0.4213866011369041,-1.8856633214740683,-8.435744022408832
607.74,-13.00862421725952,-0.4155253820326388,-1.8594350403219833,-8.318473429445937
607.88,-12.867668926242626,-0.4097456887465656,-1.833571572010733,-8.202830486953212
608.02,-12.726895623187586,-0.4040463873068598,-1.8080678425855463,-8.088792730353816
608.16,-12.586365855368067,-0.3984263595144989,-1.7829188486451573,-7.976338000038268
608.3000000000001,-12.446139100872884,-0.3928845027238743,-1.7581196563617847,-7.865444437325589
608.44,-12.306272735469765,-0.38741972962645504,-1.7336654005146586,-7.756090480488395
608.58,-12.166822007874348,-0.38203096803745973,-1.7095512835369207,-7.648254860839029
608.72,-12.02784002297532,-0.3767171606854962,-1.6857725745757057,-7.541916598874047
608.86,-11.889377732555085,-0.37147726500512673,-1.6623246085652323,-7.4370550004746665
609.0,-11.751483933038214,-0.36631025293231895,-1.639202785312724,-7.333649653161013
609.14,-11.614205269796965,-0.3612151107027412,-1.6164025685969852,-7.231680422398202
609.28,-11.477586247543833,-0.35619083865286416,-1.5939194852794598,-7.13112744795253
609.42,-11.341669246345077,-0.35123645102382817,-1.5717491244276052,-7.031971140296129
609.5600000000001,-11.206494542796055,-0.34635097576803914,-1.549887136450405,-6.934192177058687
609.7,-11.07210033590872,-0.3415334543584541,-1.528329232245865,-6.8377714995249255
609.84,-10.938522777273247,-0.33678294160051986,-1.5070711823603218,-6.7426903091766475
609.98,-10.805796005069315,-0.33209850544672764,-1.486108816159405,-6.648930064278286
610.12,-10.673952181517741,-0.32747922681374597,-1.465438021010491,-6.556472476504992
610.26,-10.543021533379527,-0.32292419940209827,-1.4450547414764934,-6.465299507612368
610.4,-10.413032395126722,-0.31843252951834794,-1.4249549785208337,-6.375393366147032
610.54,-10.28401125442783,-0.3140033358997571,-1.4051347887234398,-6.286736504197291
610.6800000000001,-10.155982799609065,-0.3096357495413838,-1.3855902835076146,-6.1993116141832365
610.82,-10.028969968771852,-0.30532891352558456,-1.366317628377636,-6.113101625685615
610.96,-9.761002023404044,-0.30108198285388765,-1.3473130421669333,-6.028089702312933
611.1,-7.448829195645611,-0.2968941242812064,-1.3285727962966931,-5.944259238606236
611.24,7.167100226235128,-0.2927645161523562,-1.3100932140447588,-5.861593856981054
611.38,99.17078724447794,-0.9973708327261169,-1.2918706698246745,-5.780077404706081
611.52,99.7857088157631,-4.609946710827481,-1.2739015884747371,-5.699693950918092
611.66,99.78428742096888,-8.199707947489529,-1.2561824445569167,-5.620427783672751
611.8000000000001,99.78513264720809,-11.015854309375024,-1.2387097616655143,-5.542263407030844
611.94,99.7860971197961,-13.122573555304553,-1.2214801117454128,-5.465185538179611
612.08,99.78700067778247,-14.68171637753214,-1.2044901144197997,-5.3891791045888064
612.22,99.7878471580173,-15.832718294538862,-1.1877364363272234,-5.3142292412011125
612.36,99.78864016536237,-16.681916211333757,-1.1712157904678548,-5.240321287656614
612.5,99.64907503514456,-17.308357415307736,-1.1549249355588338,-5.167440785550967
612.64,99.25608700297583,-17.770458329933398,-1.1388606753985637,-5.095573475726976
612.78,98.75621599189792,-18.111329037131387,-1.123019858239842,-5.0247052955992455
612.92,98.10280220177636,-18.36277323534463,-1.1073993761716945,-4.954822376511619
613.0600000000001,97.2188637310446,-18.548251627633494,-1.091996164509801,-4.885911041127084
613.2,95.9710809769056,-18.685070171903167,-1.0768072011953893,-4.817957800849877
613.34,94.11374791643155,-18.785994668395656,-1.0618295062024772,-4.750949353279457
613.48,91.16179663470756,-18.86044184178049,-1.0470601409533593,-4.684872579696089
613.62,86.09043421435267,-18.91535796028176,-1.0324962077422062,-4.619714542577735
613.76,76.64074409523778,-18.955866953862838,-1.0181348491666797,-4.555462483147958
613.9,63.12915048022131,-18.98574850058075,-1.003973247567447,-4.49210381895457
614.04,51.44107099304695,-19.00779068813609,-0.9900086244754795,-4.429626141478719
614.1800000000001,41.43428502133175,-19.024050155452194,-0.9762382400670379,-4.368017213774141
614.32,32.866703467710096,-19.036043986678717,-0.9626593926262291,-4.30726496813629
614.46,25.531143468926185,-19.042312074612592,-0.9492694180150356,-4.24735750380107
614.6,19.250285865987834,-19.033226810936515,-0.9360656891507084,-4.188283084672849
614.74,13.872362990006813,-19.01186334811621,-0.9230456154904272,-4.130030137081528
614.88,9.267470620861879,-18.98143544454701,-0.9102066425231217,-4.072587247568313
615.02,5.324413475503811,-18.94403796466582,-0.897546251268359,-4.015943160699972
615.16,1.9662648169456682,-18.901056826579868,-0.8850619577821948,-3.9600867769112327
615.3000000000001,-0.8178722898246467,-18.853421098610863,-0.8727513126698965,-3.905007150375071
615.44,-3.1185885226355765,-18.801760873861564,-0.8606119006054391,-3.8506934869005947
615.58,-5.021263507058446,-18.746507864993116,-0.8486413398576814,-3.797135141858239
615.72,-6.596132110953017,-18.68796056721929,-0.8368372818231308,-3.744321618131977
615.86,-7.900613667742874,-18.626327139096624,-0.8251974105652019,-3.692242564098279
616.0,-8.981465646792282,-18.56175404814977,-0.8137194423598831,-3.6408877716315184
616.14,-9.8766755143799,-18.494345484222674,-0.8024011252477192,-3.590247174135548
616.28,-10.617070134225795,-18.42417669792059,-0.7912402385920231,-3.540310844601159
616.42,-11.227656284257904,-18.351303285423654,-0.7802345926432309,-3.4910689936891393
616.5600000000001,-11.728721443112224,-18.275767731349703,-0.7693820281093132,-3.44251196783865
616.7,-12.136729043996484,-18.197604071947907,-0.7586804157321614,-3.394630247400634
616.84,-12.465041876226044,-18.116841252529444,-0.7481276558698624,-3.3474144447959717
616.98,-12.724504163734252,-18.033505565663006,-0.7377216780847836,-3.3008553026981122
617.12,-12.923908716203167,-17.94762243345559,-0.7274604407373849,-3.254943692239892
617.26,-13.070371311589588,-17.859217715308752,-0.7173419305856779,-3.2096706112442606
617.4,-13.169630556915378,-17.768318667476297,-0.7073641623902575,-3.1650271824786453
617.54,-13.226288061220318,-17.6749546433671,-0.6975251785248234,-3.1210046519326604
617.6800000000001,-13.244000878223835,-17.579157597918336,-0.6878230485921194,-3.0775943871189115
617.82,-13.225635806525066,-17.480962441649922,-0.6782558690452127,-3.03478787539659
617.96,-13.173393213089055,-17.380407277660485,-0.6688217628140395,-2.9925767223176125
618.1,-13.08890650414444,-17.27753354614479,-0.6595188789371452,-2.950952649995013
618.24,-12.973322141621061,-17.172386094867004,-0.6503453921985449,-2.9099074954933384
618.38,-12.82736413508778,-17.06501318964026,-0.6412995027696347,-2.8694332092407557
618.52,-12.65440284631122,-16.95546647571348,-0.6323794358560818,-2.8295218534626305
618.66,-12.478664551982156,-16.843800898686062,-0.6235834413496266,-2.790165600636297
618.8000000000001,-12.305359289988889,-16.73007459190603,-0.6149097934847273,-2.7513567319667533
618.94,-12.134453473526236,-16.61434873607982,-0.6063567904999775,-2.7130876358830394
619.08,-11.965914002143165,-16.496687395906008,-0.5979227543042361,-2.6753508065550275
619.22,-11.799708251077293,-16.37715733785239,-0.5896060301473969,-2.638138842430363
619.36,-11.635804061189049,-16.2558278326616,-0.5814049862957393,-2.601444444791321
619.5,-11.474169729443094,-16.132770445750335,-0.5733180137117935,-2.5652604163313057
619.64,-11.314773999889155,-16.008058818327356,-0.5653435257386576,-2.529579659750757
619.78,-11.157586055098767,-15.8817684417741,-0.5574799577887062,-2.49439517637221
619.92,-11.002575508018444,-15.753976427590521,-0.5497257670366266,-2.4597000647742666
620.0600000000001,-10.849712394203303,-15.624761274997036,-0.5420794321167266,-2.425487519444232
620.2,-10.698967164398447,-15.494202638092284,-0.5345394528244506,-2.3917508294491765
620.34,-10.550310677438421,-15.362381094290257,-0.5271043498220469,-2.3584833771251836
620.48,-10.403714193437827,-15.22937791559497,-0.5197726643483291,-2.3256786367845557
620.62,-10.259149367248535,-15.095274844114181,-0.5125429579324752,-2.293330173440732
620.76,-10.116588242161388,-14.960153873063438,-0.5054138121118049,-2.261431641550691
620.9,-9.976003243832107,-14.824097034367718,-0.49838382815348503,-2.229976783774616
621.04,-9.837367174413238,-14.68718619382922,-0.491451626780102,-2.1989594297525903
621.1800000000001,-9.700653206875533,-14.549502854696565,-0.48461584789905504,-2.1683734948980944
621.32,-9.56583487950372,-14.41112797034285,-0.4778751503357106,-2.138212979208092
621.46,-9.43288609055313,-14.272141766638036,-0.471228211570269,-2.108471966089485
621.6,-9.301781093054794,-14.132623574484995,-0.46467372747829067,-2.0791446212017086
621.74,-9.172494489757957,-13.99265167287905,-0.4582104120748314,-2.050225191315267
621.88,-9.045001228199858,-13.852303142747658,-0.4518369972621362,-2.021708003185991
622.02,-8.919276595893702,-13.71165373173091,-0.44555223258084303,-1.993587462444805
622.16,-8.795296215626568,-13.570777729974461,-0.43935488496464575,-1.9658580525027987
622.3000000000001,-8.673036040859813,-13.429747856924646,-0.4332437384983706,-1.9385143334714074
622.44,-8.552472351225289,-13.288635159041116,-0.42721759417941696,-1.9115509410974785
622.58,-8.433581748111214,-13.147508918275062,-0.42127526968251616,-1.884962585713043
622.72,-8.316341150332343,-13.00643657110088,-0.41541559912776227,-1.8587440511995845
622.86,-8.20072778987936,-12.865483637836435,-0.4096374328518697,-1.8328901939666147
623.0,-8.086719207743139,-12.724713661940543,-0.4039396371826115,-1.8073959419443595
623.14,-7.9742932498098185,-12.584188158937001,-0.398321094216396,-1.782256293590365
623.28,-7.863428062823051,-12.443966574581161,-0.39278070159893624,-1.757466316909838
623.42,-7.754102090410163,-12.3041062518577,-0.38731737230897073,-1.7330211484895324
623.5600000000001,-7.646294069169292,-12.164662406376754,-0.3819300344449917,-1.7089159925449993
623.7,-7.5399830248148385,-12.025688109719107,-0.3766176310149405,-1.6851461199810174
623.84,-7.435148268378849,-11.88723428026962,-0.371379119728828,-1.6617068674650264
623.98,-7.331769392466131,-11.749349681071196,-0.36621347279423877,-1.6385936365133873
624.12,-7.229826267561211,-11.612080924228453,-0.36111967671468015,-1.6158018925902902
624.26,-7.129299038385328,-11.475472481391146,-0.3560967320907364,-1.5933271642191436
624.4,-7.030168120301901,-11.339566699851376,-0.3511436534239875,-1.5711650421062706
624.54,-6.932414195769021,-11.204403823795541,-0.34625946892365683,-1.5493111782767448
624.6800000000001,-6.836018210837685,-11.070022020261542,-0.34144322031594676,-1.527761285222199
624.82,-6.7409613716945795,-10.936457409363415,-0.33669396265602675,-1.5065111350604468
624.96,-6.647225141248347,-10.80374409835916,-0.33201076414263714,-1.4855565587067525
625.1,-6.55479123575838,-10.671914219152677,-0.3273927059352707,-1.4648934450565871
625.24,-6.463641621505244,-10.540997968837125,-0.3228388819738975,-1.4445177401797173
625.38,-6.373758511501928,-10.411023652904468,-0.3183483988011969,-1.4244254465254704
625.52,-6.285124362245181,-10.282017730764094,-0.3139203753872628,-1.404612622139023
625.66,-6.197721870506259,-10.15400486323223,-0.30955394295674676,-1.3850753798885589
625.8000000000001,-6.111533970160457,-10.027007961672744,-0.30524824481840473,-1.3658098867031496
625.94,-6.026543829054858,-9.751408696205894,-0.3010024361970163,-1.3468123628212083
626.08,-5.942734845913729,-7.366185513708982,-0.29681568406763964,-1.3280790810493743
626.22,-5.860090647281114,7.445590991440634,-0.292687166992174,-1.3096063660316803
626.36,-5.778595084500121,99.27393527689243,-0.9972973094157503,-1.2913905935288654
626.5,-5.6982322307284665,99.78569003954068,-4.609888133272014,-1.27342818970769
626.64,-5.618986377989879,99.78428155878407,-8.19966396748508,-1.2557156304401178
626.78,-5.540842034260947,99.78514808738836,-11.015821735975077,-1.238249440612228
626.92,-5.46378392059305,99.78611158588197,-13.122549505224464,-1.2210261934427207
627.0600000000001,-5.387796968269011,99.78701423005226,-14.681698633183084,-1.2040425098108887
627.2,-5.312866315994104,99.78785985418412,-15.832705204747585,-1.187295057593918
627.34,-5.238977307121105,99.78865205949587,-16.681906555513947,-1.170780551013396
627.48,-5.166115486909059,99.64349303315201,-17.308350292653326,-1.1544957499908932
627.62,-5.094266599815419,99.24902603415997,-17.770453075888923,-1.1384374595124966
627.76,-5.023416586821283,98.74712600847404,-18.111325161473605,-1.1226025290021702
627.9,-4.953551582789394,98.0907354616426,-18.362770376457195,-1.1069878517038212
628.04,-4.8846579138546184,97.20222780947216,-18.54824951876898,-1.0915903640719509
628.1800000000001,-4.8167220948466,95.94704170720432,-18.685068616294693,-1.0764070451707706
628.32,-4.749730826744303,94.07692017932315,-18.785993520897705,-1.0614349160816678
628.46,-4.683670994162144,91.10120707219654,-18.860440995326133,-1.046671039318904
628.6,-4.618529662867427,85.98228371192991,-18.915357335892875,-1.0321125182534334
628.74,-4.554294077328801,76.43254357862473,-18.955866493281025,-1.0177564965447259
628.88,-4.490951658295439,62.928253133808,-18.985748160831577,-1.00360015758049
629.02,-4.428490000406667,51.26907385755412,-19.00779043751938,-0.9896407239241778
629.16,-4.366896869831749,41.28702640824374,-19.024049970584244,-0.9758754567701708
629.3000000000001,-4.306160201939544,32.74062182238118,-19.036043850310474,-0.9623016554065387
629.44,-4.246268098997754,25.42319066176962,-19.042122756657772,-0.9489166566852633
629.58,-4.187208827901468,19.15785304455385,-19.032784971274978,-0.9357178344998273
629.72,-4.128970817930738,13.79321716582857,-19.01123800578816,-0.9227025992700648
629.86,-4.071542658536867,9.199700431717488,-18.9806708758813,-0.909868397434172
630.0,-4.014913097157162,5.266382791287637,-18.943162993777992,-0.8972127109477794
630.14,-3.959071037057842,1.9175801422526448,-18.90009046036686,-0.8847330567899887
630.28,-3.9040055352048206,-0.8581005886214645,-18.852376008299714,-0.8724269864762747
630.42,-3.8497058001620803,-3.1518504272417367,-18.80064558417321,-0.8602920855781614
630.5600000000001,-3.7961611900173535,-5.048789590616467,-18.74532815388827,-0.8483259732495735
630.7,-3.743361210334821,-6.618931072375688,-18.68672037530188,-0.8365263017597738
630.84,-3.6912955121345443,-7.9195082884555745,-18.625029169543176,-0.8248907560327949
630.98,-3.639953889898344,-8.997125045120772,-18.560400168314956,-0.8134170531932733
631.12,-3.5893262796018486,-9.889642953820733,-18.492936998275745,-0.8021029421185986
631.26,-3.5394027567724144,-10.627786392926058,-18.422714534418823,-0.7909462029972892
631.4,-3.4901735345726426,-11.236478961545522,-18.34978812800357,-0.77994464689351
631.54,-3.4416289619092115,-11.73594072594895,-18.27420011086223,-0.7690961153176419
631.6800000000001,-3.3937595215667327,-12.14258048221343,-18.195984432104826,-0.7583984798028267
631.82,-3.346555828366351,-12.469716680579344,-18.115169997103003,-0.7478496414873971
631.96,-3.3000086273488187,-12.728157479879759,-18.03178309265969,-0.7374475307031138
632.1,-3.254108791981745,-12.926666259661147,-17.945849159959685,-0.7271901065691281
632.24,-3.2088473223907528,-13.072334683375855,-17.857394095542634,-0.7170753565915917
632.38,-3.16421534361427,-13.170881501137782,-17.76644520585221,-0.707101296268834
632.52,-3.120204103881661,-13.226891876026915,-17.673031903781112,-0.6972659687020277
632.66,-3.0768049729144407,-13.244009149970436,-17.5771862101779,-0.6875674442112717
632.8000000000001,-3.0340094402502857,-13.225088603126665,-17.478943105678905,-0.6780038199570104
632.94,-2.9918091135895777,-13.172320845192832,-17.3783407659528,-0.6685732195667189
633.08,-2.9501957171641977,-13.087330940946448,-17.27542070481688,-0.6592737927667791
633.22,-2.909161090128317,-12.971258150863866,-17.170227843574093,-0.6501037150194762
633.36,-2.868697184970901,-12.824820203172012,-17.062810520560543,-0.6410611871650416
633.5,-2.8287960659496694,-12.65160309583518,-16.953220451761013,-0.6321444350686758
633.64,-2.7894499075462496,-12.47590356808513,-16.841512651081747,-0.6233517092724792
633.78,-2.7506509929422562,-12.302636537083307,-16.7277453172133,-0.6146812846522235
633.92,-2.712391712516038,-12.131768423815913,-16.611979692794737,-0.6061314600788964
634.0600000000001,-2.6746645623598346,-11.963266135449846,-16.49427990067898,-0.5977005580849543
634.2,-2.6374621428170877,-11.797097054677018,-16.37471276140906,-0.5893869245352155
634.34,-2.6007771570396563,-11.63322902965753,-16.253347595483106,-0.5811889283023308
634.48,-2.5646024095646665,-11.47163036450927,-16.130256013566893,-0.5731049609467671
634.62,-2.5289308049107784,-11.312269810296238,-16.00551169747449,-0.5651334364012436
634.76,-2.493755346193584,-11.155116556472125,-15.879190174456298,-0.5572727906595535
634.9,-2.4590691337599266,-11.000140222739748,-15.751368587093408,-0.5495214814697172
635.04,-2.4248653638408695,-10.847310851290366,-15.622125460885782,-0.5418779880314009
635.1800000000001,-2.391137327223097,-10.6965988993903,-15.491540471430678,-0.5343408106975421
635.32,-2.357878407938494,-10.547975232285186,-15.359694212911837,-0.5269084706801297
635.46,-2.325082081971668,-10.401411116394943,-15.226667969454693,-0.5195795097600708
635.6,-2.292741915985195,-10.256878212775048,-15.092543490746213,-0.512352490001097
635.74,-2.2608515660623385,-10.11434857082187,-14.957402773167912,-0.5052259934676464
635.88,-2.229404776467026,-9.97379462220201,-14.821327847546648,-0.4981986219466719
636.02,-2.1983953784208508,-9.835189174987349,-14.684400574489041,-0.49126899667331725
636.16,-2.1678172888968787,-9.698505407979278,-14.546702448132336,-0.4844357580604092
636.3000000000001,-2.1376645094300355,-9.56371686520714,-14.408314409016683,-0.4776975654317117
636.44,-2.10793112494385,-9.430797450587267,-14.269316666661929,-0.47105309675888996
636.58,-2.078611302593353,-9.299721422730366,-14.129788532316162,-0.4645010484021338
636.72,-2.0496992906238964,-9.170463389886116,-13.98980826223354,-0.45804013485438727
636.86,-2.021189417245694,-9.042998305014862,-13.849452911736273,-0.45166908848913706
637.0,-1.9930760895238757,-8.917301460977425,-13.708798200219494,-0.4453866593117076
637.14,-1.9653537922838362,-8.79334848583468,-13.567918387168906,-0.4391916147140163
637.28,-1.9380170870316833,-8.671115338249532,-13.426886159179515,-0.4330827392327391
637.42,-1.9110606108895796,-8.550578302984587,-13.285772527889284,-0.42705883431084046
637.5600000000001,-1.8844790755457796,-8.431713986489449,-13.144646738674473,-0.42111871806241896
637.7,-1.8582672662191648,-8.314499312572128,-13.003576189893552,-0.41526122504082497
637.84,-1.8324200406380753,-8.198911518149696,-12.86262636241364,-0.40948520601000266
637.98,-1.8069323280332517,-8.084928149073711,-12.721860759107399,-0.40378952771901255
638.12,-1.7817991281446983,-7.9725270560263635,-12.581340853968937,-0.3981730726796906
638.26,-1.7570155102422689,-7.861686390483779,-12.44112605046407,-0.3926347389473993
638.4,-1.7325766121598,-7.752384600743174,-12.301273648703173,-0.3871734399048282
638.54,-1.7084776393426044,-7.644600428010942,-12.161838821003379,-0.3817881040488027
638.6800000000001,-1.6847138639081416,-7.538312902549023,-12.022874595390531,-0.37647767478005617
638.82,-1.6612806237196858,-7.433501339877142,-11.88443184657996,-0.37124111019592837
638.96,-1.6381733214728202,-7.330145337028784,-11.746559293968161,-0.3660773828859448
639.1,-1.6153874237945733,-7.228224768858955,-11.609303506164675,-0.3609854797302418
639.24,-1.5929184603550381,-7.127719784401966,-11.472708911594149,-0.3559644017007935
639.38,-1.5707620229912886,-7.028610803277657,-11.336817814702787,-0.3510131636654043
639.52,-1.548913764843437,-6.930878512144638,-11.20167041731032,-0.34613079419442805
639.66,-1.5273693995026603,-6.834503861199227,-11.0673048446582,-0.34131633537017425
639.8000000000001,-1.5061247001710385,-6.739468060718952,-10.933757175716476,-0.33656884259896686
639.94,-1.4851754988330312,-6.645752577649499,-10.801061477325371,-0.3318873844258157
640.08,-1.4645176854384476,-6.553339132234171,-10.669249841762877,-0.327271042351667
640.22,-1.4441472070967383,-6.462209694684981,-10.538352427345918,-0.32271891065319475
640.36,-1.4240600672824657,-6.372346481894533,-10.408397501690324,-0.31823009620509907
640.5,-1.4042523250517895,-6.283731954188002,-10.279411487272773,-0.31380371830487663
640.64,-1.3847200942698257,-6.196348812114508,-10.151419008956893,-0.3094389085000271
640.78,-1.3654595428487197,-6.110179993277253,-10.024442943164455,-0.30513481041766466
640.92,-1.3464668919962945,-6.025208669201876,-9.736784331844014,-0.3008905795964986
641.0600000000001,-1.3277384154751224,-5.9414182422424515,-7.240321377803794,-0.29670538332115054
641.2,-1.30927043887188,-5.85879234252467,7.841976114930635,-0.2925784004587771
641.34,-1.2910593388768465,-5.777314824925697,99.36483647176945,-1.1997052138045
641.48,-1.2731015425734,-5.696969766090304,99.78566043567523,-4.886390866267687
641.62,-1.2553935267373781,-5.617741461482834,99.78427516107179,-8.427418355637986
641.76,-1.2379318171461673,-5.539614422474614,99.78516825252689,-11.188002763968127
641.9,-1.2207129878973841,-5.462573373466437,99.7861304787664,-13.250286000307534
642.04,-1.203733660737016,-5.386603249045764,99.78703192948147,-14.77605075975089
642.1800000000001,-1.1869905043968965,-5.311689191178281,99.78787643553211,-15.902326667688774
642.32,-1.1704802339413738,-5.237816546433492,99.78866759337842,-16.733266982947693
642.46,-1.1541996101230636,-5.1649708632440055,99.63571903938512,-17.3462371496959
642.6,-1.1381454387475423,-5.093137889198222,99.23922493736464,-17.798400532181127
642.74,-1.1223145700468682,-5.022303568366074,98.73450203762806,-18.13194068836287
642.88,-1.1067038980618065,-4.952454038657557,98.07396680408614,-18.37797746932942
643.02,-1.091310360032636,-4.8835756292137145,97.17909126812239,-18.559467064674312
643.16,-1.0761309357984195,-4.815654857829817,95.91357583002824,-18.69334326348387
643.3000000000001,-1.0611626472046205,-4.74867842841039,94.02558807910519,-18.79209733233065
643.44,-1.0464025575189515,-4.682633228455851,91.01663041614631,-18.864943485037454
643.58,-1.0318477708553404,-4.617506326580447,85.83107857401374,-18.918678607166772
643.72,-1.0174954316059004,-4.553284970061195,76.14113157965085,-18.958316436218784
643.86,-1.0033427238807924,-4.489956582417551,62.64704727741234,-18.987555366537652
644.0,-0.9893868709558756,-4.4275087610215165,51.02831865708134,-19.009123526716525
644.14,-0.975625134728032,-4.3659292747378995,41.08089735204633,-19.02503332671331
644.28,-0.9620548151780609,-4.305206061594448,32.56413422789338,-19.036769225085568
644.42,-0.9486732498410415,-4.245327226481565,25.27207835292385,-19.042416818073093
644.5600000000001,-0.9354778132840538,-4.186281038881306,19.02846460079374,-19.032625210102257
644.7,-0.9224659165911604,-4.128055930625425,13.68242718883093,-19.010750100809855
644.84,-0.9096350068555489,-4.070640493682112,9.104833648883682,-18.97993705669358
644.98,-0.8969825666787333,-4.014023477971192,5.185149133203545,-18.942237947761704
645.12,-0.8845061136767147,-3.9581937892074786,1.8494579113602838,-18.899011103233335
645.26,-0.8722031999930111,-3.9031404867719965,-0.9143470655931083,-18.85116759847239
645.4,-0.8600714118184535,-3.8488527816107947,-3.1983184621568927,-18.79932561752845
645.54,-0.8481083689176614,-3.795320034161053,-5.087210032043094,-18.74390888676554
645.6800000000001,-0.8363117241620993,-3.74253175230421,-6.650721768377817,-18.68521048533364
645.82,-0.8246791630696255,-3.690477589345813,-7.945825091256757,-18.623434865783704
645.96,-0.8132084033504436,-3.639147342021821,-9.018907447829678,-18.558725944178153
646.1,-0.8018971944593666,-3.5885309485310546,-9.907653367849417,-18.491186149366403
646.24,-0.7907433171543052,-3.5386184865935335,-10.642643113613989,-18.420889519415102
646.38,-0.7797445830608973,-3.4894001715343936,-11.248683375470653,-18.347890823328274
646.52,-0.7688988342431884,-3.440866354393118,-11.745899511727545,-18.27223199251985
646.66,-0.7582039427802837,-3.393007520057786,-12.15062358742553,-18.193946706920485
646.8000000000001,-0.7476578103488859,-3.3458142854240673,-12.476111804676329,-18.113063698357543
646.94,-0.7372583678116383,-3.299277397578674,-12.73312170471753,-18.02960915035023
647.08,-0.727003574811191,-3.2533877320069977,-12.930375371989205,-17.943608452742453
647.22,-0.7168914193699134,-3.2081362908246427,-13.07493064058055,-17.855087489280304
647.36,-0.7069199174951726,-3.163514201032584,-13.172478408755035,-17.76407358223554
647.5,-0.6970871127900992,-3.119512712795671,-13.22758077491118,-17.67059618149752
647.64,-0.6873910760697686,-3.0761231977442036,-13.243861852345278,-17.574687360408095
647.78,-0.677829904982717,-3.0333371472983015,-13.224160768896654,-17.47638216321895
647.92,-0.6684017236377229,-2.9911461710148037,-13.170654451367575,-17.375718836917855
648.0600000000001,-0.6591046822357775,-2.9495419949564115,-13.084956266292888,-17.27273897164038
648.2,-0.6499369567071731,-2.908516460082827,-12.968195373568413,-17.167487567842276
648.34,-0.6408967483536403,-2.868061520663596,-12.82108069015302,-17.060013044096838
648.48,-0.6319822834954588,-2.8281692427124114,-12.647516273040154,-16.9503671962835
648.62,-0.623191813123479,-2.788831802442592,-12.47187337587513,-16.83860511669011
648.76,-0.6145236125559805,-2.7500414847434995,-12.298662191318543,-16.72478507991203
648.9,-0.6059759811003051,-2.711790681677602,-12.127849151800241,-16.608968401222576
649.04,-0.5975472417191936,-2.6740718909979626,-11.95940117567967,-16.491219272186594
649.1800000000001,-0.5892357407017637,-2.6368777146858586,-11.79328565660394,-16.37160457760564
649.32,-0.581039847339064,-2.6002008575083084,-11.629470453463535,-16.250193697355808
649.46,-0.5729579536041406,-2.564034125595242,-11.467923880893379,-16.12705829626408
649.6,-0.5649884738365523,-2.5283704250360617,-11.308614700271658,-16.002272104832887
649.74,-0.557129844431274,-2.493202760495345,-11.151512111173036,-15.875910693343428
649.88,-0.5493805235319271,-2.4585242338474615,-10.996585743236867,-15.74805124162916
650.02,-0.5417389907282762,-2.4243280428298384,-10.843805648414607,-15.618772306600372
650.16,-0.5342037467579333,-2.3906074797146437,-10.693142293563794,-15.48815358941052
650.3000000000001,-0.5267733132122083,-2.357355929998657,-10.544566553359125,-15.356275703979556
650.44,-0.5194462322460556,-2.324566871111072,-10.398049703493669,-15.223219948424639
650.58,-0.5122210662920502,-2.292233871139021,-10.253563414145836,-15.089068080792327
650.72,-0.505096397778344,-2.2603505875705703,-10.111079743690016,-14.953902100336563
650.86,-0.4980708288505446,-2.2289107660549656,-9.970571132630774,-14.817804035442933
651.0,-0.4911429810974617,-2.1979082391799047,-9.83201039774238,-14.68085573916137
651.14,-0.484311495280669,-2.167336925265605,-9.695370726397186,-14.543138693176385
651.28,-0.4775750310678264,-2.1371908271754516,-9.560625671067884,-14.404733820916416
651.42,-0.4709322667697123,-2.1074640311430026,-9.427749143990102,-14.265721310382109
651.5600000000001,-0.4643818990809122,-2.078150705615133,-9.296715411973086,-14.126180447157758
651.7,-0.45792264282411527,-2.0492451001111136,-9.167499091347333,-13.986189457960542
651.84,-0.4515532306979664,-2.0207415440973935,-9.040075143039175,-13.845825364979794
651.98,-0.4452724130284258,-1.9926344458778975,-8.914418867763201,-13.705163851162503
652.12,-0.43907895752358683,-1.9649182914996184,-8.790505901324355,-13.56427913651276
652.26,-0.43297164903190355,-1.9375876436733006,-8.668312210022222,-13.423243865391274
652.4,-0.42694928930378184,-1.9106371407090168,-8.547814086150897,-13.282129004727024
652.54,-0.4210106967564858,-1.884061495466437,-8.428988143588326,-13.141003752986059
652.6800000000001,-0.41515470624231415,-1.857855494319587,-8.311811313469677,-12.999935459682888
652.82,-0.4093801688200014,-1.83201399613591,-8.196260839939816,-12.858989555167044
652.96,-0.4036859515292982,-1.8065319312694288,-8.082314275980467,-12.718229490371726
653.1,-0.3980709371686872,-1.7814043005678242,-7.969949479308026,-12.577716686172007
653.24,-0.3925340240761905,-1.7566261743932414,-7.85914460833844,-12.437510491967227
653.38,-0.387074125913226,-1.732192691656634,-7.749878118215856,-12.297668153075184
653.52,-0.3816901714514701,-1.7080990588654668,-7.64212875690216,-12.1582447865043
653.66,-0.3763811043626847,-1.6843405491845937,-7.5358755613247155,-12.019293364653848
653.8000000000001,-0.3711458830114676,-1.6609125015101318,-7.431097853579948,-11.8808647064811
653.94,-0.36598348025088584,-1.6378103195561537,-7.327775237190593,-11.743007475667273
654.08,-0.36089288322095076,-1.6150294709540267,-7.22588759341469,-11.605768185311572
654.22,-0.3558730931498973,-1.5925654863642233,-7.125415077604572,-11.4691912086834
654.36,-0.3509231251582264,-1.5704139586004349,-7.02633811561425,-11.333318795567019
654.5,-0.34604200806547303,-1.5485705417658173,-6.928637400253781,-11.198191093740064
654.64,-0.3412287841996625,-1.52703095040121,-6.832293887789316,-11.063846175136847
654.78,-0.3364825092094164,-1.5057909586451521,-6.737288794487656,-10.930320066259215
654.92,-0.3318022518786724,-1.4848463994055492,-6.643603593204262,-10.797646782411462
655.0600000000001,-0.3271870939439808,-1.4641931635428185,-6.551220010013735,-10.66585836535085
655.2,-0.32263612991434293,-1.443827199064363,-6.460120020881906,-10.534984923961892
655.34,-0.3181484668935545,-1.4237445103302138,-6.370285848378709,-10.405054677579958
655.48,-0.31372322440502126,-1.403941157269692,-6.281699958431119,-10.276094001607957
655.62,-0.30935953421900997,-1.3844132546089345,-6.194345057115476,-10.148127475088657
655.76,-0.30505654018230327,-1.3651569711091405,-6.108204087488564,-10.021177929914188
655.9,-0.3008133980502231,-1.34616852881538,-6.023260226456865,-9.718108450215558
656.04,-0.29662927532099104,-1.3274442023158353,-5.939496881683489,-7.078588436370307
656.1800000000001,-0.29250335107239284,-1.308980318011314,-5.856897688532223,8.352630096078807
656.32,-1.1996346529767983,-1.2907732533949061,-5.775446507048286,99.4581621288681
656.46,-4.886335086392959,-1.2728194363416399,-5.695127418975318,99.78563046015086
656.6,-8.42737655127664,-1.2551153444079959,-5.615924724808206,99.78427131136789
656.74,-11.187971814676132,-1.2376575041411497,-5.537822940881349,99.78519390714585
656.88,-13.250263151515702,-1.220442490397803,-5.460806796491975,99.78615451455164
657.02,-14.77603390208589,-1.2034669256724744,-5.384861231058167,99.78705444693617
657.16,-15.902314232055,-1.1867274794351188,-5.309971391311245,99.78789753054824
657.3000000000001,-16.733257809684307,-1.1702208674779446,-5.2361226285221605,99.78868735579435
657.44,-17.34623038300293,-1.1539438512713056,-5.163300495761591,99.62697964783911
657.58,-17.79839554071283,-1.1378932373285353,-5.091490745193417,99.22819819171112
657.72,-18.131937006395052,-1.1220658765796083,-5.0206793254012485,98.72028959150207
657.86,-18.377974753317815,-1.1064586637535,-4.950852378747729,98.05507236956409
658.0,-18.559465061202463,-1.0910685367691313,-4.8819962387662965,97.1529950032673
658.14,-18.69334178561852,-1.075892476134767,-4.8140974275851045,95.87578114985408
658.28,-18.792096242180076,-1.060927504355769,-4.747142653382821,93.96752610930122
658.42,-18.864942680885527,-1.0461706853505697,-4.681118807876003,90.92078863784246
658.5600000000001,-18.91867801398237,-1.0316191238747683,-4.61601296383777,85.65939660510563
658.7,-18.958315998655028,-1.017269964953225,-4.551812372647477,75.80979930737344
658.84,-18.987555043767802,-1.00312039332005,-4.488504461871106,62.33850268936455
658.98,-19.009123288624654,-0.989167632866373,-4.42607683287208,50.76416241380401
659.12,-19.02503315108432,-0.9754089460957904,-4.3645172584522465,40.854736963268415
659.26,-19.03676909553247,-0.9618416335873788,-4.303813680522693,32.37049912273431
659.4,-19.042244786387794,-0.9484630334661731,-4.2439542078041645,25.106286660200734
659.54,-19.032238646327883,-0.9352705208810049,-4.184927113556754,18.886509231567658
659.6800000000001,-19.010207343765412,-0.9222615074895982,-4.126720833338606,13.560878414284987
659.82,-18.979275565908374,-0.9094334409508238,-4.069323962793346,9.00075577681453
659.96,-18.9414821306775,-0.89678380442401,-4.0127252554659325,5.096029236257409
660.1,-18.898177067358816,-0.8843101160752158,-3.9569136206466697,1.7748454616225775
660.24,-18.850266090266246,-0.8720099285903663,-3.9018781212430804,-0.9759998413674766
660.38,-18.79836387203349,-0.8598808286951566,-3.8476079716793588,-3.2492957278804333
660.52,-18.742891811306432,-0.8479204366816311,-3.794092535823118,-5.12939752139587
660.66,-18.684141429214066,-0.8361264059413428,-3.7413213249391384,-6.685664800674999
660.8000000000001,-18.622316128473372,-0.8244964225050069,-3.689283995669848,-7.97478394428475
660.94,-18.55755911577761,-0.8130282045885497,-3.6379703480422325,-9.042906923085251
661.08,-18.489972341916918,-0.8017195021454732,-3.5873703235009007,-9.927525465792542
661.22,-18.419629526158726,-0.7905680964254416,-3.53747400296701,-10.659062865006225
661.36,-18.34658522975133,-0.7795717995390068,-3.4882716049227924,-11.262198425259433
661.5,-18.27088125468935,-0.768728454028384,-3.439753483521359,-11.756954268404268
661.64,-18.19255120733357,-0.7580359324441974,-3.3919101267215352,-12.159578785295336
661.78,-18.111623786118948,-0.7474921369281106,-3.3447321544474278,-12.483260270008701
661.92,-18.028125170275025,-0.7370949988012605,-3.298210316772445,-12.738701021602765
662.0600000000001,-17.942080766519936,-0.7268424781584146,-3.2523354921274867,-12.93457803852066
662.2,-17.853516490861722,-0.7167325634677709,-3.207098685533038,-13.077912205279459
662.34,-17.76245970895356,-0.7067632711763246,-3.162491026854867,-13.174363987469448
662.48,-17.66893992198074,-0.6969326453207195,-3.118503769083074,-13.228470271851418
662.62,-17.572989260049106,-0.6872387571435141,-3.075128286634198,-13.243834145287513
662.76,-17.474642827744113,-0.6776797047147828,-3.0323560736761124,-13.223277066661288
662.9,-17.373938934460142,-0.6682536125589786,-2.990178742475443,-13.168960989846466
663.04,-17.2709192336141,-0.6589586312869861,-2.9485880217672307,-13.082486475915903
663.1800000000001,-17.16562878884563,-0.64979293723329,-2.907575755146569,-12.964971624657567
663.32,-17.058116081016795,-0.6407547320981907,-2.8671338994819546,-12.81711570180651
663.46,-16.94843296674046,-0.6318422425949944,-2.827254523350082,-12.643212824571496
663.6,-16.836634596933052,-0.6230537201021119,-2.7879298054918142,-12.467629479152432
663.74,-16.722779302255432,-0.6143874403199926,-2.7491520332890764,-12.294477025097997
663.88,-16.60692845110207,-0.6058417029328318,-2.710913601262403,-12.12372190674866
664.02,-16.489146284899526,-0.5974148312749824,-2.6732070095888893,-11.9553310541068
664.16,-16.369499734794463,-0.589105172002006,-2.63602486264028,-11.789271872210348
664.3000000000001,-16.24805822328602,-0.5809110947662979,-2.599359867540954,-11.625512231102705
664.44,-16.12489345394312,-0.5728309918972249,-2.563204832745545,-11.464020456346818
664.58,-16.000079192012123,-0.5648632780857098,-2.527552666635945,-11.30476532003577
664.72,-15.873691038441882,-0.5570063900732058,-2.4923963761374597,-11.147716032256788
664.86,-15.745806199614146,-0.5492587863449924,-2.45772906535385,-10.99284223296929
665.0,-15.616503254857447,-0.5416189468277399,-2.423543934221027,-10.840113984261256
665.14,-15.485861923632276,-0.5340853725912803,-2.389834277179168,-10.68950176295143
665.28,-15.353962834100201,-0.5266565855545231,-2.3565934818629937,-10.540976453507856
665.42,-15.22088729462476,-0.5193311281954652,-2.3238150278099945,-10.39450934125593
665.5600000000001,-15.086717069595784,-0.512107563265231,-2.291492485186354,-10.250072105851656
665.7,-14.951534160819092,-0.5049844735060912,-2.2596195135303505,-10.10763681499801
665.84,-14.815420595569712,-0.4979604613734024,-2.2281898605129973,-9.967175918384376
665.98,-14.678458222268539,-0.4910341487614157,-2.197197360715706,-9.828662241830905
666.12,-14.540728514609302,-0.4842041767328975,-2.1666359344247423,-9.69206898162132
666.26,-14.402312384835442,-0.4774692052525109,-2.136499586442256,-9.557369699009243
666.4,-14.263290006744612,-0.47082791292390663,-2.1067824049136563,-9.424538314884552
666.54,-14.123740648883107,-0.4642789967304688,-2.0774785601711363,-9.293549104587502
666.6800000000001,-13.983742518283169,-0.45782117177966825,-2.0485823035931072,-9.164376692859575
666.82,-13.843372614993566,-0.45145317105097044,-2.020087966479351,-9.036996048921019
666.96,-13.702706597558187,-0.44517374514725033,-1.9919899589416656,-8.911382481666008
667.1,-13.561818659508827,-0.438981662049664,-1.9642827688098161,-8.787511634967299
667.24,-13.42078141685702,-0.4328757068759305,-1.9369609605525606,-8.665359483082895
667.38,-13.279665806495693,-0.42685468164197526,-1.9100191742135704,-8.544902326158146
667.52,-13.138540995354667,-0.42091740502688857,-1.8834521243620368,-8.426116785817142
667.66,-12.997474300094362,-0.4150627121411538,-1.8572545990577605,-8.308979800838047
667.8000000000001,-12.856531117069597,-0.40928945429809893,-1.8314214588305433,-8.19346862290742
667.94,-12.715774862249487,-0.403596498788527,-1.8059476356736732,-8.079560812449097
668.08,-12.575266920740436,-0.39798272865848067,-1.7808281320513233,-7.967234234523657
668.22,-12.435066605526282,-0.3924470424900989,-1.7560580199196716,-7.856467054794829
668.36,-12.295231125012771,-0.38698835418552113,-1.7316324397615575,-7.747237735559655
668.5,-12.155815558942246,-0.38160559275379674,-1.7075465996344907,-7.6395250318394154
668.64,-12.016872842228452,-0.3762977021007591,-1.683795774231832,-7.533307987528733
668.78,-11.878453756250023,-0.37106364082182164,-1.6603753039569633,-7.42856593160045
668.92,-11.74060692713462,-0.36590238199765657,-1.6372805940102777,-7.325278474364118
669.0600000000001,-11.603378830562862,-0.36081291299271484,-1.6145071134888065,-7.223425503776205
669.2,-11.466813802622305,-0.3557942352565487,-1.5920503944983155,-7.122987181800244
669.34,-11.33095405624572,-0.35084536412789835,-1.5699060312777033,-7.0239439408153395
669.48,-11.195839702775308,-0.34596532864150237,-1.5480696793355242,-6.926276480071638
669.62,-11.061508778203939,-0.3411531713375964,-1.5265370545984802,-6.829965762191435
669.76,-10.927997273656487,-0.3364079480740605,-1.5053039325717117,-6.734993009714784
669.9,-10.795339169687857,-0.3317287278411802,-1.4843661475107282,-6.641339701688507
670.04,-10.663566473989674,-0.32711459257898373,-1.463719591604818,-6.548987570297674
670.1800000000001,-10.53270926211405,-0.32256463699712024,-1.443360214171782,-6.457918597538673
670.32,-10.40279572084026,-0.31807796839724195,-1.4232840208638338,-6.368115011933034
670.46,-10.27385219382847,-0.313653706497859,-1.403487072884512,-6.279559285281311
670.6,-10.145903229223357,-0.30929098326162924,-1.3839654862164572,-6.192234129456333
670.74,-10.018971628889526,-0.30498894272505006,-1.3647154308599032,-6.106122493235188
670.88,-9.70555538393446,-0.30074674083051933,-1.3457331300817292,-6.021207559169394
671.02,-6.97126636983707,-0.2965635452607328,-1.327014859674938,-5.9374727404926935
671.16,8.682322114202313,-0.29243853527538405,-1.308556947228407,-5.854901678065995
671.3000000000001,99.5095757752234,-1.1995737026472058,-1.2903557714067782,-5.7734782373589955
671.44,99.7856125092732,-4.886286897536539,-1.2724077612403413,-5.693186505468022
671.58,99.78427345595112,-8.427340434918897,-1.2547093954247759,-5.614010788169712
671.72,99.78521120859975,-11.187945076228935,-1.2372572016306158,-5.535935607010108
671.86,99.78617072400195,-13.250243411411567,-1.220047755822302,-5.458945696428819
672.0,99.78706963244191,-14.77601933798119,-1.2030776815866877,-5.383026000917862
672.14,99.78791175677792,-15.902303488343465,-1.1863436494708748,-5.3081616722148635
672.28,99.78870068333394,-16.733249884483246,-1.1698423763292403,-5.234338066530266
672.42,99.62144622034566,-17.3462245369479,-1.1535706246795345,-5.1615407418082215
672.5600000000001,99.22121190329041,-17.798391228355445,-1.137525202067925,-5.08975545502086
672.7,98.71127963540728,-18.13193382537492,-1.1217029604428566,-5.018968159495614
672.84,98.04308574220377,-18.37797240683138,-1.1061007955376128,-4.949165002275294
672.98,97.13642503540859,-18.55946333031166,-1.090715646261455,-4.880332321510631
673.12,95.85175718582957,-18.69334050882318,-1.0755444940992178,-4.81245664388496
673.26,93.9305700863381,-18.792095300349228,-1.0605843625192508,-4.74552468207079
673.4,90.85968919703056,-18.864941986141964,-1.0458323163895835,-4.679523332217926
673.54,85.54976435415897,-18.918677501503275,-1.0312854614022058,-4.614439671472897
673.6800000000001,75.59797314703015,-18.958315620623715,-1.0169409435053465,-4.5502609555293585
673.82,62.145971399281535,-18.987554764912186,-1.0027959483436422,-4.486974616209232
673.96,50.59933117520146,-19.009123082926195,-0.9888477007060869,-4.42456825907425
674.1,40.71361626437001,-19.025032999350408,-0.9750934639816542,-4.363029661067649
674.24,32.249674884302905,-19.03676898360562,-0.961530539622484,-4.302346768185714
674.38,25.00283707056028,-19.04207930462579,-0.9481562666145334,-4.242507693178897
674.52,18.797933634084945,-19.031878054965556,-0.9349680209555827,-4.183500713282217
674.66,13.485036494133892,-19.009704592898967,-0.9219632151404972,-4.125314267974651
674.8000000000001,8.93581555014952,-18.97866465237707,-0.9091392976536459,-4.06793695676726
674.94,5.0404225635047455,-18.94078520261397,-0.8964937524683757,-4.011357537019728
675.08,1.7283036848485378,-18.89740873809189,-0.8840240985534419,-3.9555649217850357
675.22,-1.0144722683360068,-18.849436106422527,-0.8717278893863024,-3.9005481776820226
675.36,-3.281119726368504,-18.797478792872173,-0.8596027124731763,-3.8462965227954884
675.5,-5.155746276895523,-18.741956083489757,-0.8476461888757761,-3.7927993246036005
675.64,-6.707499846343137,-18.683158085700796,-0.8358559727446196,-3.740046097932297
675.78,-7.99288958351773,-18.621287249968447,-0.8242297508588288,-3.6880265029364008
675.92,-9.05792103516384,-18.55648613988762,-0.8127652421723295,-3.636730343107176
676.0600000000001,-9.939966027444113,-18.48885627318776,-0.801460197366358,-3.5861475633060134
676.2,-10.669350219029837,-18.41847108068712,-0.7903123984081918,-3.5362682478239877
676.34,-11.270673667780521,-18.345384936011317,-0.7793196581160147,-3.4870826184669905
676.48,-11.76389426004864,-18.269639524657556,-0.7684798197298311,-3.4385810326661503
676.62,-12.165208312677713,-18.1912683871933,-0.757790756488351,-3.3907539816132704
676.76,-12.487761848738606,-18.110300192731657,-0.7472503712117525,-3.343592088420986
676.9,-12.742222772898364,-18.026761117593534,-0.7368565958902492,-3.2970861063073778
677.04,-12.937240006201806,-17.940676584790797,-0.72660739127838,-3.251226916804748
677.1800000000001,-13.079811417400295,-17.85207254058035,-0.7165007464949379,-3.2060055279922817
677.32,-13.17557851118111,-17.7609763909413,-0.7065346786284638,-3.1614130727523206
677.46,-13.229062462554971,-17.667417684549168,-0.6967072323482238,-3.117440807049971
677.6,-13.24385325163481,-17.571428603940458,-0.6870164795206013,-3.0740801082357696
677.74,-13.222761320722284,-17.47304430934526,-0.6774605188308171,-3.031322473371125
677.88,-13.167939285785485,-17.372303167654877,-0.6680374754099163,-2.9891595175762804
678.02,-13.080979719786566,-17.269246890544892,-0.6587455004669366,-2.947582972400515
678.16,-12.962993821502618,-17.163920599790277,-0.6495827709261975,-2.9065846842143075
678.3000000000001,-12.814674833324256,-17.05637283353853,-0.6405474890696301,-2.8661566126232128
678.44,-12.640560263795752,-16.94665550423646,-0.6316378821840816,-2.8262908289031743
678.58,-12.465013597635275,-16.834823816682093,-0.6228522022135257,-2.786979514457007
678.72,-12.29189731815423,-16.720936153047884,-0.6141887254161088,-2.748214959291789
678.86,-12.121177876986629,-16.60505393052226,-0.6056457520259666,-2.7099895605169175
679.0,-11.952822211262356,-16.487241436320858,-0.5972216059197428,-2.6722958208625402
679.14,-11.78679773299079,-16.367565644140253,-0.5889146342877468,-2.635126347218142
679.28,-11.62307231903984,-16.246096015603122,-0.580723207309684,-2.598473849191004
679.42,-11.461614301658267,-16.122904289830764,-0.5726457178348977,-2.562331137684295
679.5600000000001,-11.302392459493833,-15.998064263944721,-0.564680581067054,-2.5266911234945524
679.7,-11.145376009064154,-15.871651567020805,-0.5568262342532178,-2.49154681592829
679.84,-10.990534596641012,-15.74374342978093,-0.5490811363772476,-2.456891321437499
679.98,-10.837838290512378,-15.614418452097954,-0.5414437678574586,-2.4227178422737983
680.12,-10.68725757358984,-15.483756370198897,-0.5339126302484885,-2.3890196751609847
680.26,-10.538763336331819,-15.351837825276702,-0.5264862459473095,-2.3557902099857593
680.4,-10.392326869955971,-15.218744135056195,-0.519163157903332,-2.3230229285063806
680.54,-10.247919859916347,-15.08455706970352,-0.5119419293325366,-2.290711403079016
680.6800000000001,-10.10551437962335,-14.949358633318866,-0.5048211434355846,-2.258849295401568
680.82,-9.965082884386472,-14.81323085210852,-0.49779940311984755,-2.2274303552747305
680.96,-9.826598205561627,-14.676255570194062,-0.4908753307253038,-2.1964484193800593
681.1,-9.690033544886731,-14.538514253883651,-0.48404756775424795,-2.1658974100748387
681.24,-9.555362468990541,-14.400087805102956,-0.4773147746047576,-2.1357713342035076
681.38,-9.422558904061326,-14.261056384561735,-0.4706756303078691,-2.1060642819254314
681.52,-9.29159713066312,-14.12149924511654,-0.46412883226840823,-2.076770425558817
681.66,-9.162451778688538,-13.981494575680863,-0.457673096009425,-2.047884018440528
681.8000000000001,-9.035097822438106,-13.841119355931554,-0.45130715492018436,-2.0193993938016215
681.94,-8.90951057581712,-13.700449221964842,-0.44502976000766,-1.9913109636583686
682.08,-8.785665687641824,-13.559558342966767,-0.4388396796514863,-1.9636132177185657
682.22,-8.66353913704755,-13.418519308881645,-0.43273569936231815,-1.9363007223029358
682.36,-8.54310722899212,-13.277403028988301,-0.42671662154355144,-1.9093681192814018
682.5,-8.424346589848511,-13.136278641226975,-0.42078126525635745,-1.8828101250240505
682.64,-8.307234163081366,-12.995213432060522,-0.41492846598798605,-1.8566215293665709
682.78,-8.191747205002388,-12.854272766600891,-0.40915707542329105,-1.8307971945899915
682.92,-8.077863280600281,-12.713520028686299,-0.40346596121943357,-1.8053320544145068
683.0600000000001,-7.965560259441177,-12.5730165705555,-0.39785400678371896,-1.780221113007211
683.2,-7.854816311635963,-12.432821671732738,-0.39232011105452386,-1.7554594440035507
683.34,-7.745609903871328,-12.292992506710162,-0.38686318828527017,-1.731042189542307
683.48,-7.637919795501528,-12.153584120993374,-0.3814821678314039,-1.7069645593139273
683.62,-7.531725034698278,-12.014649415059669,-0.3761759939403366,-1.6832218296220254
683.76,-7.42700495465639,-11.876239135767515,-0.3709436255443091,-1.6598093424578637
683.9,-7.323739169853007,-11.738401874749128,-0.36578403605613546,-1.6367225045876541
684.04,-7.22190757235852,-11.601184073315265,-0.36069621316778916,-1.6139567866524893
684.1800000000001,-7.121490328197381,-11.464630033402495,-0.35567915865178945,-1.5915077222807439
684.32,-7.022467873757292,-11.328781934097409,-0.35073188816535067,-1.5693709072127637
684.46,-6.9248209122453055,-11.193679853279441,-0.34585343105725636,-1.5475419984376868
684.6,-6.828530410189572,-11.059361793933606,-0.3410428301774185,-1.5260167133422224
684.74,-6.733577593985539,-10.9258637146964,-0.33629914168908664,-1.5047908288712273
684.88,-6.639943946485573,-10.79321956421175,-0.3316214348836681,-1.4838601806999172
685.02,-6.547611203631023,-10.661461318889211,-0.3270087919981241,-1.4632206624175552
685.16,-6.456561351125859,-10.530619023673053,-0.32246030803490683,-1.4428682247224562
685.3000000000001,-6.366776621151056,-10.400720835448432,-0.3179750905843994,-1.4227988746281608
685.44,-6.278239489119046,-10.271793068729064,-0.31355225964982625,-1.4030086746806107
685.58,-6.190932670467492,-10.143860243289495,-0.30919094747459935,-1.38349374218619
685.72,-6.104839117491836,-10.016945133424258,-0.3048902983720653,-1.3642502484504724
685.86,-6.0199420162159765,-9.692941560927787,-0.30064946855762054,-1.345274418027533
686.0,-5.936224783300609,-6.863603516125493,-0.2964676259831616,-1.3265625279796742
686.14,-5.8536710629886795,8.969196536898105,-0.29234395017383885,-1.3081109071474286
686.28,-5.772264724087517,99.55584048764018,-1.1998202262380901,-1.2899159354296907
686.42,-5.691989856987192,99.78558611106047,-4.8866396235360705,-1.2719740430738438
686.5600000000001,-5.612830770714695,99.78427893747224,-8.427632472396471,-1.2542817099757386
686.7,-5.534771990023539,99.78522708494182,-11.1881660884092,-1.2368354649893938
686.84,-5.457798252518407,99.78618559809294,-13.250407414542591,-1.2196318852462802
686.98,-5.381894505814494,99.78708356694221,-14.776140485448309,-1.2026675954840556
687.12,-5.307045904731194,99.78792481102857,-15.902392883098932,-1.1859392673846227
687.26,-5.233237808519788,99.78871291292985,-16.733315832097176,-1.1694436189213828
687.4,-5.16045577812482,99.61495688197512,-17.34627318432559,-1.1531774137155497
687.54,-5.088685573478846,99.2130276725285,-17.798427113379777,-1.1371374604014102
687.6800000000001,-5.017913150830219,98.70072048312508,-18.13196029607492,-1.1213206120003985
687.82,-4.9481246601036535,98.02903082776477,-18.377991933007085,-1.105723765303867
687.96,-4.87930644229322,97.11698303639243,-18.559477733838705,-1.0903438602644324
688.1,-4.811445026887497,95.82354534226887,-18.693351133616318,-1.0751778793957765
688.24,-4.744527129326592,93.88712564146115,-18.79210313775092,-1.0602228471807895
688.38,-4.678539648490733,90.78777028393797,-18.864947767418276,-1.0454758294879323
688.52,-4.613469664220134,85.42054204612971,-18.91868176607425,-1.0309339329957128
688.66,-4.549304434865861,75.34806804845397,-18.958318766393717,-1.016594304625161
688.8000000000001,-4.4860313948713975,61.918818045558716,-18.98755708539623,-1.0024541309801849
688.94,-4.423638152384655,50.40485207901378,-19.00912479463628,-0.9885106377957104
689.08,-4.362112486900081,40.547106857395235,-19.02503426199705,-0.9747610893934876
689.22,-4.301442346930654,32.10710890161211,-19.036769914999645,-0.9612027881454612
689.36,-4.241615847709423,24.88076857057814,-19.041825924907066,-0.9478330739446011
689.5,-4.182621268920333,18.693413207708243,-19.031327575188232,-0.9346493236830855
689.64,-4.124447052458057,13.39553960105573,-19.008937492560843,-0.9216489507377403
689.78,-4.067081800216516,8.859181221482862,-18.97773263536828,-0.9088294044626289
689.92,-4.010514271905846,4.974800966615011,-18.939721973372038,-0.8961881696886972
690.0600000000001,-3.954733382897493,1.673402139848407,-18.896236548532517,-0.8837227662303723
690.2,-3.8997282020971613,-1.0598242498207144,-18.84816980732531,-0.8714307483990226
690.34,-3.8454879498453365,-3.3186071264652455,-18.79612838521084,-0.8593097045231797
690.48,-3.7920019958450877,-5.186759379899225,-18.74052835211575,-0.8473572564754326
690.62,-3.739259857116865,-6.733177467487298,-18.68165766221558,-0.835571059205897
690.76,-3.68725119598001,-8.014160162523806,-18.619717314837263,-0.8239488002821735
690.9,-3.635965818060693,-9.075539331507928,-18.554848893057006,-0.8124881994356989
691.04,-3.5853936703259945,-9.954544664910172,-18.48715325396846,-0.8011870081144076
691.1800000000001,-3.5355248391438323,-10.681386142410242,-18.41670338809403,-0.7900430090416113
691.32,-3.4863495483684783,-11.280569969390971,-18.343553382456804,-0.7790540157810129
691.46,-3.437858157451347,-11.77197798628246,-18.267744744415367,-0.7682178723077681
691.6,-3.3900411595768025,-12.171744881849792,-18.18931091375163,-0.7575324525855116
691.74,-3.342889179822683,-12.492966667112563,-18.10828051445402,-0.7469956601492648
691.88,-3.2963929733452746,-12.746270563993257,-18.024679718043362,-0.7366054276941427
692.02,-3.2505434235884403,-12.940272289928842,-17.938533972057005,-0.726359716669781
692.16,-3.205331540516638,-13.08194250076474,-17.849869268596052,-0.7162565168804017
692.3000000000001,-3.1607484588715415,-13.176900285841269,-17.75871307488293,-0.7062938460904405
692.44,-3.116785436451995,-13.229648247905878,-17.665095011788154,-0.6964697496356593
692.58,-3.0734338524170153,-13.243760875086167,-17.56904734159826,-0.686782300039666
692.72,-3.030685205611577,-13.222035588522512,-17.470605309211365,-0.6772295966357648
692.86,-2.988531112914907,-13.166613966895046,-17.369807369024286,-0.6678097651940703
693.0,-2.9469633076110058,-13.079079140699001,-17.26669532138952,-0.658520957553802
693.14,-2.9059736377811505,-12.960534150432272,-17.16131437657806,-0.6493613512606955
693.28,-2.8655540647180837,-12.811665116859361,-17.05371315994256,-0.640329149209454
693.42,-2.8256966613616457,-12.637299755093174,-16.943943668925172,-0.6314225792911751
693.5600000000001,-2.7863936107555687,-12.46179827234353,-16.832061190344593,-0.6226398940456777
693.7,-2.7476372045251862,-12.28872655054687,-16.718124184781527,-0.6139793703186661
693.84,-2.7094198413757864,-12.118051050467317,-16.60219414368957,-0.6054393089236616
693.98,-2.6717340256113533,-11.949738718165184,-16.484335423968158,-0.5970180343086351
694.12,-2.634572365673447,-11.78375697439148,-16.36461506405885,-0.5887138942272763
694.26,-2.5979275726999576,-11.620073704576859,-16.243102585105103,-0.5805252594148353
694.4,-2.5617924591034935,-11.458657249363018,-16.119869780304242,-0.5724505232684723
694.54,-2.526159937169142,-11.299476395629167,-15.9949904952474,-0.5644881015320519
694.6800000000001,-2.491023017671369,-11.14250036797049,-15.868540401765744,-0.5566364319853222
694.82,-2.456374808509795,-10.987698820589415,-15.74059676756377,-0.5488939741374175
694.96,-2.4222085133636253,-10.835041829564062,-15.611238223710714,-0.5412592089246211
695.1,-2.3885174303644736,-10.684499885461488,-15.48054453187166,-0.5337306384123353
695.24,-2.355294950787357,-10.53604388626633,-15.348596352984792,-0.5263067855011933
695.38,-2.3225345577596146,-10.389645130598115,-15.215475018926865,-0.5189861936372594
695.52,-2.290229824987526,-10.245275311192977,-15.081262308552828,-0.5117674265262615
695.66,-2.258374415500392,-10.10290650862781,-14.946040229345995,-0.5046490678517951
695.8000000000001,-2.2269620804118513,-9.962511185266855,-14.809890805771612,-0.4976297209974495
695.94,-2.195986657698204,-9.824062179412593,-14.672895875288468,-0.4907080087727974
696.08,-2.165442070993522,-9.687532699644605,-14.535136892840413,-0.48388257314319477
696.22,-2.135322328401327,-9.55289631933147,-14.396694744522465,-0.47715207496334067
696.36,-2.1056215213226097,-9.420126971302231,-14.257649570994687,-0.4705151937145417
696.5,-2.0763338232999704,-9.289198942665298,-14.118080601101616,-0.4639706272456308
696.64,-2.0474534888776876,-9.160086869763653,-13.97806599604606,-0.4575170915174895
696.78,-2.0189748524774753,-9.032765733256493,-13.837682704363726,-0.45115332035112393
696.92,-1.9908923272897416,-8.907210853318174,-13.697006327849794,-0.4448780651792443
697.0600000000001,-1.9632004041801259,-8.783397884946382,-13.556110998500213,-0.43869009480129983
697.2,-1.9358936506111224,-8.661302813372115,-13.415069266449517,-0.4325881951419206
697.34,-1.9089667095785778,-8.540901949564834,-13.273951998813123,-0.42657116901271974
697.48,-1.882414298562871,-8.422171925826778,-13.132828289275599,-0.4206378358774081
697.62,-1.8562312084945698,-8.305089691471006,-12.991765378207074,-0.41478703162017566
697.76,-1.8304123027343797,-8.18963250857828,-12.8508285830377,-0.40901760831729533
697.9,-1.8049525160671784,-8.07577794782837,-12.710081238574471,-0.40332843401190316
698.04,-1.7798468537099597,-7.963503884401804,-12.569584646906012,-0.3977183924919108
698.1800000000001,-1.7550903903334882,-7.852788493948475,-12.42939803650814,-0.39218638307100695
698.32,-1.7306782690974838,-7.743610248619871,-12.28957853013647,-0.3867313203727054
698.46,-1.7066057006991524,-7.6359479131619965,-12.150181121071242,-0.3813521341173962
698.6,-1.68286796243488,-7.529780541066373,-12.01125865726363,-0.37604776891235914
698.74,-1.6594603972749118,-7.425087470776732,-11.872861832921894,-0.3708171840446976
698.88,-1.6363784129508412,-7.321848321949285,-11.735039187069027,-0.36565935327715254
699.02,-1.6136174810557296,-7.220042991764614,-11.59783710860116,-0.36057326464675665
699.16,-1.5911731361566936,-7.1196516512894625,-11.461299847376925,-0.3555579202662892
699.3000000000001,-1.5690409749197787,-7.020654741886844,-11.325469530872448,-0.3506123361284917
699.44,-1.547216655246959,-6.923032971673047,-11.190386185943833,-0.3457355419130077
699.58,-1.5256958954250937,-6.82676731202026,-11.056087765248718,-0.3409265807960075
699.72,-1.504474473286682,-6.731838994103634,-10.92261017789046,-0.3361845092624607
699.86,-1.4835482253822445,-6.638229505491744,-10.789987323862197,-0.3315083969210199
700.0,-1.4629130461641855,-6.545920586779465,-10.658251131883384,-0.326897326321479
700.14,-1.442564887760889,-6.454894228262413,-10.527431600237842,-0.3223503927747713
700.28,-1.4224997586144186,-6.365132666652129,-10.397556840239993,-0.31786670417547047
700.42,-1.4027137219822678,-6.276618381831287,-10.268653121974088,-0.3134453808267604
700.5600000000001,-1.383202895879226,-6.18933409364824,-10.140744921970064,-0.30908555526784043
700.7,-1.3639634523157456,-6.103262758750304,-10.013854972498754,-0.3047863721037299
700.84,-1.344991616546902,-6.0183875674551865,-9.672333206372796,-0.3005469878374413
700.98,-1.3262836663317978,-5.9346919406600325,-6.688179128614229,-0.2963665707044868
701.12,-1.3078359312032721,-5.852159526787608,9.433990394725468,-0.2922443005096872
701.26,-1.2896447917477643,-5.770774198769124,99.60377350836184,-1.4179683112596324
701.4,-1.2717066788951958,-5.690520051063301,99.78555137337533,-5.160792123463467
701.54,-1.2540180732187298,-5.611381396711228,99.78428889230292,-8.65086161189841
701.6800000000001,-1.236575504244268,-5.533342764426645,99.78525126680914,-11.356512927348655
701.82,-1.2193755497695564,-5.456388895721254,99.7862082533035,-13.375229332897227
701.96,-1.2024148351927568,-5.380504742064741,99.78710479103125,-14.868327650983206
702.1,-1.185690032850361,-5.305675462079092,99.78794469438051,-15.970414724074825
702.24,-1.1691978613643126,-5.231886418766954,99.7887315402231,-16.78349582789175
702.38,-1.1529350849982085,-5.159123176773636,99.60593163726092,-17.3832892094454
702.52,-1.1368985130224611,-5.087371499682494,99.2016479471261,-17.82573218327098
702.66,-1.1210849990882803,-5.016617347343349,98.68602918290436,-18.15210196238614
702.8000000000001,-1.1054914406103737,-4.946846873233668,98.0094605952041,-18.392849481054792
702.94,-1.0901147781582265,-4.8780464218521695,97.08988596819124,-18.570437437142353
703.08,-1.0749519948558488,-4.810202526144592,95.78417904275416,-18.70143558263167
703.22,-1.0600001157898762,-4.74330190496131,93.82641613130995,-18.798066649085346
703.36,-1.045256207425898,-4.677331460546518,90.68709755523611,-18.86934676445763
703.5,-1.0307173770329054,-4.612278276058696,85.23932782836849,-18.92192669575469
703.64,-1.0163807721157485,-4.548129613122046,74.99719548925975,-18.960712395789933
703.78,-1.0022435798554823,-4.484872909408652,61.60164575103072,-18.989322751296598
703.92,-0.9883030265575005,-4.422495776251034,50.1333053654233,-19.010427241905916
704.0600000000001,-0.9745563771073449,-4.360985996284852,40.314615831734024,-19.025995015042014
704.2,-0.9610009344340832,-4.300331521121441,31.90805102272532,-19.03747861656087
704.34,-0.9476340389811508,-4.240520469049912,24.71033178445373,-19.042114615126472
704.48,-0.9344530681845535,-4.1815411227685235,18.547478907212568,-19.03121607230129
704.62,-0.9214554359583282,-4.123381927145045,13.270582528435297,-19.008535996006803
704.76,-0.908638592187159,-4.066031487005835,8.752183852838572,-18.97711348876674
704.9,-0.8960000222260525,-4.00947856495332,4.883180276574042,-18.93893345102919
705.04,-0.8835372464069706,-3.953712079211623,1.5968395119813694,-18.895311347943963
705.1800000000001,-0.8712478195523272,-3.8987211015000267,-1.1230298417867552,-18.847130378671537
705.32,-0.8591293304952503,-3.844494854934012,-3.3708169888696706,-18.79499033541083
705.46,-0.8471794016065184,-3.7910227119535653,-5.229920529503444,-18.739302655829345
705.6,-0.8353956883280745,-3.738294192278479,-6.768883851191337,-18.68035212104692
705.74,-0.8237758787130322,-3.6862989608903636,-8.043710636609863,-18.618337535139233
705.88,-0.8123176929720769,-3.6350268260410665,-9.09998931618329,-18.553398950732756
706.02,-0.8010188830261766,-3.5844677372872424,-9.974750478540095,-18.485636152761145
706.16,-0.7898772320655161,-3.5346117835507624,-10.698042142317002,-18.415121379697254
706.3000000000001,-0.7788905541145635,-3.4854491912047,-11.29423916567325,-18.341908192905017
706.44,-0.7680566936031888,-3.4369703221845946,-11.783116999769874,-18.266037736065762
706.58,-0.757373524943746,-3.3891656721247134,-12.180724140794828,-18.18754320242744
706.72,-0.7468389521140383,-3.342025868519042,-12.500086671206676,-18.106453054973596
706.86,-0.7364509082460845,-3.2955416689067025,-12.751774941225218,-18.02279336717561
707.0,-0.726207355220604,-3.249703959081533,-12.944358260189121,-17.936589535152823
707.14,-0.7161062832671444,-3.20450375132555,-13.084769254300658,-17.84786753426353
707.28,-0.7061457105697687,-3.159932182666,-13.178595690975172,-17.756654840791327
707.42,-0.696323682878228,-3.115980513155748,-13.230314222732405,-17.662981103803418
707.5600000000001,-0.6866382731245432,-3.072640124176703,-13.243477691806303,-17.566878627839337
707.7,-0.6770875810449191,-3.029902516766027,-13.22086532526985,-17.468382710187228
707.84,-0.6676697328069171,-2.98775930996484,-13.164603278629729,-17.367531864707875
707.98,-0.6583828806418139,-2.9462022391891582,-13.076261486248635,-17.264367955868416
708.12,-0.6492252024820747,-2.9052231546227913,-12.956931585465197,-17.158936260766602
708.26,-0.6401949016038672,-2.8648140196319445,-12.807289741120925,-17.05128547272764
708.4,-0.631290206274549,-2.8249669092012355,-12.632614350379233,-16.941467657036238
708.54,-0.6225093694050587,-2.785674008390882,-12.457177771668125,-16.82953816717821
708.6800000000001,-0.6138506682071403,-2.746927610814798,-12.284170056140916,-16.715555528366163
708.82,-0.605312403855338,-2.7087201171393223,-12.113557677636248,-16.599581293943128
708.96,-0.5968929011536888,-2.6710440336023407,-11.945307595001196,-16.481679879375392
709.1,-0.5885905082070543,-2.633891970552531,-11.779387241501714,-16.361918377876503
709.24,-0.5804035960970222,-2.597256641008488,-11.615764514826145,-16.240366361187572
709.38,-0.5723305585623177,-2.5611308592374695,-11.45440776762992,-16.117095668630615
709.52,-0.5643698116836572,-2.5255075393535154,-11.2952857985742,-15.992180187220942
709.66,-0.5565197935729884,-2.4903796939346954,-11.13836784381547,-15.865695625349103
709.8000000000001,-0.5487789640670505,-2.455740432659238,-10.983623568906983,-15.73771928230616
709.94,-0.5411458044251993,-2.4215829609602957,-10.83102306107653,-15.608329815717633
710.08,-0.5336188170314322,-2.387900578699115,-10.680536821848236,-15.47760700876237
710.22,-0.52619652510056,-2.3546866788563574,-10.532135759979024,-15.345631538878113
710.36,-0.5188774723884658,-2.321934746241354,-10.3857911846831,-15.212484749491503
710.5,-0.511660222906392,-2.2896383562190454,-10.2414747991203,-15.078248426154431
710.64,-0.504543360639204,-2.257791173454383,-10.099158694126267,-14.943004578319384
710.78,-0.4975254892675701,-2.2263869506739624,-9.95881534216462,-14.806835227843042
710.92,-0.4906052318940073,-2.195419527444661,-9.82041759148302,-14.669822205169435
711.0600000000001,-0.4837812307727372,-2.164882828969055,-9.683938660456752,-14.532046954011358
711.2,-0.47705214704329935,-2.134770864897402,-9.54935213210498,-14.393590345221677
711.34,-0.4704166604678695,-2.105077728155956,-9.41663194876631,-14.254532500424931
711.48,-0.46387346917223227,-2.0757975937914126,-9.285752406921404,-14.11495262586427
711.62,-0.45742128939035603,-2.046924717831262,-9.156688152151704,-13.974928856810125
711.76,-0.4510588552125209,-2.0184534361598376,-9.029414174224284,-13.83453811277471
711.9,-0.4447849183369501,-1.9903781634098572,-8.903905802293854,-13.693855963681363
712.04,-0.4385982478248959,-1.9626933918692442,-8.780138700213726,-13.552956507049476
712.1800000000001,-0.43249762985913226,-1.9353936904030224,-8.65808886194843,-13.411912256175048
712.32,-0.4264818675058059,-1.9084737033900911,-8.537732607081368,-13.270794039213248
712.46,-0.42054978047960107,-1.8819281496746716,-8.419046576411437,-13.129670909002934
712.6,-0.41470020491216986,-1.8557518215322306,-8.30200772763326,-12.988610063414102
712.74,-0.40893199312378375,-1.8299395836496883,-8.186593331096155,-12.847676775946939
712.88,-0.40324401339816085,-1.804486372119716,-8.072780965637401,-12.70693433626598
713.02,-0.3976351497604266,-1.7793871934489305,-7.960548514485859,-12.566444000313963
713.16,-0.3921043017581607,-1.7546371235798026,-7.849874161232338,-12.426264949617662
713.3000000000001,-0.3866503842454914,-1.7302313069260882,-7.7407363858635305,-12.28645425937138
713.44,-0.38127232717019166,-1.7061649554216058,-7.6331139608565515,-12.147066874862766
713.58,-0.3759690753637371,-1.682433347582169,-7.5269859473314895,-12.008155595790031
713.72,-0.37073958833428455,-1.6590318275805054,-7.422331691259607,-11.869771068008632
713.86,-0.36558284006252934,-1.6359558043339808,-7.319130819725032,-11.731961782239035
714.0,-0.3604978188004024,-1.6132007506049497,-7.217363237238054,-11.594774079264704
714.14,-0.3554835268725673,-1.5907622021135701,-7.117009122098259,-11.458252161150652
714.28,-0.35053898048067844,-1.5686357566629034,-7.018048922805934,-11.322438108017343
714.42,-0.3456632095103618,-1.546817073276135,-6.920463354520354,-11.187371899911936
714.5600000000001,-0.34085525734088024,-1.5253018713457542,-6.824233395563634,-11.053091443328771
714.7,-0.3361141806574468,-1.5040859297945184,-6.729340283969002,-10.919632601942864
714.84,-0.33143904926614753,-1.4831650862480548,-6.6357655140724265,-10.787029231134037
714.98,-0.32682894591144007,-1.4625352362189261,-6.54349083314666,-10.655313215894585
715.12,-0.32228296609618895,-1.4421923323020156,-6.452498238076798,-10.524514511729976
715.26,-0.31780021790420604,-1.4221323833810655,-6.36276997207657,-10.394661188179537
715.4,-0.31337982182525753,-1.402351453846225,-6.274288521444634,-10.265779474602486
715.54,-0.30902091058250586,-1.382845662822447,-6.1870366123602,-10.13789380789323
715.6800000000001,-0.3047226289623519,-1.3636111834085938,-6.1009972077173495,-10.011026881809196
715.82,-0.30048413364664345,-1.3446442419270979,-6.016153503997508,-9.653383666242236
715.96,-0.2963045930472178,-1.3259411171840345,-5.932488928179517,-6.525646393473559
716.1,-0.2921831871427457,-1.3074981397394665,-5.849987134686815,9.866748246507495
716.24,-1.4523627914911221,-1.2893116911879121,-5.76863200237126,99.63921190485071
716.38,-5.293019266222139,-1.271378203448803,-5.6884076315331695,99.78552626786774
716.52,-8.84637320650031,-1.2536941580667904,-5.609298340977156,99.78429973948674
716.66,-11.576783654596591,-1.2362560855217701,-5.531288665103363,99.78527338808911
716.8000000000001,-13.59551003990324,-1.2190605645484818,-5.454363351033732,99.78622897791921
716.94,-15.074996686589367,-1.2021042214655613,-5.378507355772938,99.78712420648
717.08,-16.157059767587015,-1.1853837295139051,-5.3037058434036695,99.78796288334453
717.22,-16.948071316926736,-1.1688958082042307,-5.229944182315865,99.78874858016488
717.36,-17.526250444436872,-1.1526372226736925,-5.157207942469656,99.59863015048332
717.5,-17.948850620149493,-1.1366047830514376,-5.085482892691631,99.19243536504635
717.64,-18.257733536670205,-1.1207953438329745,-5.014754998004154,98.67412755039501
717.78,-18.483498911750488,-1.1052058032632315,-4.945010416987417,97.99359337329935
717.92,-18.648512833130773,-1.0898331027281876,-4.876235499173918,97.06789388206971
718.0600000000001,-18.769122961913386,-1.0746742261549544,-4.808416782475104,95.75218930364979
718.2,-18.85727796464262,-1.059726199420197,-4.741540990639829,93.77700693449741
718.34,-18.921711230026045,-1.0449860897667687,-4.675595030744395,90.60501531841551
718.48,-18.96880606921579,-1.030451005228457,-4.610565990713842,85.09129651786728
718.62,-19.003228100498262,-1.0161180940627237,-4.5464411368742335,74.7102207651488
718.76,-19.028387465255374,-1.0019845441913233,-4.483207911535619,61.35596615748676
718.9,-19.04677666575739,-0.9880475826487021,-4.420853930605416,49.92297191558251
719.04,-19.06021749378947,-0.9743044750380564,-4.359366981231911,40.1345378836871
719.1800000000001,-19.070041512955886,-0.9607525249949571,-4.298735019477594,31.753872169988238
719.32,-19.07578145645128,-0.9473890736584262,-4.238946168022049,24.57832374380713
719.46,-19.07475305891707,-0.9342114991493654,-4.179988713894104,18.43445078377637
719.6,-19.0686239447353,-0.9212172160562347,-4.121851106232983,13.173803221326345
719.74,-19.058767504659265,-0.9084036749278821,-4.064521954078122,8.669315691714164
719.88,-19.04614141457593,-0.8957683617734201,-4.007990024187429,4.812222258204169
720.02,-19.03141754915292,-0.8833087975690577,-3.952244238883645,1.5375816931396613
720.16,-19.01506996699924,-0.871022537771787,-3.8972736739285616,-1.1720363971466459
720.3000000000001,-18.997434903853712,-0.8589071718398307,-3.8430675564247863,-3.411375831214346
720.44,-18.97875195084959,-0.8469603227597566,-3.789615262744774,-5.263520443056434
720.58,-18.959192502099558,-0.8351796465801665,-3.7369063164868495,-6.796744960422214
720.72,-18.938879532304373,-0.8235628319518685,-3.684930386457921,-8.06682822870445
720.86,-18.91790143226047,-0.8121075996744422,-3.6336772846826126,-9.11917297825311
721.0,-18.896321746499876,-0.8008117022491089,-3.5831369644385194,-9.990657750913323
721.14,-18.874186067693397,-0.7896729234378174,-3.533299518317307,-10.711206754523943
721.28,-18.851526946567468,-0.7786890778284623,-3.4841551763113716,-11.30509434107988
721.42,-18.828367408641107,-0.7678580104061465,-3.435694303925779,-11.792014477139245
721.5600000000001,-18.804723487324313,-0.7571775961304049,-3.3879074003151874,-12.187949583732221
721.7,-18.780606058655913,-0.7466457395183069,-3.3407850964454897,-12.505872089620123
721.84,-18.75602217751634,-0.7362603742333579,-3.2943181532798835,-12.756308672870176
721.98,-18.73097605606839,-0.726019462680114,-3.2484974599890934,-12.947792977042434
722.12,-18.705469784098785,-0.7159209956044369,-3.2033140321854545,-13.087228379071446
722.26,-18.67950386221409,-0.705962991699305,-3.158759010180601,-13.180178538460005
722.4,-18.653077598661675,-0.6961434972161078,-3.1148236572664643,-13.231100120515245
722.54,-18.626189406287292,-0.6864605855813452,-3.0714993580193135,-13.243529284801035
722.6800000000001,-18.598837026016728,-0.6769123570186567,-3.028777616626564,-13.22023122781219
722.82,-18.57101769602407,-0.6674969381761073,-2.9866500552360744,-13.163320204967002
722.96,-18.542728280568433,-0.6582124817586565,-2.94510841232768,-13.07435596405439
723.1,-18.513965368747893,-0.6490571661657383,-2.9041445411066666,-12.954421336236214
723.24,-18.4847253507173,-0.6400291951338805,-2.8637504079189466,-12.80418479497175
723.38,-18.455004476951334,-0.6311267973842959,-2.8239180906876395,-12.629282505219507
723.52,-18.424798904698317,-0.6223482262753735,-2.7846397773708254,-12.453891990703463
723.66,-18.394104734717164,-0.6136917594600019,-2.745907764440185,-12.280929705928264
723.8000000000001,-18.36291804061332,-0.605155698547659,-2.70771445538028,-12.110362133874322
723.94,-18.331234892515102,-0.5967383687712023,-2.6700523592082117,-11.942156242322188
724.08,-18.299051376404755,-0.5884381186582907,-2.6329140890133975,-11.776279473275592
724.22,-18.266363610100093,-0.5802533197073784,-2.596292360517219,-11.612699732976447
724.36,-18.23316775664381,-0.572182366068214,-2.5601799906522875,-11.451385382459977
724.5,-18.1994600356778,-0.5642236742267834,-2.5245698961610743,-11.292305228602867
724.64,-18.165236733244683,-0.5563756826946337,-2.4894550922136647,-11.135428515621472
724.78,-18.130494210355472,-0.5486368517025187,-2.454828691044384,-10.980724916981153
724.92,-18.095228910584584,-0.5410056628983055,-2.4206839006070537,-10.828164527681196
725.0600000000001,-18.059437366893366,-0.5334806190490816,-2.3870140232486454,-10.677717856883131
725.2,-18.023116207837813,-0.5260602437474058,-2.353812454401087,-10.529355820853128
725.34,-17.986262163280834,-0.5187430811216444,-2.321072681290983,-10.383049736191909
725.48,-17.948872069702347,-0.5115276955503362,-2.288788281667027,-10.238771313328026
725.62,-17.910942875179412,-0.5044126713805305,-2.2569529225448566,-10.096492650252557
725.76,-17.87247164409244,-0.49739661265004154,-2.2255603589691493,-9.956186226475385
725.9,-17.833455561600605,-0.4904781428135675,-2.1946044327927,-9.817824897185021
726.04,-17.79389193791976,-0.4836559044726167,-2.164079071472289,-9.681381887595643
726.1800000000001,-17.75377821242839,-0.4769285591091922,-2.1339782868810953,-9.546830787466511
726.32,-17.71311195762094,-0.4702947868231791,-2.1042961741374437,-9.414145545780418
726.46,-17.671890882923158,-0.4637532860733851,-2.075026910449674,-9.283300465568974
726.6,-17.630112838380107,-0.4573027734221822,-2.0461647539769183,-9.154270198873787
726.74,-17.5877758182247,-0.45094198328370066,-2.017704042705558,-9.027029741833568
726.88,-17.544877964332024,-0.444669667675525,-1.9896391933411732,-8.901554429888204
727.02,-17.50141756956311,-0.4384845959738437,-1.9619647002157705,-8.777819933091694
727.16,-17.45739308100003,-0.43238555467200396,-1.9346751342100725,-8.655802251526532
727.3000000000001,-17.41280310307315,-0.42637134714242564,-1.9077651416906851,-8.535477710813044
727.44,-17.3676464005805,-0.4204407934018257,-1.8812294434619306,-8.41682295770756
727.58,-17.32192190159847,-0.4145927298797086,-1.855062833732152,-8.299814955784107
727.72,-17.27562870028232,-0.408826009190077,-1.8292601790943002,-8.184430981194746
727.86,-17.228766059554818,-0.4031394999063168,-1.8038164175206,-8.070648618504103
728.0,-17.181333413680843,-0.39753208633921433,-1.7787265573711109,-7.9584457565942195
728.14,-17.133330370725492,-0.3920026683180602,-1.7539856764159971,-7.847800584636063
728.28,-17.084756714893246,-0.3865501609747985,-1.7295889208713167,-7.738691588124541
728.42,-17.035612408745525,-0.3811734945311776,-1.7055315044481472,-7.631097544974084
728.5600000000001,-16.98589759529392,-0.375871614088862,-1.6818087074148678,-7.524997521672181
728.7,-16.935612599966397,-0.37064347942246345,-1.6584158756724188,-7.420370869488528
728.84,-16.884757932443783,-0.36548806477545026,-1.6353484198423616,-7.317197220737637
728.98,-16.833334288363854,-0.36040435865889586,-1.6126018143675656,-7.215456485092995
729.12,-16.781342550890557,-0.35539136365302665,-1.5901715966253485,-7.115128845951059
729.26,-16.728783792145787,-0.3504480962115295,-1.5680533660529,-7.0161947568434755
729.4,-16.67565927450145,-0.34557358646858205,-1.546242783284822,-6.918634937896164
729.54,-16.62197045172955,-0.3407668780485662,-1.524735569302623,-6.82243037233395
729.6800000000001,-16.567718970008247,-0.33602702787842886,-1.5035275045959935,-6.72756230302959
729.82,-16.512906668781987,-0.33135310600265216,-1.4826144283357126,-6.634012229096147
729.96,-16.457535581473927,-0.3267441954007979,-1.4619922375580185,-6.54176190252175
730.1,-16.40160793604911,-0.32219939180758933,-1.4416568863602885,-6.450793324845864
730.24,-16.345126155426993,-0.317717803535495,-1.4216043851078735,-6.361088743876294
730.38,-16.28809285774218,-0.31329855129978174,-1.4018307996519315,-6.272630650446156
730.52,-16.23051085645231,-0.30894076804599957,-1.3823322505581168,-6.185401775210178
730.66,-16.17238316029235,-0.3046435987798665,-1.3631049123459629,-6.099385085479701
730.8000000000001,-16.11371297307468,-0.3004062003995206,-1.3441450127388215,-6.0145637820958004
730.94,-16.05450369333462,-0.29622774153010306,-1.3254488319242115,-5.930921296340015
731.08,-15.994758913821224,-0.2921074023606448,-1.307012701824432,-5.848441286882174
731.22,-15.934482420833394,-0.2880443744832197,-1.2888330053772967,-5.767107636764864
731.36,-15.873678193401533,-0.2840378607343359,-1.2709061758268567,-5.6869044504241035
731.5,-15.81235040231529,-0.28008707503853336,-1.253228696023967,-5.607816050745796
731.64,-15.750503408997997,-0.2761912422541566,-1.2357970977365618,-5.529826976157602
731.78,-15.688141764228765,-0.27234959802127295,-1.2186079609695117,-5.452921977755815
731.92,-15.625270206713324,-0.26856138861170564,-1.2016579132939207,-5.377086016466921
732.0600000000001,-15.561893661504895,-0.26482587078115305,-1.1849436291857407,-5.302304260243467
732.2,-15.498017238276669,-0.2611423116233651,-1.1684618293735678,-5.228562081293932
732.34,-15.433646229447609,-0.2575099884263477,-1.1522092801955026,-5.155845053346234
732.48,-15.368786108163473,-0.2539281885305673,-1.1361827929649364,-5.084138948944621
732.62,-15.303442526135203,-0.2503962091891278,-1.1203792233451544,-5.013429736779559
732.76,-15.23762131133698,-0.2469133574298921,-1.1047954707326226,-4.943703579050377
732.9,-15.171328465566484,-0.24347894991952176,-1.0894284776488445,-4.874946828860337
733.04,-15.104570161869985,-0.2400923128294075,-1.0742752291406665,-4.807146027643835
733.1800000000001,-15.03735274183517,-0.23675278170346475,-1.0593327521889142,-4.7402879026254565
733.32,-14.969682712754688,-0.23345970132776783,-1.0445981151252484,-4.674359364310567
733.46,-14.90156674466365,-0.23021242560199742,-1.030068427057122,-4.609347504007182
733.6,-14.833011667254405,-0.22701031741267647,-1.0157408373007306,-4.545239591378795
733.74,-14.76402446667208,-0.22385274850816883,-1.0016125348218385,-4.4820230720279195
733.88,-14.694612282194555,-0.220739099375417,-0.9876807476843825,-4.41968556511001
734.02,-14.624782402800644,-0.21766875911839395,-0.9739427425067333,-4.35821486097751
734.16,-14.554542263630342,-0.21464112533824592,-0.960395823925517,-4.297598918853735
734.3000000000001,-14.48389944234124,-0.21165560401510222,-0.9470373340668886,-4.2378258645362985
734.44,-14.412861655365193,-0.20871160939152905,-0.9338646520251541,-4.178883988129802
734.58,-14.341436754069477,-0.20580856385760424,-0.9208751933486409,-4.120761741807506
734.72,-14.269632720826852,-0.2029458978375907,-0.9080664095327142,-4.0634477376016855
734.86,-14.197457664998845,-0.20012304967818606,-0.8954357875198401,-4.006930745222394
735.0,-14.124919818836863,-0.1973394655383266,-0.8829808492066006,-3.951199689904355
735.14,-14.052027533305663,-0.19459459928052436,-0.8706991509575596,-3.896243650281684
735.28,-13.978789273833854,-0.19188791236371486,-0.8585882831258892,-3.8420518562901576
735.42,-13.905213615996079,-0.1892188737375963,-0.8466458695806602,-3.7886136870967513
735.5600000000001,-13.831309241131692,-0.1865869597384375,-0.8348695672407028,-3.7359186690561588
735.7,-13.757084931904679,-0.18399165398633552,-0.8232570656149505,-3.683956473693994
735.84,-13.682549567809618,-0.18143244728390232,-0.8118060863491736,-3.632716915716411
735.98,-13.607712120628548,-0.17890883751636066,-0.8005143827790143,-3.582189951045843
736.12,-13.5325816498436,-0.17642032955302944,-0.7893797394892377,-3.532365674882578
736.26,-13.457167298010184,-0.17396643515017943,-0.7783999718791103,-3.4832343197918907
736.4,-13.381478286095684,-0.1715466728552401,-0.7675729257338216,-3.4347862538164513
736.54,-13.305523908788413,-0.16916056791233922,-0.7568964768018658,-3.3870119786137063
736.6800000000001,-13.229313529781688,-0.16680765216915577,-0.7463685303782981,-3.3399021276179814
736.82,-13.152856577037875,-0.16448746398506894,-0.7359870208937889,-3.2934474642270066
736.96,-13.076162538037027,-0.16219954814058454,-0.7257499115093892,-3.247638880012578
737.1,-12.999240955015031,-0.15994345574802135,-0.7156551937169335,-3.20246739295509
737.24,-12.922101420195794,-0.15771874416343926,-0.7057008869449983,-3.1579241457016605
737.38,-12.84475357102217,-0.15552497689979336,-0.6958850381703394,-3.114000403847561
737.52,-12.767207085390167,-0.15336172354129504,-0.6862057215347337,-3.070687554240686
737.66,-12.689471676890948,-0.15122855965896506,-0.6766610379671499,-3.0279771033087797
737.8000000000001,-12.611557090065062,-0.14912506672736048,-0.6672491148111713,-2.98586067540916
737.94,-12.533473095673246,-0.14705083204246047,-0.6579681054576025,-2.944330011200655
738.08,-12.455229485988054,-0.14500544864069412,-0.6488161889821819,-2.9033769660374977
738.22,-12.376836070110546,-0.14298851521909425,-0.6397915697883365,-2.862993508384888
738.36,-12.298302669316064,-0.14099963605656224,-0.6308924772549023,-2.823171718255989
738.5,-12.219639112433134,-0.13903842093622767,-0.6221171653887442,-2.7839037856700624
738.64,-12.14085523125937,-0.13710448506888795,-0.613463912482207,-2.745182009131505
738.78,-12.06196085601814,-0.1351974490175131,-0.6049310207753313,-2.706998794129511
738.92,-11.982965810859737,-0.13331693862280045,-0.5965168161227659,-2.669346651658108
739.0600000000001,-11.903879909410513,-0.13146258492976468,-0.5882196476653133,-2.6322181967563107
739.2,-11.82471295037355,-0.1296340241153492,-0.5800378875060429,-2.59560614706814
739.34,-11.745474713184073,-0.12783089741704412,-0.5719699303909088,-2.559503321422253
739.48,-11.666174953722912,-0.12605285106249764,-0.5640141933938092,-2.5239026384309358
739.62,-11.586823400091037,-0.12429953620010573,-0.556169115606027,-2.4887971151082118
739.76,-11.507429748448134,-0.12257060883056797,-0.5484331578299878,-2.4541798655068203
739.9,-11.42800365891807,-0.12086572973939497,-0.5408048022772789,-2.4200440993738233
740.04,-11.348554751563952,-0.11918456443035463,-0.5332825522708675,-2.3863831208246014
740.1800000000001,-11.269092602435308,-0.11752678305984443,-0.5258649319514604,-2.353190327034997
740.32,-11.18962673968988,-0.11589206037217606,-0.5185504859879475,-2.320459206951372
740.46,-11.11016663979232,-0.11428007563576062,-0.5113377792918729,-2.2881833400183464
740.6,-11.030721723791977,-0.1126905125801812,-0.5042253967358773,-2.256356394923983
740.74,-10.951301353681773,-0.11112305933414096,-0.49721194287605625,-2.2249721283622033
740.88,-10.871914828840152,-0.10957740836427399,-0.4902960416781801,-2.194024383812186
741.02,-10.792571382557847,-0.10805325641480752,-0.4834763362477208,-2.163507090334543
741.16,-10.713280178651091,-0.10655030444806346,-0.47675148856363536,-2.133414261384046
741.3000000000001,-10.634050308162859,-0.10506825758578722,-0.4701201792158507,-2.103739993638677
741.44,-10.554890786153445,-0.10360682505129282,-0.4635811071464001,-2.074478465844802
741.58,-10.475810548581713,-0.10216572011241278,-0.4571329893941596,-2.0456239376782364
741.72,-10.396818449278104,-0.10074466002524138,-0.4507745608431363,-2.0171707486210084
741.86,-10.317923257010449,-0.0993433659786604,-0.44450457397425536,-1.9891133168535904
742.0,-10.239133652643417,-0.09796156303963677,-0.4383217986206015,-1.9614461381624118
742.14,-10.160458226392434,-0.09659898009928061,-0.4322250217260629,-1.9341637848624342
742.28,-10.081905475172647,-0.09525534981965404,-0.42621304710733393,-1.907260904734594
742.42,-10.003483800043504,-0.0939304085813196,-0.4202846952192264,-1.88073221997791
742.5600000000001,-9.774173067329757,-0.09262389643161817,-0.41443880292324625,-1.8545725261760604
742.7,-7.942525356061363,-0.09133555703366661,-0.40867422325938835,-1.8287766912782362
742.84,4.111801297311736,-0.09006513761606445,-0.402989825221106,-1.8033396545940692
742.98,95.97148404814756,-0.455360378169538,-0.3973844935334097,-1.7782564258024547
743.12,99.71004451172992,-3.893835654208595,-0.3918571284340531,-1.7535220839740777
743.26,99.70893527209579,-7.611552531936602,-0.3864066454577617,-1.7291317766074545
743.4,99.71064427186754,-10.571461543461204,-0.3810319752234628,-1.7050807186783075
743.54,99.71271447112825,-12.792934796974176,-0.3757320632244756,-1.6813641917020954
743.6800000000001,99.71473697846393,-14.438238226837155,-0.37050586962161847,-1.6579775428095127
743.82,99.71671286802805,-15.653059914658847,-0.3653523690391948,-1.6349161838347934
743.96,99.71864321284323,-16.5493808136702,-0.360270550363816,-1.6121755904166295
744.1,99.59507618726414,-17.21059058487789,-0.3552594165460228,-1.5897513011115483
744.24,99.19872833385517,-17.698340083693065,-0.3503179844046656,-1.5676389165195634
744.38,98.69536393883509,-18.058130794508205,-0.3454452844340066,-1.5458340984219447
744.52,98.0389337786238,-18.323531424686795,-0.34064036061350356,-1.5243325689309322
744.66,97.15354236749552,-18.51930481879932,-0.3359022702202403,-1.5031301096512368
744.8000000000001,95.90844493490471,-18.663717495299654,-0.33123008364396583,-1.482222560853162
744.94,94.0642457839747,-18.770243820227922,-0.32662288420470664,-1.4616058206571885
745.08,91.15208013543815,-18.848823194548494,-0.32207976797291427,-1.4412758442298679
745.22,86.1906123168507,-18.906787440021695,-0.3175998435921168,-1.4212286429908645
745.36,77.03760401267625,-18.949544891058498,-0.3131822321040351,-1.4014602838309977
745.5,63.33574602082152,-18.98108501728159,-0.30882606677613256,-1.3819668883411287
745.64,51.377691994580644,-19.004350659595733,-0.3045304929315632,-1.3627446320517496
745.78,41.17809910928948,-19.021512610960407,-0.30029466778148534,-1.343789743683117
745.92,32.47755948712562,-19.03417216149697,-0.2961177602597074,-1.3250985044057972
746.0600000000001,25.055071908690046,-19.040374803795014,-0.2919989508596331,-1.3066672471114693
746.2,18.722332385214933,-19.030906517143702,-0.287937431473476,-1.2884923556938535
746.34,13.318877328160292,-19.009259703345336,-0.2839324052337094,-1.2705702643396162
746.48,8.707951354827332,-18.97860839651911,-0.27998308635672137,-1.252897456829122
746.62,4.7729910807643465,-18.941023654029696,-0.27608869998864544,-1.2354704658468945
746.76,1.4482401187520761,-18.8978769433138,-0.2722484820533345,-1.2182858723016485
746.9,-1.2946476109610199,-18.85008847309217,-0.26846167910245056,-1.2013403046557662
747.04,-3.5565533046922937,-18.798282869831894,-0.26472754816763827,-1.184630438264085
747.1800000000001,-5.423499346300673,-18.742888468656027,-0.26104535661475553,-1.168152994721868
747.32,-6.9659699619780024,-18.68420169121904,-0.25741438200013145,-1.1519047412218295
747.46,-8.24138920359249,-18.622429447017108,-0.2538339119288234,-1.1358824899200939
747.6,-9.296375439793094,-18.557717482253533,-0.2503032439148457,-1.120083097310961
747.74,-10.168699796257014,-18.490169607164635,-0.24682168524334303,-1.1045034636103557
747.88,-10.88893832770101,-18.41986091640489,-0.2433885528346799,-1.0891405321478462
748.02,-11.481839115393198,-18.3468469980197,-0.24000317311042116,-1.0739912887671068
748.16,-11.967438841251498,-18.271170426978674,-0.23666488186117657,-1.0590527612347105
748.3000000000001,-12.361966776267366,-18.19286539585939,-0.23337302411628338,-1.044322018657139
748.44,-12.678572408702536,-18.11196105054104,-0.23012695401530178,-1.0297961709058925
748.58,-12.92790894606676,-18.028483913624694,-0.22692603468129735,-1.0154723680505875
748.72,-13.11860021097451,-17.942459656476156,-0.22376963809588674,-1.0013477997999332
748.86,-13.257613819316209,-17.853914399726996,-0.22065714497602046,-0.9874196949504791
749.0,-13.350559351986016,-17.76287566755527,-0.21758794465248063,-0.97368532084302
749.14,-13.40192664219691,-17.66937308403742,-0.21456143495006771,-0.9601419828265599
749.28,-13.415276308308357,-17.57343887447063,-0.2115770220694543,-0.9467870237297252
749.42,-13.393392217288282,-17.475108216998045,-0.2086341204706823,-0.9336178233395239
749.5600000000001,-13.33840359384664,-17.37441947761451,-0.2057321527582804,-0.9206317978873515
749.7,-13.251882918522517,-17.27141435301352,-0.20287054956797926,-0.9078263995421417
749.84,-13.134924513546622,-17.166137939631774,-0.20004874945500303,-0.8951991159105624
749.98,-12.988207736201307,-17.058638742891276,-0.1972661987839142,-0.8827474695441594
750.12,-12.820768993995692,-16.948968637507456,-0.19452235161999046,-0.8704690174533515
750.26,-12.654625147514013,-16.83718278746306,-0.1918166696221132,-0.8583613506281841
750.4,-12.49078179325659,-16.723339532590035,-0.1891486219371449,-0.846422093565743
750.54,-12.32919726830716,-16.607500247479127,-0.1865176850957764,-0.8346489038041403
750.6800000000001,-12.169831089729222,-16.489729177523746,-0.1839233429098225,-0.8230394714629768
750.82,-12.012643908890773,-16.37009325621335,-0.1813650863709463,-0.8115915187901986
750.96,-11.85759746779273,-16.248661907258278,-0.17884241355079203,-0.8003027997152479
751.1,-11.70465455730664,-16.125506834707767,-0.17635482950250708,-0.7891710994084314
751.24,-11.553778977232193,-16.000701803883405,-0.17390184616363372,-0.7781942338464134
751.38,-11.404935498089465,-15.874322415667933,-0.17148298226035166,-0.7673700493837505
751.52,-11.258089824565191,-15.746445876448282,-0.16909776321305253,-0.7566964223303854
751.66,-11.11320856053642,-15.617150765799156,-0.16674572104322744,-0.7461712585350129
751.8000000000001,-10.970259175598656,-15.486516803802045,-0.16442639428165018,-0.7357924929742427
751.94,-10.82920997302929,-15.354624619717912,-0.1621393278778372,-0.7255580893474721
752.08,-10.690030059120504,-15.221555523566055,-0.15988407311076672,-0.7154660396773942
752.22,-10.55268931381907,-15.08739128200479,-0.15766018750084052,-0.7055143639160607
752.36,-10.41715836261358,-14.952213899759021,-0.15546723472306925,-0.6957011095564218
752.5,-10.28340854961245,-14.816105407695822,-0.15330478452146604,-0.6860243512492696
752.64,-10.151411911758872,-14.6791476585102,-0.15117241262463038,-0.6764821904255081
752.78,-10.021141154131486,-14.541422130850034,-0.14906970066250644,-0.6670727549236748
752.92,-9.892569626281952,-14.403009742581546,-0.14699623608429926,-0.6577941986226434
753.0600000000001,-9.76567129956296,-14.263990673774604,-0.14495161207753224,-0.648644701079435
753.2,-9.640420745402505,-14.124444199871498,-0.1429354274882311,-0.6396224671720637
753.34,-9.516793114482246,-13.984448535393348,-0.1409472867422176,-0.630725726747352
753.48,-9.39476411677981,-13.844080688435618,-0.13898679976749817,-0.6219527342736414
753.62,-9.274310002436819,-13.70341632610837,-0.13705358191773198,-0.6133017684983365
753.76,-9.155407543416183,-13.562529650988303,-0.13514725389676366,-0.604771132110207
753.9,-9.038034015913874,-13.4214932885681,-0.13326744168420562,-0.5963591514063898
754.04,-8.92216718349208,-13.280378185614575,-0.13141377646205551,-0.588064175964021
754.1800000000001,-8.807785280902165,-13.139253519280095,-0.12958589454233418,-0.5798845783164346
754.32,-8.694866998567216,-12.998186616752252,-0.1277834372957306,-0.5718187536338651
754.46,-8.583391467695526,-12.85724288517395,-0.12600605108123888,-0.5638651194085893
754.6,-8.473338245997516,-12.716485751520414,-0.12425338717677421,-0.5560221151444497
754.74,-8.364687303979935,-12.575976612080332,-0.12252510171075358,-0.5482882020506936
754.88,-8.257419011792393,-12.43577479115546,-0.12082085559462868,-0.5406618627400711
755.02,-8.151514126602276,-12.29593750856612,-0.11914031445635684,-0.5331416009311324
755.16,-8.046953780475386,-12.156519855528652,-0.11748314857479733,-0.5257259411546646
755.3000000000001,-7.943719468740484,-12.017574778454751,-0.11584903281502046,-0.5184134284642136
755.44,-7.841793038817003,-11.879153070211546,-0.11423764656451614,-0.5112026281506283
755.58,-7.741156679486057,-11.741303368374288,-0.11264867367029012,-0.5040921254605787
755.72,-7.641792910585846,-11.604072160000968,-0.11108180237683478,-0.49708052531898705
755.86,-7.543684573113302,-11.467503792459016,-0.10953672526496296,-0.49016645205532017
756.0,-7.446814819714691,-11.331640489838495,-0.10801313919149254,-0.48334854913368835
756.14,-7.351167105548624,-11.196522374493265,-0.10651074522976987,-0.4766254788866984
756.28,-7.25672517950569,-11.062187493261284,-0.10502924861102066,-0.4699959222530076
756.42,-7.163473075769585,-10.928671847926987,-0.10356835866651636,-0.46345857851852973
756.5600000000001,-7.071395105705267,-10.796009429502353,-0.10212778877054532,-0.4570121650612379
756.7,-6.98047585006036,-10.664232255918552,-0.10070725628417686,-0.4506554170995194
756.84,-6.8907001514665875,-10.53337041273647,-0.09930648249980775,-0.44438708744402944
756.98,-6.802053107228569,-10.403452096501928,-0.09792519258648004,-0.4382059462529956
757.12,-6.714520062387932,-10.274503660389604,-0.09656311553595918,-0.43211078079092724
757.26,-6.628086603051158,-10.146549661798455,-0.09521998410956259,-0.42610039519067955
757.4,-6.542738549970103,-10.019612911580431,-0.09389553478572746,-0.4201736102188282
757.54,-6.458461952364626,-9.710334600225277,-0.09258950770830804,-0.4143292630443064
757.6800000000001,-6.375243081977168,-7.0328351008623144,-0.091301646635592,-0.40856620701026014
757.82,-6.293068427349627,8.42351445620565,-0.09003169889002599,-0.4028833114090773
757.96,-6.211924688313224,99.46633896012887,-1.009237951844332,-0.3972794612605451
758.1,-6.1317987706825186,99.78561431517826,-4.7358026880524235,-0.39175355709309345
758.24,-6.052677781145031,99.78427037707414,-8.314556236500016,-0.38630451472808147
758.38,-5.9745490223383895,99.78520611087276,-11.104446226328303,-0.380931265067083
758.52,-5.897399988107178,99.78616594816042,-13.188598994294175,-0.37563275388213235
758.66,-5.821218358932054,99.78706515828841,-14.730538537117035,-0.37040794160888624
758.8000000000001,-5.74599199752398,99.78790756525898,-15.868753015117345,-0.3652558031426637
758.94,-5.671708944576759,99.78869675659894,-16.70850105861485,-0.36017532763732213
759.08,-5.598357414671309,99.62277650395798,-17.32796847038917,-0.355165518306931
759.22,-5.525925792325421,99.22289192613576,-17.78492459435356,-0.3502253922302041
759.36,-5.4544026281830105,98.71344682347552,-18.122000132496392,-0.34535398015765234
759.5,-5.3837766353370755,98.0459697035832,-18.37064479659804,-0.3405503263214179
759.64,-5.3140366857809225,97.14041299580195,-18.554058102743472,-0.3358134882477543
759.78,-5.245171806982319,95.85754127054841,-18.689353331013123,-0.33114253657211495
759.92,-5.177171178575573,93.93947163370191,-18.78915415001449,-0.32653655485681254
760.0600000000001,-5.1100241291666855,90.87441359070027,-18.8627724402372,-0.3219946394112154
760.2,-5.043720133246936,85.57619866425357,-18.917077131275,-0.31751589911444483
760.34,-4.97824880821048,75.64906688152772,-18.957135104064058,-0.31309945524053784
760.48,-4.913599911471691,62.19240991333888,-18.98668395431911,-0.30874444128604295
760.62,-4.849763337678185,50.63908705900674,-19.00848072760912,-0.3044500028000128
760.76,-4.786729116015622,40.74765225524825,-19.024559164561683,-0.30021529721636225
760.9,-4.724487407600541,32.27881480512053,-19.036419458349055,-0.2960394936885575
761.04,-4.663028502957669,25.027785916872173,-19.041867644195214,-0.2919217729266054
761.1800000000001,-4.602342819578245,18.819294748158466,-19.031785598156347,-0.2878613270363094
761.32,-4.542420899556093,13.503326250002246,-19.009698018507724,-0.28385735936076184
761.46,-4.4832534072982755,8.951475911758891,-18.97872181529489,-0.2799090843240402
761.6,-4.424831127307351,5.053831825085543,-18.940891132907044,-0.27601572727707885
761.74,-4.36714496203228,1.739525066058028,-18.897553155526577,-0.2721765243456829
761.88,-4.310185929785278,-1.0051988921955655,-18.849611847521228,-0.2683907222806573
762.02,-4.253945162721921,-3.2734510535527113,-18.797680797817875,-0.2646575783100197
762.16,-4.1984139048819635,-5.149398934160107,-18.742180732643227,-0.2609763599932698
762.3000000000001,-4.14358351028846,-6.702241635854081,-18.683402758144343,-0.2573463450776847
762.44,-4.089445441102827,-7.988531144165925,-18.62155002532159,-0.2537668213566143
762.58,-4.035991265833625,-9.0543083864427,-18.556765593991603,-0.2502370865297463
762.72,-3.983212657596918,-9.936974154026943,-18.489151336189817,-0.24675644806531585
762.86,-3.931101392426151,-10.666877686466503,-18.418780937184753,-0.24332422306423154
763.0,-3.879649347629598,-11.268638178181535,-18.345708953926973,-0.239939738126091
763.14,-3.828848500193467,-11.762229024791381,-18.26997720399193,-0.2366023292170604
763.28,-3.778690925228893,-12.163859114387751,-18.19161932270481,-0.2333113415395914
763.42,-3.7291687944610588,-12.48668467351144,-18.11066404649082,-0.2300661294039509
763.5600000000001,-3.68027437475881,-12.741381908145103,-18.02713759862306,-0.22686605610153684
763.7,-3.632000026703168,-12.936606515371645,-17.94106543384978,-0.22371049377995653
763.84,-3.584338203193217,-13.079361917991559,-17.852473518726427,-0.22059882331984268
763.98,-3.5372814480879318,-13.175294195937681,-17.76138927089946,-0.21753043421338253
764.12,-3.490822394882517,-13.228928315250073,-17.667842244189707,-0.21450472444453692
764.26,-3.444953765417954,-13.243857418400966,-17.57186462135979,-0.21152110037092486
764.4,-3.399668368622456,-13.222894605682777,-17.473491559178786,-0.20857897660735167
764.54,-3.35495909928362,-13.168194746022518,-17.372761418347046,-0.20567777591095682
764.6800000000001,-3.3108189368500915,-13.081352339692256,-17.269715902370887,-0.202816929067959
764.82,-3.2672409442616193,-12.963480250527308,-17.164400123473726,-0.19999587478197725
764.96,-3.224218266806434,-12.815273174259078,-17.056862609346013,-0.19721405956390473
765.1,-3.1817441310049026,-12.641209726467853,-16.947155261456455,-0.19447093762331472
765.24,-3.1398118435184874,-12.465654095269844,-16.83533327341587,-0.19176597076137672
765.38,-3.0984147900830528,-12.292528973456452,-16.721455016254577,-0.18909862826526258
765.52,-3.0575464344656202,-12.121800810902693,-16.605581896271534,-0.18646838680402067
765.66,-3.017200317443702,-11.953436543020786,-16.48777819021513,-0.18387473032589904
765.8000000000001,-2.977370055806385,-11.7874035801411,-16.368110861874793,-0.1813171499570961
765.94,-2.938049341376366,-11.623669797488786,-16.246649363637506,-0.1787951439019203
766.08,-2.8992319400521804,-11.46220352570386,-16.123465426149192,-0.17630821734433785
766.22,-2.860911690869892,-11.302973541857385,-15.998632838885634,-0.1738558823508903
766.36,-2.823082505083558,-11.145949060920513,-15.872227224159174,-0.17143765777496237
766.5,-2.7857383652637746,-10.991099727647136,-15.744325806848419,-0.16905306916238125
766.64,-2.7488733244136947,-10.838395608834457,-15.615007181928103,-0.16670164865832898
766.78,-2.7124815051018865,-10.687807185929039,-15.484351081685988,-0.16438293491554978
766.9200000000001,-2.676557098611447,-10.539305347948824,-15.352438144338297,-0.16209647300383392
767.0600000000001,-2.641094364104814,-10.392861384694394,-15.219349685590513,-0.1598418143207607
767.2,-2.6060876278037433,-10.248446980225145,-15.085167474533915,-0.1576185165036831
767.34,-2.571531282183926,-10.106034206578332,-14.949973515118607,-0.15542614334293647
767.48,-2.5374197851837583,-9.965595517710954,-14.813849834299996,-0.15326426469625445
767.62,-2.5037476594268004,-9.827103743646358,-14.676878277817316,-0.1511324564043751
767.76,-2.470509491457454,-9.690532084809115,-14.539140314429932,-0.14903030020782168
767.9,-2.4376999309894507,-9.555854106533236,-14.400716849309644,-0.14695738366483996
768.04,-2.4053136901667185,-9.423043733730273,-14.261688047165714,-0.14491330007047762
768.1800000000001,-2.37334554283624,-9.29207524570506,-14.122133165563644,-0.1428976483767889
768.32,-2.3417903238325204,-9.162923271108035,-13.982130398789545,-0.14091003311414937
768.46,-2.310642928273304,-9.03556278301414,-13.841756732509587,-0.13895006431366497
768.6,-2.279898310866196,-8.909969094119303,-13.70108780937816,-0.13701735743066035
768.74,-2.249551485225845,-8.786117852046223,-13.56019780566009,-0.13511153326923142
768.88,-2.2195975232013847,-8.663985034752166,-13.419159318850912,-0.13323221790784767
769.02,-2.19003155421382,-8.543546946032082,-13.278043266205241,-0.13137904262598848
769.16,-2.1608487646030667,-8.424780211110956,-13.136918794016553,-0.12955164383180076
769.3000000000001,-2.1320443969843716,-8.307661772320063,-12.995853197432156,-0.1277496629907625
769.44,-2.103613749613838,-8.19216888485212,-12.854911850534657,-0.12597274655533822
769.58,-2.0755521757628084,-8.078279112590968,-12.71415814637557,-0.12422054589561338
769.72,-2.04785508310086,-7.965970324011802,-12.573653446607551,-0.12249271723089337
769.86,-2.0205179330871696,-7.855220688148285,-12.433457040329078,-0.12078892156225403
770.0,-1.9935362403700343,-7.746008670623396,-12.293626111728475,-0.11910882460603016
770.14,-1.9669055721943247,-7.638313029741019,-12.154215716092953,-0.11745209672822927
770.28,-1.9406215478166755,-7.5321128126356545,-12.015278763732406,-0.11581841287985778
770.4200000000001,-1.9146798379282042,-7.427387351477895,-11.87686601135654,-0.1142074525331464
770.5600000000001,-1.8890761640845808,-7.324116259733495,-11.739026060437098,-0.11261889961866287
770.7,-1.8638062981432593,-7.22227942847413,-11.60180536208449,-0.11105244246329933
770.84,-1.8388660617077006,-7.121857022738071,-11.46524822796895,-0.10950777372912228
770.98,-1.8142513255784274,-7.0228294779392275,-11.32939684682073,-0.10798459035307303
771.12,-1.7899580092107412,-6.925177496323105,-11.19429130605091,-0.10648259348750697
771.26,-1.7659820801789594,-6.828882043468415,-11.059969618044141,-0.10500148844155976
771.4,-1.7423195536470188,-6.7339243448331505,-10.926467750686472,-0.10354098462332924
771.54,-1.7189664918453131,-6.640285882344074,-10.7938196617051,-0.10210079548286148
771.6800000000001,-1.6959190035536231,-6.547948391028656,-10.662057336412166,-0.10068063845592982
771.82,-1.6731732435900184,-6.456893855688573,-10.531210828461159,-0.09928023490859594
771.96,-1.6507254123056025,-6.3671045076140045,-10.40130830324207,-0.09789931008254212
772.1,-1.6285717550849834,-6.278562821337925,-10.272376083559582,-0.09653759304116376
772.24,-1.6067085618523598,-6.191251511429784,-10.144438697257364,-0.09519481661641183
772.38,-1.5851321665831097,-6.10515352932792,-10.017518926470624,-0.09387071735637462
772.52,-1.5638389468207816,-6.020252060210138,-9.69769166810408,-0.09256503547358866
772.66,-1.5428253231993845,-5.936530519901916,-6.920529897977417,-0.09127751479406863
772.8000000000001,-1.522087758970881,-5.853972551821755,8.766730373606539,-0.09000790270704616
772.94,-1.5016227595377938,-5.772562023963194,99.52814442633222,-1.0092155748119747
773.08,-1.4814268719908315,-5.692283025913052,99.78559398800546,-4.735784996210512
773.22,-1.4614966846514545,-5.613119865905497,99.78427764756775,-8.314542976901459
773.36,-1.441828826619295,-5.535057067911534,99.78522258157517,-11.104436409694014
773.5,-1.4224199673243507,-5.458079368763543,99.7861813790028,-13.188591747000356
773.64,-1.4032668160838828,-5.38217171531451,99.7870796143704,-14.730533190116567
773.78,-1.3843661216639358,-5.307319261631599,99.78792110814281,-15.86874907071899
773.9200000000001,-1.3657146718454172,-5.233507366223734,99.78870944396043,-16.70849814899187
774.0600000000001,-1.3473092929946633,-5.1607215893028675,99.61695238009051,-17.327966324094586
774.2,-1.3291468496384293,-5.088947690078607,99.21554253588577,-17.78492301113388
774.34,-1.3112242440432376,-5.018171624085916,98.70396562639729,-18.121998964630826
774.48,-1.2935384157990268,-4.948379540545544,98.03335118527052,-18.37064393511945
774.62,-1.276086341407039,-4.8795577797569285,97.12296085034487,-18.554057467271917
774.76,-1.2588650338718903,-4.811692870523241,95.83222239724977,-18.689352862256154
774.9,-1.2418715422977735,-4.744771527608293,93.90049312222656,-18.789153804234896
775.04,-1.225102951488729,-4.678780649225027,90.80990978073113,-18.86277218517214
775.1800000000001,-1.2085563815529465,-4.613707314555276,85.46034215718778,-18.917076943125707
775.32,-1.1922289875110377,-4.549538781300522,75.42506421736064,-18.95713496527533
775.46,-1.1761179589082358,-4.486262483263367,61.988805449118864,-18.986683851941304
775.6,-1.1602205194304738,-4.4238660279594235,50.464772932411535,-19.0084806520899
775.74,-1.1445339265242997,-4.3623371942593385,40.598410465922804,-19.024559108854763
775.88,-1.1290554710205798,-4.301663930060666,32.151035632958056,-19.036419417256724
776.02,-1.113782476761952,-4.241834349989322,24.91838003108987,-19.041642597855482
776.16,-1.0987123002339825,-4.182836733130306,18.725618049511354,-19.031297177340054
776.3000000000001,-1.083842330199994,-4.1246595207874215,13.423115594774467,-19.00901762157648
776.44,-1.0691699873395153,-4.067291314271712,8.882794136667188,-18.977895298484672
776.58,-1.054692723890325,-4.010720872718319,4.995020722945108,-18.939948379694815
776.72,-1.0404080232940445,-3.9549371109314824,1.6903161895358285,-18.896513889003376
776.86,-1.0263133998452485,-3.8999290972573917,-1.0458557284447136,-18.84848922636537
777.0,-1.0124063983440548,-3.8456860514846136,-3.3070640203459054,-18.796483680299065
777.14,-0.9986845937521612,-3.792197342771797,-5.177212646820827,-18.7409151259838
777.28,-0.9851455908522937,-3.739452487602377,-6.725275742424877,-18.682072761251426
777.4200000000001,-0.9717870239110376,-3.6874411477659925,-8.007617041957005,-18.62015845139365
777.5600000000001,-0.9586065563450118,-3.6361531283663293,-9.070122027802071,-18.5553143877468
777.7,-0.9456018803903635,-3.585578375855105,-9.950064258607494,-18.487641857394642
777.84,-0.9327707167755439,-3.5357069760919138,-10.677689410074771,-18.417214155908233
777.98,-0.9201108143973421,-3.486529152429646,-11.277532643797041,-18.344085586705408
778.12,-0.9076199500001432,-3.43803526382519,-11.769499259331832,-18.268297809901437
778.26,-0.8952959278583837,-3.390215802975149,-12.169742954567996,-18.189884371862348
778.4,-0.8831365794621724,-3.34306139447628,-12.491375165065376,-18.10887396933496
778.54,-0.8711397632060531,-3.296562793010375,-12.745035658819363,-18.02529282160881
778.6800000000001,-0.8593033640808799,-3.25071088155331,-12.939350392053253,-17.939166405401643
778.82,-0.8476252933687749,-3.205496669607978,-13.081298411529124,-17.850520728101138
778.96,-0.8361034883411467,-3.1609112914608217,-13.176505717845158,-17.75938326180759
779.1,-0.8247359119597389,-3.116946004461706,-13.229480639860748,-17.665783624480174
779.24,-0.8135205525806881,-3.0735921873268395,-13.243802442008938,-17.569754069697872
779.38,-0.8024554236615574,-3.0308413384644757,-13.222272559932579,-17.471329829390115
779.52,-0.791538563471329,-2.988685074323128,-13.167035975206256,-17.37054934192037
779.66,-0.7807680348033265,-2.947115127762013,-13.079678729594976,-17.267454389486385
779.8000000000001,-0.7701419246910415,-2.9061233464434717,-12.961306379026716,-17.16209016283449
779.94,-0.7596583441268435,-2.8657016912470827,-12.812607240171236,-17.054505267027196
780.08,-0.7493154277835465,-2.825842234705215,-12.638319267703361,-16.94475167894112
780.22,-0.7391113337388098,-2.7865371594597486,-12.462803648435958,-16.83288466495381
780.36,-0.7290442432023477,-2.7477787567397076,-12.289717986235948,-16.718962665656576
780.5,-0.7191123602459297,-2.709559424859538,-12.119028738998503,-16.603047153233902
780.64,-0.7093139115361403,-2.6718716677377765,-11.950702849977066,-16.48520246625614
780.78,-0.6996471460698838,-2.6347080934358584,-11.784707737174537,-16.365495625954637
780.9200000000001,-0.6901103349126055,-2.5980614127168,-11.621011283329254,-16.243996137525546
781.0600000000001,-0.6807017709392116,-2.561924437623513,-11.459581826443634,-16.12077577959587
781.2,-0.6714197685776603,-2.5262900800765005,-11.300388150808129,-15.995908384651223
781.34,-0.6622626635552078,-2.4911513504906826,-11.143399478477372,-15.869469612947016
781.48,-0.6532288126472825,-2.456501356411108,-10.988585461159333,-15.741536722186344
781.62,-0.6443165934289696,-2.422333301167313,-10.835916172481822,-15.612188335037978
781.76,-0.6355244040290823,-2.38864048254608,-10.685362100603928,-15.481504206377934
781.9,-0.6268506628867989,-2.3554162914823675,-10.536894141143044,-15.349564991962993
782.04,-0.6182938085108441,-2.3226542107681647,-10.390483590390634,-15.216452020079656
782.1800000000001,-0.6098522992411951,-2.290347813779042,-10.246102138792574,-15.082247067556064
782.32,-0.6015246130132894,-2.258490763218173,-10.103721864672005,-14.947032141374576
782.46,-0.5933092471247154,-2.2270768098775835,-9.963315228174718,-14.810889266979085
782.6,-0.5852047180043641,-2.1960997914164175,-9.824855065418973,-14.673900284232953
782.74,-0.5772095609840207,-2.16555363115599,-9.688314582833314,-14.536146651850517
782.88,-0.5693223300723792,-2.135432336891394,-9.553667351667535,-14.397709260997855
783.02,-0.561541597731455,-2.1057299997194674,-9.420887302663266,-14.258668258636993
783.16,-0.5538659546553771,-2.076440792882877,-9.28994872087204,-14.119102881072243
783.3000000000001,-0.5462940095515442,-2.0475589706301256,-9.160826240609769,-13.979091298048314
783.44,-0.5388243889241155,-2.0190788670912534,-9.033494840537635,-13.83871046764748
783.58,-0.5314557368598264,-1.9909948951690382,-8.907929838860404,-13.698036002137616
783.72,-0.5241867148161024,-1.9633015454454807,-8.784106888633946,-13.557142044834531
783.86,-0.5170160014114545,-1.9359933851033708,-8.662001973174643,-13.416101157961018
784.0,-0.5099422922181369,-1.909065056862732,-8.541591401563991,-13.274984221411124
784.14,-0.5029642995570452,-1.8825112779319473,-8.422851804242374,-13.13386034226163
784.28,-0.496080752294839,-1.8563268389733638,-8.305760128686622,-12.99279677481333
784.4200000000001,-0.48929039564326754,-1.8305066030831882,-8.190293635166435,-12.851858850892329
784.5600000000001,-0.4825919909606798,-1.8050455047854714,-8.076429892575238,-12.711109920096161
784.7,-0.47598431555569976,-1.779938549040001,-7.964146774331499,-12.570611299630388
784.84,-0.4694661624930488,-1.7551808102639064,-7.853422454346945,-12.43042223334893
784.98,-0.463036340401496,-1.7307674313667938,-7.7442354030584,-12.290599859584436
785.12,-0.45669367328391647,-1.706693622799229,-7.63656438352033,-12.151199187334049
785.26,-0.45043700032944123,-1.682954661614382,-7.530388447555496,-12.012273080349988
785.4,-0.44426517572767876,-1.6595458905426599,-7.425686931961302,-11.873872248673301
785.54,-0.43817706848498905,-1.63646271707915,-7.322439454769729,-11.736045247142528
785.6800000000001,-0.43217156224279407,-1.6137006125836926,-7.220625911558912,-11.598838480406537
785.82,-0.426247555097904,-1.5912551113934217,-7.120226471814618,-11.462296213971705
785.96,-0.42040395942484265,-1.5691218099475963,-7.021221575340052,-11.326460590818087
786.1,-0.4146397017001537,-1.5472963659245533,-6.923591928712576,-11.191371653126373
786.24,-0.4089537223286685,-1.5257744973906238,-6.827318501786043,-11.057067368667145
786.38,-0.4033449754717197,-1.5045519819608402,-6.7323825242375825,-10.923583661415865
786.52,-0.3978124288772815,-1.4836246559712807,-6.638765482157796,-10.790954445970817
786.66,-0.3923550637120182,-1.4629884136628857,-6.546449114683362,-10.659211665366355
786.8000000000001,-0.3869718743952256,-1.4426392063765903,-6.4554154106712245,-10.528385331890531
786.94,-0.3816618684346461,-1.42257304175962,-6.365646605413514,-10.39850357053349
787.08,-0.3764240662641399,-1.4027859829827969,-6.277125177392512,-10.269592664711459
787.22,-0.3712575010831956,-1.3832741479686972,-6.189833845074957,-10.141677103929668
787.36,-0.3661612186982638,-1.3640337086305219,-6.103755563745072,-10.014779633066912
787.5,-0.3611342773658943,-1.3450608901215253,-6.0188735223757694,-9.679507189943072
787.64,-0.3561757476376625,-1.3263519700948607,-5.93517114053746,-6.766394942028109
787.78,-0.3512847122068653,-1.3079032779736968,-5.852632065344007,9.175299353499232
787.9200000000001,-1.5072339440821305,-1.2897111942314645,-5.771240168435329,99.5774592091778
788.0600000000001,-5.3358037494245005,-1.2717721496820948,-5.690979542996225,99.78555985415908
788.2,-8.87811174400851,-1.2540826247801111,-5.611834500811027,99.78428557611869
788.34,-11.600060472343655,-1.236639148930436,-5.5337895693536705,99.78524402482155
788.48,-13.612536483919072,-1.2194382998077848,-5.456829488912775,99.78620146853785
788.62,-15.087443674858793,-1.2024767026855065,-5.380939209751459,99.78709843485687
788.76,-16.166157750359286,-1.1857510297737468,-5.306103889301454,99.78793873972913
788.9,-16.954721174236,-1.1692579995668047,-5.2323088893912475,99.78872596173527
789.04,-17.531110893851285,-1.1529943761995496,-5.159539773507889,99.60844873189922
789.1800000000001,-17.952403167013355,-1.136956968812781,-5.087782304092167,99.20482258116573
789.32,-18.260330124640127,-1.1211426309274026,-5.017022439866834,98.69012879798765
789.46,-18.485396780734053,-1.1055482598272914,-4.947246333197578,98.01492350685227
789.6,-18.64990000223483,-1.0901707959507394,-4.878440327486438,97.09745303676236
789.74,-18.7701368559868,-1.0750072222903504,-4.810590954597389,95.79517790568896
789.88,-18.858019028719124,-1.0600545638012757,-4.743684932313748,93.84338865728031
790.02,-18.922252880263244,-1.0453098868176718,-4.677709161827186,90.71526298096887
790.16,-18.969201966127734,-1.030770298477265,-4.612650725257992,85.29006506044476
790.3000000000001,-19.003517465025634,-1.0164329461539177,-4.548496883206338,75.09548329949529
790.44,-19.02859896432792,-1.0022950168980735,-4.485235072334245,61.68922642320845
790.58,-19.04693125228565,-0.9883537368849826,-4.422852902977965,50.208286644292905
790.72,-19.06033048243964,-0.9746063708705976,-4.361338156790496,40.3788121361547
790.86,-19.070124097351894,-0.9610502216550266,-4.300678784413947,31.963015108534368
791.0,-19.075923214628546,-0.9476826295534482,-4.240862903181461,24.75739255328823
791.14,-19.07496779623185,-0.9345009718743784,-4.181878794848414,18.587773737624147
791.28,-19.0688917424826,-0.9215026624051902,-4.123714903352615,13.305084925775734
791.4200000000001,-19.05907471760099,-0.9086851509047842,-4.0663598326031964,8.781727098016681
791.5600000000001,-19.046478644810186,-0.8960459226033134,-4.009802344297943,4.908477654522981
791.7,-19.031778293069127,-0.8835824977088604,-3.954031355768743,1.6179446015291348
791.84,-19.015449705764265,-0.871292430920974,-3.8990359378548956,-1.1056017138748904
791.98,-18.99783048810658,-0.8591733109509678,-3.8448053128039836,-3.356416273975033
792.12,-18.979161181821006,-0.8472227600488884,-3.791328852200021,-5.218011573052903
792.26,-18.959613844703338,-0.8354384335370605,-3.738596074918597,-6.759028072669673
792.4,-18.93931191744516,-0.8238180193501157,-3.686596645108729,-8.035550598172687
792.54,-18.91834411981815,-0.8123592375814184,-3.635320370201128,-9.093234527487116
792.6800000000001,-18.89677422982409,-0.801059840035796,-3.5847571989426172,-9.969165211744249
792.82,-18.87464800665895,-0.7899176097884902,-3.5348972194563917,-10.693435222830095
792.96,-18.851998120391592,-0.7789303607502389,-3.4857306573278515,-11.290455555908554
793.1,-18.828847682448966,-0.7680959372384062,-3.437247873715717,-11.780030936856528
793.24,-18.805212788330312,-0.7574122135540754,-3.389439363488152,-12.178233582651997
793.38,-18.78110435910552,-0.746877093565023,-3.342295753383602,-12.498108823451938
793.52,-18.75652948240499,-0.7364885102944918,-3.2958078001960778,-12.750242665649488
793.66,-18.731492394252804,-0.7262444255156807,-3.2499663889845896,-12.943217196155114
793.8000000000001,-18.70599520182878,-0.7161428293518749,-3.20476253130647,-13.08397551346211
793.94,-18.680038418399707,-0.7061817398821362,-3.1601873634742943,-13.178114011438174
794.08,-18.653621361389924,-0.6963592027524758,-3.116232144836127,-13.230116490666473
794.22,-18.626742450242798,-0.6866732907924353,-3.07288825607882,-13.243541756657157
794.36,-18.599399430559075,-0.677122103636999,-3.0301471975540837,-13.221174049506486
794.5,-18.571589543744068,-0.6677037673537645,-2.9880005876270643,-13.165143774850112
794.64,-18.54330965619525,-0.6584164340752969,-2.946440161047156,-13.07702450394797
794.78,-18.514556358314124,-0.6492582816365975,-2.9054577673407698,-12.95791101727222
794.9200000000001,-18.485326040914465,-0.6402275132176121,-2.865045369225803,-12.808482224205017
795.0600000000001,-18.455614954626366,-0.6313223569907126,-2.825195041047545,-12.633887539939582
795.2,-18.425419256454923,-0.6225410657730811,-2.7858989672357315,-12.458433336749753
795.34,-18.394735046595407,-0.6138819166839269,-2.747149440782524,-12.285408240022068
795.48,-18.36355839782776,-0.6053432108064716,-2.7089388617411245,-12.114778720063576
795.62,-18.33188537923688,-0.5969232728546356,-2.671259735744769,-11.946511732268462
795.76,-18.299712075576927,-0.5886204508443591,-2.634104672545868,-11.78057470652396
795.9,-18.267034603278002,-0.5804331157694954,-2.5974663845750077,-11.616935537209786
796.04,-18.233849123854494,-0.57235966128221,-2.5613376855195886,-11.45556257373906
796.1800000000001,-18.200151855294035,-0.5643985033778268,-2.525711488921828,-11.296424611593556
796.32,-18.16593908187011,-0.5565480800840554,-2.4905808067959057,-11.139490883810149
796.46,-18.131207162718404,-0.5488068511545424,-2.455938748263974,-10.984731052879418
796.6,-18.095952539438535,-0.5411732977666831,-2.421778518210823,-10.832115203020814
796.74,-18.060171742922847,-0.5336459222236379,-2.3880934159569396,-10.681613832802062
796.88,-18.02386139956842,-0.5262232476604904,-2.3548768339497315,-10.533197848073446
797.02,-17.987018236992697,-0.5189038177544952,-2.3221222564726713,-10.386838555190327
797.16,-17.94963908934645,-0.5116861964393543,-2.2898232583721345,-10.242507654499626
797.3000000000001,-17.911720902296395,-0.5045689676234671,-2.257973503801707,-10.100177234068354
797.44,-17.873260737733414,-0.49755073491209945,-2.2265667449837125,-9.959819763634242
797.58,-17.834255778249872,-0.49063012133341677,-2.195596820987756,-9.821408088760382
797.72,-17.794703331419328,-0.4838057690683283,-2.1650576565260464,-9.684915425177504
797.86,-17.75460083390408,-0.47707633918408787,-2.1349432607652776,-9.550315353299078
798.0,-17.713945855410138,-0.4704405113716001,-2.1052477261548566,-9.417581812895719
798.14,-17.672736102504114,-0.4638969836863807,-2.0759652272712485,-9.286689097916813
798.28,-17.630969422302822,-0.45744447229311946,-2.047090019678245,-9.1576118514483
798.4200000000001,-17.58864380604344,-0.4510817112137956,-2.0186164388029204,-9.030325060796638
798.5600000000001,-17.545757392539485,-0.4448074520792973,-1.9905388988270827,-8.904804052689999
798.7,-17.502308471526284,-0.4386204638844951,-1.9628518915940079,-8.781024488588468
798.84,-17.458295486897796,-0.43251953274672267,-1.935549985530249,-8.65896236009599
798.98,-17.41371703983575,-0.4265034616676157,-1.908627824582324,-8.538593984467305
799.12,-17.36857189183088,-0.42057107029826474,-1.8820801271680796,-8.419896000203998
799.26,-17.32285896759558,-0.41472119470763336,-1.8559016851425318,-8.30284536273415
799.4,-17.276577357866465,-0.40895268715419814,-1.8300873627779908,-8.187419340170722
799.54,-17.22972632209515,-0.4032644158607641,-1.8046320957582782,-8.073595509144326
799.6800000000001,-17.18230529102499,-0.39765526479241275,-1.779530890186842,-7.9613517507063545
799.82,-17.13431386915148,-0.39212413343753866,-1.7547788216085867,-7.850666246298883
799.96,-17.08575183706378,-0.3866699365919314,-1.7303710340452263,-7.741517473788152
800.1,-17.03661915366463,-0.38129160414586055,-1.706302739043984,-7.63388420355868
800.24,-16.986915958266117,-0.37598808087412233,-1.6825692147394524,-7.5277454946654245
800.38,-16.93664257255838,-0.37075832622900684,-1.659165804928436,-7.423080691041571
800.52,-16.88579950244869,-0.36560131413614394,-1.6360879181576002,-7.319869417759866
800.66,-16.834387439768275,-0.3605160327931893,-1.6133310268237535,-7.2180915773455405
800.8000000000001,-16.782407263844206,-0.3555014844713116,-1.5908906662865876,-7.117727346139092
800.94,-16.729860042934003,-0.35055668531943823,-1.5687624339937083,-7.0187571707073575
801.08,-16.6767470355205,-0.3456806651712263,-1.5469419886177866,-6.921161764301469
801.22,-16.62306969146484,-0.34087246735471766,-1.525425049205669,-6.824922103360377
801.36,-16.56882965301546,-0.33613114850464065,-1.5042073943392753,-6.73001942405881
801.5,-16.514028755671188,-0.33145577837732365,-1.483284861308133,-6.636435218898606
801.64,-16.458669028896654,-0.32684543966818264,-1.4626533452933774,-6.544151233342444
801.78,-16.402752696688527,-0.3222992278317472,-1.4423087985630725,-6.453149462489113
801.9200000000001,-16.346282177991114,-0.31781625090418986,-1.4222472296786839,-6.363412147789519
802.0600000000001,-16.28926008696017,-0.3133956293283242,-1.4024647027125656,-6.274921773802688
802.2,-16.2316892330739,-0.3090364957810366,-1.3829573364762928,-6.187661064991108
802.34,-16.17357262109036,-0.3047379950031187,-1.3637213037597087,-6.101612982554788
802.48,-16.114913450850725,-0.3004992836314665,-1.34475283058052,-6.0167607213034495
802.62,-16.055715116927917,-0.2963195300336138,-1.3260481954443173,-5.933087706566326
802.76,-15.995981208120568,-0.29219791414456636,-1.3076037286148527,-5.850577591139089
802.9,-15.93571550679226,-0.28813362730590664,-1.2894158113944563,-5.769214252267407
803.04,-15.874921988056336,-0.2841258721071355,-1.271480875414433,-5.6889817886667275
803.1800000000001,-15.813604818806747,-0.28017386222922147,-1.2537954019353155,-5.609864517577855
803.32,-15.751768356595612,-0.27627682229032524,-1.23635592115683,-5.531846971857936
803.46,-15.689417148358412,-0.2724339876936712,-1.2191590115374427,-5.454913897106477
803.6,-15.626555928987871,-0.2686446044775342,-1.2022012991233584,-5.379050248826035
803.74,-15.56318961975789,-0.26490792916731243,-1.1854794568868303,-5.304241189617243
803.88,-15.499323326599024,-0.26122322862965935,-1.1689902040736686,-5.23047208640782
804.02,-15.434962338227239,-0.2575897799286426,-1.1527303055598037,-5.157728507715255
804.16,-15.370112124127871,-0.2540068701839057,-1.1366965712167925,-5.085996220942845
804.3000000000001,-15.304778332396891,-0.25047379643080075,-1.1208858552861338,-5.015261189708777
804.44,-15.238966787441809,-0.2469898654824681,-1.1052950557622796,-4.945509571207941
804.58,-15.172683487544697,-0.24355439379383287,-1.0899211137842155,-4.8767277136061855
804.72,-15.105934602290004,-0.24016670732749493,-1.0747610130354956,-4.808902153466714
804.86,-15.038726469860046,-0.23682614142148262,-1.0598117791526132,-4.742019613208334
805.0,-14.971065594201164,-0.23353204065884708,-1.0450704791415901,-4.6760669985952585
805.14,-14.902958642063755,-0.23028375873906984,-1.0305342208026773,-4.611031396258183
805.28,-14.834412439919495,-0.22708065835125923,-1.0162001521630466,-4.546900071246344
805.4200000000001,-14.765433970759293,-0.22392211104911047,-1.0020654609173663,-4.48366046461026
805.5600000000001,-14.696030370775576,-0.22080749712760492,-0.9881273738761526,-4.421300191014901
805.7,-14.626208925932694,-0.2177362055014247,-0.974383156421788,-4.3598070363829695
805.84,-14.55597706842936,-0.21470763358505804,-0.9608301119721,-4.299168955568024
805.98,-14.48534237305709,-0.21172118717457258,-0.9474655814513955,-4.239374070057161
806.12,-14.414312553458895,-0.20877628033103293,-0.934286942768847,-4.180410665702952
806.26,-14.342895458292341,-0.20587233526553997,-0.9212916103041311,-4.122267190484378
806.4,-14.271099067301396,-0.20300878222586904,-0.9084770344002141,-4.064932252296468
806.54,-14.198931487301465,-0.20018505938468512,-0.8958407008631922,-4.008394616768324
806.6800000000001,-14.126400948082116,-0.19740061272931259,-0.8833801304690809,-3.9526432051093043
806.82,-14.053515798232091,-0.19465489595303825,-0.8710928784774632,-3.8976670919830276
806.96,-13.980284500891234,-0.1919473703479267,-0.858976534151898,-3.8434555034089466
807.1,-13.906715629434036,-0.18927750469912583,-0.8470287202869967,-3.789997814691186
807.24,-13.832817863089554,-0.18664477518064315,-0.8352470927420749,-3.7372835483743687
807.38,-13.758599982502467,-0.1840486652525715,-0.8236293399812872,-3.685302372226141
807.52,-13.684070865240098,-0.18148866555974386,-0.8121731826201554,-3.634044097246112
807.66,-13.609239481250237,-0.17896427383179883,-0.8008763729784029,-3.5834986757009237
807.8000000000001,-13.534114888274605,-0.17647499478463516,-0.7897366946390054,-3.5336561991851676
807.94,-13.458706227222834,-0.1740203400232375,-0.7787519620133735,-3.4845068967078605
808.08,-13.383022717511778,-0.17159982794585343,-0.76792001991258,-3.436041132804199
808.22,-13.307073652375045,-0.16921298364950382,-0.7572387431245511,-3.3882494056723096
808.36,-13.230868394147533,-0.16685933883680706,-0.7467060359971346,-3.3411223453347128
808.5,-13.154416369529804,-0.16453843172409932,-0.7363198320269672,-3.2946507118242137
808.64,-13.077727064837042,-0.16224980695083313,-0.7260780934540575,-3.248825393393953
808.78,-13.00081002123732,-0.1599930154902357,-0.7159788108620083,-3.203637404751326
808.9200000000001,-12.92367482998388,-0.15776761456121047,-0.7060200027837958,-3.1590778853154946
809.0600000000001,-12.84633112764605,-0.15557316754146333,-0.696199715313033,-3.11513809749822
809.2,-12.768788591343311,-0.1534092438818381,-0.6865160217206377,-3.0718094250077415
809.34,-12.691056933987126,-0.15127541902184274,-0.6769670220768315,-3.0290833711754166
809.48,-12.613145899534851,-0.14917127430635096,-0.6675508428783948,-2.9869515573048666
809.62,-12.535065258260172,-0.14709639690346243,-0.6582656366811073,-2.9454057210433384
809.76,-12.45682480204427,-0.14505037972350532,-0.6491095817372973,-2.9044377147750327
809.9,-12.37843433969194,-0.14303282133916553,-0.6400808816384337,-2.8640395040361164
810.04,-12.29990369227677,-0.14104332590672713,-0.6311777649626885,-2.8242031659511557
810.1800000000001,-12.221242688519283,-0.13908150308840797,-0.622398484927398,-2.784920887690714
810.32,-12.142461160202082,-0.13714696797577544,-0.6137413190463613,-2.7461849649498444
810.46,-12.063568937625643,-0.1352393410142281,-0.6052045687919007,-2.7079878004472224
810.6,-11.984575845108528,-0.13335824792852696,-0.5967865592616259,-2.6703219024446554
810.74,-11.90549169653553,-0.1315033196493631,-0.5884856388498294,-2.6331798832867217
810.88,-11.826326290957237,-0.1296741922409465,-0.5803001789234542,-2.5965544579602695
811.02,-11.747089408244326,-0.12787050682960194,-0.5722285735025665,-2.5604384426735485
811.16,-11.667790804799779,-0.12609190953335847,-0.5642692389452733,-2.524824753454696
811.3000000000001,-11.588440209332164,-0.12433805139251754,-0.5564206136370222,-2.489706404769357
811.44,-11.50904731869288,-0.1226085883011879,-0.5486811576842209,-2.4550765081571715
811.58,-11.42962179378023,-0.12090318093977186,-0.5410493526121198,-2.420928270886904
811.72,-11.350173255513015,-0.11922149470839108,-0.5335237010668961,-2.3872549946299606
811.86,-11.270711280876245,-0.1175631996612383,-0.5261027265218787,-2.3540500741520654
812.0,-11.19124539904139,-0.11592797044184222,-0.5187849729878641,-2.321306996022856
812.14,-11.111785087563478,-0.11431548621923271,-0.5115690047274551,-2.2890193373431633
812.28,-11.032339768657232,-0.11272543062499406,-0.5044534059733783,-2.2571807644897497
812.4200000000001,-10.95291880555432,-0.1111574916911935,-0.49743678065071506,-2.225785031877274
812.5600000000001,-10.873531498943555,-0.10961136178917355,-0.49051775210299886,-2.1948259807372534
812.7,-10.794187083495927,-0.10808673756919529,-0.4836949628221196,-2.1642975379138076
812.84,-10.714894724476055,-0.10658331990092142,-0.4769670741819866,-2.134193714675952
812.98,-10.635663514441593,-0.10510081381472694,-0.4703327661758948,-2.1045086055462336
813.12,-10.556502470031987,-0.10363892844382648,-0.4637907371575439,-2.0752363871454826
813.26,-10.477420528847876,-0.10219737696720632,-0.45733970358566023,-2.04637131705347
813.4,-10.398426546422222,-0.1007758765533503,-0.45097839977217,-2.017907732685261
813.54,-10.319529293284182,-0.0993741483047484,-0.44470557763387536,-1.989840050183051
813.6800000000001,-10.240737452116704,-0.09799191720317735,-0.4385200064475838,-1.9621627633232803
813.82,-10.162059615008467,-0.09662891205574206,-0.43242047260864436,-1.9348704424388188
813.96,-10.083504280800929,-0.0952848654416679,-0.4264057793928416,-1.9079577333560267
814.1,-10.005079852530933,-0.09395951365983277,-0.4204747467216011,-1.8814193563464816
814.24,-9.785518175236158,-0.09265259667702928,-0.4146262109304619,-1.8552501050931824
814.38,-8.031076647141983,-0.09136385807694616,-0.40885902454076767,-1.8294448456710295
814.52,3.693471961296933,-0.09009304500985978,-0.40317205603453443,-1.803998515541392
814.66,95.17023371076624,-0.31685200062599855,-0.3975641896324494,-1.7789061225605716
814.8000000000001,99.71004164946106,-3.6118676259663105,-0.39203432507495745,-1.7541627440019707
814.94,99.70896757695513,-7.368837156275751,-0.38658137740639265,-1.7297635255917867
815.08,99.71060160309254,-10.386287771281138,-0.38120427676211177,-1.705703680558042
815.22,99.71267278143837,-12.655273767489186,-0.3759019681585898,-1.6819784886927718
815.36,99.71469624968385,-14.336506090790717,-0.3706734112864333,-1.6585832954271904
815.5,99.71667307804104,-15.57798422268207,-0.3655175803062742,-1.6355135109196608
815.64,99.71860434003992,-16.493995233104194,-0.3604334636475019,-1.61276460915629
815.78,99.60283866371121,-17.169734237310287,-0.3554200638097945,-1.5903321270639794
815.9200000000001,99.20858495415905,-17.668202116682384,-0.35047639716741147,-1.5682116636357626
816.0600000000001,98.70801911546411,-18.035899421601425,-0.34560149377620725,-1.546398879068259
816.2,98.05567801178822,-18.307132397414584,-0.3407943971833304,-1.52488949391108
816.34,97.17653163675152,-18.507208039501663,-0.33605416423956846,-1.5036792882280217
816.48,95.94148982139457,-18.65479427961717,-0.331379864914304,-1.48276410076989
816.62,94.11452606515893,-18.763661590827144,-0.3267705821130433,-1.4621398281587856
816.76,91.23408205939197,-18.843967798785282,-0.3222254114974841,-1.4418024240837044
816.9,86.33541797506521,-18.903205846834755,-0.3177434613080859,-1.4217478985072942
817.04,77.3131837568173,-18.94690292109848,-0.31332385218910747,-1.401972316883608
817.1800000000001,63.621688782667825,-18.97913616242727,-0.30896571701607844,-1.3824717993867126
817.32,51.62158497946535,-19.002913082598067,-0.30466820072567086,-1.36324252015
817.46,41.38614576486618,-19.020452179179344,-0.30043046014793645,-1.3442807065160485
817.6,32.65504476093645,-19.033389931700498,-0.2962516638408778,-1.3255826382968965
817.74,25.20649879814556,-19.039949949927458,-0.29213099192732067,-1.3071446470445827
817.88,18.8515380949313,-19.030821441181057,-0.28806763593405477,-1.288963115331809
818.02,13.429132095514278,-19.00941970224048,-0.2840607986332121,-1.2710344760425902
818.16,8.802042542596178,-18.97895101158736,-0.280109693885852,-1.2533552116727504
818.3000000000001,4.853294743885797,-18.941506996170528,-0.2762135464877215,-1.2359218536401297
818.44,1.514939919701525,-18.898472481982168,-0.2723715920171607,-1.2187309816043725
818.58,-1.2396397880253383,-18.850776498580124,-0.2685830766851245,-1.2017792227961568
818.72,-3.51115148895772,-18.79904958688256,-0.26484725718728935,-1.1850632513557409
818.86,-5.385987431697688,-18.743724103426143,-0.26116340055821846,-1.1685797876806967
819.0,-6.9349460509012895,-18.68509923843149,-0.257530784027554,-1.152325597782702
819.14,-8.21571323734084,-18.623383828105744,-0.25394869487821053,-1.1362974926532659
819.28,-9.275122773506357,-18.55872497142734,-0.2504164303065404,-1.1204923276382657
819.4200000000001,-10.151121517409939,-18.491227434696434,-0.24693329728444485,-1.1049070018211746
819.5600000000001,-10.874428131846253,-18.420966990805475,-0.2434986124234017,-1.0895384574148546
819.7,-11.469906089559665,-18.347999709045443,-0.24011170184038574,-1.0743836791618027
819.84,-11.95768533889648,-18.272368504321694,-0.23677190102565313,-1.0594396937427282
819.98,-12.354070559505498,-18.19410780668526,-0.23347855471236548,-1.0447035691933484
820.12,-12.672272301918689,-18.11324692446821,-0.23023101674802668,-1.0301724143292892
820.26,-12.922993343683428,-18.0298124873282,-0.22702864996770866,-1.0158433781789755
820.4,-13.114897886281286,-17.943830232497604,-0.22387082606903996,-1.0017136494244057
820.54,-13.25498657864293,-17.855326315694708,-0.2207569254889333,-0.9877804558496949
820.6800000000001,-13.348896163965952,-17.764328273126992,-0.2176863372820278,-0.974041063797284
820.82,-13.401138944089741,-17.670865723642443,-0.21465845900082214,-0.9604927776317065
820.96,-13.41529425091159,-17.57497087446103,-0.21167269657747476,-0.9471329392108097
821.1,-13.39416165827279,-17.476678876193084,-0.2087284642072481,-0.9339589273643226
821.24,-13.33988368807751,-17.376028060487556,-0.20582518423357427,-0.9209681573796756
821.38,-13.254044184703716,-17.27306008496055,-0.20296228703471914,-0.9081580804949647
821.52,-13.137747280822218,-17.16782000389716,-0.2001392109120233,-0.8955261833989654
821.66,-12.991680893406917,-17.06035627882551,-0.19735540197969675,-0.8830699877380966
821.8000000000001,-12.824390281161921,-16.95072073990426,-0.19461031405614734,-0.8707870496302396
821.94,-12.658195818287979,-16.83896850677643,-0.19190340855682003,-0.8586749591853137
822.08,-12.494302768582143,-16.725157875871826,-0.18923415438852714,-0.8467313400325197
822.22,-12.33266944324011,-16.609350179907306,-0.18660202784524837,-0.8349538488541551
822.36,-12.173255334429838,-16.491609624414178,-0.1840065125053796,-0.82334017492591
822.5,-12.016021069572975,-16.372003105425218,-0.18144709913041202,-0.8118880396635545
822.64,-11.86092836763199,-16.250600011916713,-0.17892328556501919,-0.8005951961759307
822.78,-11.707939997308552,-16.12747201617785,-0.17643457663853504,-0.7894594288241571
822.9200000000001,-11.557019737063497,-16.002692854938275,-0.17398048406780148,-0.7784785527869642
823.0600000000001,-11.408132336873317,-15.876338103800661,-0.1715605263613677,-0.7676504136320732
823.2,-11.261243481642333,-15.748484947283096,-0.1691742287250217,-0.7569728868935338
823.34,-11.116319756193773,-15.619211946562523,-0.16682112296863613,-0.7464438776549406
823.48,-10.973328611766878,-15.4885988068185,-0.16450074741430984,-0.7360613201384436
823.62,-10.83223833395071,-15.35672614589935,-0.16221264680578665,-0.725823177299474
823.76,-10.693018011988777,-15.223675265866795,-0.1599563722191346,-0.7157274404271058
823.9,-10.555637509391829,-15.089527928817724,-0.15773148097466747,-0.7057721287499754
824.04,-10.420067435799318,-14.954366138231341,-0.15553753655009103,-0.6959552890476796
824.1800000000001,-10.286279120032791,-14.818271926945343,-0.1533741084948579,-0.6862749952675788
824.32,-10.154244584287348,-14.681327152726016,-0.1512407723457133,-0.6767293481469285
824.46,-10.023936519409856,-14.543613302263637,-0.1491371095434157,-0.6673164748402662
824.6,-9.895328261215063,-14.405211304296664,-0.14706270735061586,-0.6580345285519787
824.74,-9.768393767793135,-14.26620135244634,-0.14501715877087784,-0.6488816881739813
824.88,-9.643107597764336,-14.126662738227186,-0.1430000624688267,-0.6398561579284333
825.02,-9.51944488943867,-13.986673694589426,-0.1410110226914067,-0.6309561670154243
825.16,-9.397381340840301,-13.84631125024651,-0.13904964919023485,-0.6221799692655595
825.3000000000001,-9.276893190558473,-13.705651094945033,-0.13711555714503448,-0.6135258427973754
825.44,-9.157957199388449,-13.564767455745416,-0.13520836708813352,-0.6049920896795216
825.58,-9.040550632727639,-13.423732984300278,-0.13332770483001352,-0.5965770355976401
825.72,-8.924651243693823,-13.282618655043125,-0.13147320138589363,-0.5882790295258771
825.86,-8.81023725693377,-13.14149367413296,-0.12964449290333616,-0.5800964434029636
826.0,-8.697287353092133,-13.000425398940635,-0.12784122059085892,-0.5720276718128015
826.14,-8.585780653911824,-12.859479267810025,-0.1260630306475406,-0.5640711316694904
826.28,-8.475696707938422,-12.718718739781186,-0.1243095741936052,-0.5562252619067368
826.4200000000001,-8.367015476802376,-12.578205243923325,-0.12258050720197212,-0.5484885231715829
826.5600000000001,-8.25971732205406,-12.437998137892416,-0.12087549043075821,-0.5408593975223931
826.7,-8.153782992527724,-12.29815467530131,-0.11919418935671865,-0.5333363881310428
826.84,-8.04919361221162,-12.158729981468664,-0.11753627410961387,-0.5259180189892483
826.98,-7.945930668602482,-12.01977703709694,-0.11590141940748906,-0.5186028346189818
827.12,-7.8439760015236075,-11.881346669418395,-0.11428930449285418,-0.5113893997869134
827.26,-7.743311792386645,-11.743487550341097,-0.11269961306975144,-0.5042762992228246
827.4,-7.6439205538781705,-11.606246201124248,-0.11113203324169832,-0.49726213734193864
827.54,-7.545785120052863,-11.469667003112958,-0.10958625745049363,-0.4903455379711128
827.6800000000001,-7.4488886368160205,-11.333792214066827,-0.1080619824158748,-0.483525144078839
827.82,-7.353214552778807,-11.198661989623657,-0.1065589090760144,-0.4767996175089985
827.96,-7.258746610470464,-11.064314409449262,-0.10507674252884451,-0.4701676387183219
828.1,-7.165468837892296,-10.9307855076362,-0.10361519197419715,-0.46362790651749836
828.24,-7.07336554039903,-10.798109306927763,-0.1021739706567493,-0.4571791378158873
828.38,-6.982421292893678,-10.666317856358836,-0.10075279580976178,-0.45082006736978003
828.52,-6.892620932322698,-10.535441271921737,-0.09935138859960065,-0.4445494475341627
828.66,-6.803949550458805,-10.405507779882496,-0.09796947407103015,-0.43836604801793255
828.8000000000001,-6.7163924869593234,-10.276543762391366,-0.09660678109326666,-0.4322686556425181
828.94,-6.629935322688522,-10.148573805049978,-0.09526304230678301,-0.42625607410385674
829.08,-6.544563873292863,-10.021620746116685,-0.09393799407085275,-0.4203271237376834
829.22,-6.460264183018556,-9.721777844905132,-0.09263137641182392,-0.4144806412880829
829.36,-6.37702251876129,-7.131647844321993,-0.09134293297211242,-0.40871547967926286
829.5,-6.29482536433845,8.111846849874087,-0.09007241095990495,-0.4030305077904994
829.64,-6.213659414974538,99.41359358841417,-1.0092762359385108,-0.3974246102342144
829.78,-6.133511571990893,99.78563056366289,-4.735832956415692,-0.3918966871371384
829.9200000000001,-6.054368937691229,99.78427056843414,-8.31457892189073,-0.386445653924518
830.0600000000001,-5.976218810434838,99.78519034104086,-11.104463021269977,-0.3810704411073251
830.2,-5.8990486798896775,99.78615117354263,-13.188611393439688,-0.37576999407242434
830.34,-5.822846222457867,99.78705131697734,-14.730547685116063,-0.37054327287566075
830.48,-5.747599296866458,99.78789459831047,-15.868759763452701,-0.3653892520378241
830.62,-5.673295939916637,99.78868460878996,-16.70850603658865,-0.360306920343452
830.76,-5.599924362384819,99.62783812136352,-17.32797214241068,-0.35529528064243143
830.9,-5.527472945069337,99.22928189202969,-17.784927303029573,-0.3503533496543591
831.04,-5.4559302349767655,98.72168699879481,-18.122002130557345,-0.3454801577756237
831.1800000000001,-5.385284941642058,98.05693105414532,-18.370646270472058,-0.34067474888917093
831.32,-5.3155259335770735,97.15556363793647,-18.554059189949836,-0.33593618017691507
831.46,-5.246642234842141,95.87950380131927,-18.689354132993248,-0.3312635219347597
831.6,-5.178623021735649,93.97324967866858,-18.78915474159686,-0.32665585739019043
831.74,-5.111457619596814,90.9302453424297,-18.862772876619218,-0.3221122825224057
831.88,-5.0451354997169755,85.67635321889512,-18.917077453173142,-0.3176319058849495
832.02,-4.979646276354992,75.84254687009503,-18.957135341512917,-0.31321384843081024
832.16,-4.914979703852483,62.36826554906052,-18.986684129473776,-0.30885724333995324
832.3000000000001,-4.851125673844822,50.789641844206706,-19.00848085681233,-0.3045612358492512
832.44,-4.788074212564,40.8765501510243,-19.024559259868706,-0.3003249830847816
832.58,-4.725815478229594,32.389174181916744,-19.03641952865249,-0.2961476538964551
832.72,-4.664339758524286,25.122275515826068,-19.04200491797376,-0.2920284286949448
832.86,-4.603637468150469,18.90019863399058,-19.03208536385346,-0.28796649929088414
833.0,-4.543699146464662,13.57259935675586,-19.01011615254174,-0.2839610687363013
833.14,-4.484515455186599,9.01079154859692,-18.979229991735288,-0.2800113511682581
833.28,-4.426077176179937,5.104622309705881,-18.941470900554645,-0.2761165716546651
833.4200000000001,-4.368375209301727,1.7820391822197539,-18.898192341926222,-0.27227596604224047
833.5600000000001,-4.311400570317851,-0.9700512632462801,-18.850302335144217,-0.26848878080658417
833.7,-4.255144388881778,-3.244373265993054,-18.798417124528093,-0.2647542729043366
833.84,-4.199597906574094,-5.125320274262447,-18.742959196102724,-0.2610717096273952
833.98,-4.144752475000371,-6.682284459127372,-18.68422083350056,-0.2574403684591569
834.12,-4.090599553945045,-7.971979503880342,-18.62240598077541,-0.2538595369327616
834.26,-4.037130709579037,-9.040579946695159,-18.557658233270956,-0.2503285124913066
834.4,-3.984337612719021,-9.925596001809136,-18.490079823608458,-0.24684660235000547
834.54,-3.9322120371362383,-10.65746601811578,-18.419744677208644,-0.24341312336026463
834.6800000000001,-3.8807458579129164,-11.260881523653156,-18.34670750721461,-0.24002740187564994
834.82,-3.829931049844408,-11.755874550283064,-18.27101022817401,-0.23668877361971805
834.96,-3.779759685885229,-12.158701524000893,-18.192686530171546,-0.23339658355568568
835.1,-3.7302239356372855,-12.482557262361277,-18.111765174031543,-0.23015018575791218
835.24,-3.6813160638786084,-12.738149373023647,-18.028272385440932,-0.22694894328516937
835.38,-3.633028429131033,-12.934159188512501,-17.942233605580125,-0.22379222805567411
835.52,-3.585353482265283,-13.077611146427252,-17.853674775823148,-0.22067942072385938
835.66,-3.538283765142014,-13.174168639677289,-17.76262328024962,-0.21760991055885895
835.8000000000001,-3.491811909287416,-13.228370980839147,-17.669108633152284,-0.21458309532468262
835.94,-3.4459306346020373,-13.243823280450064,-17.573162973655307,-0.2115983811620579
836.08,-3.400632748101554,-13.223348698357155,-17.474821412215498,-0.2086551824719154
836.22,-3.3559111426882504,-13.169110630182804,-17.3741222616802,-0.20575292180049454
836.36,-3.3117587959520445,-13.08271087029218,-17.271107177069318,-0.2028910297260477
836.5,-3.268168768999933,-12.9652685838612,-17.16582122222283,-0.20006894474712011
836.64,-3.2251342053127643,-12.81748396644649,-17.05831287715517,-0.19728611317238365
836.78,-3.182648329628334,-12.643613737729845,-16.948633996866977,-0.19454198901200317
836.9200000000001,-3.1407044468497816,-12.468024865764272,-16.836839730125526,-0.19183603387051323
837.0600000000001,-3.0992959409783705,-12.294866960493005,-16.72298840508967,-0.18916771684118586
837.2,-3.0584162740697347,-12.124106465183381,-16.60714138744813,-0.18653651440186667
837.34,-3.0180589852127127,-11.955710308790522,-16.48936291583929,-0.18394191031226031
837.48,-2.9782176895299552,-11.789645895329208,-16.369719918637685,-0.1813833955126446
837.62,-2.9388860771995025,-11.625881093842215,-16.248281815666346,-0.17886046802399316
837.76,-2.9000579124965733,-11.46438422891291,-16.12512030797854,-0.1763726328494875
837.9,-2.8617270328548248,-11.30512407167458,-16.000309158517094,-0.17391940187739915
838.04,-2.823887347946399,-11.148069831273213,-15.873923966180033,-0.17150029378532236
838.1800000000001,-2.78653283878008,-10.993191146744525,-15.746041935582525,-0.16911483394573898
838.32,-2.7496575568169193,-10.840458079269327,-15.616741644594256,-0.16676255433289688
838.46,-2.713255623102723,-10.689841104774876,-15.486102811541345,-0.1644429934309837
838.6,-2.6773212274168094,-10.541311106852618,-15.35420606378631,-0.1621556961435777
838.74,-2.6418486274364694,-10.394839369965519,-15.221132709234784,-0.15990021370435792
838.88,-2.606832147916611,-10.25039757292069,-15.086964512161261,-0.15767610358905693
839.02,-2.5722661798840494,-10.107957782585157,-14.951783474596422,-0.15548292942863756
839.16,-2.5381451798459613,-9.967492447824773,-14.815671624374762,-0.15332026092367784
839.3000000000001,-2.504463669012042,-9.82897439364811,-14.678710810802855,-0.15118767375994624
839.44,-2.471216232529889,-9.69237681553881,-14.540982508775627,-0.14908474952515186
839.58,-2.4383975187332028,-9.557673273961548,-14.402567632040489,-0.1470110756268517
839.72,-2.406002238402373,-9.42483768902801,-14.26354635618752,-0.1449662452115009
839.86,-2.374025164037077,-9.293844335310716,-14.123997951828247,-0.14294985708462785
840.0,-2.34246112914048,-9.164667836793557,-13.98400062831625,-0.1409615156321204
840.14,-2.3113050275147082,-9.03728316194908,-13.843631388260263,-0.13900083074260647
840.28,-2.280551812567214,-8.911665618933407,-13.70296589298474,-0.13706741773091452
840.4200000000001,-2.250196496627733,-8.787790850890648,-13.562078339004268,-0.13516089726259847
840.5600000000001,-2.220234150275489,-8.665634831359409,-13.421041345496883,-0.13328089527951273
840.7,-2.190659901676356,-8.545173859774643,-13.279925852687189,-0.13142704292642207
840.84,-2.16146893592968,-8.426384557058933,-13.138801030983476,-0.12959897647863233
840.98,-2.1326564944244923,-8.309243861297638,-12.997734200653383,-0.12779633727062825
841.12,-2.104217874204824,-8.193729023493068,-12.85679076176997,-0.12601877162570316
841.26,-2.0761484273438913,-8.079817603393245,-12.716034134114446,-0.12426593078656811
841.4,-2.048443560326894,-7.967487465391222,-12.575525706682564,-0.12253747084692568
841.54,-2.0210987334421944,-7.856716774491397,-12.435324796408773,-0.12083305268399593
841.6800000000001,-1.9941094601806455,-7.747483992339547,-12.295488615695453,-0.11915234189198062
841.82,-1.967471306642874,-7.639767873313662,-12.156072248313105,-0.11749500871645316
841.96,-1.9411798909542888,-7.533547460672943,-12.017128633221395,-0.11586072798966085
842.1,-1.9152308826876308,-7.428802082762584,-11.878708555849734,-0.11424917906672721
842.24,-1.8896200022928749,-7.325511349272177,-11.740860646369331,-0.11266004576274175
842.38,-1.8643430205342966,-7.223655147545835,-11.60363138448585,-0.11109301629072452
842.52,-1.8393957579345397,-7.123213638942252,-11.467065110282915,-0.10954778320045384
842.66,-1.8147740842255118,-7.024167255243136,-11.331204040650816,-0.10802404331814473
842.8000000000001,-1.790473917805951,-6.926496695108601,-11.196088290841876,-0.10652149768696632
842.94,-1.7664912252055132,-6.830182920578198,-11.061755900703726,-0.10503985150838685
843.08,-1.7428220205552318,-6.735207153616447,-10.928242865153361,-0.1035788140843343
843.22,-1.71946236506421,-6.6415508727017825,-10.795583168468678,-0.10213809876016157
843.36,-1.696408366502415,-6.549195809457961,-10.663808821989436,-0.10071742286840504
843.5,-1.6736561786894413,-6.458123945327055,-10.53294990483592,-0.09931650767332549
843.64,-1.6512020009891222,-6.3683175082832175,-10.403034607271204,-0.09793507831622023
843.78,-1.6290420778098693,-6.279758969586494,-10.274089276351127,-0.09657286376149596
843.9200000000001,-1.6071726981106296,-6.192431040575999,-10.14613846352468,-0.0952295967434918
844.0600000000001,-1.58559019491235,-6.106316669501845,-10.019204973866835,-0.09390501371404197
844.2,-1.5642909448148432,-6.02139903839524,-9.707754926995149,-0.09259885479076779
844.34,-1.5432713675189567,-5.937661559976218,-7.005975204943427,-0.09131086370608886
844.48,-1.522527925353946,-5.855087874598522,8.52347817891024,-0.09004078775694356
844.62,-1.5020571228099657,-5.773661847231146,99.48215805638738,-1.0092464986717982
844.76,-1.4818555060755783,-5.693367564476129,99.78561227965616,-4.735809445388181
844.9,-1.4619196625802082,-5.614189331622159,99.78427226470592,-8.314561300956276
845.04,-1.442246220541449,-5.536111669733605,99.78520937001296,-11.104449975756673
845.1800000000001,-1.4228318485171503,-5.459119312774618,99.78616900151341,-13.188601762372135
845.32,-1.4036732549622046,-5.38319720476791,99.78706801876231,-14.730540579384742
845.46,-1.384767187789964,-5.3083304969878835,99.78791024503528,-15.868754521666188
845.6,-1.3661104339382162,-5.234504545187778,99.78869926709014,-16.708502169934945
845.74,-1.3476998189396425,-5.161704906860505,99.62188049222284,-17.327969290158705
845.88,-1.3295322064967108,-5.089917338532846,99.22176039646571,-17.78492519905864
846.02,-1.3116044980609247,-5.019127793092713,98.71198723376511,-18.122000578558453
846.16,-1.2939136324163716,-4.949322417149168,98.04402744870751,-18.370645125636685
846.3000000000001,-1.2764565852675143,-4.880487548424894,97.13772734949211,-18.554058345459545
846.44,-1.2592303688311661,-4.812609713180826,95.85364623153795,-18.689353510053156
846.58,-1.2422320314325974,-4.745675623672639,93.93347759879931,-18.789154282083757
846.72,-1.225458657105715,-4.679672175638827,90.86449921973949,-18.862772537658383
846.86,-1.2089073651972726,-4.614586445820062,85.55840074738724,-18.917077203137946
847.0,-1.1925753099750496,-4.550405689509529,75.61466754167365,-18.957135157073914
847.14,-1.1764596802399645,-4.487117338134016,62.16114448495177,-18.98668399342195
847.28,-1.1605576989420636,-4.424708996865382,50.61232055227183,-19.008480756453405
847.4200000000001,-1.1448666228003483,-4.3631684422621975,40.72473658064948,-19.024559185838733
847.5600000000001,-1.129383741926392,-4.302483619941229,32.25919537680475,-19.036419474044116
847.7,-1.1141063794517065,-4.242642642278491,25.010988133891917,-19.041836372950197
847.84,-1.099031891158819,-4.183633786139588,18.804912435877988,-19.03171759752443
847.98,-1.0841576651160119,-4.125445490639053,13.4910117763414,-19.00960325409654
848.12,-1.0694811213156925,-4.068066354928402,8.940931734701019,-18.978606685879093
848.26,-1.0549997113163552,-4.011485136012616,5.044803263474269,-18.940759807309075
848.4,-1.040710917888092,-3.9556907465947635,1.7319694623569775,-18.89740838442893
848.54,-1.0266122546616256,-3.900672252948494,-1.0114430510521704,-18.849455465594225
848.6800000000001,-1.0127012657808176,-3.846418872818088,-3.278614864541698,-18.797514039782428
848.82,-0.9989755255586308,-3.792919973345806,-5.1536731585903555,-18.74200443556047
848.96,-0.9854326381364964,-3.7401650690262325,-6.70578258886459,-18.683217492964943
849.1,-0.9720702371470711,-3.688143819687336,-7.991466306276701,-18.621356183745608
849.24,-0.9588859853803346,-3.636846028497959,-9.056741421673768,-18.55656344666374
849.38,-0.9458775744530094,-3.5862616400014637,-9.938989227899235,-18.48894107223793
849.52,-0.9330427244812625,-3.536380738175223,-10.6685430901749,-18.418562691442972
849.66,-0.9203791837566655,-3.487193544515697,-11.270009320180877,-18.34548282591659
849.8000000000001,-0.9078847284253806,-3.4386904161488063,-11.76335087250184,-18.26974327131117
849.94,-0.8955571621705429,-3.390861843965312,-12.164768171969342,-18.191377650574257
850.08,-0.8833943158978113,-3.343698450780919,-12.487410575808969,-18.110414694619386
850.22,-0.8713940474240595,-3.297190989520837,-12.741948701209711,-18.02688062618041
850.36,-0.8595542411691803,-3.251330341428501,-12.93703368328941,-17.94080090308119
850.5,-0.8478728078509767,-3.2061075142981883,-13.079665205549617,-17.85220149757967
850.64,-0.836347684183109,-3.1615136407312345,-13.17548626758348,-17.761109834921637
850.78,-0.8249768325760772,-3.1175399764155913,-13.22901928305636,-17.66755547787562
850.9200000000001,-0.8137582408412092,-3.074177898428442,-13.243855265316737,-17.571570619081616
851.0600000000001,-0.80268992189763,-3.031418903561596,-13.22280552510282,-17.473190425790698
851.2,-0.7917699134821872,-2.989254606669402,-13.168023414481029,-17.37245326953346
851.34,-0.7809962778623061,-2.9476767390388936,-13.08110213611314,-17.269400864789375
851.48,-0.7703671015517536,-2.906677146781914,-12.963153432792364,-17.16407833473127
851.62,-0.7598804950292826,-2.866247789248939,-12.814871021753385,-17.056534217838465
851.76,-0.749534592460134,-2.8263807374643446,-12.640773158809315,-16.946820426094767
851.9,-0.7393275514203757,-2.787068172582841,-12.46522355693452,-16.83499216325801
852.04,-0.7292575526240487,-2.7483023843668213,-12.292104381794324,-16.721107810058832
852.1800000000001,-0.7193227996531046,-2.7100757696843663,-12.121382084451339,-16.605228781984348
852.32,-0.7095215186901049,-2.6723808310276405,-11.953023601477717,-16.487419364404904
852.46,-0.6998519582536645,-2.6352101750514243,-11.786996344337878,-16.367746529121543
852.6,-0.690312388936612,-2.5985565111315325,-11.623268189366689,-16.246279735887384
852.74,-0.6809011031468489,-2.5624126499428663,-11.461807468291044,-16.123090722041685
852.88,-0.6716164148508829,-2.526771502056843,-11.302582959247328,-15.998253283060848
853.02,-0.6624566593200136,-2.4916260765579685,-11.14556387825166,-15.871843046551756
853.16,-0.6534201928791488,-2.456969479679294,-10.990719871083623,-15.743937241974281
853.3000000000001,-0.6445053926582317,-2.4227949134565208,-10.838021005547816,-15.614614468169426
853.44,-0.6357106563462535,-2.3890956744005196,-10.687437764080775,-15.483954460579664
853.58,-0.6270344019478341,-2.355865152188005,-10.53894103667383,-15.352037859872429
853.72,-0.618475067542348,-2.3230968283701543,-10.392502114085087,-15.21894598351317
853.86,-0.6100311110455732,-2.2907842750989222,-10.248092681316278,-15.084760601677962
854.0,-0.601701009973844,-2.2589211538708236,-10.105684811332406,-14.949563718745946
854.14,-0.5934832612106868,-2.2275012142879476,-9.965250959004182,-14.813437361468202
854.28,-0.5853763807759174,-2.1965182928360028,-9.826763955255142,-14.676463374771261
854.4200000000001,-0.5773789035971788,-2.1659663116791346,-9.690197001396974,-14.538723226020577
854.5600000000001,-0.5694893832839023,-2.1358392774713164,-9.555523663638166,-14.400297818441896
854.7,-0.561706391903666,-2.1061312801840915,-9.422717867752462,-14.261267314276783
854.84,-0.5540285197609374,-2.076836491950443,-9.291753893894983,-14.121710968133113
854.98,-0.5464543751781739,-2.047949165924583,-9.162606371554851,-13.981706970882026
855.12,-0.5389825842792645,-2.019463635157444,-9.035250274634405,-13.841332304350457
855.26,-0.5316117907752933,-1.9913743114876716,-8.909660916645915,-13.700662606962744
855.4,-0.524340655752603,-1.9636756844479002,-8.785813946017656,-13.559772050396298
855.54,-0.5171678574631408,-1.9363623201861186,-8.663685341501926,-13.418733227235151
855.6800000000001,-0.5100920911170645,-1.9094288604019134,-8.543251407678342,-13.277617049531207
855.82,-0.5031120686775941,-1.882870021297395,-8.424488770546445,-13.136492658116294
855.96,-0.4962265186580829,-1.856680592542609,-8.307374373202085,-12.995427342448698
856.1,-0.48943418592129706,-1.8308554362552396,-8.191885471592784,-12.854486470725252
856.24,-0.4827338314808757,-1.8053894859944002,-8.077999630347556,-12.713733429944575
856.38,-0.47612423230496004,-1.7802777457683427,-7.965694718677292,-12.57322957556779
856.52,-0.46960418112196856,-1.7555152890558738,-7.854948906342031,-12.433034190390478
856.66,-0.46317248622849977,-1.7310972578413104,-7.745740659681928,-12.293204452212667
856.8000000000001,-0.4568279712993457,-1.707018861662781,-7.638048737708971,-12.153795409872522
856.94,-0.45056947519959484,-1.6832753766736932,-7.531852188256817,-12.014859967193402
857.08,-0.4443958517988087,-1.6598621447171895,-7.427130344186383,-11.876448874382788
857.22,-0.43830596978725134,-1.6367745724134188,-7.323862819645036,-11.73861072641497
857.36,-0.43229871249415486,-1.61400813025944,-7.222029506377444,-11.601391967926642
857.5,-0.4263729777080016,-1.5915583517415923,-7.121610570086367,-11.46483690415564
857.64,-0.4205276774988062,-1.5694208324601617,-7.022586446841786,-11.328987717457293
857.78,-0.4147617380423781,-1.5475912292661698,-6.924937839536978,-11.19388448894006
857.9200000000001,-0.4090740994465468,-1.5260652594101285,-6.828645714390196,-11.059565224771722
858.0600000000001,-0.40346371557933325,-1.5048386997025895,-6.733691297490861,-10.926065886719346
858.2,-0.39792955389904733,-1.4839073856863294,-6.640056071389119,-10.793420426499976
858.34,-0.39247059528629563,-1.463267210820011,-6.547721771727883,-10.661660823534097
858.48,-0.38708583387788137,-1.4429141256731661,-6.456670383916413,-10.530817125710575
858.62,-0.3817742769025779,-1.422844137132339,-6.366884139844692,-10.400917492789258
858.76,-0.3765349445187604,-1.4030533076182417,-6.278345514637813,-10.271988242085538
858.9,-0.37136686965387633,-1.3835377543137675,-6.191037223449737,-10.144053896100043
859.04,-0.3662690978457391,-1.3642936484027168,-6.104942218295785,-10.017137231775669
859.1800000000001,-0.3612406870856258,-1.3453172143190826,-6.020043684923303,-9.695156282362209
859.32,-0.3562807076631648,-1.3266047290067542,-5.936325039719954,-6.899003037406246
859.46,-0.35138824201299396,-1.3081525211894982,-5.853769926659129,8.823972504984553
859.6,-1.2829196369705465,-1.289956970651064,-5.772362214282059,99.53705747363085
859.74,-5.055852789459434,-1.2720145075252915,-5.692085992716131,99.78558853786467
859.88,-8.652125485063474,-1.2543216115960674,-5.612925570729032,99.78427855902025
860.02,-11.431170466805968,-1.2368748116070003,-5.534865472818311,99.78522557105713
860.16,-13.48845243367329,-1.219670684580687,-5.457890436336008,99.78618417976966
860.3000000000001,-14.99663838314248,-1.2027058551474257,-5.381985408647945,99.78708223821387
860.44,-16.099767878992676,-1.1859769948832504,-5.307135544327386,99.78792356623671
860.58,-16.906192771598388,-1.1694808216571662,-5.233326202382687,99.78871174677319
860.72,-17.495640432640233,-1.1532140989874415,-5.160542943518645,99.61565937924316
860.86,-17.926477380275376,-1.13717363540685,-5.088771527431199,99.213913041643
861.0,-18.241380717851246,-1.1213562838367233,-5.017997910135199,98.7018629963951
861.14,-18.471546488816166,-1.1057589409697044,-4.948208241324918,98.03055197034881
861.28,-18.63977670149134,-1.0903785466610716,-4.879388861767023,97.1190878924642
861.4200000000001,-18.76273764646251,-1.0752120833285215,-4.811526300725696,95.82660090200078
861.5600000000001,-18.85261088150699,-1.060256575360294,-4.744607273419615,93.89183342700784
861.7,-18.918300017996216,-1.0455090885315161,-4.67861867851051,90.79556847231338
861.84,-18.96631278440456,-1.0309667294286604,-4.613547595623,85.43456285095107
861.98,-19.00140573674813,-1.0166266448819994,-4.549381282895424,75.37519486707835
862.12,-19.027055483597124,-1.0024860214059474,-4.4861071745613765,61.94347574072108
862.26,-19.04580310867379,-0.9885420846471795,-4.423712878561677,50.42596327622705
862.4,-19.05950591237305,-0.9747920988404231,-4.362186174186454,40.565182132941686
862.54,-19.069521411853735,-0.9612333662718109,-4.301515009747099,32.122585229296114
862.6800000000001,-19.075558034346358,-0.9478632267496925,-4.2416875002777825,24.89401995108947
862.82,-19.07480772904014,-0.9346790570828041,-4.1826919252662424,18.704759759151447
862.96,-19.06888021634196,-0.9216782705656889,-4.124516726413577,13.405255334173384
863.1,-19.059172062558407,-0.9088583164712728,-4.067150505422749,8.867500690483638
863.24,-19.046656859709433,-0.896216679550491,-4.010582021815506,4.9819249586893735
863.38,-19.032017488163365,-0.8837508795388745,-3.954800190777451,1.6793611877378913
863.52,-19.01573566784693,-0.8714584706699913,-3.899794081030958,-1.0549032964972258
863.66,-18.998153002702995,-0.8593370411956558,-3.8455529127356654,-3.314540926114883
863.8000000000001,-18.97951286941795,-0.8473842129128055,-3.792066055416246,-5.1833967040113755
863.94,-18.95998934831465,-0.8355976406969576,-3.739323025917171,-6.730394474400237
864.08,-18.939707331863136,-0.8239750120421511,-3.6873134863841965,-8.011855912041518
864.22,-18.91875658817393,-0.8125140466072843,-3.636027242272269,-9.073631783696687
864.36,-18.897201656686047,-0.8012124957687622,-3.5854542403795695,-9.952967242953097
864.5,-18.875088852796647,-0.7900681421793618,-3.5355845669074233,-10.680084851347155
864.64,-18.85245125510686,-0.7790787993332324,-3.486408445545776,-11.279501020070198
864.78,-18.829312276722188,-0.7682423111369435,-3.4379162355839608,-11.771105857561208
864.9200000000001,-18.80568823706881,-0.757556551486497,-3.3900984300464736,-12.171040751997607
865.0600000000001,-18.781590224257425,-0.7470194238502226,-3.3429456538534703,-12.492407150333449
865.2,-18.757025451114504,-0.7366288608574709,-3.2964486620057096,-12.745836695881323
865.34,-18.731998247915858,-0.7263828238930278,-3.250598337793656,-12.939948714274426
865.48,-18.706510793089286,-0.7162793026971673,-3.205385691030471,-13.081716818303635
865.62,-18.680563653959624,-0.7063163149712676,-3.1608018563086087,-13.176762532791207
865.76,-18.654156189097243,-0.6964919059889088,-3.116838091279735,-13.229590478308802
865.9,-18.62728684934253,-0.6868041482123814,-3.0734857749577102,-13.243776826096568
866.04,-18.599953404294,-0.6772511409145278,-3.0307364060443476,-13.222120411955833
866.1800000000001,-18.572153113709444,-0.6678310098058386,-2.9885816012776756,-13.166764013708978
866.32,-18.543882858008438,-0.6585419066667403,-2.9470130938024433,-13.079291787758747
866.46,-18.515139238274582,-0.6493820089849922,-2.9060227315625866,-12.960807661030488
866.6,-18.4859186534128,-0.6403495195981287,-2.865602475715401,-12.811998528128212
866.74,-18.45621736012243,-0.631442666340873,-2.82574439906714,-12.637660444266244
866.88,-18.426031519890003,-0.6226597016974538,-2.7864406845297927,-12.462153958778847
867.02,-18.39535723613686,-0.6139989024587584,-2.747683623598764,-12.289077303706163
867.16,-18.364190583869338,-0.6054585693842539,-2.709465614851205,-12.118396938794882
867.3000000000001,-18.33252763359654,-0.597037026868608,-2.671779162464728,-11.950079809109777
867.44,-18.300364470847597,-0.5887326226129495,-2.634616874756266,-11.78409333442707
867.58,-18.26769721229747,-0.580543727300698,-2.5979714627408033,-11.620405399222333
867.72,-18.234522019268375,-0.5724687342779043,-2.561835738709738,-11.458984343200948
867.86,-18.200835109191665,-0.5645060592380345,-2.5262026148286236,-11.299798952323671
868.0,-18.166632765477928,-0.5566541399111397,-2.491065101754039,-11.142818450284325
868.14,-18.131911346138818,-0.548911435757347,-2.4564163072693517,-10.9880124904003
868.28,-18.09666729142483,-0.541276427664616,-2.4222494349391184,-10.835351147880333
868.4200000000001,-18.060897130682992,-0.5337476176506961,-2.3885577827818922,-10.684804912437126
868.5600000000001,-18.02459748859189,-0.5263235285692304,-2.355334741961189,-10.536344681215411
868.7,-17.987765090896012,-0.5190027038199476,-2.3225737954943932,-10.389941752008733
868.84,-17.950396769733832,-0.5117837070628833,-2.2902685169793506,-10.245567816740678
868.98,-17.91248946863274,-0.5046651219365776,-2.258412569338428,-10.103194955188568
869.12,-17.87404024722754,-0.4976455517801903,-2.22699970357981,-9.962795628929623
869.26,-17.835046285746227,-0.4907236193594823,-2.1960237575758055,-9.824342675491486
869.4,-17.79550488929677,-0.48389796659660766,-2.165478654857935,-9.687809302690706
869.54,-17.755413491980804,-0.47716725430366436,-2.135358403428589,-9.553169083144304
869.6800000000001,-17.714769660853765,-0.47053016191995023,-2.1056570945890245,-9.420395948940943
869.82,-17.673571099746358,-0.4639853872528738,-2.0763689017834963,-9.28946418645952
869.96,-17.631815652958228,-0.45753164622246845,-2.0474880794592973,-9.160348431324117
870.1,-17.58950130883172,-0.45116767260946034,-2.0190089619425033,-9.033023663485384
870.24,-17.546626203211257,-0.44489221780684,-1.990925962329205,-8.90746520241925
870.38,-17.503188622791868,-0.43870405057488937,-1.9632335713920375,-8.783648702434864
870.52,-17.45918700835894,-0.4326019567996161,-1.9359263565017784,-8.661550148084384
870.66,-17.414619957920156,-0.42658473925454793,-1.9089989605638298,-8.541145849667913
870.8000000000001,-17.36948622972946,-0.4206512173658401,-1.8824461009693805,-8.42241243882764
870.94,-17.323784745202317,-0.4148002269806495,-1.8562625685610477,-8.305326864225703
871.08,-17.277514591720905,-0.4090306201387311,-1.8304432266128041,-8.189866387300892
871.22,-17.230675025327457,-0.4033412648472106,-1.804983009824001,-8.076008578099815
871.36,-17.183265473303603,-0.3977310448584903,-1.7798769233272906,-7.963731311178488
871.5,-17.13528553663336,-0.3921988594512437,-1.755120041710267,-7.853012761570799
871.64,-17.086734992347264,-0.3867436232144564,-1.7307075080506353,-7.743831400820592
871.78,-17.037613795744935,-0.3813642658344702,-1.7066345329647243,-7.636165993074463
871.9200000000001,-16.9879220824935,-0.3760597318849905,-1.6828963936691654,-7.529995591232626
872.0600000000001,-16.93766017059897,-0.37082898062001307,-1.6594884330555584,-7.425299533155492
872.2,-16.88682856224814,-0.36567098576963203,-1.636406058777941,-7.322057437923816
872.34,-16.835427945518102,-0.3605847353386871,-1.6136447423528992,-7.22024920215047
872.48,-16.783459195951004,-0.3555692314082124,-1.591200018272133,-7.119854996342123
872.62,-16.730923377991473,-0.3506234899396459,-1.569067483127321,-7.0208552613092445
872.76,-16.677821746284398,-0.34574654058176313,-1.5472427947471026,-6.923230704623004
872.9,-16.624155746830837,-0.3409374264802956,-1.525721671346022,-6.826962297117788
873.04,-16.56992701799995,-0.33619520409019743,-1.5044998906852658,-6.732031269438175
873.1800000000001,-16.51513739139513,-0.3315189429905231,-1.483573289245035,-6.638419108629282
873.32,-16.45978889257238,-0.32690772570188054,-1.462937761408391,-6.546107554769562
873.46,-16.403883741609633,-0.32236064750642274,-1.4425892586564137,-6.455078597645144
873.6,-16.34742435352541,-0.31787681627034314,-1.422523788774528,-6.365314473464926
873.74,-16.29041333854569,-0.31345535226884086,-1.4027374150698317,-6.2767976616156895
873.88,-16.232853502218067,-0.309095388013519,-1.3832262555992845,-6.1895108814565685
874.02,-16.174747845372234,-0.3047960680821847,-1.3639864824086025,-6.103437089152238
874.16,-16.116099563926355,-0.300556548951017,-1.3450143207817131,-6.018559474544256
874.3000000000001,-16.05691204853886,-0.29637599882906773,-1.326306048500627,-5.934861458060037
874.44,-15.9971888841055,-0.29225359749506513,-1.307857995115579,-5.852326687658939
874.58,-15.936933849101731,-0.2881885361364881,-1.2896665412252986,-5.770939035815022
874.72,-15.876150914770625,-0.2841800171908772,-1.2717281177672748,-5.690682596536015
874.86,-15.814844244156822,-0.2802272541893544,-1.254039205317871,-5.611541682418108
875.0,-15.753018190987182,-0.2763294716023182,-1.2365963334021561,-5.533500821736149
875.14,-15.690677298399025,-0.2724859046872858,-1.219396079813321,-5.4565447555688955
875.28,-15.627826297517055,-0.2686957993388515,-1.2024350699415434,-5.380658434958938
875.4200000000001,-15.564470105880327,-0.2649584119407321,-1.185709976112174,-5.305827018106949
875.5600000000001,-15.500613825720663,-0.2612730092198696,-1.1692175169331145,-5.232035867599978
875.7,-15.436262742094371,-0.25763886810256387,-1.1529544566512566,-5.15927054767337
875.84,-15.3714223208691,-0.2540552755726068,-1.1369176045178664,-5.087516821506082
875.98,-15.30609820656795,-0.2505215285313886,-1.1211038141627772,-5.016760648549033
876.12,-15.240296220073178,-0.24703693365995075,-1.105509982977281,-4.946988181886204
876.26,-15.174022356191987,-0.24360080728295738,-1.0901330515055911,-4.878185765628184
876.4,-15.10728278108702,-0.24021247523455871,-1.0749700028447602,-4.810339932337866
876.54,-15.040083829574517,-0.23687127272612044,-1.0600178620529355,-4.743437400487988
876.6800000000001,-14.972432002293008,-0.23357654421579271,-1.0452736955658373,-4.677465071950266
876.82,-14.904333962745866,-0.23032764327989344,-1.0307346106213453,-4.612410029515775
876.96,-14.835796534220986,-0.22712393248608032,-1.0163977546920797,-4.548259534446333
877.1,-14.76682669659109,-0.22396478326828725,-1.00226031492587,-4.485001024056585
877.24,-14.697431582998304,-0.2208495758034003,-0.9883195175939988,-4.422622109326504
877.38,-14.62761847642678,-0.21777769888964865,-0.9745726275471143,-4.3611105725440185
877.52,-14.557394806167267,-0.21474854982668762,-0.961016947678704,-4.300454364977494
877.66,-14.486768144177628,-0.21176153429734898,-0.9476498183960272,-4.240641604577765
877.8000000000001,-14.415746201343465,-0.2088160662510366,-0.9344686170983999,-4.181660573709454
877.94,-14.344336823643088,-0.2059115677887437,-0.9214707576627321,-4.12349971691127
878.08,-14.272547988221138,-0.20304746904966967,-0.9086536899362174,-4.066147638685015
878.22,-14.200387799375342,-0.2002232080994134,-0.8960148992360726,-4.009593101313024
878.36,-14.127864484460831,-0.19743823081972278,-0.8835519058562341,-3.953825022703716
878.5,-14.054986389716696,-0.19469199079977642,-0.8712622645809098,-3.89883247426501
878.64,-13.981761976019316,-0.19198394922897877,-0.8591435642048959,-3.8446046788053025
878.78,-13.908199814567253,-0.18931357479124572,-0.8471934270605606,-3.79113100846172
878.9200000000001,-13.834308582502397,-0.18668034356076063,-0.8354095085514036,-3.7384009826553597
879.0600000000001,-13.760097058472153,-0.18408373889918073,-0.8237894966921048,-3.6864042660732457
879.2,-13.685574118137511,-0.18152325135427277,-0.8123311116549621,-3.6351306666766985
879.34,-13.610748729631819,-0.178998378559959,-0.8010321053226394,-3.584570133735848
879.48,-13.535629948975082,-0.17650862513775323,-0.7898902608471318,-3.5347127558899882
879.62,-13.460226915448679,-0.17405350259956792,-0.7789033922148633,-3.485548759233512
879.76,-13.384548846935353,-0.17163252925187325,-0.7680693438178314,-3.4370685054271175
879.9,-13.308605035229261,-0.1692452301011892,-0.7573859900307155,-3.389262489834027
880.04,-13.232404841321003,-0.1668911367608919,-0.7468512347938637,-3.342121339680919
880.1800000000001,-13.155957690662325,-0.16456978735931677,-0.7364630112020814,-3.2956358122432983
880.32,-13.079273068415345,-0.1622807264491395,-0.7262192810991349,-3.2497967930550278
880.46,-13.002360514691008,-0.16002350491801748,-0.7161180346778949,-3.204595294141738
880.6,-12.925229619781426,-0.15779767990047458,-0.7061572900860412,-3.1600224522778335
880.74,-12.847890019390766,-0.1556028146910109,-0.6963350930372489,-3.1160695272668306
880.88,-12.77035138986923,-0.15343847865842164,-0.6866495164277823,-3.0727279002447387
881.02,-12.692623443454677,-0.15130424716130741,-0.6770986599584201,-3.029989072006218
881.16,-12.614715923526255,-0.14919970146476005,-0.6676806497616392,-2.9878446613532423
881.3000000000001,-12.536638599874431,-0.14712442865820682,-0.6583936380339819,-2.94628640346599
881.44,-12.458401263991748,-0.14507802157439814,-0.6492358026735363,-2.9053061482957006
881.58,-12.380013724388363,-0.14306007870952095,-0.6402053469224581,-2.8648958589792213
881.72,-12.3014858019366,-0.14107020414442456,-0.6313004990144641,-2.8250476102749893
881.86,-12.222827325248417,-0.13910800746694105,-0.6225195118272269,-2.785753587020178
882.0,-12.144048126089755,-0.13717310369528696,-0.6138606625396062,-2.7470060826087424
882.14,-12.065158034835465,-0.13526511320253018,-0.6053222522936442,-2.7087974974901092
882.28,-11.986166875968607,-0.1333836616421072,-0.5969026058612626,-2.671120337688257
882.4200000000001,-11.90708446362759,-0.1315283798743764,-0.5886000713155976,-2.633967213340925
882.5600000000001,-11.827920597204665,-0.12969890389419367,-0.580413019706902,-2.5973308372586867
882.7,-11.748685056999086,-0.1278948747594942,-0.5723398447429568,-2.561204023503666
882.84,-11.669387599928141,-0.12611593852086858,-0.5643789624739278,-2.525579685987613
882.98,-11.590037955299154,-0.12436174615211823,-0.5565288109816038,-2.490450837089111
883.12,-11.510645820645426,-0.12263195348177645,-0.5487878500729582,-2.455810586289669
883.26,-11.431220857628936,-0.12092622112558232,-0.5411545609779714,-2.4216521388284487
883.4,-11.35177268801251,-0.11924421441989375,-0.5336274460516572,-2.387968794375397
883.54,-11.272310889704055,-0.11758560335602666,-0.5262050284802322,-2.3547539457225297
883.6800000000001,-11.19284499287528,-0.11595006251550748,-0.5188858519913723,-2.32200107749315
883.82,-11.113384476157227,-0.11433727100622615,-0.5116684805684995,-2.28970376486875
883.96,-11.033938762914815,-0.11274691239947751,-0.5045514981690412,-2.2578556723333807
884.1,-10.9545172176024,-0.11117867466787798,-0.4975335084466099,-2.2264505524352463
884.24,-10.875129142202328,-0.10963225012414608,-0.4906131344770453,-2.1954822445653104
884.38,-10.795783772748221,-0.10810733536073441,-0.4837890184882674,-2.1649446737526765
884.52,-10.716490275934671,-0.10660363119030115,-0.4770598215938871,-2.1348318494765386
884.66,-10.637257745814871,-0.10512084258700986,-0.4704242235305214,-2.105137864494462
884.8000000000001,-10.558095200587562,-0.1036586786286454,-0.46388092239876244,-2.0758568936867956
884.94,-10.479011579474589,-0.10221685243953542,-0.45742863440774933,-2.046983192916992
885.08,-10.400015739690165,-0.10079508113426529,-0.45106609362329275,-2.0185110979076284
885.22,-10.321116453502905,-0.09939308576217631,-0.44479205171950237,-1.9904350231319103
885.36,-10.242322405391487,-0.09801059125263571,-0.43860527773386904,-1.9627494607204639
885.5,-10.163642189294706,-0.09664732636106793,-0.4325045578257539,-1.935448979383203
885.64,-10.08508430595659,-0.09530302361573671,-0.4264886950382358,-1.9085282233460696
885.78,-10.006657160367096,-0.09397741926526715,-0.42055650906327174,-1.8819819113024532
885.9200000000001,-9.795695850574772,-0.09267025322689798,-0.4147068360101236,-1.8558048353790841
886.0600000000001,-8.110976828117852,-0.0913812690354535,-0.40893852817700543,-1.8299918601162135
886.2,3.3115855073047573,-0.09011021379302513,-0.4032504538259072,-1.804537921461881
886.34,93.7849653454413,-0.3168687363977395,-0.39764149696055034,-1.7794380257800806
886.48,99.71001386297111,-3.6118813453223897,-0.392110557107432,-1.7546872488726433
886.62,99.70900095911162,-7.368847524563645,-0.3866565490999139,-1.7302807350146394
886.76,99.71055942160925,-10.386295462011418,-0.38127840286531556,-1.7062136960031284
886.9,99.71263156338662,-12.655279447777524,-0.37597506321496776,-1.6824814102190662
887.04,99.71465598167016,-14.336510282084465,-0.37074548963718695,-1.6590792217021977
887.1800000000001,99.71663373819918,-15.57798731460434,-0.36558865609312796,-1.6360025392387518
887.32,99.71856590700507,-16.493997513902,-0.36050355081547825,-1.6132468354617715
887.46,99.61060587111058,-17.16973591975157,-0.3554891761099496,-1.5908076459638991
887.6,99.21846200440862,-17.66820335773982,-0.35054454815953323,-1.5686805684224534
887.74,98.7206927150585,-18.035900337070295,-0.3456686968314757,-1.546861261736625
887.88,98.07243403377589,-18.307133072712208,-0.3408606654869412,-1.5253454451766317
888.02,97.19951582069785,-18.507208537636416,-0.3361195107933197,-1.5041288975446605
888.16,95.97448953988992,-18.65479464706736,-0.33144430253914686,-1.4832074563474418
888.3000000000001,94.16466666184726,-18.763661861877566,-0.32683412345159824,-1.4625770169802967
888.44,91.31571805589716,-18.843967998726214,-0.3222880690165208,-1.4422335319224957
888.58,86.4793142579075,-18.903205994321613,-0.3178052473009692,-1.422173009943777
888.72,77.58665680132388,-18.946903029892486,-0.31338477877820964,-1.4023915153218687
888.86,63.917493662254984,-18.9791362426794,-0.3090257961551571,-1.3828851670708664
889.0,51.87389466479282,-19.00291314179622,-0.30472744420221454,-1.3636501381803174
889.14,41.60137615456804,-19.02045222284699,-0.3004888795854775,-1.3446826548648583
889.28,32.8386619270054,-19.033389963912025,-0.29630927070127294,-1.3259789958242676
889.4200000000001,25.36316017167232,-19.040220348775545,-0.2921877975129994,-1.3075354915137885
889.5600000000001,18.985212570440567,-19.031450262861025,-0.28812365139023677,-1.2893485234245776
889.7,13.543202217548597,-19.01030896025375,-0.2841160349500944,-1.271414523374142
889.84,8.89939146078902,-18.9800378470703,-0.28016416190076526,-1.2537299728066271
889.98,4.93638021784123,-18.942750489176458,-0.27626725688725573,-1.2362914021028184
890.12,1.5840524615080218,-18.89984565127539,-0.27242455533926246,-1.2190953898997245
890.26,-1.1827044490258047,-18.852261358386084,-0.26863530332116414,-1.2021385624196081
890.4,-3.4642145178979824,-18.80063403846908,-0.2648987573841002,-1.1854175928083348
890.54,-5.347257425461307,-18.745399947541586,-0.26121418442010674,-1.168929200482911
890.6800000000001,-6.902960501603956,-18.686860884003742,-0.2575808615182816,-1.1526701504880847
890.82,-8.189283531865136,-18.625227440398685,-0.25399807582294975,-1.1366372528618796
890.96,-9.253285487742787,-18.56064790182707,-0.250465124393802,-1.1208273620099491
891.1,-10.133096821439848,-18.493227833641285,-0.24698131406797802,-1.1052373760886154
891.24,-10.859585094872656,-18.423043541508928,-0.24354596132406944,-1.0898642363964848
891.38,-11.457734192318506,-18.350151441991482,-0.2401583921480128,-1.0747049267745101
891.52,-11.94777133030872,-18.27459466650698,-0.23681794190084884,-1.0597564730143965
891.66,-12.346079788423204,-18.196407768470667,-0.23352395518832092,-1.0450159422752183
891.8000000000001,-12.665933728415098,-18.115620112619627,-0.23027578573228696,-1.0304804425081509
891.94,-12.918087539091191,-18.03225833654829,-0.22707279624392068,-1.0161471218891907
892.08,-13.111247441240975,-17.946348150200837,-0.22391435829867565,-1.0020131682597608
892.22,-13.252448441079869,-17.857915656409343,-0.22079985221298906,-0.9880758085750924
892.36,-13.34735551886633,-17.766988320003993,-0.21772866692270035,-0.9743323083602702
892.5,-13.400504322870397,-17.673595675296035,-0.21470019986316077,-0.9607799711738387
892.64,-13.415493620725874,-17.577769835875117,-0.21171385685101074,-0.9474161380788646
892.78,-13.395139292284226,-17.47954585277982,-0.20876905196760157,-0.9342381871213508
892.9200000000001,-13.341597658338102,-17.378961954629382,-0.20586520744403863,-0.9212435328159012
893.0600000000001,-13.256464351523782,-17.27605969453857,-0.20300175354782363,-0.908429625638533
893.2,-13.140853677959731,-17.17088402242995,-0.20017812847107336,-0.8957939515265423
893.34,-12.99546242835423,-17.063483296928823,-0.19739377822029341,-0.8833340313853203
893.48,-12.828323482508155,-16.953909247843292,-0.19464815650768535,-0.8710474206020261
893.62,-12.662073473043051,-16.842216897927344,-0.191940724643965,-0.85893170856602
893.76,-12.49812588657022,-16.72846445094118,-0.18927095143267245,-0.8469845181959663
893.9,-12.336439006416157,-16.612713151782213,-0.18663831306595124,-0.835203505473507
894.04,-12.176972297928845,-16.495027123533713,-0.18404229302177808,-0.8235863589834221
894.1800000000001,-12.019686362713843,-16.375473185577203,-0.18148238196262126,-0.8121307994601814
894.32,-11.864542894878225,-16.25412065637471,-0.17895807763550917,-0.8008345793408013
894.46,-11.711504639187737,-16.131041144101605,-0.17646888477348857,-0.7896954823239197
894.6,-11.560535351047513,-16.006308327967933,-0.17401431499845355,-0.7787113229350002
894.74,-11.411599758221081,-15.879997732781233,-0.171593886725326,-0.7678799460975828
894.88,-11.264663524206766,-15.752186499060798,-0.1692071250675691,-0.7571992267104963
895.02,-11.119693213194683,-15.622953150799708,-0.16685356174401486,-0.746667069230949
895.16,-10.976656256531296,-15.49237736277832,-0.16453273498698764,-0.7362814072634161
895.3000000000001,-10.835520920622127,-15.360539729155718,-0.16224418945170563,-0.726040203154246
895.44,-10.696256276206723,-15.22752153489926,-0.1599874761269425,-0.7159414475919014
895.58,-10.558832168943153,-15.093404531455077,-0.15776215224693182,-0.7059831592127603
895.72,-10.423219191242373,-14.95827071791153,-0.1555677812044966,-0.6961633842123996
895.86,-10.28938865529581,-14.822202128763255,-0.1534039324653873,-0.6864801959622824
896.0,-10.157312567242126,-14.685280629244273,-0.15127018148381122,-0.6769316946317765
896.14,-10.02696360242184,-14.547587719065183,-0.14916610961913704,-0.667516006815431
896.28,-9.89831508167091,-14.409204345261431,-0.14709130405375762,-0.6582312851654327
896.4200000000001,-9.771340948606717,-14.27021072473751,-0.14504535771209554,-0.6490757080291778
896.5600000000001,-9.646015747862155,-14.130686176975752,-0.14302786918073532,-0.6400474790918796
896.7,-9.522314604225588,-13.990708967268736,-0.14103844262966606,-0.6311448270241511
896.84,-9.400213202646437,-13.850356160731318,-0.13907668773461998,-0.622366005134484
896.98,-9.279687769068097,-13.709703487252057,-0.1371422196004912,-0.6137092910265642
897.12,-9.160715052051646,-13.56882521745494,-0.1352346586858193,-0.6051729862613516
897.26,-9.043272305155515,-13.427794049660514,-0.13335363072832354,-0.5967554160238596
897.4,-8.927337270037947,-13.286681007760986,-0.13149876667147328,-0.5884549287945694
897.54,-8.812888160250528,-13.145555349856746,-0.12966970259207883,-0.5802698960254137
897.6800000000001,-8.699903645692656,-13.004484487441754,-0.12786607962889007,-0.572198711820266
897.82,-8.58836283769811,-12.863533914872201,-0.12608754391218827,-0.5642397926198754
897.96,-8.478245274726222,-12.722767148806868,-0.12433374649435687,-0.5563915768911815
898.1,-8.369530908631452,-12.58224567726802,-0.12260434328141835,-0.548652524820951
898.24,-8.2622000914863,-12.442028917938552,-0.12089899496552317,-0.5410211180136759
898.38,-8.156233562933675,-12.302174185283839,-0.11921736695837763,-0.5334958591936718
898.52,-8.051612438045902,-12.162736666065252,-0.11755912932559812,-0.5260752719113206
898.66,-7.948318195668561,-12.023769402795903,-0.11592395672197793,-0.5187579002533984
898.8000000000001,-7.846332667228384,-11.885323284677812,-0.11431152832765495,-0.5115423085574319
898.94,-7.745638025985287,-11.747447045552677,-0.11272152778516686,-0.5044270811300289
899.08,-7.6462167767095846,-11.610187268395554,-0.11115364313738216,-0.497410821969125
899.22,-7.548051745766207,-11.473588395881485,-0.10960756676629414,-0.4904921544900941
899.36,-7.451126071588638,-11.337692746559274,-0.10808299533266667,-0.4836697212556672
899.5,-7.355423195525934,-11.202540536173496,-0.10657962971651906,-0.4769421837096096
899.64,-7.260926853047045,-11.068169903685451,-0.10509717495843893,-0.47030822191410027
899.78,-7.167621065287256,-10.934616941555355,-0.10363534020171146,-0.4637665342907653
899.9200000000001,-7.0754901309222955,-10.80191572986188,-0.10219383863525341,-0.45731583736531245
900.0600000000001,-6.984518618356253,-10.670098373850088,-0.10077238743734092,-0.45095486551571745
900.2,-6.894691358210095,-10.539195044515365,-0.09937070772012012,-0.4446823707239134
900.34,-6.805993436098084,-10.409234021848386,-0.09798852447488957,-0.43849712233093285
900.48,-6.71841018568002,-10.280241740384263,-0.09662556651814357,-0.43239790679545664
900.62,-6.631927181977709,-10.152242836717837,-0.09528156643836627,-0.42638352745571984
900.76,-6.546530234944577,-10.02526019866606,-0.09395626054356561,-0.4204528042947307
900.9,-6.4622053832778334,-9.742382812803797,-0.09264938880953717,-0.41460457370875353
901.04,-6.378938888463029,-7.307227389000834,-0.09136069482884748,-0.408837688279013
901.1800000000001,-6.296717229041309,7.563790954725322,-0.09008992576052717,-0.4031510165465735
901.32,-6.215527095090061,99.2984752876401,-0.8047217764353507,-0.3975434427903488
901.46,-6.135355382908077,99.7856677836445,-4.456459664026992,-0.3920138668082006
901.6,-6.056189189896708,99.78427699393491,-8.084470019792807,-0.3865612037010812
901.74,-5.978015809628856,99.78516175872635,-10.930504375558684,-0.38118438366017826
901.88,-5.900822727098031,99.78612439468382,-13.059556717483632,-0.37588235175702056
902.02,-5.824597614139967,99.78702622972777,-14.635222031072956,-0.37065406773650345
902.16,-5.749328325019682,99.78787109583455,-15.798419978635026,-0.36549850581279186
902.3000000000001,-5.6750028921771145,99.78866259099657,-16.656615704185892,-0.36041465446806376
902.44,-5.601609522124787,99.63816325022421,-17.289694394205338,-0.355401516254052
902.58,-5.529136591491216,99.24230723614951,-17.756691504078116,-0.3504581075963461
902.72,-5.457572643204069,98.73847295345956,-18.10117390692202,-0.34558345860141704
902.86,-5.386906382807292,98.07924284316451,-18.35528228135817,-0.34077661286632577
903.0,-5.317126674906708,97.18637325035378,-18.542725909188007,-0.3360366272910779
903.14,-5.2482225397388005,95.92411311228811,-18.680994113736133,-0.33136257189358936
903.28,-5.180183149857621,94.04175887291724,-18.782987955273263,-0.32675352962722504
903.4200000000001,-5.112997826934973,91.04328979425496,-18.858223933343616,-0.32220859620087544
903.5600000000001,-5.046656038669244,85.87877003937514,-18.91372191532709,-0.31772687990153636
903.7,-4.981147395798426,76.23308661699137,-18.954660121764107,-0.31330750141935565
903.84,-4.9164616492130655,62.735783205972396,-18.984858278273368,-0.30894959367511377
903.98,-4.852588687165076,51.10429000108341,-19.007134013725974,-0.304652301650104
904.12,-4.789518532568486,41.14594212495619,-19.023565758153534,-0.3004147822183787
904.26,-4.727241340388397,32.61982541561222,-19.035686669963866,-0.29623620398132944
904.4,-4.66574739511454,25.3197622012643,-19.041678081472163,-0.29211574710456706
904.54,-4.605027108316027,19.069293357380083,-19.032166606470167,-0.2880526031570712
904.6800000000001,-4.545071016273971,13.717387105478506,-19.010492401384653,-0.2840459749525773
904.82,-4.485869777688837,9.1347689327932,-18.979827084347633,-0.2800950763931693
904.96,-4.427414171459507,5.21078243488882,-18.942239388601795,-0.27619913231504784
905.1,-4.369695094531141,1.8709503174326698,-18.89909875595049,-0.27235737833644447
905.24,-4.312703559809091,-0.8966067967291547,-18.85132370846856,-0.26856906070765035
905.38,-4.256430694136174,-3.1836670850713107,-18.799537499020744,-0.2648334361631315
905.52,-4.200867736330797,-5.07510035371125,-18.74416735472173,-0.2611497717757005
905.66,-4.14600603528345,-6.640705663086749,-18.685508805159635,-0.25751734481271726
905.8000000000001,-4.091837048109279,-7.937537322455933,-18.623768039306402,-0.25393544259428946
905.94,-4.038352338354444,-9.012051206990705,-18.55909021737134,-0.25040336235344524
906.08,-3.985543574254169,-9.901987836911294,-18.491578668394745,-0.24692041109825122
906.22,-3.9334025270403954,-10.63797303135452,-18.42130808724688,-0.243485905475848
906.36,-3.8819210692970727,-11.244850429732038,-18.34833372543512,-0.24009917163837674
906.5,-3.831091173361217,-11.742775317785783,-18.27269787063298,-0.23675954511077105
906.64,-3.780904909767911,-12.148104003757489,-18.19443446661898,-0.23346637066038733
906.78,-3.7313544457375185,-12.474112354537652,-18.113572440751856,-0.23021900216844915
906.9200000000001,-3.6824320437034666,-12.731573900143182,-18.030138121120125,-0.2270168025032787
907.0600000000001,-3.634130059878986,-12.929223767795534,-17.94415700381146,-0.22385914339529228
907.2,-3.5864409428613064,-13.074130475489504,-17.85565504978978,-0.22074540531373457
907.34,-3.5393572322718336,-13.171993717015688,-17.764659636434324,-0.2176749773451268
907.48,-3.492871557430923,-13.227382874174822,-17.671200251827074,-0.21464725707340632
907.62,-3.4469766360658993,-13.243928132128213,-17.5753089945302,-0.2116616504617329
907.76,-3.4016652730510595,-13.224473719110577,-17.47702092406451,-0.20871757173593913
907.9,-3.3569303591784077,-13.171200882589329,-17.376374295072917,-0.205814443269602
908.04,-3.3127648699579635,-13.08572668316804,-17.273410699556827,-0.2029516954707131
908.1800000000001,-3.2691618644465117,-12.969183470439113,-17.1681751354855,-0.2001287666699251
908.32,-3.226114484103717,-12.822282944052485,-17.060716015734233,-0.19734510301035255
908.46,-3.1836159516745646,-12.648819653412014,-16.95108512818523,-0.19460015833890573
908.6,-3.141659570097146,-12.473158696649483,-16.839337555563983,-0.19189339409913556
908.74,-3.100238721434835,-12.299929702508829,-16.72553156193213,-0.1892242792255694
908.88,-3.059346865831953,-12.129099099772485,-16.609728451539837,-0.18659229003951638
909.02,-3.01897754049205,-11.960633803232614,-16.49199240483126,-0.183996910146322
909.16,-2.9791243586779728,-11.794501203044737,-16.37239029570828,-0.18143763033405172
909.3000000000001,-2.939781008732918,-11.630669154679447,-16.250991493626575,-0.17891394847358427
909.44,-2.900941253121715,-11.46910596941982,-16.127867653680067,-0.17642536942009393
909.58,-2.862598927491607,-11.309780405356848,-16.00309249749142,-0.17397140491590363
909.72,-2.824747939751822,-11.152661658839607,-15.876741587445611,-0.171551573494689
909.86,-2.787382269171274,-10.997719356340635,-15.748892096563265,-0.16916540038701525
910.0,-2.750495965493753,-10.84492354670078,-15.61962257609889,-0.16681241742718744
910.14,-2.714083148069978,-10.694244693720812,-15.489012722758359,-0.16449216296139704
910.28,-2.678138005005953,-10.54565366907032,-15.35714314725383,-0.16220418175714532
910.4200000000001,-2.6426547923270234,-10.399121745486937,-15.224095145749146,-0.15994802491392746
910.5600000000001,-2.607627833157133,-10.25462059024149,-15.089950475592051,-0.15772324977515834
910.7,-2.5730515169127384,-10.112122258846945,-14.954791136579491,-0.1555294198413236
910.84,-2.538920298510911,-9.971599188991046,-14.818699158858294,-0.15336610468433887
910.98,-2.50522869759113,-9.833024194674422,-14.681756398424909,-0.15123287986310002
911.12,-2.4719712977503323,-9.696370460537638,-14.544044341054754,-0.14912932684020794
911.26,-2.439142745790779,-9.561611536362232,-14.405643915363994,-0.14705503289985197
911.4,-2.406737750980328,-9.428721331732191,-14.266635315584804,-0.1450095910668353
911.54,-2.3747510843247133,-9.297674110843564,-14.127097834519292,-0.14299260002672662
911.6800000000001,-2.3431775778514483,-9.16844448745113,-13.987109707027814,-0.14100366404712256
911.82,-2.312012123905,-9.041007419942071,-13.846747964304642,-0.13904239290000514
911.96,-2.2812496744528805,-8.915338206527565,-13.706088299098123,-0.1371084017851795
912.1,-2.250885240402315,-8.79141248054406,-13.565204941943671,-0.13520131125477608
912.24,-2.220913890927183,-8.669206205856852,-13.424170548396365,-0.1333207471388034
912.38,-2.191330752804918,-8.548695672359232,-13.283056097175823,-0.1314663404717361
912.52,-2.162131009763076,-8.429857491561192,-13.141930799068872,-0.12963772742012408
912.66,-2.133309901835297,-8.312668592262149,-13.000862016375875,-0.12783454921120863
912.8000000000001,-2.104862724726381,-8.197106216302886,-12.85991519263375,-0.12605645206253152
912.94,-2.0767848291862414,-8.083147914392105,-12.719153792302857,-0.12430308711252298
913.08,-2.0490716203924677,-7.970771542003753,-12.578639250065564,-0.12257411035205548
913.22,-2.021718557341284,-7.8599552553413785,-12.438430929351393,-0.12086918255694906
913.36,-1.9947211522466648,-7.750677507366316,-12.29858608967641,-0.11918796922141603
913.5,-1.9680749699473965,-7.642917043886757,-12.159159862363397,-0.117530140492431
913.64,-1.9417756273218858,-7.536652899705058,-12.020205234192849,-0.11589537110501404
913.78,-1.915818792710505,-7.431864394820893,-11.881773038523773,-0.11428334031841376
913.9200000000001,-1.8902001853452963,-7.328531130688101,-11.743911953416307,-0.11269373185317828
914.0600000000001,-1.8649155747868462,-7.226632986523285,-11.606668506285317,-0.11112623382910135
914.2,-1.8399607803681668,-7.12615011566442,-11.470087084615239,-0.10958053870403162
914.34,-1.815331670645403,-7.0270629419778725,-11.334209952270225,-0.10805634321353318
914.48,-1.7910241628552217,-6.929352156312403,-11.19907727094111,-0.10655334831138515
914.62,-1.767034222378724,-6.832998712998864,-11.06472712627999,-0.10507125911090906
914.76,-1.7433578622117298,-6.737983826394429,-10.931195558285154,-0.10360978482711222
914.9,-1.7199911424413044,-6.644288967470251,-10.798516595512696,-0.10216863871963591
915.04,-1.6969301697283856,-6.551895860441633,-10.666722292706375,-0.10074753803649719
915.1800000000001,-1.6741710967963854,-6.460786479439786,-10.535842771453693,-0.09934620395861297
915.32,-1.6517101219256416,-6.3709430452244025,-10.405906263493655,-0.09796436154509601
915.46,-1.6295434884536049,-6.2823480219362775,-10.27693915631987,-0.09660173967931154
915.6,-1.607667484280643,-6.194984113889334,-10.14896604074141,-0.09525807101568459
915.74,-1.5860784413813531,-6.108834262401409,-10.02200976008286,-0.09393309192724679
915.88,-1.564772735321283,-6.023881642663213,-9.723727857371765,-0.09262654245391283
916.02,-1.5437467847789546,-5.940109660644969,-7.143482254868673,-0.09133816625147666
916.16,-1.5229970510730986,-5.8575019500401835,8.09176241242479,-0.09006771054131678
916.3000000000001,-1.5025200376950028,-5.776042369246116,99.41074770098672,-1.0092718158422482
916.44,-1.4823122898458874,-5.6957149983805,99.78563480395734,-4.735829461776932
916.58,-1.4623703939792234,-5.616504136334091,99.78427120093563,-8.31457630274529
916.72,-1.4426909773479102,-5.538394297858657,99.7851873502891,-11.104461082207282
916.86,-1.423270707556229,-5.461370210690038,99.78614837150032,-13.188609961894345
917.0,-1.4041062921165053,-5.3854168127059046,99.7870486919389,-14.730546628932363
917.14,-1.3851944780103977,-5.310519249117879,99.787892139097,-15.868758984322556
917.28,-1.3665320512547519,-5.236662869697675,99.78868230492829,-16.70850546185589
917.4200000000001,-1.348115836471939,-5.163833226036935,99.62891051763525,-17.32797171845685
917.5600000000001,-1.3299426964646244,-5.092016068840453,99.23063529957412,-17.78492699029895
917.7,-1.312009531794902,-5.021197345252455,98.7234317988125,-18.1220018998709
917.84,-1.2943132803677255,-4.951363196215657,98.05925127861464,-18.370646100305695
917.98,-1.2768509170185836,-4.882499953862777,97.15876934754561,-18.554059064426244
918.12,-1.2596194531053657,-4.814594138940215,95.88414857707276,-18.689354040400495
918.26,-1.2426159361043547,-4.747632458263618,93.98038905413154,-18.789154673295613
918.4,-1.2258374492102972,-4.681601802205012,90.9420377955675,-18.862772826236657
918.54,-1.2092811109405062,-4.616489242211247,85.69749169346102,-18.917077416008333
918.6800000000001,-1.192944074742934,-4.55228202835342,75.88336180683397,-18.957135314098217
918.82,-1.1768235286081765,-4.488967586907059,62.40536274733304,-18.986684109251264
918.96,-1.160916694685362,-4.426533517962699,50.82140225779539,-19.008480841895146
919.1,-1.1452208289018735,-4.364967593066638,40.90374231552415,-19.024559248865014
919.24,-1.129733220586865,-4.304257752891535,32.4124558012364,-19.03641952053559
919.38,-1.1144511920985296,-4.2443921049366065,25.142209476495356,-19.04202668806746
919.52,-1.099372098455074,-4.18535892125709,18.917266699377674,-19.032133423823755
919.66,-1.0844933269693642,-4.1271466362227445,13.587213878533863,-19.010183357271
919.8000000000001,-1.069812296887196,-4.069743844305054,9.023305483511306,-18.979311754418195
919.94,-1.0553264590291644,-4.013139297892876,5.115337787654253,-18.941564233412965
920.08,-1.0410332954360786,-3.957321905136243,1.7910106654348512,-18.898295273849893
920.22,-1.0269303190179013,-3.9022807278180287,-0.9626315092694304,-18.850413551580424
920.36,-1.0130150732061676,-3.8480049792531954,-3.238232419362937,-18.79853574086617
920.5,-0.9992851316098511,-3.794484022215335,-5.12023296719565,-18.74308461266735
920.64,-0.9857380976746493,-3.7417073668902265,-6.678065902854517,-18.684352641274312
920.78,-0.9723716043456438,-3.689664668856111,-7.968478912600556,-18.622543899161844
920.9200000000001,-0.9591833137333152,-3.6383457270904054,-9.037674642850282,-18.557802068404722
921.0600000000001,-0.9461709167828724,-3.5877404820025793,-9.923186335396625,-18.490229440035982
921.2,-0.9333321329468707,-3.537839013492888,-10.655471097170999,-18.419899978393104
921.34,-0.9206647098610866,-3.488631539036705,-11.259235686613367,-18.346868421945512
921.48,-0.9081664230236185,-3.4401084117941423,-11.754524484550906,-18.271176700981414
921.62,-0.8958350754771862,-3.392260118744703,-12.157603930492249,-18.192858514493338
921.76,-0.8836684974945992,-3.3450772788466616,-12.481676972262978,-18.11194262729911
921.9,-0.8716645462673666,-3.2985506412209062,-12.737457834130293,-18.028455265520385
922.04,-0.8598211055974213,-3.2526710833589525,-12.933633250920886,-17.94242186818506
922.1800000000001,-0.848136085591929,-3.207429609354853,-13.077232089285193,-17.8538683726344
922.32,-0.8366074223611594,-3.16281734816073,-13.17392139131984,-17.762822157557267
922.46,-0.8252330777193874,-3.1188255518656463,-13.228243493739004,-17.669312730889935
922.6,-0.8140110388888055,-3.0754455939975456,-13.243806029974296,-17.573372224733767
922.74,-0.8029393182064165,-3.0326689678479775,-13.22343428050143,-17.475035742088803
922.88,-0.7920159528338808,-2.990487284819353,-13.169293438436071,-17.37434158809493
923.02,-0.7812390044703,-2.948892272794438,-13.082986835762856,-17.271331409960595
923.16,-0.7706065590679037,-2.9078757745278376,-12.965634965948738,-17.166050263729378
923.3000000000001,-0.7601167265506205,-2.8674297460591784,-12.817939183824258,-17.05854662173211
923.44,-0.7497676405355087,-2.8275462551477473,-12.64410963708433,-16.94887233147948
923.58,-0.7395574580570202,-2.788217479728313,-12.468513903437088,-16.837082534509857
923.72,-0.729484359294079,-2.749435706387857,-12.29534923108224,-16.723235552070367
923.86,-0.719546547299944,-2.711193328862975,-12.124582061915833,-16.60739274330193
924.0,-0.709742247734841,-2.6734828465576737,-11.956179323552558,-16.489618340697632
924.14,-0.7000697086013341,-2.636296863081316,-11.790108418695837,-16.36997926692082
924.28,-0.6905271999824204,-2.599628084806457,-11.626337215104497,-16.24854493654254
924.4200000000001,-0.6811130137823189,-2.56346931944632,-11.464834036103866,-16.12538704584282
924.5600000000001,-0.6718254634699368,-2.5278134746516607,-11.305567651593728,-16.00057935348423
924.7,-0.6626628838249877,-2.4926535566267787,-11.14850726950989,-15.874197454587149
924.84,-0.6536236306867441,-2.4579826687644215,-10.993622527700033,-15.746318550496897
924.98,-0.6447060807053965,-2.423794010299344,-10.840883486178072,-15.617021216322376
925.12,-0.6359086310960024,-2.3900808749802853,-10.690260619724546,-15.486385168135621
925.26,-0.6272296993950028,-2.356836649760118,-10.541724810803496,-15.354491031546074
925.4,-0.6186677232192835,-2.3240548135039396,-10.395247342769002,-15.221420113198596
925.54,-0.6102211600277619,-2.2917289357148647,-10.250799893337096,-15.087254176587845
925.6800000000001,-0.6018884868854772,-2.2598526752773034,-10.10835452830086,-14.952075223431802
925.82,-0.5936682002301642,-2.228419779217469,-9.967883695468746,-14.81596528170348
925.96,-0.5855588156412889,-2.197424081480924,-9.82936021880789,-14.679006201281453
926.1,-0.5775588676115273,-2.166859501726904,-9.692757292775974,-14.54127945804676
926.24,-0.5696669093206647,-2.136720044139231,-9.558048476826709,-14.402865967126411
926.38,-0.5618815124118952,-2.1069997962535725,-9.425207690075386,-14.263845905861837
926.52,-0.5542012667705054,-2.077692927800839,-9.294209206112294,-14.124298546965116
926.66,-0.5466247803049167,-2.048793689566508,-9.165027647952888,-13.984302102216386
926.8000000000001,-0.5391506787300693,-2.02029641226566,-9.037637983114735,-13.843933576953392
926.94,-0.5317776053531291,-1.9921955054335105,-8.912015518812126,-13.703268635508248
927.08,-0.5245042208614927,-1.964485456331245,-8.788135897260196,-13.562381477658029
927.22,-0.5173292031130787,-1.9371608288669417,-8.665975091081132,-13.421344726074363
927.36,-0.5102512469288787,-1.9102162625313768,-8.545509398805812,-13.280229324683178
927.5,-0.5032690638877516,-1.8836464713485248,-8.426715440464811,-13.139104447778813
927.64,-0.4963813821234426,-1.8574462428405445,-8.309570153263335,-12.9980374196772
927.78,-0.48958694612380727,-1.8316104370070627,-8.194050787335199,-12.857093644640111
927.9200000000001,-0.4828845165322188,-1.8061339853185576,-8.080134901571375,-12.7163365467568
928.0600000000001,-0.4762728699511447,-1.7810118897236558,-7.967800359519123,-12.575827519430085
928.2,-0.4697507987478683,-1.7562392216701506,-7.857025325348138,-12.435625884081086
928.34,-0.463317110862341,-1.731811121139562,-7.747788259880401,-12.295788857659929
928.48,-0.4569706296171433,-1.7077227956950436,-7.640067916680852,-12.156371528528387
928.62,-0.4507101935295377,-1.6839695195424706,-7.53384333820625,-12.017426840264362
928.76,-0.44453465612559423,-1.6605466326045137,-7.429093852009784,-11.879005582926892
928.9,-0.4384428857563708,-1.637449539607534,-7.325799066999349,-11.741156391313645
929.04,-0.4324337654161287,-1.614673709181119,-7.223938869747528,-11.60392574974005
929.1800000000001,-0.4265061925625662,-1.5922146729700877,-7.123493420851516,-11.467358002870276
929.32,-0.42065907893905263,-1.5700680247587981,-7.024443151341433,-11.331495372134386
929.46,-0.41489135039884206,-1.5482294196075814,-6.926768759135573,-11.196377977273185
929.6,-0.4092019467312518,-1.5266945730011459,-6.830451205541334,-11.062043862561865
929.74,-0.4035898214897865,-1.5054592600087824,-6.7354717118006135,-10.92852902727539
929.88,-0.3980539418221896,-1.484519314456209,-6.6418117556786465,-10.795867459972285
930.02,-0.39259328830240503,-1.463870628108898,-6.549453068095299,-10.664091176188666
930.16,-0.3872068547644307,-1.4435091498667247,-6.4583776297979485,-10.533230259150791
930.3000000000001,-0.3818936481380483,-1.423430884969787,-6.368567668075137,-10.403312903132056
930.44,-0.3766526882864095,-1.4036318942152373,-6.280005653510281,-10.27436545909839
930.58,-0.3714830078454624,-1.3841082931849804,-6.192674296774734,-10.146412482304804
930.72,-0.3663836520652013,-1.3648562514840832,-6.106556545459618,-10.019476781525004
930.86,-0.3613536786527219,-1.3458719919897546,-6.021635580945812,-9.709293917164526
931.0,-0.3563921576170654,-1.3271517901107428,-5.937894815311588,-7.019051416006212
931.14,-0.3514981711158341,-1.3086919730570152,-5.85531788827738,8.48309515277861
931.28,-1.2830228788788358,-1.2904889191195703,-5.773888664187246,99.47614335792002
931.4200000000001,-5.055933853141724,-1.2725390569602493,-5.693591229026545,99.78561427963798
931.5600000000001,-8.652185716389809,-1.2548388649114077,-5.614409887475455,99.78427114574968
931.7,-11.431214656224888,-1.2373848702853067,-5.536329159997912,99.78520723921629
931.84,-13.488484759901217,-1.220173648693095,-5.459333779965595,99.78616700525218
931.98,-14.996662015316316,-1.203201823373248,-5.3834086908166325,99.78706614860411
932.12,-16.099785152733613,-1.186466064529333,-5.308539043248633,99.78790849301592
932.26,-16.906205397257285,-1.1699630886769685,-5.234710192445731,99.78869762574821
932.4,-17.495649660866878,-1.1536896579998592,-5.161907695339333,99.62253142044744
932.54,-17.926484125270854,-1.1376425797147705,-5.090117307902228,99.22258239484052
932.6800000000001,-18.241385647828242,-1.1218187054453264,-5.019324982475756,98.71304751986695
932.82,-18.47155009217972,-1.1062149306045064,-4.949516865129734,98.04543832289691
932.96,-18.639779335221398,-1.0908281937857216,-4.880679293054843,97.13967819737607
933.1,-18.762739571478928,-1.0756554761623498,-4.812798791987166,95.85647555059278
933.24,-18.852612288518383,-1.0606938008956137,-4.745862073664598,93.93783159628364
933.38,-18.918301046393193,-1.0459402325506886,-4.679856033314825,90.87170093769757
933.52,-18.96631353606893,-1.0313918765209205,-4.614767747174602,85.5713291295834
933.66,-19.001406286146217,-1.0170458784600485,-4.550584470040012,75.6396552452393
933.8000000000001,-19.027055885157008,-1.002899423722313,-4.487293632847451,62.18385610799331
933.94,-19.045803402177427,-0.9889497368103535,-4.4248828402850355,50.63176445593345
934.08,-19.059506126897443,-0.9751940808307696,-4.363339868434142,40.74138342493223
934.22,-19.069521568651496,-0.961629756957255,-4.302652662440822,32.27344793046683
934.36,-19.075654197277238,-0.9482541039011927,-4.242809334216762,25.023191087479372
934.5,-19.075017757794843,-0.9350644973896067,-4.183798160169553,18.81536079243549
934.64,-19.06917288004891,-0.9220583496503733,-4.125607578961939,13.499958026734983
934.78,-19.05952583054198,-0.9092331089045848,-4.0682261892998035,8.948591994224733
934.9200000000001,-19.047056801656364,-0.896586258865973,-4.011642747748561,5.051362520608289
935.0600000000001,-19.032453194961075,-0.884115318247289,-3.955846166577718,1.7374586219626067
935.2,-19.016199847618715,-0.8718178402735467,-3.9008255116332724,-1.0069066803143578
935.34,-18.998640526526945,-0.8596914122020327,-3.846570000237699,-3.2748633853947373
935.48,-18.980020118520198,-0.8477336548489889,-3.7930689991172155,-5.150567979059601
935.62,-18.96051376468346,-0.8359422221228759,-3.740312022356054,-6.703210143147911
935.76,-18.940247106990295,-0.8243148005641262,-3.6882887293774504,-7.989333977670138
935.9,-18.91931044616776,-0.812849108891295,-3.6369889229510584,-9.054973896711823
936.04,-18.897768702250815,-0.8015428975535225,-3.5864025472265215,-9.937525359189557
936.1800000000001,-18.8756684640615,-0.7903939482892173,-3.5365196857928924,-10.667333263338792
936.32,-18.853043007643294,-0.7794000736908775,-3.4873305597636444,-11.269013280395715
936.46,-18.829915889372675,-0.7685591167759619,-3.438825525886966,-11.762535950550784
936.6,-18.806303533112725,-0.7578689505637286,-3.390995074681075,-12.16410784735034
936.74,-18.78221710342019,-0.7473274776579567,-3.3438298285942567,-12.486883318705543
936.88,-18.757663869282965,-0.7369326298354714,-3.2973205401893533,-12.741537042170915
937.02,-18.73264820235874,-0.72668236764039,-3.2514580903524197,-12.936723467222961
937.16,-18.707172311629925,-0.7165746799840115,-3.2062334865252677,-13.079444994042975
937.3000000000001,-18.68123678700029,-0.7066075837502673,-3.161637860961626,-13.175346860160984
937.44,-18.65484100371052,-0.6967791234066625,-3.1176624690066275,-13.228953333605988
937.58,-18.62798342486822,-0.6870873706206228,-3.0742986873993607,-13.243856974593415
937.72,-18.600661829037595,-0.6775304238811803,-3.0315380125982045,-13.22287039402762
937.86,-18.57287348245002,-0.6681064081259194,-2.989372059128674,-13.168148046026797
938.0,-18.54461527010401,-0.6588134743731087,-2.9477925579535076,-13.08128407601747
938.14,-18.515883796210296,-0.6496497993589515,-2.9067913548647297,-12.963391041279674
938.28,-18.486675461678725,-0.6406135851798792,-2.8663604088974157,-12.815163369974899
938.4200000000001,-18.456986524337594,-0.6317030589398193,-2.8264917907648925,-12.641090510852067
938.5600000000001,-18.426813146111233,-0.6229164724023701,-2.787177681315123,-12.465536521787456
938.7,-18.39615143030672,-0.6142521016478117,-2.748410370007993,-12.292413019776255
938.84,-18.364997451369323,-0.6057082467348868,-2.7101822534132562,-12.12168645501041
938.98,-18.33334727888004,-0.5972832313672863,-2.6724858337288775,-11.953323763211335
939.12,-18.301196997133694,-0.5889754025647721,-2.6353137173195056,-11.787292355011397
939.26,-18.2685427213113,-0.5807831303388746,-2.598658613274839,-11.623560105931025
939.4,-18.235380611017163,-0.5727048073731004,-2.56251333198762,-11.46209534689925
939.54,-18.201706881768345,-0.5647388487075867,-2.5268707837510163,-11.302866855270283
939.6800000000001,-18.167517814886182,-0.556883691428143,-2.4917239773751336,-11.145843846292916
939.82,-18.132809766134738,-0.5491377943596156,-2.457066018822424,-10.990995964993505
939.96,-18.097579173371706,-0.5414996377635198,-2.422890109861738,-10.838293278436833
940.1,-18.06182256341646,-0.5339677230398737,-2.389189546740791,-10.687706268332413
940.24,-18.025536558293364,-0.526540572433181,-2.355957718876792,-10.539205823956754
940.38,-17.98871788097287,-0.5192167287425037,-2.323188107565005,-10.392763235364852
940.52,-17.951363360705034,-0.5119947550355656,-2.290874284705021,-10.248350186866544
940.66,-17.913469938019126,-0.5048732343668333,-2.2590099115444864,-10.105938750745718
940.8000000000001,-17.87503466944598,-0.497850769499517,-2.227588737440077,-9.96550138120239
940.94,-17.836054732007213,-0.4909259826314396,-2.1966045986354894,-9.827010908499423
941.08,-17.796527427505033,-0.4840975151247161,-2.1660514170562126,-9.690440533297542
941.22,-17.75645018663868,-0.47736402723919524,-2.1359231991208762,-9.555763821163666
941.36,-17.715820572967164,-0.4707241978696072,-2.1062140345689424,-9.422954697239108
941.5,-17.674636286733147,-0.46417672428636714,-2.076918095304533,-9.291987441055424
941.64,-17.632895168559042,-0.45772032187998435,-2.048029634256177,-9.162836681486814
941.78,-17.59059520302309,-0.45135372390902584,-2.019542984252253,-9.035477391829112
941.9200000000001,-17.547734522121072,-0.4450756812515863,-1.9914525569119432,-8.909884884996314
942.0600000000001,-17.504311408617212,-0.4388849621602132,-1.963752841551464,-8.786034808826452
942.2,-17.460324299286363,-0.4327803520202422,-1.9364384041053908,-8.663903141489438
942.34,-17.415771788048318,-0.42676065311149286,-1.9095038860628597,-8.543466186990232
942.48,-17.370652628994364,-0.42082468437327947,-1.8829440034184528,-8.42470057076126
942.62,-17.324965739305053,-0.41497128117268944,-1.8567535456375697,-8.307583235338692
942.76,-17.278710202058143,-0.4091992950760859,-1.8309273746360868,-8.192091436117641
942.9,-17.231885268924607,-0.4035075936237869,-1.8054604237741168,-8.078202737181897
943.04,-17.184490362750815,-0.39789506010788045,-1.7803476968636724,-7.965895007204174
943.1800000000001,-17.136525080024448,-0.3923605933531281,-1.7555842671900475,-7.855146415413279
943.32,-17.087989193221617,-0.3869031075009169,-1.7311652765467342,-7.745935427624976
943.46,-17.03888265303247,-0.38152153179621645,-1.7070859342836862,-7.638240802333601
943.6,-16.989205590462806,-0.37621481037749865,-1.6833415163687506,-7.532041586861813
943.74,-16.93895831880867,-0.37098190206957987,-1.659927364462089,-7.427317113566089
943.88,-16.888141335501555,-0.3658217801793442,-1.6368388850034101,-7.324046996095822
944.02,-16.83675532382132,-0.360733432294308,-1.6140715483118404,-7.222211125704096
944.16,-16.784801154474405,-0.3557158600839865,-1.5916208876982587,-7.121789667608398
944.3000000000001,-16.732279887034743,-0.35076807910402297,-1.5694824985899287,-7.02276305739967
944.44,-16.67919277124519,-0.34588911860304244,-1.547652037667255,-6.925111997498296
944.58,-16.625541248177026,-0.3410780213321918,-1.5261252220125026,-6.828817453655729
944.72,-16.571326951245624,-0.3363338433573289,-1.5048978282703152,-6.733860651500583
944.86,-16.516551707080286,-0.331655653873824,-1.4839656918198665,-6.640223073128152
945.0,-16.46121753624648,-0.32704253502393765,-1.4633247059584922,-6.547886453732354
945.14,-16.405326653818943,-0.322493581716738,-1.4429708210966374,-6.456832778279269
945.28,-16.348881469804237,-0.31800790145052316,-1.422900043963971,-6.367044278221432
945.4200000000001,-16.291884589411524,-0.3135846141377137,-1.4031084368265105,-6.278503428252156
945.5600000000001,-16.234338813170627,-0.30922285193218046,-1.3835921167146061,-6.191192943099232
945.7,-16.176247136896475,-0.30492175905897406,-1.3643472546616338,-6.105095774357355
945.84,-16.11761275149944,-0.3006804916464238,-1.3453700749532544,-6.020195107358726
945.98,-16.05843904264108,-0.2964982175605697,-1.3266568543870885,-5.936474358081275
946.12,-15.998729590235175,-0.2923741162418999,-1.3082039215426637,-5.853917170094028
946.26,-15.938488167794079,-0.2883073785443572,-1.2900076560615,-5.772507411539145
946.4,-15.877718741620578,-0.2842972065765858,-1.272064487937182,-5.692229172150172
946.54,-15.816425469845802,-0.2803428135453858,-1.2543708968152927,-5.613066760306138
946.6800000000001,-15.754612701313782,-0.27644342360134505,-1.2369234113030594,-5.535004700121053
946.82,-15.692284974313608,-0.27259827168661843,-1.2197186082885947,-5.458027728568471
946.96,-15.629447015160219,-0.2688066033848246,-1.20275311226958,-5.3821207926407375
947.1,-15.566103736625168,-0.2650676747730298,-1.18602359469128,-5.307269046542572
947.24,-15.50226023621888,-0.2613807522757909,-1.1695267732937458,-5.233457848918687
947.38,-15.437921794326096,-0.25774511252122884,-1.1532594114680874,-5.160672760115049
947.52,-15.373093872196392,-0.2541600421991039,-1.1372183176216852,-5.088899539473551
947.66,-15.307782109791969,-0.2506248379208642,-1.121400344552224,-5.0181241426597065
947.8000000000001,-15.241992323494921,-0.24713880608164263,-1.1058023888304176,-4.948332719023119
947.94,-15.175730503676514,-0.243701262724171,-1.0904213901913107,-4.879511608990387
948.08,-15.109002812131152,-0.24031153340458902,-1.0752543309340399,-4.811647341490173
948.22,-15.041815579377854,-0.23696895306011867,-1.0602982353299317,-4.744726631410134
948.36,-14.974175301832267,-0.23367286587857963,-1.0455501690388262,-4.67873637708542
948.5,-14.906088638852399,-0.23042262516971926,-1.0310072385335136,-4.61366365781846
948.64,-14.837562409661421,-0.22721759323833274,-1.0166665905321632,-4.549495731429738
948.78,-14.768603590150986,-0.22405714125914772,-1.002525411438645,-4.486220031839275
948.9200000000001,-14.699219309568736,-0.22094064915344924,-0.9885809267906289,-4.423824166678539
949.0600000000001,-14.629416847093742,-0.21786750546742092,-0.9748304007153518,-4.3622959149324965
949.2,-14.559203628303806,-0.21483710725217806,-0.9612711353929501,-4.301623224611495
949.34,-14.488587221538605,-0.21184885994546962,-0.9479004705272522,-4.241794210452742
949.48,-14.417575334162816,-0.20890217725502552,-0.9347157828239271,-4.182797151651028
949.62,-14.3461758087335,-0.20599648104352666,-0.9217144854758829,-4.124620489618484
949.76,-14.274396619076013,-0.20313120121517464,-0.9088940276558244,-4.0672528257730205
949.9,-14.202245866272921,-0.20030577560383953,-0.8962518940158605,-4.010682919355215
950.04,-14.129731774570407,-0.19751964986276327,-0.8837856041940686,-3.9548996852733245
950.1800000000001,-14.056862687206737,-0.1947722773557973,-0.8714927123279198,-3.8998921919761496
950.32,-13.983647062167432,-0.19206311905015286,-0.8593708065744672,-3.845649659353487
950.46,-13.91009346787185,-0.1893916434106429,-0.847417508637206,-3.792161456663843
950.6,-13.836210578795901,-0.18675732629539604,-0.8356304732995095,-3.739417100489162
950.74,-13.762007171035721,-0.1841596508530193,-0.8240073879645547,-3.6874062527162548
950.88,-13.687492117817028,-0.1815981074211931,-0.8125459722016425,-3.636118718544662
951.02,-13.612674384955133,-0.17907219342667524,-0.8012439772988256,-3.585544444520657
951.16,-13.5375630262703,-0.17658141328669671,-0.7900991858217576,-3.535673516597102
951.3000000000001,-13.462167178963439,-0.17412527831172875,-0.7791094111786765,-3.486496158218887
951.44,-13.386496058956903,-0.1717033066096019,-0.7682724971914352,-3.4380027284336476
951.58,-13.310558956205274,-0.16931502299095966,-0.7575863176724973,-3.390183720027496
951.72,-13.234365229980938,-0.1669599588760262,-0.7470487760078162,-3.3430297576854784
951.86,-13.157924304139287,-0.16463765220267157,-0.7366578047455115,-3.296531596176471
952.0,-13.081245662368273,-0.16234764733575524,-0.7264113651902684,-3.2506801185622445
952.14,-13.00433884342707,-0.16008949497773106,-0.7163074470033742,-3.205466334430407
952.28,-12.927213436378514,-0.1578627520804951,-0.7063440678083187,-3.160881378150961
952.4200000000001,-12.849879075819974,-0.15566698175846008,-0.6965192728018772,-3.116916507156188
952.5600000000001,-12.77234543711721,-0.1535017532028387,-0.6868311343706041,-3.073563100243579
952.7,-12.694622231645718,-0.15136664159711907,-0.6772777517126572,-3.03081265590156
952.84,-12.616719202044015,-0.14926122803371625,-0.6678572504648838,-2.9886567906577133
952.98,-12.5386461174832,-0.1471850994317827,-0.6585677823350896,-2.9470872374492405
953.12,-12.46041276895709,-0.14513784845616215,-0.6494075247394239,-2.9060958440153963
953.26,-12.382028964597115,-0.14311907343747055,-0.6403746804448068,-2.8656745713116125
953.4,-12.303504525016052,-0.14112837829328914,-0.6314674772163299,-2.825815491945073
953.54,-12.224849278684609,-0.13916537245045288,-0.6226841674695583,-2.786510788631441
953.6800000000001,-12.146073057344749,-0.13722967076842066,-0.6140230279276708,-2.7477527526725054
953.82,-12.067185691463573,-0.13532089346371076,-0.6054823592833675,-2.7095337824544776
953.96,-11.988197005731397,-0.13343866603538762,-0.5970604858654786,-2.6718463819666725
954.1,-11.909116814607628,-0.13158261919158493,-0.58875575531021,-2.6346831593403226
954.24,-11.82995491791792,-0.129752388777051,-0.5805665382369624,-2.598036825407282
954.38,-11.750721096505865,-0.12794761570170154,-0.5724912279286578,-2.561900192278352
954.52,-11.671425107942492,-0.12616794587016647,-0.5645282400165111,-2.5262661719409873
954.66,-11.592076682296696,-0.12441303011231664,-0.5566760121691885,-2.4911277748761322
954.8000000000001,-11.512685517969466,-0.12268252411475693,-0.5489330037862865,-2.4564781086939513
954.94,-11.433261277594871,-0.12097608835327207,-0.5412976956960748,-2.4223103767881944
955.08,-11.35381358401038,-0.11929338802621228,-0.5337685898574441,-2.388617877008973
955.22,-11.274352016299227,-0.11763409298880535,-0.5263442090659973,-2.355394000353697
955.36,-11.1948861059072,-0.11599787768838252,-0.5190230966642299,-2.3226322296759454
955.5,-11.115425332836157,-0.11438442110050516,-0.5118038162557409,-2.2903261384120235
955.64,-11.035979121916514,-0.11279340666598008,-0.5046849514234177,-2.2584693893250014
955.78,-10.956556839160715,-0.11122452222875069,-0.4976651054515425,-2.227055733265974
955.9200000000001,-10.877167788199616,-0.10967745997465227,-0.49074290105176166,-2.196079007952333
956.0600000000001,-10.797821206803562,-0.10815191637101902,-0.4839169800928674,-2.165533136762837
956.2,-10.718526263489878,-0.10664759210713108,-0.47718600333433775,-2.1354121275492286
956.34,-10.639292054218185,-0.10516419203549002,-0.47054865016358305,-2.1057100714642085
956.48,-10.560127599175065,-0.10370142511391103,-0.46400361833684556,-2.076421141805532
956.62,-10.481041839649253,-0.10225900434842072,-0.45754962372370434,-2.0475395928760283
956.76,-10.402043634998554,-0.10083664673694899,-0.451185400055133,-2.019059758859309
956.9,-10.323141759709463,-0.09943407321380417,-0.4449096986750612,-1.9909760527109852
957.04,-10.24434490055042,-0.09805100859492061,-0.4387212882953927,-1.9632829650651544
957.1800000000001,-10.165661653819427,-0.09668718152386767,-0.43261895475442996,-1.9359750631559827
957.32,-10.08710052268672,-0.09534232441860975,-0.42660150077865905,-1.9090469897541564
957.46,-10.00866991463301,-0.094016173419007,-0.4206677457478475,-1.8824934621180192
957.6,-9.808020873849607,-0.09270846833504585,-0.41481652546341014,-1.8563092709591866
957.74,-8.207796911374139,-0.09141895259579019,-0.4090466919199958,-1.8304892794224485
957.88,2.8458496945756813,-0.09014737319904208,-0.40335711308025174,-1.8050284220797657
958.02,92.40272496608591,-0.316904958608137,-0.3977466726527203,-1.779921703938172
958.16,99.70997142354278,-3.611911038920076,-0.3922142698728251,-1.7551641994613862
958.3000000000001,99.70901929714631,-7.3688699652488205,-0.3867588192869032,-1.730751051604957
958.44,99.71050556571025,-10.386312107503562,-0.38137925053924165,-1.7066774708647556
958.58,99.71257894033386,-12.655291741953905,-0.3760745081620755,-1.6829387343386273
958.72,99.71460457152943,-14.336519353543773,-0.3708435513685072,-1.659530184801037
958.86,99.7165835130538,-15.577994006630409,-0.3656853538483065,-1.636447229790515
959.0,99.71851683957863,-16.494002450364516,-0.3605989035665493,-1.6136853407097436
959.14,99.61800949700292,-17.169739561156486,-0.3555832025650591,-1.5912400519381027
959.28,99.22786930168344,-17.668206043832168,-0.35063726676660895,-1.5691069599565104
959.4200000000001,98.73275866939345,-18.035902318472484,-0.3457601257818469,-1.5472817224843847
959.5600000000001,98.08837802351559,-18.30713453429787,-0.34095082271890736,-1.5257600576285661
959.7,97.22137041557126,-18.507209615778255,-0.33620841399567036,-1.5045377430440352
959.84,96.00583784728681,-18.65479544236102,-0.3315319691546321,-1.4836106151062625
959.98,94.21224023674657,-18.76366244852766,-0.3269205706803506,-1.4629745680950328
960.12,91.39305864929754,-18.84396843146992,-0.32237331381943013,-1.442625553389587
960.26,86.61541429580288,-18.90320631353595,-0.31788930640301055,-1.4225595786749259
960.4,77.84499235060248,-18.946903265361627,-0.313467668671724,-1.402772707159118
960.54,64.19686460576902,-18.979136416373716,-0.30910753310308814,-1.3832610568014714
960.6800000000001,52.1121445008473,-19.002913269922214,-0.30480804424129876,-1.3640207995514069
960.82,41.80457745191337,-19.02045231735941,-0.3005683585293907,-1.3450481605978963
960.96,33.01198712179543,-19.033390033629328,-0.29638764414373275,-1.3263394176293137
961.1,25.51101555420327,-19.040435509437984,-0.2922650808308249,-1.3078909001035588
961.24,19.111352234284855,-19.031953937193418,-0.2881998597463657,-1.2896989885283106
961.38,13.650824983264888,-19.01102208490034,-0.2841911832965577,-1.2717601137512728
961.52,8.991223330976906,-18.980909740350892,-0.2802382649816206,-1.254070756260272
961.66,5.014744534186228,-18.943748182673747,-0.27634032924148055,-1.2366274454930715
961.8000000000001,1.6492845733112198,-18.90094742287352,-0.2724966113036063,-1.2194267591567691
961.94,-1.1289271937784144,-18.85345273906293,-0.2687063570329617,-1.2024653225566484
962.08,-3.4198469692254903,-18.801905302914683,-0.2649688227840447,-1.1857398079343442
962.22,-5.310616845536478,-18.746744510644596,-0.26128327525498546,-1.1692469338152076
962.36,-6.872672230489378,-18.68827425970734,-0.2576489913436728,-1.152983464364728
962.5,-8.164229735866067,-18.62670655529496,-0.25406525800588226,-1.136946208753899
962.64,-9.232559662739657,-18.562190635956053,-0.2505313721153778,-1.1211320205333992
962.78,-10.115964873348089,-18.49483270895698,-0.24704664032595874,-1.105537797016466
962.9200000000001,-10.845452835918977,-18.424709507684803,-0.24361037893542586,-1.0901604786703443
963.0600000000001,-11.446120627242506,-18.35187772727965,-0.24022191375143992,-1.0749970485161875
963.2,-11.938286937433539,-18.276380672666168,-0.23688057995924552,-1.0600445315373004
963.34,-12.338408989307949,-18.198252995952,-0.23358572199123506,-1.0452999940955998
963.48,-12.659820805212885,-18.117524106811285,-0.23033669339832682,-1.030760543356189
963.62,-12.913325354724758,-18.034220648881227,-0.22713285672313238,-1.0164233267199243
963.76,-13.107668419341394,-17.948368309892857,-0.22397358337488774,-1.0022855312638685
963.9,-13.24991735807776,-17.85999314993869,-0.2208582535061246,-0.9883443831895227
964.04,-13.345763744502193,-17.769122576286932,-0.21778625589105666,-0.9745971472787224
964.1800000000001,-13.399765216324008,-17.675786055141693,-0.2147569878056577,-0.9610411263571009
964.32,-13.415538848084973,-17.580015624701126,-0.21176985490940733,-0.9476736607650063
964.46,-13.395915878549207,-17.48184625585535,-0.20882427112868227,-0.9344921278357734
964.6,-13.343065625224057,-17.381316094308936,-0.20591965854176858,-0.9214939413812497
964.74,-13.258594822575665,-17.278466609088007,-0.20305544726547445,-0.9086765511844703
964.88,-13.143627356378587,-17.173342666143327,-0.20023107534331916,-0.8960374424993861
965.02,-12.99886837167109,-17.065992541303967,-0.19744598863527776,-0.8835741355575474
965.16,-12.831881387315304,-16.95646788363343,-0.19469964070905924,-0.871284185081644
965.3000000000001,-12.665583254128165,-16.844823637921696,-0.19199149273289698,-0.8591651798058085
965.44,-12.501588422937104,-16.731117933353556,-0.18932101336983012,-0.8472147420025897
965.58,-12.339855150849157,-16.615411944145617,-0.1866876786734558,-0.8354305270165011
965.72,-12.180342878053704,-16.49776972701334,-0.1840909719851312,-0.8238102228040547
965.86,-12.023012182010905,-16.37825803962506,-0.18153038383260553,-0.812351549480191
966.0,-11.867824733650252,-16.256946143657544,-0.17900541183006186,-0.8010522588710135
966.14,-11.714743255484516,-16.133905595640734,-0.17651556057954945,-0.789910134072744
966.28,-11.56373148154928,-16.009210028434993,-0.17406034157378691,-0.7789229890168082
966.4200000000001,-11.41475411908269,-15.882934925898983,-0.17163927310031762,-0.7680886680409715
966.5600000000001,-11.267776811864524,-15.755157393062138,-0.1692518801469978,-0.7574050454664336
966.7,-11.122766105137503,-15.625955923902122,-0.1668976943087996,-0.7468700251808086
966.84,-10.979689412037889,-15.495410168634553,-0.16457625369591045,-0.7364815402269003
966.98,-10.838514981465817,-15.363600702244925,-0.16228710284311038,-0.7262375523971966
967.12,-10.699211867329359,-15.230608795826315,-0.16002979262041023,-0.7161360518340035
967.26,-10.561749899099564,-15.096516192128812,-0.15780388014493243,-0.7061750566351391
967.4,-10.426099653616722,-14.961404886575963,-0.1556089286940181,-0.6963526124651103
967.54,-10.29223242809113,-14.825356914858832,-0.1534445076195418,-0.686666792171697
967.6800000000001,-10.160120214244273,-14.68845414807917,-0.15131019226341896,-0.6771156954078683
967.82,-10.029735673539022,-14.550778096279602,-0.14920556387428835,-0.6676974482589557
967.96,-9.901052113449916,-14.412409721070578,-0.1471302095253532,-0.6584102028750127
968.1,-9.774043464726896,-14.27342925794158,-0.145083722033365,-0.6492521371082846
968.24,-9.648684259608155,-14.133916048727844,-0.14306569987873488,-0.6402214541557222
968.38,-9.524949610939803,-13.993948384593942,-0.14107574712675547,-0.6313163822064654
968.52,-9.402815192162091,-13.853603359792514,-0.13911347334991878,-0.6225351740942312
968.66,-9.282257218123842,-13.71295673636001,-0.13717849355131437,-0.6138761069545337
968.8000000000001,-9.163252426688455,-13.572082819822304,-0.1352704280890937,-0.6053374818866735
968.94,-9.045778061096739,-13.43105434590098,-0.13338890260198422,-0.5969176236204251
969.08,-8.929811853053193,-13.28994237813659,-0.13153354793584018,-0.5886148801873626
969.22,-8.815332006504164,-13.148816216277664,-0.12970400007121463,-0.5804276225967563
969.36,-8.702317182077586,-13.007743315224257,-0.12789990005193913,-0.5723542445159735
969.5,-8.590746482155453,-12.866789214261589,-0.12612089391469683,-0.5643931619553288
969.64,-8.480599436551561,-12.726017476273112,-0.12436663261957497,-0.5565428129573147
969.78,-8.37185598876822,-12.585489636582741,-0.1226367719815836,-0.548801657290154
969.9200000000001,-8.264496482806862,-12.445265161042599,-0.1209309726031266,-0.5411681761456157
970.0600000000001,-8.158501650508676,-12.305401412955304,-0.11924889980741218,-0.5336408718410346
970.2,-8.053852599402376,-12.16595362839818,-0.11759022357278938,-0.5262182675254709
970.34,-7.950530801037296,-12.0269748995003,-0.11595461846799815,-0.5188989068899621
970.48,-7.848518079781006,-11.88851616521171,-0.11434176358831986,-0.5116813538818002
970.62,-7.747796602061535,-11.75062620909717,-0.11275134249261612,-0.5045641924227866
970.76,-7.648348866035175,-11.61335166368367,-0.11118304314124301,-0.49754602613140225
970.9,-7.550157691661736,-11.476737020891825,-0.10963655783482935,-0.4906254780488445
971.04,-7.45320621116986,-11.34082464808507,-0.10811158315390612,-0.4838011903688725
971.1800000000001,-7.357477859895849,-11.205654809277647,-0.10660781989937572,-0.47707182417141153
971.32,-7.262956367480097,-11.071265691051789,-0.1051249730338094,-0.4704360591598615
971.46,-7.169625749406023,-10.937693432746162,-0.10366275162356109,-0.4638925934020596
971.6,-7.077470298866981,-10.80497216049125,-0.10222086878168636,-0.4574401430748457
971.74,-6.986474578947291,-10.673134024682449,-0.10079904161165534,-0.45107744221218016
971.88,-6.896623415104167,-10.542209240498057,-0.0993969911518487,-0.4448032424567655
972.02,-6.807901887937832,-10.412226131086708,-0.09801444232082548,-0.43861631281512226
972.16,-6.720295326237731,-10.283211173067116,-0.09665112386335234,-0.43251543941607207
972.3000000000001,-6.633789300293232,-10.155189044001482,-0.09530676829718332,-0.42649942527257906
972.44,-6.548369615457712,-10.028182671523217,-0.0939811118605802,-0.4205670900469045
972.58,-6.464022305955438,-9.758025446497896,-0.09267389446056246,-0.4147172698190272
972.72,-6.380733628921071,-7.440975311934842,-0.0913848596218772,-0.40894881685828577
972.86,-6.298490058662079,7.123442794403223,-0.09011375443667892,-0.40326059939819625
973.0,-6.217278281134757,99.15051452223572,-0.8047435089772366,-0.3976515014144024
973.14,-6.137085188624957,99.7856983800159,-4.4564764516974185,-0.3921204224057138
973.28,-6.057897874624998,99.78428373344599,-8.084482531362168,-0.3866662771781903
973.4200000000001,-5.979703628898598,99.7851387735013,-10.93051362606839,-0.38128799563222876
973.5600000000001,-5.9024899327260565,99.78610285966761,-13.059563544659794,-0.37598452255261217
973.7,-5.826244454322145,99.78700605506894,-14.635227067728923,-0.37075481740147803
973.84,-5.750955044419608,99.78785219561819,-15.798423694027838,-0.36559785411416695
973.98,-5.6766097320113955,99.7886448847315,-16.656618444868073,-0.3605126208979104
974.12,-5.603196720245072,99.64684293788963,-17.289696415877717,-0.3554981200333191
974.26,-5.530704382463107,99.25326211138984,-17.75669299536945,-0.3505533676786318
974.4,-5.4591212583830355,98.7525798428631,-18.10117500697634,-0.3456773936766874
974.54,-5.388436050411741,98.09797609812664,-18.355283092815625,-0.3408692413645811
974.6800000000001,-5.318637620088312,97.21221153764087,-18.542726507761348,-0.3361279673859693
974.82,-5.249714984650207,95.96147084882747,-18.680994555275053,-0.3314526415059843
974.96,-5.181657313717661,94.09902997830402,-18.7829882809754,-0.3268423464287232
975.1,-5.114453926091471,91.13759150990684,-18.8582241735985,-0.3222961776172762
975.24,-5.048094286659531,86.04724614975905,-18.91372209255162,-0.3178132431162572
975.38,-4.982568003407656,76.557626760167,-18.954660252494165,-0.31339266337680377
975.52,-4.917864824530425,63.04894971042583,-18.98485837470668,-0.30903357108401075
975.66,-4.853974635637994,51.37240751058843,-19.007134084860205,-0.3047351109867638
975.8000000000001,-4.790887457054904,41.37549744204648,-19.02356581062586,-0.30049643972994045
975.94,-4.728593441207199,32.81636998471878,-19.035686708670188,-0.2963167256889448
976.08,-4.667082870094225,25.488047238246537,-19.041978859406594,-0.2921951488065439
976.22,-4.606346152841685,19.21338540642322,-19.032866894644698,-0.2881309004319733
976.36,-4.546373823332645,13.840766868340665,-19.011483111063143,-0.2841231831622804
976.5,-4.4871565379133385,9.24041579987667,-18.981038211129146,-0.2801712106858753
976.64,-4.428685073170746,5.3012467931756255,-18.943625344535377,-0.27627420762825694
976.78,-4.370950323779047,1.9468270748727299,-18.900629470207797,-0.27243140939988586
976.9200000000001,-4.313943300412167,-0.8339369389790623,-18.852979127297615,-0.26864206204617214
977.0600000000001,-4.257655127719764,-3.1318740457624004,-18.801304126370272,-0.26490542209955026
977.2,-4.202077042364101,-5.032260557289694,-18.74603603970729,-0.2612207564336118
977.34,-4.147200391115351,-6.605242944187905,-18.68747330421059,-0.25758734211926654
977.48,-4.0930166290030305,-7.908166447651693,-18.62582406737368,-0.25400446628290446
977.62,-4.039517317521271,-8.987727285380169,-18.561234812626093,-0.2504714259665305
977.76,-3.9866941228858197,-9.881862747560438,-18.49380976083975,-0.2469875279898452
977.9,-3.934538814340704,-10.62135883260321,-18.42362420185351,-0.2435520888142428
978.04,-3.883043262512554,-11.231189147150818,-18.350733775259602,-0.24016443440870214
978.1800000000001,-3.832199437810751,-11.731614283095643,-18.275181010936972,-0.2368239001175419
978.32,-3.781999408871549,-12.139075880019,-18.196999990910385,-0.23352983053001602
978.46,-3.7324353410444537,-12.466919039753869,-18.116219706025646,-0.23028157935172253
978.6,-3.683499494919197,-12.725973598260119,-18.032866493722135,-0.2270785092778012
978.74,-3.635184224891711,-12.925020623454136,-17.946965820077267,-0.22391999186789488
978.88,-3.587481977767582,-13.071166271771432,-17.8585435874272,-0.22080540742284976
979.02,-3.540385291401529,-13.170141227104745,-17.767627093839973,-0.21773414486313122
979.16,-3.4938867933714937,-13.226540536146324,-17.674245733356674,-0.21470560160893024
979.3000000000001,-3.4479791996860243,-13.244015781145972,-17.578431500310607,-0.21171918346193802
979.44,-3.402655313523644,-13.225429164408482,-17.480219343327754,-0.2087743044887645
979.58,-3.357908024003,-13.172977159389399,-17.3796474022656,-0.2058703869059786
979.72,-3.313730304982607,-13.088289843820021,-17.276757152670047,-0.20300686096674783
979.86,-3.270115213889043,-12.972510806100006,-17.171593476185294,-0.20018316484905424
980.0,-3.227055890572549,-12.826361549494058,-17.064204670968913,-0.19739874454546522
980.14,-3.184545556188964,-12.653298272138615,-16.954642413014806,-0.19465305375443792
980.28,-3.1425775121070347,-12.47757527162472,-16.842961677006404,-0.1919455537731352
980.4200000000001,-3.10114513884013,-12.304285092175936,-16.729220623657483,-0.1892757133917324
980.5600000000001,-3.0602418950014645,-12.13339415006009,-16.61348045927015,-0.18664300878919438
980.7,-3.0198613162819608,-11.964869347830682,-16.49580527232358,-0.18404692343050233
980.84,-2.9799970144499057,-11.798678063665276,-16.37626185121385,-0.18148694796531004
980.98,-2.940642676371622,-11.634788141303224,-16.254919486730962,-0.17896258012800936
981.12,-2.9017920630523717,-11.473167880530319,-16.1318497624383,-0.17647332463918644
981.26,-2.8634390086967825,-11.313786028162584,-16.007126335780434,-0.17401869310844792
981.4,-2.825577419788073,-11.15661176948573,-15.880824712462848,-0.1715982039385994
981.54,-2.788201274185429,-11.001614720110801,-15.753022016406286,-0.16921138223115612
981.6800000000001,-2.751304620238867,-10.848764918210044,-15.623796757366469,-0.1668577596931684
981.82,-2.7148815759209968,-10.698032817100353,-15.493228598118394,-0.16453687454534272
981.96,-2.678926327975072,-10.549389278144643,-15.361398122928431,-0.162248271431441
982.1,-2.6434331310787713,-10.402805563944176,-15.228386608871853,-0.15999150132894013
982.24,-2.6083963070231855,-10.258253331797366,-15.094275801396641,-0.15776612146093386
982.38,-2.5738102439064745,-10.115704627402932,-14.959147695384232,-0.1555716952092604
982.52,-2.539669395341711,-9.975131878787153,-14.823084322813813,-0.15340779202883814
982.66,-2.505968279678442,-9.836507890437037,-14.686167547997922,-0.1512739873631931
982.8000000000001,-2.472701479237504,-9.699805837622838,-14.548478871223946,-0.1491698625611612
982.94,-2.4398636395586677,-9.564999260894867,-14.410099241508199,-0.14709500479474893
983.08,-2.407449468660693,-9.432062060741082,-14.27110887904736,-0.14504900697813716
983.22,-2.3754537363134007,-9.300968492393084,-14.131587107835902,-0.14303146768781103
983.36,-2.343871273321385,-9.171693160769445,-13.991612198808609,-0.14104199108380067
983.5,-2.312696970818986,-9.044211015546267,-13.851261223764292,-0.1390801868320181
983.64,-2.281925779576197,-8.91849734634584,-13.71060992023067,-0.13714567002767347
983.78,-2.2515527093151566,-8.794527778035231,-13.569732567341518,-0.1352380611197574
983.9200000000001,-2.2215728280369142,-8.672278266127341,-13.428701872715319,-0.13335698583657302
984.0600000000001,-2.191981261358165,-8.551725092277628,-13.287588870250254,-0.13150207511230425
984.2,-2.1627731918576547,-8.432844859870592,-13.146462828683125,-0.12967296501460532
984.34,-2.1339438584319836,-8.315614489690397,-13.005391170699838,-0.12786929667319738
984.48,-2.1054885556605334,-8.200011215670798,-12.864439402332032,-0.12609071620945855
984.62,-2.077402633179271,-8.086012580719835,-12.723671052328383,-0.1243368746669929
984.76,-2.049681495063173,-7.973596432615342,-12.583147621149577,-0.12260742794316573
984.9,-2.0223205992170437,-7.862740919967593,-12.44292853920273,-0.12090203672159058
985.0400000000001,-1.995315456774495,-7.753424488245874,-12.303071133903778,-0.1192203664055558
985.1800000000001,-1.968661631504885,-7.64562587586599,-12.163630605134887,-0.11756208705237672
985.32,-1.9423547392279938,-7.539324110336071,-12.024660008647402,-0.11592687330866115
985.46,-1.9163904472362487,-7.4344985044582925,-11.886210246949604,-0.11431440434647533
985.6,-1.8907644737243094,-7.33112865258434,-11.748330067211413,-0.1127243638003975
985.74,-1.8654725872258267,-7.229194426922669,-11.61106606571524,-0.11115643970544749
985.88,-1.8405106060572094,-7.12867597389582,-11.474462698383112,-0.10961032443587913
986.02,-1.8158743977682237,-7.029553710546175,-11.338562296914096,-0.10808571464482437
986.16,-1.7915598785992743,-6.931808320988752,-11.203405090073064,-0.10658231120477685
986.3000000000001,-1.7675630129452113,-6.835420752909718,-11.069029229681389,-0.10509981914890319
986.44,-1.7438798128255122,-6.740372214109441,-10.935470820871847,-0.10363794761317072
986.58,-1.7205063373607106,-6.646644169089039,-10.802763956183611,-0.10219640977928018
986.72,-1.6974386922549252,-6.554218335679431,-10.67094075308834,-0.10077492281839211
986.86,-1.6746730292843641,-6.463076681712025,-10.540031394554859,-0.09937320783563595
987.0,-1.6522055457916867,-6.373201421730209,-10.410064172277256,-0.09799098981539119
987.14,-1.6300324841860967,-6.284575013740955,-10.281065532209507,-0.09662799756732925
987.28,-1.608150131449056,-6.1971801560058,-10.153060122068387,-0.09528396367320636
987.4200000000001,-1.586554818645512,-6.110999783870622,-10.02607084048556,-0.09395862443439612
987.5600000000001,-1.56524292044053,-6.026017066633628,-9.74675911569028,-0.09265171982015202
987.7,-1.5442108546212345,-5.9422154044509865,-7.340217934660089,-0.09136299341658949
987.84,-1.5234550816239585,-5.859578425279649,7.476272711531951,-0.09009219237637789
987.98,-1.5029721040665112,-5.778089981856867,99.27806073113204,-0.8047230136201928
988.12,-1.4827584662854734,-5.697734148715963,99.78567776365443,-4.456460122733168
988.26,-1.4628107538784365,-5.618495219237954,99.78427916445796,-8.084470271602648
988.4,-1.4431255932511002,-5.540357702738632,99.78515544774757,-10.930504545989802
988.5400000000001,-1.4236996511691533,-5.463306321590702,99.78611848186648,-13.059556840520903
988.6800000000001,-1.4045296343148574,-5.387326008380651,99.7870206904205,-14.635222121359618
988.82,-1.3856122888482634,-5.312401903099977,99.7878659064479,-15.798420045151158
988.96,-1.3669443999729887,-5.238519350370456,99.78865772943027,-16.656615753236483
989.1,-1.348522791506486,-5.1656638967031006,99.64064351803486,-17.28969443038482
989.24,-1.3303443254547407,-5.093821287790531,99.2454342816833,-17.75669153076547
989.38,-1.3124059015913336,-5.0229774658323985,98.74250068188582,-18.101173926607906
989.52,-1.2947044570407995,-4.953118566893598,98.0845930296692,-18.355282295879487
989.66,-1.277236965866239,-4.884230918294954,97.19375531233831,-18.542725919899677
989.8000000000001,-1.2600004386611106,-4.816301036036066,95.93479118339886,-18.68099412163762
989.94,-1.242991922145158,-4.749315622250053,94.05813812979939,-18.78298796110181
990.08,-1.226208498764415,-4.683261562689889,91.07027796761197,-18.858223937643054
990.22,-1.209647286295238,-4.618125924246024,85.92702132365883,-18.913721918498577
990.36,-1.1933054374523153,-4.5538959524950355,76.32608247434247,-18.954660124103558
990.5,-1.1771801395006083,-4.490559069279003,62.82552238541619,-18.984858279999067
990.64,-1.1612686138711725,-4.428102870315331,51.181120647016975,-19.007134014998933
990.78,-1.145568115780818,-4.366515122836709,41.211722907091854,-19.023565759092534
990.9200000000001,-1.1300759338555622,-4.305783763260969,32.676147011651096,-19.035686670656514
991.0600000000001,-1.1147893897578331,-4.245896894890505,25.3679860098706,-19.041755880615305
991.2,-1.099705837817385,-4.186842785641007,19.110584604494782,-19.03234729715235
991.34,-1.0848226646658776,-4.1286098657992145,13.752743158799053,-19.01074791918379
991.48,-1.0701372888750906,-4.071186725809382,9.16504352026642,-18.980139413389164
991.62,-1.0556471605987272,-4.0145621140882195,5.2367063615681815,-18.942596792540964
991.76,-1.0413497612177716,-3.9587249348679587,1.89268977026074,-18.89949349048918
991.9,-1.0272426029893669,-3.903664246067322,-0.8786575853567359,-18.851750607179866
992.0400000000001,-1.0133232286991738,-3.849369257190062,-3.168838696834285,-18.79999308360014
992.1800000000001,-0.9995892113171815,-3.7958293272508166,-5.062840349782849,-18.74464926575528
992.32,-0.9860381536569266,-3.7430339627279725,-6.630561514191816,-18.68601543209115
992.46,-0.9726676880381014,-3.6909728155432635,-7.929140125670527,-18.624298276195344
992.6,-0.9594754759525078,-3.6396356810678165,-9.005101117299736,-18.559643299305453
992.74,-0.9464592077333291,-3.5890124961543606,-9.896241529444513,-18.492154060379285
992.88,-0.9336166022276917,-3.5390933371953044,-10.633233178797452,-18.421905407722967
993.02,-0.9209454064724807,-3.489868418206422,-11.240957018029626,-18.348952692966165
993.16,-0.9084433953733855,-3.4413280889358298,-11.739598560035189,-18.27333826630278
993.3000000000001,-0.8961083713871419,-3.3934628329980097,-12.145538602396826,-18.195096107228977
993.44,-0.883938164206945,-3.3462632660325564,-12.472072878818148,-18.114255159542612
993.58,-0.8719306304510028,-3.299720133887404,-12.729991074050139,-18.030841753808158
993.72,-0.8600836533542047,-3.2538243108262255,-12.928041494658103,-17.94488137843503
993.86,-0.8483951424628764,-3.208566797759743,-13.073303455222138,-17.856399979324994
994.0,-0.8368630333325945,-3.1639387205006586,-13.171485538362283,-17.765424913457462
994.14,-0.8254852872290346,-3.119931328041935,-13.227164486873143,-17.67198564471273
994.28,-0.8142598908318287,-3.0765359908581544,-13.243976622637774,-17.576114244821138
994.4200000000001,-0.8031848559414039,-3.033744199229666,-13.224771328819495,-17.47784574475026
994.5600000000001,-0.792258219188777,-2.9915475615892726,-13.171734219714006,-17.377218369584547
994.7,-0.7814780417482828,-2.949937802891165,-13.086486089369576,-17.27427368133471
994.84,-0.7708424090532094,-2.908906763001843,-12.970162510947489,-17.16905664801172
994.98,-0.7603494305143164,-2.868446395112761,-12.823477996198957,-17.06161565294609
995.12,-0.7499972392412115,-2.8285487641744176,-12.650129621462211,-16.952002455204106
995.26,-0.7397839917665641,-2.7892060453516416,-12.474450509875602,-16.840272109686477
995.4,-0.7297078677731302,-2.7504105224998017,-12.301203612407,-16.726482853840015
995.5400000000001,-0.7197670698235656,-2.7121545866616783,-12.130355354166081,-16.610695966691935
995.6800000000001,-0.7099598230930038,-2.6744307345847527,-11.961872646352592,-16.492975605005785
995.82,-0.7002843751043791,-2.6372315672586404,-11.795722875605653,-16.373388620667917
995.96,-0.6907389954664686,-2.600549788472426,-11.631873893951463,-16.25200436288175
996.1,-0.6813219756146305,-2.564378203391645,-11.470294009297064,-16.128894468328227
996.24,-0.672031628554222,-2.528709717154657,-11.31095197642245,-16.004132642112285
996.38,-0.6628662886066664,-2.4935373334881756,-11.153816988427659,-15.877794432034039
996.52,-0.653824311158155,-2.458854153341698,-10.998858668595362,-15.74995699848293
996.66,-0.6449040724109585,-2.424653373540593,-10.846047062633128,-15.620698882041403
996.8000000000001,-0.6361039691373263,-2.3909282854576115,-10.695352631262704,-15.490099770693794
996.94,-0.6274224184359537,-2.357672273702582,-10.546746243126718,-15.358240268359767
997.08,-0.6188578574909956,-2.3248788148300457,-10.400199167985928,-15.225201666306713
997.22,-0.6104087433336045,-2.2925414760646086,-10.255683070182549,-15.091065718838452
997.36,-0.6020735526059724,-2.2606539140437687,-10.113170002347504,-14.955914424507744
997.5,-0.5938507813278584,-2.2292098735780046,-9.97263239933151,-14.81982981395596
997.64,-0.5857389446655759,-2.1982031864278793,-9.834043072341753,-14.682893745344689
997.78,-0.5777365767034237,-2.1676277700979494,-9.697375203267615,-14.5451877082108
997.9200000000001,-0.5698422302175395,-2.137477626647259,-9.562602339180495,-14.406792636448886
998.0600000000001,-0.562054476452154,-2.107746841516183,-9.429698386994117,-14.267788731002991
998.2,-0.5543719048982261,-2.078429582369424,-9.298637608273133,-14.128255292733767
998.34,-0.5467931230744406,-2.0495200979549337,-9.169394614178767,-13.988270565817635
998.48,-0.5393167563105469,-2.0210127169785497,-9.041944360541608,-13.8479115919317
998.62,-0.5319414475330193,-1.9929018469941449,-8.916262143052322,-13.707254075382329
998.76,-0.5246658570530193,-1.965181973309071,-8.79232359256214,-13.566372259246387
998.9,-0.5174886623566395,-1.9378476579047013,-8.670104670485692,-13.425338812512623
999.0400000000001,-0.5104085578974119,-1.9108935383718666,-8.54958166429945,-13.284224728136344
999.1800000000001,-0.5034242548910577,-1.8843143268609817,-8.430731183129753,-13.143099231853506
999.32,-0.4965344811124631,-1.8581048090466672,-8.313530153424926,-13.002029701540456
999.46,-0.4897379806948588,-1.8322598431066748,-8.197955814706614,-12.861081596852875
999.6,-0.4830335139311847,-1.806774358714915,-8.083985715395793,-12.720318398831303
999.74,-0.4764198570776234,-1.7816433560484048,-7.971597708709544,-12.57980155912151
999.88,-0.4698958021592796,-1.7568619048079401,-7.860769948624906,-12.439590458424698
1000.02,-0.4634601567779895,-1.7324251432523143,-7.7514808859065765,-12.299742373765554
1000.16,-0.4571117439222403,-1.7083282772458928,-7.643709264195521,-12.160312454144698
1000.3000000000001,-0.4508494017791812,-1.6845665793193643,-7.537434116155826,-12.021353704125787
1000.44,-0.4446719835487076,-1.6611353877434922,-7.432634759677426,-11.882916974896283
1000.58,-0.4385783572596001,-1.6380301056156856,-7.329290794132535,-11.745050962333917
1000.72,-0.43256740558769974,-1.6152461999592167,-7.227382096683857,-11.607802211608105
1000.86,-0.4266380256761009,-1.592779200834913,-7.126888818642783,-11.471215127846394
1001.0,-0.4207891289573447,-1.5706247004651557,-7.027791381876053,-11.335331992400155
1001.14,-0.41501964097759403,-1.548778352370007,-6.930070475259388,-11.20019298425079
1001.28,-0.4093285012227716,-1.5272358705153166,-6.8337070511768365,-11.065836206107269
1001.4200000000001,-0.4037146629466447,-1.5059930284726266,-6.738682322064645,-10.932297714757578
1001.5600000000001,-0.39817709300083803,-1.485045658590726,-6.644977756998594,-10.799611555250301
1001.7,-0.39271477166675656,-1.4643896511786862,-6.552575078323822,-10.66780979849777
1001.84,-0.38732669248940155,-1.4440209537002284,-6.4614562583262725,-10.53692258190862
1001.98,-0.38201186211306076,-1.423935569979261,-6.371603515944936,-10.406978152675038
1002.12,-0.3767693001188582,-1.404129559416434,-6.282999313524177,-10.278002913358259
1002.26,-0.37159803886414233,-1.3845990362165628,-6.195626353605435,-10.150021469434492
1002.4,-0.36649712332369966,-1.365340168626771,-6.109467575757713,-10.023056678482657
1002.5400000000001,-0.3614656109327721,-1.3463491781852028,-6.0245061534462545,-9.729661156118992
1002.6800000000001,-0.35650257143186503,-1.3276223389801585,-5.9407254909388705,-7.194068927556524
1002.82,-0.35160708671332663,-1.3091559769195165,-5.858109220249435,7.934171412548506
1002.96,-1.2831251756160966,-1.2909464690102899,-5.776641198118069,99.38062510360902
1003.1,-5.056014176227332,-1.2729902426481874,-5.696305503027571,99.78564466107122
1003.24,-8.652245397710457,-1.2552837749170354,-5.6170864322557,99.78427256477156
1003.38,-11.431258442171625,-1.2378235918979263,-5.53896849896289,99.78517913154673
1003.52,-13.488516790981947,-1.2206062679879601,-5.461936429315039,99.78614067136209
1003.66,-14.996685431723403,-1.203628425228444,-5.385975159640994,99.78704147821522
1003.8000000000001,-16.099802268761895,-1.1868867326424224,-5.311069833624417,99.78788538106775
1003.94,-16.906217907641466,-1.1703779055814092,-5.23720579952966,99.78867597381274
1004.08,-17.495658804838023,-1.154098705081189,-5.164368607461345,99.63174875666097
1004.22,-17.926490808683212,-1.1380459372265717,-5.092544006657326,99.23421669528315
1004.36,-18.241390532793595,-1.1222164525249658,-5.021717942814733,98.7280482367882
1004.5,-18.471553662643867,-1.1066071452886574,-4.951876555448755,98.06538908727032
1004.64,-18.639781944904996,-1.091214953025671,-4.883006175283925,97.16724766019732
1004.78,-18.762741478919573,-1.0760368558390907,-4.8150933216775496,95.89642937235364
1004.9200000000001,-18.852613682683497,-1.0610698758347312,-4.748124700075029,93.99925888576007
1005.0600000000001,-18.918302065400713,-1.046311076537035,-4.682087199496754,90.97319276905249
1005.2,-18.966314280870474,-1.0317575623130895,-4.6169678900563005,85.75331299213785
1005.34,-19.0014068305282,-1.0174064778046465,-4.552754020509645,75.9911100644771
1005.48,-19.02705628305058,-1.003255007368035,-4.4894330158350835,62.50329522690074
1005.62,-19.04580369300133,-0.9893003745218579,-4.426992474843599,50.90524571001253
1005.76,-19.05950633946318,-0.9755398414023653,-4.365420167819385,40.97552576123563
1005.9,-19.069521724017658,-0.961970708226396,-4.304704034190223,32.473915633655146
1006.0400000000001,-19.07573318151038,-0.9485903127617856,-4.244832180227437,25.19483174742776
1006.1800000000001,-19.075192479279263,-0.9353960298051331,-4.185792876775164,18.96232327843041
1006.32,-19.06941705685275,-0.9223852706668297,-4.1275745570086135,13.625793376315793
1006.46,-19.059821347151086,-0.9095554826632427,-4.070165814221072,9.056339699629726
1006.6,-19.047391098224335,-0.8969041486159617,-4.013555399639327,5.14362433324578
1006.74,-19.032817516521195,-0.8844287863580031,-3.9577322202672627,1.8146968211960548
1006.88,-19.01658806207375,-0.8721269482468815,-3.902685336757314,-0.9430375994826257
1007.02,-18.99904832137787,-0.8599962206844491,-3.84840396130951,-3.2220117772072037
1007.16,-18.98044445146117,-0.8480342236434117,-3.7948774555978146,-5.106791535232588
1007.3000000000001,-18.96095248546357,-0.836238610200425,-3.7420953287234746,-6.666916491079763
1007.44,-18.940698695548953,-0.8246070660756856,-3.690047235195098,-7.959223908856421
1007.58,-18.91977383019719,-0.8131373091789211,-3.6387229729351724,-9.029990502714943
1007.72,-18.8982431293436,-0.8018270891616928,-3.588112481312744,-9.9168102069464
1007.86,-18.876153411592572,-0.7906741869759245,-3.5382058392019617,-10.650189576847778
1008.0,-18.853538118888437,-0.7796764144385678,-3.488993263066213,-11.254875526106723
1008.14,-18.83042092797202,-0.7688316138023212,-3.4404651050675628,-11.750944998169087
1008.28,-18.806818350432145,-0.7581376573323193,-3.3926118512012144,-12.154690839964038
1008.4200000000001,-18.782741615029785,-0.747592446888707,-3.3454241194547087,-12.479337442499347
1008.5600000000001,-18.758198037914156,-0.7371939135150176,-3.298892657991583,-12.735616482591443
1008.7,-18.733192025488567,-0.7269400170322761,-3.253008343359206,-12.932228945775195
1008.84,-18.7077258123871,-0.7168287456387457,-3.2077621787205106,-13.076215382852839
1008.98,-18.68180000746728,-0.7068581155152405,-3.163145292109352,-13.173252463259661
1009.12,-18.655413999962427,-0.697026170435926,-3.119148934709202,-13.227890502363092
1009.26,-18.628566263276408,-0.6873309813845335,-3.075764479154919,-13.243743789988555
1009.4,-18.601254583498424,-0.6777706461759095,-3.03298341785731,-13.223643201740868
1009.5400000000001,-18.573476232293473,-0.6683432890828293,-2.9907973613502095,-13.169758673285035
1009.6800000000001,-18.545228098503895,-0.659047060468,-2.949198036659818,-13.0836975934311
1009.82,-18.516506788966332,-0.6498801364211808,-2.908177285696012,-12.966583960082133
1009.96,-18.487308706275247,-0.6408407184013507,-2.867727063665379,-12.819122186470716
1010.1,-18.45763010920899,-0.6319270328838514,-2.827839437505689,-12.645399897577606
1010.24,-18.427467160062374,-0.6231373310124374,-2.7885065843415586,-12.469786318690643
1010.38,-18.39681596205025,-0.6144698882561676,-2.749720789961034,-12.296604046792973
1010.52,-18.365672589151124,-0.6059230040710636,-2.7114744473128307,-12.125819520225996
1010.66,-18.33403311017167,-0.5974950015664794,-2.6737600550239904,-11.957399663130438
1010.8000000000001,-18.301893608375888,-0.5891842271761064,-2.6365702159376663,-11.791311874811598
1010.94,-18.269250197696426,-0.580989050333556,-2.5998976356708177,-11.627524019701658
1011.08,-18.236099036301653,-0.5729078631524541,-2.5637351211915433,-11.466004417866788
1011.22,-18.202436338108264,-0.5649390801109841,-2.528075579415795,-11.306721836011484
1011.36,-18.168258382690667,-0.5570811377408179,-2.4929120158232556,-11.149645478936785
1011.5,-18.133561523933487,-0.5493324943203716,-2.458237533092097,-10.994744981413142
1011.64,-18.098342197693377,-0.54169162957233,-2.424045329752407,-10.841990400432003
1011.78,-18.06259692867576,-0.5341570443653759,-2.3903286988580295,-10.691352207803725
1011.9200000000001,-18.02632233668514,-0.5267272604200685,-2.3570810266765743,-10.542801283072137
1012.0600000000001,-17.989515142371744,-0.5194008200188124,-2.324295791397383,-10.396308906719037
1012.2,-17.95217217256969,-0.5121762857198605,-2.2919665618571896,-10.251846753634153
1012.34,-17.91429036530045,-0.5050522400752946,-2.2600869962832624,-10.109386886828528
1012.48,-17.87586677449845,-0.4980272853529285,-2.2286508410537955,-9.968901751371229
1012.62,-17.836898574503177,-0.4911000432620782,-2.197651929475322,-9.830364168531224
1012.76,-17.797383064351486,-0.4842691546831473,-2.167084180576918,-9.693747330107898
1012.9,-17.757317671896352,-0.4775332794009733,-2.13694159792099,-9.559024792935308
1013.0400000000001,-17.716699957771798,-0.4708910958418818,-2.107218268430416,-9.426170473546605
1013.1800000000001,-17.675527619218798,-0.4643413008143986,-2.077908361231827,-9.295158642986424
1013.32,-17.633798493783367,-0.45788260925356855,-2.049006126514805,-9.165963921760094
1013.46,-17.591510562894605,-0.4515137539688291,-2.020505894406811,-9.038561274909691
1013.6,-17.548661955328374,-0.44523348539539215,-1.9924020738635997,-8.912926007207856
1013.74,-17.505250950560182,-0.439040571349083,-1.964689151574945,-8.789033758461121
1013.88,-17.46127598200931,-0.4329337967845893,-1.9373616908854447,-8.66686049891545
1014.02,-17.4167356401753,-0.426911963557073,-1.9104143307302248,-8.546382524757197
1014.16,-17.37162867566644,-0.42097389018709697,-1.8838417845853248,-8.427576453703505
1014.3000000000001,-17.325954002119868,-0.415118411628822,-1.857638839432581,-8.310419220676678
1014.44,-17.279710699011623,-0.409344379041428,-1.8318003547388009,-8.194888073557602
1014.58,-17.232898014354983,-0.4036506595637136,-1.8063212614490485,-8.080960569013795
1014.72,-17.18551536728501,-0.39803613609183197,-1.7811965609938332,-7.9686145683980705
1014.86,-17.137562350526895,-0.392499707060117,-1.7564213243100326,-7.857828233714202
1015.0,-17.089038732745536,-0.38704028622495895,-1.731990690875347,-7.748580023646357
1015.14,-17.0399444607738,-0.3816568024516855,-1.707899867756114,-7.640848689649378
1015.28,-16.99027966171668,-0.3763481995044071,-1.6841441286682926,-7.534613272097209
1015.4200000000001,-16.940044644928673,-0.3711134358387859,-1.6607188130514485,-7.42985309648717
1015.5600000000001,-16.889239903861704,-0.3659514843976862,-1.63761932515555,-7.326547769697851
1015.7,-16.83786611778089,-0.3608613324096682,-1.6148411331404136,-7.224677176298743
1015.84,-16.78592415334564,-0.3558419811902835,-1.5923797681876157,-7.124221474909835
1015.98,-16.733415066053567,-0.3508924459461351,-1.5702308236247096,-7.025161094609589
1016.12,-16.68034010154483,-0.34601175558166325,-1.5483899540615718,-6.927476731389887
1016.26,-16.626700696764747,-0.34119895250861654,-1.526852874538717,-6.831149344656635
1016.4,-16.572498480982553,-0.336453092458176,-1.5056153596874173,-6.73616015377487
1016.5400000000001,-16.51773527666436,-0.3317732442956899,-1.4846732429014595,-6.642490634657303
1016.6800000000001,-16.462413100198578,-0.3271584898379873,-1.4640224155203896,-6.550122516395317
1016.82,-16.406534162472244,-0.32260792367323127,-1.4436588260240775,-6.459037777931566
1016.96,-16.350100869296778,-0.31812065298327846,-1.423578479238454,-6.369218644773359
1017.1,-16.293115821682083,-0.31369579736850933,-1.4037774355522636,-6.280647585746086
1017.24,-16.235581815957836,-0.3093324886750954,-1.3842518101446797,-6.193307309786021
1017.38,-16.177501843741265,-0.3050298708246674,-1.3649977722236382,-6.107180762771881
1017.52,-16.118879091750763,-0.30078709964635514,-1.3460115442747367,-6.022251124394555
1017.66,-16.05971694146502,-0.29660334271116096,-1.3272894013205578,-5.938501805064482
1017.8000000000001,-16.000018968627323,-0.2924777791686388,-1.3088276701902721,-5.85591644285617
1017.94,-15.939788942595241,-0.2884095995858445,-1.2906227287993761,-5.774478900489391
1018.08,-15.879030825535814,-0.2843980057885252,-1.2726710054394312,-5.694173262346618
1018.22,-15.81774877146674,-0.28044221070451897,-1.25496897807766,-5.6149838315262945
1018.36,-15.755947125144244,-0.2765414382093321,-1.2375131736662677,-5.5368951269315225
1018.5,-15.693630420798472,-0.2726949229738637,-1.2203001674613543,-5.459891880393818
1018.64,-15.630803380717547,-0.26890191031424987,-1.2033265823512842,-5.383959033831556
1018.78,-15.567470913681525,-0.2651616560437947,-1.1865890881943801,-5.309081736442767
1018.9200000000001,-15.503638113247836,-0.26147342632696197,-1.17008440116582,-5.235245341931965
1019.0600000000001,-15.439310255889849,-0.25783649753539695,-1.1538092831135986,-5.162435405770633
1019.2,-15.374492798990513,-0.2542501561059515,-1.1377605409234421,-5.09063768249111
1019.34,-15.309191378693155,-0.2507136984006838,-1.1219350258925367,-5.0198381230135265
1019.48,-15.243411807611773,-0.24722643056880478,-1.106329633111965,-4.950022872005506
1019.62,-15.17716007240323,-0.24378766841054544,-1.0909413008577173,-4.881178265274314
1019.76,-15.11044233120412,-0.24039673724291755,-1.0757670099901655,-4.8132908271911745
1019.9,-15.04326491093504,-0.23705297176734136,-1.060803783361878,-4.7463472681474554
1020.0400000000001,-14.975634304475374,-0.23375571593911446,-1.0460486852336695,-4.680334482042429
1020.1800000000001,-14.907557167711698,-0.23050432283869665,-1.0314988206987563,-4.615239543802314
1020.32,-14.839040316463175,-0.22729815454478466,-1.017151335114923,-4.5510497069303355
1020.46,-14.77009072328742,-0.2241365820091525,-1.0030034135445733,-4.487752401087475
1020.6,-14.70071551417046,-0.22101898493323277,-0.9890522802025644,-4.425335229703671
1020.74,-14.63092196510453,-0.21794475164641458,-0.9752951979117184,-4.363785967619146
1020.88,-14.560717498557665,-0.21491327898603427,-0.9617294675658978,-4.303092558755599
1021.02,-14.490109679839044,-0.21192397217903539,-0.9483524276005462,-4.243243113816968
1021.16,-14.419106213364213,-0.20897624472527465,-0.9351614534705858,-4.184225908019481
1021.3000000000001,-14.347714938824481,-0.20606951828245093,-0.9221539571355754,-4.126029378850707
1021.44,-14.275943827264756,-0.2032032225526352,-0.9093273865520216,-4.068642123857324
1021.58,-14.203800977074287,-0.20037679517037832,-0.8966792251727502,-4.012052898461331
1021.72,-14.131294609894788,-0.19758968159237542,-0.8842069914532348,-3.9562506138043796
1021.86,-14.058433066450533,-0.1948413349886649,-0.8719082383647905,-3.901224334619994
1022.0,-13.985224802305064,-0.1921312161353408,-0.8597805529145328,-3.846963277133353
1022.14,-13.911678383549177,-0.1894587933087574,-0.8478215556720126,-3.7934568069883587
1022.28,-13.837802482424992,-0.18682354218120564,-0.8360289003024304,-3.7406944372017215
1022.4200000000001,-13.763605872890802,-0.18422494571804002,-0.8244002731063417,-3.6886658261437475
1022.5600000000001,-13.689097426131594,-0.1816624940762372,-0.8129333925657612,-3.637360775545578
1022.7,-13.61428610602003,-0.17913568450436476,-0.8016260088965784,-3.5867692285325585
1022.84,-13.53918096453274,-0.17664402124394202,-0.7904759036071948,-3.536881267683482
1022.98,-13.463791137126806,-0.1741870154321724,-0.7794808890633017,-3.4876871131154146
1023.12,-13.388125838081269,-0.17176418500602902,-0.7686388080587049,-3.4391771205938073
1023.26,-13.312194355808485,-0.16937505460767416,-0.7579475333921195,-3.391341779667632
1023.4,-13.236006048140228,-0.16701915549119442,-0.7474049674498505,-3.3441717118292384
1023.5400000000001,-13.15957033759325,-0.16469602543063286,-0.7370090417942727,-3.2976576686986716
1023.6800000000001,-13.08289670661913,-0.16240520862930108,-0.7267577167580361,-3.2517905302321544
1023.82,-13.005994692843112,-0.16014625563035184,-0.7166489810439133,-3.206561302954457
1023.96,-12.92887388429666,-0.15791872322859601,-0.7066808513302103,-3.161961118214887
1024.1,-12.851543914648284,-0.155722174383546,-0.6968513718816659,-3.117981230466612
1024.24,-12.774014458437293,-0.1535561781336687,-0.6871586141657605,-3.0746130155690397
1024.38,-12.696295226314941,-0.15142030951183122,-0.6776006764743617,-3.0318479691129934
1024.52,-12.618395960297388,-0.14931414946192245,-0.6681756835506314,-2.989677704768391
1024.66,-12.540326429034902,-0.1472372847566346,-0.6588817862211204,-2.9480939526541805
1024.8,-12.46209642310148,-0.14518930791638837,-0.6497171610329803,-2.9070885577302317
1024.94,-12.38371575030917,-0.14316981712938573,-0.6406800098962203,-2.866653478210953
1025.08,-12.305194231051152,-0.14117841617277432,-0.6317685597309396,-2.826780784000337
1025.22,-12.226541693677559,-0.13921471433490945,-0.6229810621194639,-2.7874626551481883
1025.3600000000001,-12.147767969907996,-0.13727832633869597,-0.6143157929633224,-2.748691380327262
1025.5,-12.068882890284485,-0.13536887226599784,-0.6057710521449933,-2.710459355331062
1025.64,-11.989896279668567,-0.13348597748309798,-0.5973451631943542,-2.6727590815920306
1025.78,-11.910817952786125,-0.13162927256719567,-0.5890364729597721,-2.6355831647198813
1025.92,-11.831657709823375,-0.12979839323392578,-0.5808433512837657,-2.5989243130598183
1026.06,-11.75242533207736,-0.1279929802658866,-0.5727641906831811,-2.562775336270391
1026.2,-11.673130577664194,-0.12621267944216147,-0.5647974060338129,-2.5271291439207335
1026.34,-11.59378317728812,-0.12445714146882096,-0.5569414342594138,-2.4919787441069388
1026.48,-11.514392830074359,-0.12272602191039164,-0.5491947340250279,-2.4573172420873326
1026.6200000000001,-11.434969199468604,-0.12101898112227799,-0.5415557854345895,-2.423137838936391
1026.76,-11.355521909205857,-0.11933568418412442,-0.5340230897327289,-2.3894338302170683
1026.9,-11.2760605393512,-0.11767580083410396,-0.5265951690107239,-2.356198604671299
1027.04,-11.196594622414946,-0.11603900540412128,-0.5192705659165402,-2.3234256429284335
1027.18,-11.11713363954451,-0.11442497675591666,-0.512047843368908,-2.2911085162313714
1027.32,-11.03768701679515,-0.11283339821805906,-0.5049255842753722,-2.259240885180175
1027.46,-10.958264121481696,-0.11126395752381515,-0.4979023912542652,-2.227816498492911
1027.6,-10.878874258613118,-0.10971634674988293,-0.4909768863605466,-2.196829191783518
1027.74,-10.79952666741179,-0.10819026225597733,-0.4841477108154559,-2.1662728863564653
1027.88,-10.72023051791905,-0.10668540462525616,-0.47741352473992577,-2.13614158801797
1028.02,-10.640994907688684,-0.10520147860557474,-0.4707730068917019,-2.10642938590358
1028.16,-10.561828858569603,-0.10373819305155763,-0.464224854406121,-2.07713045132188
1028.3,-10.4827413135791,-0.10229526086747598,-0.45776778254049233,-2.0482390366141225
1028.44,-10.403741133867777,-0.10087239895091973,-0.45140052442203593,-2.0197494740295614
1028.58,-10.324837095777164,-0.09946932813725287,-0.4451218307993259,-1.9916561746162877
1028.72,-10.246037887990953,-0.09808577314484165,-0.4389304697971912,-1.9639536271273548
1028.8600000000001,-10.167352108780568,-0.09672146252104445,-0.43282522667502515,-1.9366363969419922
1029.0,-10.088788263345812,-0.09537612858895295,-0.4268049035884571,-1.9096991250016966
1029.14,-10.01035476125102,-0.09404950739487407,-0.420868319354338,-1.883136526761016
1029.28,-9.818347672037476,-0.09274133865654247,-0.4150143092189957,-1.8569433911528124
1029.42,-8.289111444093109,-0.09145136571205326,-0.40924172462971314,-1.8311145795678203
1029.56,2.3948785966376853,-0.09017933546950516,-0.403549433009385,-1.8056450248483018
1029.7,90.73598107793663,-0.207095830491263,-0.39793631753430847,-1.7805297302956098
1029.84,99.70993048716502,-3.3304596055567806,-0.3924012769150652,-1.755763768691472
1029.98,99.70905114593124,-7.122030550570459,-0.38694322518045093,-1.7313422813328088
1030.1200000000001,99.71046046275761,-10.197281523029197,-0.3815610914644094,-1.7072604770798987
1030.26,99.71253486796212,-12.514643715619762,-0.37625381979593114,-1.683513631417716
1030.4,99.71456151498363,-14.232559173129667,-0.37102036889187406,-1.6600970855302581
1030.54,99.71654144895359,-15.50127047733776,-0.36585971195266515,-1.6370062453876848
1030.68,99.71847574507974,-16.43740057678233,-0.36077083646084485,-1.6142365808460974
1030.82,99.62578279962032,-17.12798587602612,-0.3557527439824122,-1.5917836247597832
1030.96,99.23781897733178,-17.637406129038187,-0.35080444997093446,-1.5696429721057577
1031.1,98.74551067319648,-18.01318265376286,-0.34592498357438023,-1.5478102791204342
1031.24,98.10521369335446,-18.290375316654142,-0.3411133874446398,-1.5262812624482582
1031.38,97.2444230601371,-18.49484714110657,-0.33636871754969544,-1.5050516983021354
1031.52,96.03886298517118,-18.645676235878184,-0.3316900429884032,-1.4841174216355044
1031.66,94.26228252812,-18.75693564608247,-0.32707644580785183,-1.46347432532588
1031.8,91.47426753288813,-18.839006391086482,-0.3225270208232612,-1.4431183593697225
1031.94,86.75804684771569,-18.89954605371399,-0.3180408754403865,-1.4230455300884715
1032.08,78.11531951641494,-18.944203266788122,-0.31361712948039294,-1.4032518993455885
1032.22,64.49063303291958,-18.977144756587148,-0.309254915007165,-1.3837335837744624
1032.3600000000001,52.362705782809755,-19.001444117773694,-0.30495337615701906,-1.3644867540170273
1032.5,42.01830685051491,-19.019368594100033,-0.3007116689707837,-1.3455076339729428
1032.64,33.194315782153254,-19.032590622823513,-0.29652896122821587,-1.3267925000591936
1032.78,25.666570892431125,-19.03997908296416,-0.29240443228472046,-1.3083376804799642
1032.92,19.2440773545399,-19.03183765670298,-0.2883372729103406,-1.290139554506649
1033.06,13.764080272565739,-19.011150577595977,-0.2843266851309878,-1.272194551767853
1033.2,9.087872904877738,-18.98122014625628,-0.28037188207188013,-1.2544991515492523
1033.34,5.097229803257339,-18.94419836568367,-0.2764720878031583,-1.2370498821031746
1033.48,1.7179854240751502,-18.90150869584464,-0.27262653718764923,-1.2198433199677632
1033.6200000000001,-1.0722469979255125,-18.854105289773884,-0.26883447573074637,-1.2028760892955987
1033.76,-3.373046203895549,-18.802635266725144,-0.26509515943237916,-1.186144861191642
1033.9,-5.271932348894839,-18.747542065210745,-0.2614078546410408,-1.1696463530603731
1034.04,-6.840662684250339,-18.689132364896285,-0.25777183790984654,-1.1533773279619959
1034.18,-8.137722416962143,-18.62762010701197,-0.25418639585459396,-1.1373345939775876
1034.32,-9.210603052968494,-18.56315588961504,-0.2506508250137975,-1.1215150035830646
1034.46,-10.097788048362466,-18.49584688120342,-0.24716443171067043,-1.1059154530318467
1034.6,-10.830431504796936,-18.42577049762225,-0.24372653191702578,-1.0905328817460993
1034.74,-11.433749193423871,-18.352983918903053,-0.2403364511190707,-1.0753642717164285
1034.88,-11.928155765291825,-18.277530793203454,-0.2369935241850674,-1.06040664690992
1035.02,-12.33018604268411,-18.19944601318873,-0.23369709523483478,-1.0456570726864063
1035.16,-12.653236888713613,-18.118759153937045,-0.23044651751106549,-1.0311126552228398
1035.3,-12.90816228652098,-18.03549696900579,-0.2272411532524327,-1.0167705409456655
1035.44,-13.103749569199016,-17.949685214792414,-0.22408037356846144,-1.0026279159710896
1035.58,-13.247100083269995,-17.861349989222727,-0.22096355831614145,-0.9886820055531139
1035.72,-13.343933343450502,-17.77051871428951,-0.21789009597825518,-0.974930073539255
1035.8600000000001,-13.398830093709291,-17.677220853608894,-0.2148593835433986,-0.9613694218338183
1036.0,-13.415426646225031,-17.58148842988122,-0.2118708263876709,-0.9479973898686377
1036.14,-13.396570379427862,-17.483356388973924,-0.20892383815800997,-0.9348113540811687
1036.28,-13.34444426735258,-17.382862844677582,-0.20601784065715,-0.9218087273998378
1036.42,-13.260666708521546,-17.28004922928531,-0.2031522637301799,-0.9089869587365458
1036.56,-13.146371651801116,-17.17496036884408,-0.2003265451526792,-0.8963435324862241
1036.7,-13.00227301633484,-17.067644497431743,-0.19754013052041,-0.8838759680333499
1036.84,-12.835487764958513,-16.958153221584535,-0.19479247314054354,-0.8715818192653214
1036.98,-12.669139559949045,-16.846541443661984,-0.19208303392439896,-0.8594586740925958
1037.1200000000001,-12.505095569253049,-16.732867251229482,-0.1894112812816751,-0.8475041539755026
1037.26,-12.343314023988423,-16.61719177828062,-0.18677669101615238,-0.8357159134576315
1037.4,-12.183754339364164,-16.499579043183438,-0.18417874622284613,-0.8240916397057101
1037.54,-12.0263770688245,-16.3800957675247,-0.18161693718659022,-0.8126290520558785
1037.68,-11.8711438602052,-16.258811179480272,-0.1790907612820309,-0.801325901566272
1037.82,-11.718017413807269,-16.13579680490975,-0.17659972287501277,-0.7901799705758243
1037.96,-11.566961442298098,-16.011126249027406,-0.17414333322533515,-0.7791890722692065
1038.1,-11.417940632354656,-15.884874971214147,-0.17172111039086171,-0.7683510502478144
1038.24,-11.270920607967648,-15.757120055290567,-0.16933257913296376,-0.75766377810672
1038.38,-11.125867895329591,-15.627939977356258,-0.16697727082327887,-0.7471251590175094
1038.52,-10.982749889233665,-15.497414373107036,-0.16465472335176617,-0.7367331253169161
1038.66,-10.841534820913761,-15.365623806363764,-0.1623644810360408,-0.7264856381011794
1038.8,-10.702191727259674,-15.232649540379752,-0.16010609453196914,-0.7163806868260391
1038.94,-10.564690421344542,-15.098573313335923,-0.15787912074550806,-0.7064162889122972
1039.08,-10.429001464204836,-14.963477119281777,-0.15568312274576998,-0.6965904893568605
1039.22,-10.295096137815964,-14.82744299563552,-0.15351766967929728,-0.6869013603491938
1039.3600000000001,-10.162946419209465,-14.69055281821735,-0.1513823366855293,-0.6773470008931074
1039.5,-10.032524955680316,-14.55288810465609,-0.14927670481344488,-0.6679255364338037
1039.64,-9.903805041035303,-14.4145298268812,-0.14720036093936434,-0.6586351184901091
1039.78,-9.77676059283588,-14.275558233289678,-0.1451528976858952,-0.6494739242918223
1039.92,-9.65136613059102,-14.136052681061015,-0.1431339133420047,-0.6404401564221051
1040.06,-9.527596754857816,-13.996091478983397,-0.14114301178420444,-0.6315320424648455
1040.2,-9.405428127209444,-13.855751741051044,-0.13917980239883124,-0.6227478346569264
1040.34,-9.284836451032184,-13.71510925099615,-0.13724390000540915,-0.6140858095453293
1040.48,-9.165798453114766,-13.574238337829605,-0.13533492478107692,-0.6055442676490075
1040.6200000000001,-9.048291365995238,-13.43321176238267,-0.1334525021860673,-0.5971215331254609
1040.76,-8.932292911032057,-13.292100614766992,-0.13159626289022244,-0.5888159534419488
1040.9,-8.817781282167651,-13.150974222602802,-0.12976584270053165,-0.5806258990512748
1041.04,-8.704735130354239,-13.009900069805004,-0.1279608824896769,-0.5725497630720805
1041.18,-8.593133548612988,-12.868943725663483,-0.12618102812557216,-0.5645859609735862
1041.32,-8.482956057699,-12.728168783907691,-0.1244259304018832,-0.5567329302647162
1041.46,-8.374182592345834,-12.587636811405824,-0.12269524496951323,-0.548989130187547
1041.6,-8.26679348806445,-12.447407306115425,-0.12098863226904204,-0.5413530414150196
1041.74,-8.160769468472678,-12.307537663874857,-0.11930575746410448,-0.533823165752856
1041.88,-8.056091633132322,-12.16808315360331,-0.11764629037569589,-0.5263980258456211
1042.02,-7.952741445871998,-12.0290969004605,-0.11600990541739124,-0.5190761648868731
1042.16,-7.850700723575003,-11.890629876505562,-0.11439628153146517,-0.5118561463333455
1042.3,-7.749951625412146,-11.752730898387572,-0.11280510212590061,-0.5047365536231023
1042.44,-7.6504766425006006,-11.615446631596965,-0.11123605501227384,-0.49771598989761784
1042.58,-7.552258587970564,-11.478821600807926,-0.10968883234450306,-0.49079307772771563
1042.72,-7.45528058742237,-11.342898205845621,-0.10816313055844942,-0.4839664588433246
1042.8600000000001,-7.359526069757432,-11.20771674281913,-0.10665865031235781,-0.4772347938669908
1043.0,-7.264978758367148,-11.073315429970297,-0.10517509642812617,-0.470596762051097
1043.14,-7.171622662664616,-10.939730437800455,-0.10371217783339176,-0.46405106101873644
1043.28,-7.079442069944627,-10.806995923050383,-0.10226960750442304,-0.4575964065081908
1043.42,-6.988421537558092,-10.675144066124128,-0.10084710240980559,-0.4512315321209624
1043.56,-6.898545885387606,-10.544205111563548,-0.0994443834549116,-0.4449551890733109
1043.7,-6.809800188611511,-10.414207411197907,-0.09806117542714189,-0.43876614595124575
1043.84,-6.722169770744279,-10.285177469611039,-0.09669720694192904,-0.43266318846892576
1043.98,-6.635640196941636,-10.157139991587279,-0.09535221038949213,-0.42664511923042064
1044.1200000000001,-6.550197267559317,-10.030117931216328,-0.09402592188233179,-0.42071075749478404
1044.26,-6.465827011954824,-9.767445063930996,-0.09271808120345561,-0.4148589389443958
1044.4,-6.38251568252203,-7.5230203447639,-0.09142843175532377,-0.40908851545652575
1044.54,-6.300249748948887,6.817256823550998,-0.09015672050950478,-0.4033983548780745
1044.68,-6.219015892688951,99.049974224358,-0.804784349877857,-0.397787340803448
1044.82,-6.138801001637783,99.78571105228434,-4.456508990505929,-0.39225437235552085
1044.96,-6.05959216500574,99.78429555697589,-8.08450696148806,-0.38679836396964645
1045.1,-5.981376668378939,99.78512351499936,-10.93053172002463,-0.3814182451806722
1045.24,-5.904141988960626,99.7860885634635,-13.059576904060393,-0.3761129604129155
1045.38,-5.827875790985442,99.78699266194938,-14.635236924405776,-0.3708814687730622
1045.52,-5.752565921299425,99.78783964854793,-15.798430965178914,-0.36572274384594566
1045.66,-5.678200405098893,99.78863313027581,-16.656623808507803,-0.3606357734931653
1045.8,-5.604767441821647,99.65153189344781,-17.28970037238819,-0.3556195596545068
1045.94,-5.532255401184184,99.25919593610278,-17.75669591389964,-0.35067311815212504
1046.08,-5.460652819358917,98.76021741609566,-18.101177159836734,-0.3457954784974495
1046.22,-5.389948395285614,98.10811239765388,-18.3552846808778,-0.3409856837007759
1046.3600000000001,-5.320130987111554,97.22618172781085,-18.54272767919886,-0.33624279008350666
1046.5,-5.251189608755087,95.98165003131767,-18.680995419388466,-0.331565867093002
1046.64,-5.183113426587549,94.12992847758261,-18.782988918390533,-0.32695399712000744
1046.78,-5.115891756228652,91.18839486907925,-18.858224643789153,-0.3224062753186197
1046.92,-5.049514059450733,86.13786798140742,-18.913722439388778,-0.3179218094287576
1047.06,-4.983969941187368,76.73199939465046,-18.95466050833935,-0.3134997196011011
1047.2,-4.91924914664212,63.217198561277215,-18.984858563431434,-0.309139138224467
1047.34,-4.85534155849331,51.51644921689701,-19.007134224073432,-0.30483920975558376
1047.48,-4.792237194190893,41.49881858188333,-19.02356591331679,-0.30059909055123574
1047.6200000000001,-4.729926203341714,32.92195421855679,-19.03568678442037,-0.29641794870274085
1047.76,-4.668398865179524,25.578447998846283,-19.04210925295827,-0.2922949638727313
1047.9,-4.607645586116311,19.29078805330696,-19.03317234793675,-0.288229327134204
1048.04,-4.54765689737166,13.90704183956095,-19.011915720817633,-0.28422024081181074
1048.18,-4.488423452676995,9.297164069673562,-18.981567257178497,-0.28026691832535433
1048.32,-4.429936026051629,5.349838752996716,-18.94423083451127,-0.27636858403546277
1048.46,-4.37218550964777,1.9876003118932077,-18.90129822534628,-0.2725244730914097
1048.6,-4.315162911661671,-0.8002347071759719,-18.853702364782166,-0.2687338312810515
1048.74,-4.2588593543082744,-3.1039981838827,-18.802075939568486,-0.264995914882851
1048.88,-4.203266071856801,-5.009182784491274,-18.74685242671226,-0.26130999051996096
1049.02,-4.148374408724827,-6.586120141868326,-18.688331536867754,-0.25767533501633555
1049.16,-4.094175817628529,-7.892310724147098,-18.626722275144825,-0.2540912352548444
1049.3,-4.040661857786819,-8.97457909321174,-18.562171704094414,-0.2505569880373592
1049.44,-3.9878241931772522,-9.870967688759752,-18.494784434699362,-0.24707189994678722
1049.58,-3.9356545908416387,-10.612348155539117,-18.424636016904504,-0.2436352872110233
1049.72,-3.88414491923937,-11.223763627179787,-18.351782259850598,-0.2402464755687944
1049.8600000000001,-3.8332871466465916,-11.725531054321642,-18.276265799139384,-0.2369048001373702
1050.0,-3.7830733395994027,-12.134137762266269,-18.198120777053315,-0.23360960528211377
1050.14,-3.7334956613793353,-12.462965932977689,-18.11737621201403,-0.23036024448784634
1050.28,-3.6845463705394748,-12.722875566899143,-18.03405844537925,-0.22715608023200173
1050.42,-3.636217819469613,-12.922672349653878,-17.94819292994979,-0.22399648385954496
1050.56,-3.588502452998906,-13.069482610782144,-17.859805542287507,-0.22088083545963058
1050.7,-3.5413928070345935,-13.16905364676469,-17.76892354565597,-0.2178085237439767
1050.84,-3.494881507235357,-13.225994263959455,-17.675576292862832,-0.21477894592693061
1050.98,-3.448961267717999,-13.243967517088562,-17.5797957325626,-0.21179150760720294
1051.1200000000001,-3.4036248897961405,-13.225845245887877,-17.48161676479505,-0.20884562265124626
1051.26,-3.3588652607497145,-13.173832087588693,-17.381077479135804,-0.20594071307825654
1051.4,-3.3146753526240835,-13.089565098878852,-17.278219300122547,-0.20307620894677336
1051.54,-3.271048221057641,-12.974193893019132,-17.17308705845091,-0.20025154824285799
1051.68,-3.2279770041368216,-12.828445228017683,-17.065729002034345,-0.19746617676982683
1051.82,-3.185454921277486,-12.65559566520578,-16.95619675786062,-0.19471954803951816
1051.96,-3.1434752721316936,-12.479840900761799,-16.84454525328911,-0.19201112316507157
1052.1,-3.1020314355188985,-12.306519394295758,-16.730832603761964,-0.189340370755199
1052.24,-3.061116868380678,-12.135597555760913,-16.61511997267038,-0.18670676680992604
1052.38,-3.0207251047581134,-11.967042281540706,-16.49747140819829,-0.18410979461778343
1052.52,-2.980849754790988,-11.800820943778353,-16.377953661270407,-0.18154894465442867
1052.66,-2.94148450373801,-11.636901380306629,-16.256635988195807,-0.1790237144826777
1052.8,-2.902623111017297,-11.47525188512526,-16.13358994117664,-0.1765336086539271
1052.94,-2.864259409266375,-11.315841199378097,-16.008889149511088,-0.1740781386109475
1053.08,-2.8263873034210185,-11.158638502786573,-15.882609094037244,-0.17165682259202883
1053.22,-2.789000769812235,-11.00361340549989,-15.754826877123207,-0.16926918553645903
1053.3600000000001,-2.752093855280762,-10.850735940325889,-15.625620990296378,-0.16691475899131772
1053.5,-2.7156606763084694,-10.699976555309984,-15.4950710814136,-0.16459308101956563
1053.64,-2.679695418166064,-10.551306106632387,-15.363257723097298,-0.16230369610941317
1053.78,-2.644192334076543,-10.404695851796665,-15.230262183997384,-0.16004615508494927
1053.92,-2.609145744393852,-10.26011744308513,-15.096166204281666,-0.15782001501801324
1054.06,-2.574550035796234,-10.117542921258831,-14.961051776607441,-0.15562483914129274
1054.2,-2.5403996604937737,-9.97694470948196,-14.825000933682604,-0.1534601967626303
1054.34,-2.5066891354496676,-9.838295607452404,-14.688095543386007,-0.15132566318052165
1054.48,-2.473413041614755,-9.701568785721845,-14.55041711228322,-0.1492208196007896
1054.6200000000001,-2.440566023174895,-9.566737780190389,-14.412046598246286,-0.14714525305441706
1054.76,-2.4081427868107546,-9.433776486762138,-14.273064232763648,-0.14509855631652274
1054.9,-2.3761381009696287,-9.30265915614933,-14.13354935341056,-0.1430803278264638
1055.04,-2.3445467951489025,-9.17336038881396,-13.993580246840502,-0.14109017160904982
1055.18,-2.3133637591907874,-9.045855130036756,-13.853234002555034,-0.13912769719685303
1055.32,-2.282583942587993,-8.920118665104415,-13.712586377613395,-0.13719251955359862
1055.46,-2.2522023537999964,-8.796126614606823,-13.571711672354056,-0.135284258998621
1055.6,-2.2222140595795925,-8.673854929836846,-13.430682617118578,-0.13340254113237057
1055.74,-2.1926141843094116,-8.553279888285935,-13.289570269893611,-0.1315469967629568
1055.88,-2.163397909348121,-8.434378089229488,-13.14844392471947,-0.12971726183371318
1056.02,-2.1345604723860307,-8.317126449396499,-13.00737103065369,-0.1279129773517693
1056.16,-2.1060971668098234,-8.20150219871849,-12.866417121024881,-0.12613378931761682
1056.3,-2.0780033410761725,-8.087482876153357,-12.725645752665947,-0.12437934865565489
1056.44,-2.0502743980939804,-7.975046325579993,-12.585118454776214,-0.12264931114570193
1056.58,-2.022905794615017,-7.864170691760174,-12.444894687028633,-0.12094333735545962
1056.72,-1.9958930406327335,-7.754834416364356,-12.305031806510922,-0.1192610925739167
1056.8600000000001,-1.969231698789023,-7.647016234058469,-12.165585043067972,-0.11760224674567875
1057.0,-1.9429173837887352,-7.540695168649032,-12.026607482596209,-0.1159664744062115
1057.14,-1.9169457618217391,-7.435850529284218,-11.88815005782935,-0.11435345461798502
1057.28,-1.891312549992354,-7.332461906708685,-11.750261546147618,-0.1127628709075059
1057.42,-1.866013515755954,-7.230509169570228,-11.61298857393988,-0.1111944112032254
1057.56,-1.8410444763625848,-7.129972460776508,-11.476375627048556,-0.10964776777431114
1057.7,-1.8164012983074187,-7.030832193900239,-11.340465066831348,-0.10812263717027053
1057.84,-1.7920798967878926,-6.933069049631422,-11.205297151380748,-0.10661872016141398
1057.98,-1.7680762351673744,-6.836663972275328,-11.070910061451658,-0.10513572168014625
1058.1200000000001,-1.7443863244452131,-6.741598166295028,-10.937339930659329,-0.10367335076307438
1058.26,-1.7210062227330298,-6.647853092897422,-10.80462087952325,-0.10223132049392071
1058.4,-1.6979320347371174,-6.5554104666617885,-10.672785052947734,-0.1008093479472303
1058.54,-1.6751599112468205,-6.464252252209978,-10.54186266074652,-0.09940715413286103
1058.68,-1.652686048628768,-6.374360660917433,-10.411882020835948,-0.09802446394124582
1058.82,-1.6305066883268453,-6.285718147664292,-10.282869604739506,-0.09666100608941644
1058.96,-1.6086181163677902,-6.198307407625923,-10.15485008506536,-0.0953165130677779
1059.1,-1.587016662872299,-6.112111373102233,-10.02784638463732,-0.09399072108762326
1059.24,-1.5656987015715462,-6.027113210385181,-9.75619566182286,-0.09268337002937842
1059.38,-1.54466064932901,-5.943296316663975,-7.42105688370763,-0.09139420339156688
1059.52,-1.5238989656675124,-5.860644316967449,7.21350118092842,-0.09012296824048424
1059.66,-1.5034101523013754,-5.779141061143125,99.17880709195593,-0.8047522670512424
1059.8,-1.4831907526736106,-5.698770620872558,99.78569766516871,-4.456483429440041
1059.94,-1.4632373514980517,-5.619517286722518,99.78428411955781,-8.084487770248856
1060.08,-1.4435465743063478,-5.541365565231638,99.78514148147369,-10.930517506203387
1060.22,-1.4241150869997434,-5.46430017603213,99.78610539672019,-13.059566409499144
1060.3600000000001,-1.4049395954055592,-5.38830604900623,99.78700843185705,-14.63522918143122
1060.5,-1.386016844838312,-5.313368321477004,99.78785442226352,-15.798425253280413
1060.64,-1.3673436196653914,-5.239472335433203,99.78864697071677,-16.65661959506685
1060.78,-1.3489167428772355,-5.1666036347878,99.64615260062304,-17.289697264326477
1060.92,-1.3307330756619316,-5.09474796266996,99.25238817368415,-17.75669362122987
1061.06,-1.3127895169841834,-5.023891258750045,98.75145465522895,-18.101175468643707
1061.2,-1.2950830031685834,-4.95401965659743,98.09648230361515,-18.355283433365564
1061.34,-1.2776105074871278,-4.885119481070782,97.21015195130703,-18.54272675896875
1061.48,-1.2603690397509222,-4.81717724574051,95.958494530049,-18.680994740578733
1061.6200000000001,-1.243355645906019,-4.750179650343113,94.09447012777471,-18.782988417665067
1061.76,-1.2265674076333353,-4.684113578267114,91.13008940455362,-18.858224274427922
1061.9,-1.2100014419525988,-4.61896609407031,86.03385499499723,-18.91372216692866
1062.04,-1.1936549008302733,-4.554724441028015,76.53184704683102,-18.954660307358544
1062.18,-1.1775249707914133,-4.491376038712071,63.024075440888744,-18.98485841517751
1062.32,-1.161608872535403,-4.428908480600266,51.35111275736661,-19.007134114713597
1062.46,-1.1459038605555354,-4.36730953171594,41.35726651179257,-19.023565832647282
1062.6,-1.1304072227623823,-4.30656712629745,32.80076159566655,-19.03568672491434
1062.74,-1.115116280110917,-4.246669365497227,25.474683759916513,-19.04195526594962
1062.88,-1.1000283862313507,-4.187604515110141,19.201943659894436,-19.032811792901004
1063.02,-1.0851409270636345,-4.129361003330882,13.830970259856825,-19.01140511624405
1063.16,-1.0704513204955939,-4.071927418540076,9.23202759381995,-18.98094284936274
1063.3,-1.055957016004657,-4.015292507118852,5.29406435880135,-18.943516212954457
1063.44,-1.041655494303133,-3.959445171291563,1.9408015046409823,-18.90050894052002
1063.58,-1.0275442669870192,-3.904374466996398,-0.8389158623270428,-18.852848780443832
1063.72,-1.0136208761882814,-3.8500696017835727,-3.135990744857089,-18.801165025809155
1063.8600000000001,-0.9998828942305904,-3.7965199327408397,-5.03566734526384,-18.74588890613709
1064.0,-0.9863279232884703,-3.743714964446008,-6.608064670934752,-18.68731862907411
1064.14,-0.9729535950498331,-3.6916443469462026,-7.910504950714913,-18.62566218773008
1064.28,-0.9597575703818596,-3.640297873763577,-8.989665382492076,-18.561065961267044
1064.42,-0.9467375390002016,-3.589665479927186,-9.883467678785248,-18.49363410030836
1064.56,-0.9338912191414716,-3.539737240030737,-10.62268515300929,-18.42344184784711
1064.7,-0.9212163572389899,-3.490503366315948,-11.232281116547155,-18.350544812933986
1064.84,-0.9087107276017602,-3.441954206781207,-11.732507817563784,-18.274985506399553
1064.98,-0.8963721320966427,-3.3940802433152655,-12.139800133185565,-18.196797999408307
1065.1200000000001,-0.8841983998336997,-3.3468720898556836,-12.46749767743609,-18.116011277832428
1065.26,-0.8721873868546821,-3.300320490571737,-12.726425822572095,-18.032651678399407
1065.4,-0.86033697582463,-3.2544163180715087,-12.925361994039722,-17.94674466957261
1065.54,-0.8486450757265613,-3.209150571632896,-13.07140936373433,-17.85831615832598
1065.68,-0.837109621559221,-3.1645143754582366,-13.170296157979724,-17.767393448992493
1065.82,-0.8257285740378657,-3.1204989769522946,-13.226615388076958,-17.674005943036732
1065.96,-0.814499919298054,-3.0770957450233203,-13.244016939294939,-17.578185643016578
1066.1,-0.8034216686024224,-3.0342961684069096,-13.225361588429685,-17.47996750630657
1066.24,-0.7924918580504158,-2.9920918540124006,-13.172844601408704,-17.37938968181841
1066.38,-0.7817085482909542,-2.950474525291521,-13.0880950236709,-17.276493654283097
1066.52,-0.7710698242380041,-2.909436020629036,-12.97225555242102,-17.1713243145192
1066.66,-0.7605737947890353,-2.868968291755104,-12.82604691361096,-17.063929969731717
1066.8,-0.7502185925463367,-2.8290634021790995,-12.652951977740766,-16.9543623047389
1066.94,-0.7400023735411694,-2.7897135256446233,-12.4772337577177,-16.842676302745417
1067.08,-0.7299233169607291,-2.750910944605447,-12.303948293310686,-16.72893013261643
1067.22,-0.7199796248779005,-2.7126480487221207,-12.133062001726731,-16.61318500838001
1067.3600000000001,-0.7101695219837776,-2.674917333378993,-11.964541786436417,-16.495505025769987
1067.5,-0.700491255322926,-2.6377113982213967,-11.798355026513708,-16.375956979928272
1067.64,-0.690943094031366,-2.601022945712717,-11.634469566574978,-16.25461016785187
1067.78,-0.6815233290772553,-2.5648447797111293,-11.472853707264832,-16.131536178749066
1067.92,-0.6722302730042474,-2.5291698040657224,-11.313476196240977,-16.00680867513009
1068.06,-0.6630622596775025,-2.4939910212317757,-11.156306219614626,-15.880503167175332
1068.2,-0.6540176440323332,-2.459301530904955,-11.001313393807044,-15.752696782683278
1068.34,-0.6450948018254595,-2.425094528674156,-10.848467757786187,-15.623468034688477
1068.48,-0.6362921293888527,-2.391363304692777,-10.697739765650892,-15.492896588648447
1068.6200000000001,-0.6276080433861474,-2.358101242368184,-10.54910027953289,-15.361063030922256
1068.76,-0.6190409805716007,-2.3253018170691138,-10.402520562789718,-15.2280486400981
1068.9,-0.6105893975515755,-2.2929585948507953,-10.257972273464095,-15.093935162570332
1069.04,-0.6022517705485302,-2.26106523119756,-10.115427457987522,-14.958804593616323
1069.18,-0.5940265951674908,-2.229615469782699,-9.974858545108022,-14.822738965079333
1069.32,-0.5859123861649865,-2.198603141245354,-9.836238340023694,-14.685820140624898
1069.46,-0.5779076772204289,-2.1680221619842084,-9.6995400187056,-14.54812961940498
1069.6,-0.5700110207099122,-2.137866532967769,-9.564737122394911,-14.409748348836295
1069.74,-0.5622209874824163,-2.1081303385609953,-9.431803552260796,-14.270756547077209
1069.88,-0.5545361666383919,-2.078807745368094,-9.300713564206708,-14.131233535671694
1070.02,-0.546955165310706,-2.0498930010912324,-9.171441763813972,-13.991257582719049
1070.16,-0.539476608447932,-2.021380433404971,-9.043963101412553,-13.850905756825354
1070.3,-0.532099138599958,-1.9932644488462168,-8.918252867269963,-13.710253791996346
1070.44,-0.5248214157059015,-1.9655395317194688,-8.79428668689003,-13.569375963542571
1070.58,-0.5176421168843038,-1.938200243017166,-8.672040516414109,-13.42834497498594
1070.72,-0.51055993622559,-1.9112412193549313,-8.551490638118029,-13.287231855882272
1070.8600000000001,-0.5035735845867705,-1.8846571719215084,-8.43261365599868,-13.146105870407316
1071.0,-0.4966817893883687,-1.8584428854431987,-8.315386491444826,-13.00503443649368
1071.14,-0.48988329441355305,-1.8325932171626012,-8.199786378987126,-12.864083055253198
1071.28,-0.48317685960945633,-1.8071030958314578,-8.08579086212297,-12.723315250373096
1071.42,-0.47656126089066114,-1.7819675207174235,-7.973377789212116,-12.582792517134909
1071.56,-0.4700352899448339,-1.7571815606245604,-7.862525309439436,-12.442574280671773
1071.7,-0.4635977540404885,-1.732740352927383,-7.753211868841584,-12.302717863052704
1071.84,-0.45724747583686043,-1.7086391026182586,-7.645416206394615,-12.163278458760683
1071.98,-0.4509832931958729,-1.6848730813679922,-7.539117350159886,-12.024309118115182
1072.1200000000001,-0.4448040589961769,-1.6614376265994073,-7.434294613485855,-11.88586073817829
1072.26,-0.43870864094924605,-1.638328140573753,-7.330927591263642,-11.747982060676565
1072.4,-0.4326959214175074,-1.6155400894897582,-7.228996156234363,-11.610719676467932
1072.54,-0.4267647972344924,-1.593069002595164,-7.12848045534653,-11.47411803608357
1072.68,-0.4209141795269863,-1.5709104713105606,-7.029360906161887,-11.338219465878971
1072.82,-0.4151429935391609,-1.549060148365363,-6.931618193308277,-11.203064189335175
1072.96,-0.4094501784586708,-1.5275137469457585,-6.835233264978213,-11.068690353060818
1073.1,-0.4038346872446969,-1.5062670398544615,-6.740187329472028,-10.935134057057306
1073.24,-0.39829548645791657,-1.485315858682118,-6.646461851784477,-10.802429388822988
1073.38,-0.3928315560923865,-1.4646560929901942,-6.554038550233857,-10.670608460887445
1073.52,-0.387441889409318,-1.4442836895051945,-6.462899393132761,-10.539701451383385
1073.66,-0.3821254927727269,-1.424194651324058,-6.373026595499642,-10.40973664728102
1073.8,-0.3768813854869431,-1.4043850371305697,-6.28440261581047,-10.280740489928101
1073.94,-0.3717085996359605,-1.384850960422644,-6.197010152789791,-10.152737622557408
1074.08,-0.3666061799246098,-1.3655885887503298,-6.110832142240561,-10.025750939442622
1074.22,-0.3615731835215386,-1.346594142964386,-6.025851753912187,-9.74494332561341
1074.3600000000001,-0.35660867990398054,-1.327863896475284,-5.942052388406236,-7.32466974685069
1074.5,-0.35171175070429667,-1.309394174522495,-5.859417674119309,7.5251747798608175
1074.64,-1.0752366367842063,-1.2911813534539174,-5.777931464222623,99.29019023606641
1074.78,-4.773926802392247,-1.273221860015309,-5.697577833677843,99.78567388661243
1074.92,-8.421880848010995,-1.2555121706495798,-5.618341076288768,99.78427825764535
1075.06,-11.258671647397355,-1.2380488108058179,-5.540205701788465,99.78515796287752
1075.2,-13.36164509136136,-1.2208283542579053,-5.463156432961468,99.7861208383185
1075.34,-14.903827842492358,-1.2038474224325961,-5.387178202800713,99.78702289801649
1075.48,-16.03190978336055,-1.1871026837469256,-5.312256151698824,99.78786797458902
1075.6200000000001,-16.85659077843132,-1.1705908529548255,-5.238375624673432,99.7886596669242
1075.76,-17.459385193822825,-1.1543086905028075,-5.165522168626199,99.63964385834522
1075.9,-17.899977977986847,-1.1382530018946007,-5.093681529635246,99.24417402818537
1076.04,-18.22201204769056,-1.1224206370646128,-5.022839650280632,98.74087753777539
1076.18,-18.457389753101314,-1.1068084897600978,-4.952982667002631,98.0824371059192
1076.32,-18.62942941818625,-1.0914134969319038,-4.884096907492465,97.19078089147573
1076.46,-18.755174726098105,-1.0762326381336884,-4.816168888115215,95.93048920287552
1076.6,-18.847083076600956,-1.0612629349294769,-4.749185311364622,94.05154017357856
1076.74,-18.914259696869742,-1.046501450309458,-4.683133063349468,91.05940828542244
1076.88,-18.963359678233285,-1.0319452881138949,-4.617999211311273,85.9075912033675
1077.02,-18.999247285530473,-1.0175915924650403,-4.553771001172983,76.28863902110407
1077.16,-19.025477852659318,-1.0034375472069494,-4.490435855118418,62.789390336040924
1077.3,-19.044650004375914,-0.9894803753530751,-4.427981369202127,51.150185975973876
1077.44,-19.058663098321997,-0.9757173385415415,-4.366395310989431,41.18523726311254
1077.58,-19.068905391667215,-0.9621457364979898,-4.305665617226308,32.653469942977885
1077.72,-19.075349301893763,-0.9487629065058879,-4.245780391538891,25.348569377833446
1077.8600000000001,-19.075016026320746,-0.9355662228842041,-4.186727902162235,19.093959254359195
1078.0,-19.069390701272656,-0.9225530964723402,-4.128496579698137,13.738507519842253
1078.14,-19.059904898245662,-0.9097209741222259,-4.071075014901653,9.152853854937094
1078.28,-19.04755619387399,-0.8970673381974706,-4.014451956496082,5.226268424445256
1078.42,-19.033044014757362,-0.884589706079481,-3.9586163090160995,1.88393624811537
1078.56,-19.016861571994397,-0.8722856296804421,-3.903557130678765,-0.8858855557395121
1078.7,-18.999358502243638,-0.8601526949630703,-3.84926363128212,-3.1748104840903433
1078.84,-18.980783833227964,-0.8481885214670425,-3.7957251701310906,-5.06777826957595
1078.98,-18.96131564560773,-0.8363907618420084,-3.7429312539904016,-6.634647689104312
1079.1200000000001,-18.94108168092117,-0.8247571013870975,-3.6908715350642303,-7.932523031887521
1079.26,-18.920173748454864,-0.8132852575968259,-3.6395358090022962,-9.007901443507702
1079.4,-18.898657858472088,-0.8019729797133186,-3.588914012932117,-9.898557220031153
1079.54,-18.876581392158364,-0.7908180482847567,-3.5389962235171466,-10.63514366706322
1079.68,-18.853978204597365,-0.7798182747299655,-3.4897726550404946,-11.242526720240305
1079.82,-18.83087227755635,-0.768971500909054,-3.441233657513962,-11.740879726707323
1079.96,-18.80728034899947,-0.7582755987000276,-3.3933697148121027,-12.14657362722879
1080.1,-18.783213816530907,-0.7477284695812859,-3.3461714428310283,-12.472896158940156
1080.24,-18.758680122831773,-0.7373280442199266,-3.29962958767167,-12.730630503962564
1080.38,-18.733683769554435,-0.727072282065775,-3.2537350238472333,-12.92851966374528
1080.52,-18.708227063331304,-0.7169591709510569,-3.208478752514547,-13.073638606790514
1080.66,-18.68231066764741,-0.70698672669564,-3.1638518997290426,-13.171692337525924
1080.8,-18.655934013318433,-0.6971529927177643,-3.119845714723077,-13.227254635542295
1080.94,-18.62909560548325,-0.6874560396501852,-3.0764515682073372,-13.243959352334223
1081.08,-18.6017932544941,-0.6778939649616553,-3.0336609506950323,-13.224653795898739
1081.22,-18.574024250579487,-0.6684648925836699,-2.9914654708486195,-13.171521822626396
1081.3600000000001,-18.5457854967747,-0.6591669725424025,-2.949856853848783,-13.086182723645452
1081.5,-18.517073610739256,-0.6499983805957595,-2.9088269397853996,-12.969770774466005
1081.64,-18.487885003277274,-0.640957317875483,-2.8683676820702195,-12.822999354841677
1081.78,-18.45821593933827,-0.6320420105342289,-2.8284711458710055,-12.64960473848554
1081.92,-18.428062585788176,-0.6232507093975547,-2.7891295065668515,-12.473932901493608
1082.06,-18.39742104914861,-0.6145816896207464,-2.7503350482244353,-12.300693177835266
1082.2,-18.366287405698706,-0.606033250350419,-2.7120801620949346,-12.129851994092252
1082.34,-18.334657725738992,-0.5976037143908225,-2.6743573451313494,-11.961376262904208
1082.48,-18.302528093374963,-0.5892914278747878,-2.637159198525975,-11.795233372319672
1082.6200000000001,-18.269894622848625,-0.581094759939251,-2.600478426267778,-11.631391175745428
1082.76,-18.23675347219953,-0.5730121024052883,-2.564307833719411,-11.469817982441706
1082.9,-18.203100854850952,-0.5650418694626033,-2.5286403262136323,-11.310482548515632
1083.04,-18.16893304957732,-0.5571824973583993,-2.493468907668862,-11.153354068369525
1083.18,-18.134246409202515,-0.5494324440905821,-2.45878667922365,-10.998402166564656
1083.32,-18.099037368298152,-0.5417901891052267,-2.4245868378898097,-10.845596890064485
1083.46,-18.06330245008933,-0.5342542329982544,-2.3908626752239526,-10.694908700824909
1083.6,-18.027038272728262,-0.5268230972212558,-2.357607576017224,-10.546308468701842
1083.74,-17.990241555059686,-0.5194953237914082,-2.3248150170029716,-10.39976746464924
1083.88,-17.952909121974294,-0.5122694750054267,-2.2924785655821327,-10.255257354183168
1084.02,-17.915037909424615,-0.5051441331574934,-2.260591878566096,-10.112750191089734
1084.16,-17.876624969160904,-0.49811790026110814,-2.2291487009368205,-9.97221841135678
1084.3,-17.837667473231715,-0.4911893977748113,-2.198142864623973,-9.833634827311153
1084.44,-17.798162718283407,-0.48435726633171877,-2.1675682872988733,-9.696972621944944
1084.58,-17.758108129684953,-0.4776201654728199,-2.1374189711850153,-9.562205343415808
1084.72,-17.717501265498086,-0.4709767733839837,-2.107689001884945,-9.429306899707731
1084.8600000000001,-17.676339820307753,-0.46442578663662415,-2.078372547223288,-9.298251553440034
1085.0,-17.634621628924258,-0.45796591993197217,-2.0494638561057035,-9.16901391681345
1085.14,-17.5923446699649,-0.4515959058489035,-2.0209572573935453,-9.041568946683247
1085.28,-17.549507069320978,-0.4453144945952752,-1.992847158794048,-8.9158919397503
1085.42,-17.50610710351373,-0.43912045376272013,-1.9651280457657974,-8.791958527861894
1085.56,-17.462143202941395,-0.43301256808485195,-1.9377944804393035,-8.66974467341486
1085.7,-17.417613955018354,-0.42698963919883315,-1.9108411005524635,-8.5492266648543
1085.84,-17.37251810720641,-0.4210504854102598,-1.8842626184007178,-8.430381112261879
1085.98,-17.326854569937375,-0.4151939414613158,-1.8580538198017011,-8.313184943028192
1086.1200000000001,-17.280622419425686,-0.4094188583021522,-1.8322095630741928,-8.197615397604338
1086.26,-17.233820900369334,-0.4037241028654468,-1.8067247780311748,-8.083650025328156
1086.4,-17.18644942853689,-0.39810855784409854,-1.7815944649868034,-7.97126668032121
1086.54,-17.13850759323838,-0.3925711214720147,-1.756813693777111,-7.860443517452852
1086.68,-17.08999515967743,-0.38711070730794594,-1.73237760279425,-7.751158988368113
1086.82,-17.040912071182092,-0.38172624402233,-1.708281398034091,-7.643391837576497
1086.96,-16.9912584513116,-0.37641667518709787,-1.6845203521570047,-7.537121098599024
1087.1,-16.9410346058364,-0.37118095906840526,-1.6610898035616324,-7.432326090171116
1087.24,-16.890241024588676,-0.36601806842224616,-1.6379851554714868,-7.328986412499204
1087.38,-16.838878383180916,-0.36092699029290953,-1.6152018750341923,-7.2270819435690905
1087.52,-16.78694754458968,-0.35590672581423893,-1.592735492433201,-7.126592835504319
1087.66,-16.734449560602318,-0.3509562900136568,-1.5705816000118127,-7.027499510972966
1087.8,-16.681385673124108,-0.3460747116189145,-1.5487358514093332,-6.929782659641434
1087.94,-16.627757315343743,-0.3412610328675305,-1.5271939607091953,-6.833423234673937
1088.08,-16.573566112754946,-0.33651430931887794,-1.505951701598892,-6.738402449276506
1088.22,-16.51881388403234,-0.3318336096688877,-1.4850049065415507,-6.644701773284466
1088.3600000000001,-16.463502641759863,-0.3272180155673277,-1.4643494659589944,-6.552302929792393
1088.5,-16.407634593009977,-0.3226666214376236,-1.4439813274261284,-6.461187891825687
1088.64,-16.351212139772482,-0.31817853429918586,-1.4238964948764987,-6.371338879052945
1088.78,-16.294237879231563,-0.3137528735922085,-1.4040910278188699,-6.282738354538408
1088.92,-16.23671460389013,-0.3093887710049043,-1.3845610405646704,-6.195369021533797
1089.06,-16.17864530154066,-0.30508537030314303,-1.365302701466155,-6.109213820308915
1089.2,-16.120033155081806,-0.3008418271624592,-1.3463122321651364,-6.0242559250204355
1089.34,-16.06088154218056,-0.29665730900239706,-1.327585906852144,-5.940478740618361
1089.48,-16.001194034779648,-0.29253099482315886,-1.3091200515358634,-5.857865899789622
1089.6200000000001,-15.940974398450214,-0.28846207504452576,-1.290911043322714,-5.776401259938382
1089.76,-15.880226591590056,-0.28444975134701933,-1.2729553097064286,-5.696068900202585
1089.9,-15.818954764467838,-0.2804932365152715,-1.255249327867495,-5.616853118506338
1090.04,-15.757163258113952,-0.27659175428357463,-1.2377896239823243,-5.538738428647741
1090.18,-15.694856603058904,-0.2727445391835783,-1.2205727725420086,-5.461709557421782
1090.32,-15.632039517920322,-0.2689508363941054,-1.2035953956805416,-5.38575144177794
1090.46,-15.568716907839853,-0.26520990159305724,-1.1868541625123656,-5.310849226012142
1090.6,-15.504893862771501,-0.2615210008113777,-1.1703457884791204,-5.236988258992746
1090.74,-15.440575655623045,-0.2578834102890496,-1.1540670347054653,-5.164154091420233
1090.88,-15.37576774025252,-0.25429641633309397,-1.1380147073638471,-5.09233247312027
1091.02,-15.310475749321798,-0.25075931517754346,-1.1221856570480941,-5.021509350369839
1091.16,-15.244705492009583,-0.24727141284536458,-1.1065767781557108,-4.951670863256143
1091.3,-15.178462951586326,-0.24383202501229984,-1.0911850082787542,-4.882803343067977
1091.44,-15.111754282853697,-0.24044047687260406,-1.0760073276031732,-4.814893309719258
1091.58,-15.044585809451446,-0.23709610300664796,-1.0610407583164945,-4.747927469204444
1091.72,-14.976964021034675,-0.2337982472503634,-1.046282364023737,-4.681892711085518
1091.8600000000001,-14.908895570324697,-0.23054626256650465,-1.0317292491714436,-4.6167761060103
1092.0,-14.840387270036832,-0.22733951091770016,-1.017378558479717,-4.552564903261729
1092.14,-14.771446089688544,-0.22417736314127004,-1.0032274763821476,-4.4892465283378975
1092.28,-14.702079152291653,-0.22105919882578515,-0.9892732264735252,-4.426808580562502
1092.42,-14.632293730932325,-0.2179844061893425,-0.9755130709652275,-4.365238830725452
1092.56,-14.562097245242695,-0.21495238195953448,-0.9619443101481759,-4.304525218753342
1092.7,-14.491497257768243,-0.21196253125508693,-0.9485642818632586,-4.2446558514095
1092.84,-14.420501470234939,-0.20901426746914425,-0.935370360979111,-4.185619000023347
1092.98,-14.349117719720477,-0.20610701215417748,-0.922359958877159,-4.127403098248739
1093.1200000000001,-14.277353974733852,-0.203240194908493,-0.9095305229438171,-4.069996739851055
1093.26,-14.205218331207782,-0.2004132532643207,-0.8968795360697471,-4.013388676522712
1093.4,-14.132719008408397,-0.19762563257745783,-0.884404516156078,-3.9575678157268444
1093.54,-14.059864344766824,-0.1948767859184484,-0.8721030156274894,-3.902523218568843
1093.68,-13.986662793637283,-0.19216617396527583,-0.8599726209520642,-3.8482440976954773
1093.82,-13.91312291898639,-0.18949326489754864,-0.8480109521678179,-3.7947198152213217
1093.96,-13.839253391018413,-0.1868575342921574,-0.8362156624158078,-3.7419398806821804
1094.1000000000001,-13.765062981741252,-0.1842584650203835,-0.8245844374797363,-3.6898939490152487
1094.24,-13.690560560477966,-0.18169554714643882,-0.8131149953319535,-3.6385718185657137
1094.38,-13.615755089328696,-0.17916827782741648,-0.8018050856857727,-3.587963429119505
1094.52,-13.540655618587767,-0.17667616121463378,-0.7906524895540099,-3.5380588599619176
1094.66,-13.465271282120924,-0.17421870835634662,-0.7796550188136628,-3.4888483279618274
1094.8,-13.389611292707455,-0.17179543710181794,-0.7688105157766412,-3.4403221856812047
1094.94,-13.313684937352127,-0.16940587200671967,-0.7581168527664667,-3.392470919509645
1095.08,-13.237501572571702,-0.16704954423985113,-0.7475719317008596,-3.345285147823649
1095.22,-13.161070619660874,-0.16472599149115466,-0.7371736836801276,-3.2987556191703495
1095.3600000000001,-13.084401559942371,-0.16243475788101067,-0.7269200685812802,-3.252873210475421
1095.5,-13.007503930005978,-0.16017539387079416,-0.7168090746577875,-3.207628925274881
1095.64,-12.930387316941149,-0.15794745617467584,-0.7068387181449012,-3.163013891970518
1095.78,-12.853061353567838,-0.15575050767264972,-0.6970070428704688,-3.1190193621086637
1095.92,-12.775535713670152,-0.1535841173247702,-0.6873121198711554,-3.075636708682018
1096.06,-12.697820107237304,-0.15144786008658254,-0.6777520470140065,-3.0328574244542863
1096.2,-12.619924275716304,-0.1493413168257295,-0.6683249486232694,-2.990673120307329
1096.34,-12.541857987280782,-0.1472640742397174,-0.659028975112408,-2.9490755236105564
1096.48,-12.46363103212021,-0.14521572477482714,-0.649862302621232,-2.9080564766123134
1096.6200000000001,-12.385253217753663,-0.14319586654615182,-0.6408231326580746,-2.867607934852971
1096.76,-12.306734364372302,-0.14120410325874735,-0.6319096917469456,-2.8277219655994674
1096.9,-12.22808430021454,-0.13924004412987973,-0.6231202310795904,-2.7883907463010322
1097.04,-12.149312856977781,-0.13730330381235384,-0.6144530261723908,-2.749606563065831
1097.18,-12.07042986527054,-0.13539350231890826,-0.605906376528035,-2.7113618091582676
1097.32,-11.99144515010867,-0.13351026494766224,-0.5974786053018923,-2.6736489835166997
1097.46,-11.91236852645917,-0.13165322220859935,-0.5891680589730309,-2.636460689291287
1097.6000000000001,-11.83320979483518,-0.12982200975107389,-0.5809731070198071,-2.5997896324017424
1097.74,-11.753978736945363,-0.12801626829232526,-0.5728921415999696,-2.563628620114721
1097.88,-11.674685111400986,-0.12623564354698721,-0.5649235772352106,-2.5279705596405977
1098.02,-11.595338649483756,-0.12447978615757707,-0.5570658505001058,-2.4928084567493944
1098.16,-11.515949050977394,-0.12274835162595213,-0.5493174197153788,-2.4581354144056
1098.3,-11.436525980065795,-0.12104100024571937,-0.541676764645433,-2.4239446314216493
1098.44,-11.357079061300485,-0.11935739703558516,-0.5341423862000895,-2.390229401129817
1098.58,-11.277617875639946,-0.11769721167363223,-0.5267128061404737,-2.3569831100722856
1098.72,-11.198151956563306,-0.11606011843251061,-0.5193865667889925,-2.3241992367091577
1098.8600000000001,-11.118690786260668,-0.11444579611553037,-0.5121622307433442,-2.2918713501441723
1099.0,-11.039243791902294,-0.11285392799364265,-0.5050383805945072,-2.2599931088679015
1099.14,-10.959820341988724,-0.11128420174329799,-0.49801361864865185,-2.2285582595181905
1099.28,-10.880429742783702,-0.1097363093851685,-0.49108656665291606,-2.197560635657615
1099.42,-10.801081234831768,-0.10820994722372239,-0.484255865525,-2.1669941565677466
1099.56,-10.721783989562114,-0.10670481578763938,-0.47752017508651873,-2.1368528260599793
1099.7,-10.642547105980322,-0.10522061977105426,-0.4708781738000638,-2.107130731302725
1099.84,-10.563379607449285,-0.10375706797561837,-0.464328558509923,-2.077822041664735
1099.98,-10.484290438560684,-0.10231387325336652,-0.45787004418640503,-2.048921007574355
1100.1200000000001,-10.405288462098088,-0.10089075245037875,-0.4515013636737211,-2.020421959394493
1100.26,-10.326382456092775,-0.09948742635122569,-0.44522126744137347,-1.9923193063130828
1100.4,-10.2475811109731,-0.09810361962418677,-0.43902852333900017,-1.9646075352488521
1100.54,-10.16889302680823,-0.09673906076723017,-0.43292191635463195,-1.9372812097721734
1100.68,-10.090326710646904,-0.09539348205474436,-0.4269002483763095,-1.9103349690408096
1100.82,-10.01189057395172,-0.09406661948501058,-0.42096233795701754,-1.8837635267503463
1100.96,-9.827168950281626,-0.09275821272840565,-0.41510702008288747,-1.8575616700991167
1101.1000000000001,-8.358765329325678,-0.0914680050763257,-0.40933314594462555,-1.8317242587674176
1101.24,2.003433095009865,-0.09019574339081993,-0.40363958271211753,-1.806246223910835
1101.38,87.96634785496546,-0.2071119100623501,-0.39802521331217183,-1.7811225671674784
1101.52,99.70984755286315,-3.330472934762895,-0.3924889362093513,-1.756348359678938
1101.66,99.70908937476773,-7.122040649895309,-0.3870296651898545,-1.7319187411247847
1101.8,99.71041933981675,-10.19728901865764,-0.3816463291484025,-1.70782891877042
1101.94,99.7124946762352,-12.514649252551502,-0.37633787187809076,-1.6840741665281018
1102.08,99.71452224963636,-14.23256325877068,-0.37110325186316306,-1.6606498240309655
1102.22,99.71650308866485,-15.50127349134097,-0.3659414420746677,-1.6375512957198608
1102.3600000000001,99.71843826901683,-16.437402800105644,-0.3608514297689571,-1.6147740499428316
1102.5,99.63368778456969,-17.127987516071666,-0.3558322162889886,-1.5923136180670658
1102.64,99.24801176003336,-17.63740733882239,-0.3508828168683895,-1.5701655936031482
1102.78,98.75856529316879,-18.01318354616297,-0.3460022604382481,-1.5483256313414433
1102.92,98.12243470722309,-18.290375974935046,-0.3411895894365912,-1.526789446500446
1103.06,97.26797980635838,-18.4948476266889,-0.33644385962051193,-1.5055528138869319
1103.2,96.0725690526628,-18.64567659406904,-0.3317641398809105,-1.4846115670677542
1103.34,94.31328030891555,-18.75693591030273,-0.3271495120598125,-1.463961597553118
1103.48,91.55687974070747,-18.83900658598912,-0.3225990707702269,-1.4435988539911813
1103.6200000000001,86.90286318707238,-18.899546197484344,-0.31811192321851073,-1.4235193413738223
1103.76,78.38936538733033,-18.944203372840636,-0.31368718902920417,-1.403719120253426
1103.9,64.80511220906503,-18.977144834817015,-0.30932400007230215,-1.3841943059705324
1104.04,52.6309520232648,-19.001444175480128,-0.3050215002929279,-1.3649410678921987
1104.18,42.247138586434275,-19.01936863666731,-0.3007788455433763,-1.3459556286609338
1104.32,33.38954224129845,-19.032590654223352,-0.2965952034174931,-1.3272342634540482
1104.46,25.83314207529281,-19.040212098085203,-0.2924697530873579,-1.3087732992532901
1104.6000000000001,19.386211622400968,-19.03242658930741,-0.28840168514223846,-1.2905691141246107
1104.74,13.885372906266575,-19.011997395023354,-0.2843902014297853,-1.2726181365079354
1104.88,9.19138848635398,-18.982262022211092,-0.2804345148994351,-1.2549168445167875
1105.02,5.185580842134837,-18.945394436564825,-0.2765338494479921,-1.237461765247639
1105.16,1.7916220333235526,-18.90283203712004,-0.2726874397673576,-1.2202494740988505
1105.3,-1.0115957904713653,-18.855537964056587,-0.26889453119437734,-1.2032765940990693
1105.44,-3.323056841036574,-18.80416521335682,-0.2651543795627771,-1.1865397952449495
1105.58,-5.230693532894229,-18.749161113523254,-0.26146625105715815,-1.1700357938480757
1105.72,-6.806613584811646,-18.690834944746012,-0.2578294220690237,-1.1537613518909553
1105.8600000000001,-8.109594331428289,-18.62940239896595,-0.2542431790548068,-1.137713276391954
1106.0,-9.187367598562288,-18.56501525661934,-0.25070681839587455,-1.1218884187790554
1106.14,-10.078612840757788,-18.497781483129796,-0.2472196462604783,-1.1062836742723199
1106.28,-10.814643146851271,-18.427779026324128,-0.2437809784676247,-1.0908959812749206
1106.42,-11.420802863358867,-18.35506541378382,-0.24039014035283998,-1.0757223207726443
1106.56,-11.917610498411422,-18.27968451130781,-0.23704646663580128,-1.0607597157417312
1106.7,-12.321684786975473,-18.20167133671721,-0.23374930128980922,-1.046005230564946
1106.84,-12.646490489013305,-18.121055523797093,-0.2304979974130761,-1.031455970455762
1106.98,-12.902936661440782,-18.037863836729095,-0.2272919171018042,-1.0171090808905447
1107.1200000000001,-13.099855461291611,-17.952122007593932,-0.22413043132502966,-1.0029617470486316
1107.26,-13.24438487192667,-17.86385608460303,-0.2210129198012072,-0.9890111932601883
1107.4,-13.342274505817048,-17.773093421675128,-0.21793877087651117,-0.9752546824617399
1107.54,-13.398129979901324,-17.67986340126674,-0.2149073814048298,-0.9616895156592715
1107.68,-13.415608301926461,-17.584197955850517,-0.21191815662942798,-0.9483130313987898
1107.82,-13.397574203134779,-17.48613193510934,-0.20897051006625708,-0.9351226052442424
1107.96,-13.346225332948357,-17.385703353140812,-0.2060638633888867,-0.9221156492626971
1108.1000000000001,-13.263192618370887,-17.282953540993084,-0.20319764631503767,-0.9092896115166746
1108.24,-13.149620812777002,-17.17792722350098,-0.20037129649469318,-0.8966419755635396
1108.38,-13.006233252548427,-17.07067253486174,-0.1975842593997659,-0.8841702599618518
1108.52,-12.839661806085063,-16.961240984136438,-0.19483598821530018,-0.8718720177845777
1108.66,-12.67325414080651,-16.849687379508097,-0.19212594373218725,-0.8597448361390712
1108.8,-12.509151770580216,-16.73606971840883,-0.1894535942413728,-0.847786335693727
1108.94,-12.347312897133673,-16.620449049362055,-0.18681841542953612,-0.8359941702112144
1109.08,-12.187696907375225,-16.502889310441077,-0.1842198902762201,-0.8243660260882032
1109.22,-12.030264327491514,-16.3834571485322,-0.1816575089523923,-0.8128996219014841
1109.3600000000001,-11.8749767790593,-16.26222172304043,-0.17913076872041664,-0.8015927079604054
1109.5,-11.72179693707673,-16.13925449724454,-0.17663917383541694,-0.7904430658655279
1109.64,-11.570688489824013,-16.014629020160474,-0.17418223544801184,-0.7794485080734191
1109.78,-11.421616100468006,-15.88842070148358,-0.17175947150840304,-0.7686068774674979
1109.92,-11.274545370329522,-15.760706581935263,-0.16937040667179742,-0.7579160469348464
1110.06,-11.12944280373624,-15.631565101123638,-0.16701457220514465,-0.7473739189489064
1110.2,-10.986275774387975,-15.501075864834581,-0.16469150589517229,-0.7369784251579787
1110.34,-10.8450124931647,-15.369319413490885,-0.16240075195769965,-0.726727525979444
1110.48,-10.705621977311118,-15.236376993350701,-0.16014186094821337,-0.7166192101996267
1110.6200000000001,-10.568074020934867,-15.102330331858228,-0.15791438967368648,-0.7066514945792227
1110.76,-10.43233916675859,-14.967261418408645,-0.15571790110562458,-0.6968224234642145
1110.9,-10.298388679068854,-14.831252291644278,-0.1535519642943209,-0.6871300684021966
1111.04,-10.166194517807856,-14.694384834259626,-0.15141615428430433,-0.6775725277640362
1111.18,-10.035729313756354,-14.55674057615896,-0.1493100520309634,-0.668147926370796
1111.32,-9.906966344758752,-14.418400506681817,-0.14723324431833001,-0.6588544151258441
1111.46,-9.77987951294369,-14.279444896489174,-0.14518532367800677,-0.6496901706520812
1111.6000000000001,-9.654443322895597,-14.139953129586546,-0.1431658883092219,-0.6406533949342119
1111.74,-9.530632860734933,-14.000003545850051,-0.14117454199999624,-0.631742314965991
1111.88,-9.408423774066685,-13.85967329431807,-0.1392108940494067,-0.6229551824023766
1112.02,-9.287792252758729,-13.719038197414543,-0.137274559190931,-0.6142902732165194
1112.16,-9.168715010513369,-13.578172626180393,-0.1353651575168585,-0.6057458873615232
1112.3,-9.051169267197157,-13.437149386507393,-0.1334823144037528,-0.5973203484369088
1112.44,-8.935132731895633,-13.296039616293822,-0.13162566043895074,-0.5890120033597175
1112.58,-8.820583586661286,-13.154912693373578,-0.1297948313480837,-0.5808192220401875
1112.72,-8.707500470924412,-13.013836154009894,-0.12798946792360757,-0.572740397061942
1112.8600000000001,-8.595862466537957,-12.872875621691444,-0.12620921595432613,-0.5647739433666242
1113.0,-8.485649083428775,-12.732094745922067,-0.12445372615589514,-0.5569182979429197
1113.14,-8.37684024582904,-12.59155515065542,-0.12272265410229306,-0.5491719195199016
1113.28,-8.26941627906262,-12.451316391992204,-0.12101566015824472,-0.5415332882646441
1113.42,-8.16335789686249,-12.311435924730159,-0.11933240941258537,-0.5340009054840372
1113.56,-8.058646189196288,-12.171969077334934,-0.11767257161255096,-0.5265732933307536
1113.7,-7.955262610578142,-12.032969034883417,-0.11603582109898303,-0.5192489945133
1113.84,-7.853188968845911,-11.894486829519296,-0.11442183674243446,-0.512026572010105
1113.98,-7.752407414383877,-11.756571337953366,-0.11283030188016413,-0.5049046087875821
1114.1200000000001,-7.652900429771877,-11.619269285537948,-0.11126090425400793,-0.4978817075221131
1114.26,-7.554650819842645,-11.482625256445358,-0.10971333594911374,-0.4909564903258996
1114.4,-7.4576417021299815,-11.346681709484189,-0.10818729333352892,-0.4841275984766271
1114.54,-7.361856497691129,-11.21147899909402,-0.10668247699862778,-0.477393692150889
1114.68,-7.267278922287472,-11.077055401068456,-0.10519859170036786,-0.4707534501613176
1114.82,-7.173892977908384,-10.9434471425681,-0.10373534630136319,-0.46420556969737276
1114.96,-7.081682944623653,-10.81068843599847,-0.10229245371376339,-0.45774876606973414
1115.1000000000001,-6.990633372750681,-10.678811516342966,-0.1008696308429271,-0.4513817724582496
1115.24,-6.900729075323098,-10.54784668155729,-0.09946659853187913,-0.4451033396633894
1115.38,-6.81195512084817,-10.417822335649241,-0.09808308150653988,-0.4389122358611567
1115.52,-6.724296826340778,-10.288765034085769,-0.09671880832171684,-0.43280724636140705
1115.66,-6.637739750622428,-10.160699531187971,-0.09537351130784724,-0.4267871733695305
1115.8,-6.552269687874112,-10.033648829193769,-0.09404692651848134,-0.4208508357514459
1115.94,-6.467872661432432,-9.784526441209286,-0.09273879367849634,-0.4149970688018673
1116.08,-6.384534917818777,-7.669692113232358,-0.0914488561330306,-0.40922472401579035
1116.22,-6.3022429209918425,6.2758205060894845,-0.0901768607971281,-0.4035326688631589
1116.3600000000001,-6.220983346814166,98.83128860052341,-0.632244862989406,-0.3979197865666649
1116.5,-6.140743077723739,99.78574049019288,-4.195528382490496,-0.39238497588263954
1116.64,-6.061509197602196,99.78433582865799,-7.866756991397658,-0.38692715088499136
1116.78,-5.983268986831376,99.78509568139191,-10.765469538886974,-0.38154524075214974
1116.92,-5.90600991753045,99.78606248418113,-12.937046418776537,-0.3762381895569724
1117.06,-5.8297196489661145,99.78696823008258,-14.544717227048286,-0.37100495605957357
1117.2,-5.7543860231286965,99.7878167600525,-15.731635153336477,-0.36584451350303554
1117.34,-5.679997060467286,99.78861168767571,-16.607347493728184,-0.36075584941196
1117.48,-5.606540955777325,99.66111597054251,-17.253350824208297,-0.35573796539382296
1117.6200000000001,-5.534006074234372,99.27131474592164,-17.72988244945157,-0.3507898769430915
1117.76,-5.462380947567989,98.77580639153464,-18.081398123152738,-0.34591061324806477
1117.9,-5.391654270369992,98.12878640317848,-18.340694626569615,-0.3410992170004033
1118.04,-5.321814896531544,97.25464993517589,-18.531965293078688,-0.33635474420730604
1118.18,-5.2528518358037575,96.02272562260941,-18.67305652179028,-0.33167626400630007
1118.32,-5.184754250476784,94.19273877377503,-18.777132773367704,-0.32706285848260735
1118.46,-5.117511452172482,91.29150154714752,-18.853904845740495,-0.3225136224890509
1118.6000000000001,-5.051112898746045,86.32146945239944,-18.91053593101483,-0.318027663468466
1118.74,-4.985548191292108,77.08483485970913,-18.952309973546136,-0.31360410127858157
1118.88,-4.920807071251071,63.56615837205356,-18.98312468635815,-0.30924206801933807
1119.02,-4.856879417611548,51.81520727163951,-19.005855225900827,-0.3049407078626056
1119.16,-4.793755244205022,41.75460441058983,-19.02262245754896,-0.30069917688427233
1119.3,-4.731424697088934,33.14095474708155,-19.034990842233032,-0.2965166428986672
1119.44,-4.669878052014641,25.765958201483173,-19.041769768441934,-0.29239228529528594
1119.58,-4.609105711976759,19.451339778528705,-19.03321135978474,-0.2883252948777887
1119.72,-4.549098204840625,14.044513982700552,-19.012227687534864,-0.28431487370523606
1119.8600000000001,-4.489846181044682,9.414876802579414,-18.982083003457138,-0.2803602349355342
1120.0,-4.43134041137477,5.45063412514784,-18.94490426308753,-0.2764606026710574
1120.14,-4.37357178480743,2.0722100369588667,-18.90209814846965,-0.27261521180641757
1120.28,-4.316531306419413,-0.730324784719081,-18.854607387997543,-0.2688233078783513
1120.42,-4.260210095360757,-3.0461982426595484,-18.803071199854326,-0.2650841469176951
1120.56,-4.204599382888855,-4.961353390204748,-18.747927477475354,-0.2613969953034193
1120.7,-4.149690510461073,-6.546507340222565,-18.689478954357767,-0.25776112961869246
1120.84,-4.095474927883582,-7.859483714081618,-18.6279367260507,-0.25417583650894693
1120.98,-4.04194419151415,-8.94737424158534,-18.56344931252953,-0.25064041254192065
1121.1200000000001,-3.98908996251675,-9.84844022131266,-18.496122346422506,-0.2471541640696433
1121.26,-3.9369040051659026,-10.593731536492408,-18.426032095325755,-0.24371640709234355
1121.4,-3.885378185198803,-11.2084359886235,-18.353234871297268,-0.24032646712424907
1121.54,-3.8345044682133307,-11.712987774481514,-18.277773659382802,-0.23698367906125276
1121.68,-3.7842749181101207,-12.12396924273133,-18.199682840425826,-0.23368738705041994
1121.82,-3.734681695576967,-12.454839683306592,-18.118991590514266,-0.2304369443613108
1121.96,-3.6857170566138957,-12.716521809743519,-18.03572634916036,-0.22723171325909194
1122.1000000000001,-3.637373351097318,-12.91787247715969,-17.949912623247933,-0.22407106487941394
1122.24,-3.5896430213817188,-13.06605993640575,-17.861576310642107,-0.22095437910502824
1122.38,-3.5425186009374396,-13.166865998000166,-17.770744671494203,-0.21788104444412054
1122.52,-3.4959927130231367,-13.224928048214501,-17.67744703736065,-0.21485045791033716
1122.66,-3.4500580693915937,-13.243932965142038,-17.58171532227742,-0.21186202490447906
1122.8,-3.404707469027577,-13.226772596339094,-17.483584381973362,-0.20891515909784214
1122.94,-3.359933796916524,-13.175668523258947,-17.383092254887206,-0.20600928231718
1123.08,-3.315730022842877,-13.092272284094426,-17.2802803098568,-0.20314382443126663
1123.22,-3.2720892002169295,-12.977745990793194,-17.175193319122126,-0.20031822323903745
1123.3600000000001,-3.229004464929112,-12.832827299833955,-17.067879470842485,-0.19753192435928543
1123.5,-3.1864690342306736,-12.660420136444866,-16.958390332138297,-0.1947843811218924
1123.64,-3.144476205639774,-12.484598591810638,-16.84678077135849,-0.19207505446057221
1123.78,-3.1030193558720236,-12.31121122690363,-16.733108846588742,-0.18940341280710685
1123.92,-3.062091939794578,-12.140224438283992,-16.617435666173307,-0.1867689319870528
1124.06,-3.0216874894029053,-11.971605109242343,-16.499825226096586,-0.18417109511689855
1124.2,-2.981799612819395,-11.805320599112045,-16.380344228369538,-0.1816093925026522
1124.34,-2.942421993313004,-11.641338733183197,-16.25906188402634,-0.17908332153984027
1124.48,-2.9035483883391864,-11.479627793165626,-16.136049703912043,-0.17659238661489668
1124.6200000000001,-2.865172628599362,-11.320156508152923,-16.011381280099364,-0.17413609900792382
1124.76,-2.827288617119228,-11.16289404604392,-15.885132060488814,-0.17171397679680606
1124.9,-2.7898903283452476,-11.0078100053819,-15.757379118903614,-0.16932554476265704
1125.04,-2.7529718072586613,-10.854874407575501,-15.628200922777918,-0.166970334296582
1125.18,-2.716527168506413,-10.704057689468481,-15.497677100344676,-0.1646478833077369
1125.32,-2.680550595548401,-10.555330696228602,-15.36588820905273,-0.16235773613266666
1125.46,-2.6450363398204892,-10.408664674528533,-15.23291550677668,-0.16009944344590427
1125.6000000000001,-2.609978719912736,-10.264031265994252,-15.098840727226044,-0.15787256217181347
1125.74,-2.5753721207623275,-10.121402500898606,-14.963745860809732,-0.15567665539765754
1125.88,-2.5412109928607163,-9.98075079207983,-14.827712942067413,-0.15351129228787727
1126.02,-2.507489851474501,-9.842048929066706,-14.690823844640459,-0.15137604799956142
1126.16,-2.4742032758795798,-9.705270072393681,-14.553160084621645,-0.14927050359909275
1126.3,-2.441345908608156,-9.570387748090916,-14.414802632994691,-0.14719424597995362
1126.44,-2.408912454708169,-9.437375842335642,-14.275831737752577,-0.14514686778167452
1126.58,-2.376897681014769,-9.30620859625241,-14.13632675616719,-0.14312796730991054
1126.72,-2.345296415433436,-9.176860600851095,-13.99636599757317,-0.14113714845762898
1126.8600000000001,-2.314103546234389,-9.04930679209254,-13.856026576925393,-0.13917402062739342
1127.0,-2.283314021357942,-8.92352244607268,-13.715384279293412,-0.13723819865472894
1127.14,-2.252922847730459,-8.799483174316887,-13.574513435366775,-0.13532930273255286
1127.28,-2.222925090590602,-8.67716491917705,-13.433486807963236,-0.13344695833665693
1127.42,-2.193315872825555,-8.556543949324693,-13.29237548945711,-0.1315907961522259
1127.56,-2.1640903743169395,-8.437596855333945,-13.15124880997757,-0.12976045200137828
1127.7,-2.1352438312961426,-8.320300545348989,-13.010174256166437,-0.12795556677171477
1127.84,-2.1067715357087704,-8.204632240830916,-12.869217400231763,-0.12617578634586069
1127.98,-2.0786688345880058,-8.09056947237958,-12.728441838987246,-0.12442076153198846
1128.1200000000001,-2.0509311294365853,-7.9780900756263735,-12.587909142527662,-0.12269014799530611
1128.26,-2.02355387561719,-7.86717218719433,-12.447678812157173,-0.12098360619049932
1128.4,-1.996532581751006,-7.757794240722237,-12.307808247159883,-0.11930080129511263
1128.54,-1.9698628091242525,-7.649934962949816,-12.168352719980291,-0.11764140314385763
1128.68,-1.9435401711024567,-7.5435733698613054,-12.02936535936471,-0.11600508616383463
1128.82,-1.9175603325522947,-7.438688762885039,-11.890897141003212,-0.1143915293106556
1128.96,-1.8919190092707914,-7.335260725146846,-11.752996885204364,-0.1128004160054553
1129.1000000000001,-1.8666119674217116,-7.2332691177753405,-11.61571126113213,-0.1112314340727788
1129.24,-1.8416350229789622,-7.132694076257318,-11.479084797134826,-0.10968427567933285
1129.38,-1.8169840411768379,-7.03351600684165,-11.343159896700092,-0.10815863727358914
1129.52,-1.7926549359669557,-6.935715582990279,-11.207976859576577,-0.10665421952622771
1129.66,-1.7686436694817216,-6.8392737418749725,-11.07357390761262,-0.10517072727140873
1129.8,-1.7449462515041843,-6.744171680918668,-10.939987214873733,-0.10370786944886111
1129.94,-1.7215587389441358,-6.650390854380345,-10.807250941614306,-0.10226535904677672
1130.08,-1.6984772353203226,-6.5579129699824446,-10.675397271694008,-0.10084291304549882
1130.22,-1.6756978902486435,-6.46671998557994,-10.544456453045793,-0.09944025236199373
1130.3600000000001,-1.6532168989362002,-6.376794105870273,-10.41445684081973,-0.09805710179509497
1130.5,-1.6310305016810962,-6.288117779143385,-10.28542494284518,-0.09669318997150898
1130.64,-1.6091349833778545,-6.200673694071193,-10.15738546707239,-0.0953482492925718
1130.78,-1.5875266730283577,-6.114444776535854,-10.030361370673756,-0.09402201588174638
1130.92,-1.5662019432582004,-6.029414186496271,-9.76842835975143,-0.09271422953285022
1131.06,-1.5451572098383515,-5.945565314892267,-7.527261966592563,-0.09142463365900297
1131.2,-1.524388931212031,-5.862881780585963,6.819051215486459,-0.09015297524228444
1131.34,-1.5038936080267127,-5.781347427339854,99.0527163641333,-0.8047807898576762
1131.48,-1.483667782671156,-5.700946320831185,99.78571403606354,-4.456506154162625
1131.6200000000001,-1.4637080388173866,-5.6216627457021655,99.78429846492145,-8.084504831962516
1131.76,-1.4440110009675409,-5.543481202645671,99.78512166136726,-10.930530142810404
1131.9,-1.4245733340054978,-5.466386405526004,99.78608682665151,-13.059575739547977
1132.04,-1.4053917427532163,-5.3903632785344096,99.78699103485098,-14.635236065218832
1132.18,-1.3864629715317127,-5.315396953378957,99.78783812423404,-15.798430331367117
1132.32,-1.3677838037265955,-5.24147276650847,99.78863170225479,-16.656623340969976
1132.46,-1.3493510613581055,-5.1685762563701765,99.6522030784332,-17.28970002750703
1132.6000000000001,-1.3311616046555796,-5.096693160700746,99.26004501953096,-17.75669565949716
1132.74,-1.3132123316362863,-5.025809413850429,98.76131000225001,-18.101176972176177
1132.88,-1.295500177688562,-4.95591114413998,98.10956198917812,-18.355284542449578
1133.02,-1.2780221151592033,-4.886984671250059,97.22817887184475,-18.54272757708697
1133.16,-1.2607751529450384,-4.819016503642812,95.98453352474165,-18.68099534406541
1133.3,-1.2437563360886432,-4.751993336015365,94.1343413498749,-18.782988862828315
1133.44,-1.2269627453781329,-4.685902046784897,91.19564597291702,-18.85822460280356
1133.58,-1.2103914969509861,-4.6207296956050445,86.15079368918012,-18.913722409155664
1133.72,-1.19403974190185,-4.556463520913318,76.75685863534746,-18.954660486037824
1133.8600000000001,-1.1779046658942773,-4.493090937509267,63.24118468134445,-18.98485854698066
1134.0,-1.1619834887763463,-4.430599534163091,51.53698476868041,-19.007134211938478
1134.14,-1.146273464200123,-4.3689770712544185,41.51640046009124,-19.02356590436542
1134.28,-1.1307718792449208,-4.30821147844097,32.9370076623164,-19.03568677781738
1134.42,-1.1154760540443092,-4.248290852356817,25.59133694490802,-19.042123579834193
1134.56,-1.1003833414168376,-4.18920345433995,19.301823989408373,-19.033206179242157
1134.7,-1.0854911265004281,-4.130937708188876,13.916491376007947,-19.01196371508807
1134.84,-1.0707968263904024,-4.073482197947961,9.305255415340406,-18.981625989356456
1134.98,-1.056297889781102,-4.016825665721225,5.356767254773542,-18.94429807583441
1135.1200000000001,-1.0419917966110646,-3.960957009514302,1.9934150871499463,-18.901372506768162
1135.26,-1.0278760577117199,-3.9058652811042975,-0.7954267376971981,-18.853782707349446
1135.4,-1.0139482144595733,-3.8515396839372373,-3.100019986782729,-18.802161684955077
1135.54,-1.0002058384318373,-3.7979695710528305,-5.00588805084188,-18.74694312890709
1135.68,-0.9866465310654801,-3.7451444430362653,-6.5833888738397714,-18.68842689183285
1135.82,-0.9732679233196608,-3.6930539459967457,-7.890044991690917,-18.62682207442901
1135.96,-0.9600676753415123,-3.6416878695724817,-8.972699219150352,-18.562275803792897
1136.1000000000001,-0.947043476135246,-3.5910361449618597,-9.869408954710817,-18.494892734389243
1136.24,-0.9341930432345449,-3.541088842980496,-10.61105803052969,-18.424748445157526
1136.38,-0.921514122378217,-3.4918361721438935,-11.22269947609101,-18.351898764142703
1136.52,-0.9090044871890762,-3.4432684767754247,-11.724658265203592,-18.276386338739414
1136.66,-0.8966619388560237,-3.3953762351393437,-12.133428228053655,-18.19824531795777
1136.8,-0.8844843058193004,-3.3481500575985645,-12.462396826997535,-18.1175047233062
1136.94,-0.8724694434588831,-3.3015806847969014,-12.722428358622562,-18.03419089659381
1137.08,-0.8606152337859965,-3.2556589858655105,-12.922332015111452,-17.94832928915729
1137.22,-0.8489195851377119,-3.2103759566532446,-13.069236999759601,-17.859945774702144
1137.3600000000001,-0.8373804318746103,-3.165722717980648,-13.168892975786065,-17.76906761262955
1137.5,-0.8259957340814776,-3.121690513917305,-13.225910709967707,-17.67572415116839
1137.64,-0.8147634772710107,-3.0782707100822724,-13.243954891650057,-17.579947333898936
1137.78,-0.8036816720905086,-3.03545479196733,-13.225898733766165,-17.48177205546247
1137.92,-0.7927483540315189,-2.993234363282761,-13.173948036774856,-17.381236399846802
1138.06,-0.7819615831424208,-2.9516011443253998,-13.089740851755726,-17.278381785920335
1138.2,-0.7713194437439144,-2.9105469703686797,-12.974427650389936,-17.173253038715504
1138.34,-0.7608200441473957,-2.870063790074411,-12.82873593934655,-17.065898400560343
1138.48,-0.7504615163761936,-2.8301436639260125,-12.655916783081382,-16.95636949299442
1138.6200000000001,-0.740242015889641,-2.7907787626829546,-12.480157573772063,-16.844721238115536
1138.76,-0.73015972130996,-2.751961365856134,-12.30683168378967,-16.731011746332083
1138.9,-0.7202128341519382,-2.713683860203922,-12.135905522196182,-16.615302176263647
1139.04,-0.7103995785553704,-2.675938738248638,-11.967345984503742,-16.49765657161311
1139.18,-0.7007182010202457,-2.6387185968131783,-11.801120442003098,-16.378141679137812
1139.32,-0.6911669701446552,-2.602016135577558,-11.637196731692331,-16.256826751311735
1139.46,-0.6817441763653991,-2.5658241556551076,-11.475543146753282,-16.133783336848566
1139.6000000000001,-0.6724481317012704,-2.530135558188076,-11.316128427527858,-16.009085061915275
1139.74,-0.6632771694989947,-2.4949433429623893,-11.158921752950707,-15.88280740458318
1139.88,-0.6542296441818016,-2.4602406070413294,-11.00389273239865,-15.755027464821984
1140.02,-0.6453039310006077,-2.426020543417877,-10.851011397920901,-15.625823732130186
1140.16,-0.6364984257877907,-2.392276439685489,-10.700248196817393,-15.49527585270367
1140.3,-0.6278115447135304,-2.3590016767270643,-10.551573984535441,-15.363464397867864
1140.44,-0.6192417240446975,-2.3261897274218613,-10.404960017857796,-15.230470635333468
1140.58,-0.6107874199062692,-2.293834155370149,-10.260377948357565,-15.096376304678733
1140.72,-0.60244710804525,-2.261928613635331,-10.11779981609778,-14.96126339831115
1140.8600000000001,-0.5942192835970763,-2.230466843503346,-9.977198043555413,-14.825213949017101
1141.0,-0.5861024608544861,-2.199442673259091,-9.838545429751559,-14.688309825069423
1141.14,-0.5780951730388303,-2.1688500169796643,-9.701815144571215,-14.550632533729202
1141.28,-0.5701959720738089,-2.1386828733441883,-9.566980723257613,-14.412263033850598
1141.42,-0.5624034283616088,-2.108935324460009,-9.434016061067485,-14.273281558175052
1141.56,-0.5547161305614241,-2.079601534705041,-9.302895408074962,-14.133767445785377
1141.7,-0.5471326853703394,-2.0506757495860564,-9.173593364112955,-13.993798985080355
1141.84,-0.5396517173065556,-2.0221522946126926,-9.046084873841911,-13.853453267527515
1141.98,-0.5322718684949372,-1.9940255741869808,-8.920345221936829,-13.712806052355445
1142.1200000000001,-0.5249917984548652,-1.966290070508181,-8.796350028384301,-13.571931642258072
1142.26,-0.5178101838903699,-1.9389403424927207,-8.674075243882127,-13.43090277010132
1142.4,-0.5107257184825306,-1.9119710247090331,-8.553497145334735,-13.289790496548088
1142.54,-0.5037371126841182,-1.8853768263271016,-8.434592331438404,-13.148664118450121
1142.68,-0.49684309351646355,-1.8591525300824991,-8.317337718350746,-13.007591087795223
1142.82,-0.49004240436853036,-1.833292991254742,-8.201710535439535,-12.866636940945243
1142.96,-0.48333380479817734,-1.8077931366597548,-8.087688321106363,-12.725865237853942
1143.1000000000001,-0.47671607033558605,-1.7826479636562627,-7.97524891868121,-12.585337510914364
1143.24,-0.4701879922888382,-1.7578525391659148,-7.864370472384156,-12.445113223051857
1143.38,-0.46374837755162296,-1.7334019987069598,-7.755031423351093,-12.305249734651786
1143.52,-0.45739604841305637,-1.7092915454412894,-7.6472105057204,-12.165802278889101
1143.66,-0.45112984236959164,-1.6855164492346617,-7.5408867427779676,-12.026823945010667
1143.8,-0.4449486119390048,-1.6620720457299332,-7.436039443158152,-11.888365669109628
1143.94,-0.4388512244764362,-1.6389537354331176,-7.332648197098521,-11.750476231924061
1144.08,-0.43283656199246817,-1.616156982812098,-7.230692872746409,-11.613202263189205
1144.22,-0.4269035209732223,-1.5936773154078219,-7.130153612515554,-11.476588252073242
1144.3600000000001,-0.4210510122024579,-1.5715103229578036,-7.031010829491215,-11.340676563230609
1144.5,-0.41527796058565214,-1.549651656531772,-6.933245203882303,-11.205507458013786
1144.64,-0.4095833049760459,-1.5280970276792936,-6.836837679519297,-11.07111912039392
1144.78,-0.40396599800263583,-1.506842207589211,-6.741769460396685,-10.937547687152438
1144.92,-0.3984250059000957,-1.4858830262607259,-6.6480220072589225,-10.804827281919207
1145.06,-0.392959308340609,-1.4652153716859817,-6.555577034228908,-10.672990052648094
1145.2,-0.3875678982675948,-1.4448351890439737,-6.4644165054780975,-10.542066212137101
1145.34,-0.3822497817313102,-1.4247384799056415,-6.374522631937452,-10.412084081217644
1145.48,-0.3770039777263116,-1.4049213014499828,-6.285877868048479,-10.283070134255777
1145.6200000000001,-0.37182951803075676,-1.3853797656910436,-6.198464908553677,-10.155049046626864
1145.76,-0.3667254470475311,-1.3661100387156329,-6.112266685325798,-10.028043743844213
1145.9,-0.3616908216471811,-1.3471083399316108,-6.027266364235277,-9.757150592457641
1146.04,-0.35672471101263775,-1.3283709413266087,-5.943447342055371,-7.429238465045361
1146.18,-0.35182619648571234,-1.3098941667370394,-5.860793243404461,7.18362102061762
1146.32,-1.0753452908371006,-1.29167439112725,-5.7792879177250525,99.17013859211326
1146.46,-4.774012777944382,-1.273708039878681,-5.698915436299059,99.78569886509919
1146.6000000000001,-8.421944842540226,-1.2559915880888972,-5.619660089298912,99.78428411563682
1146.74,-11.258718616835047,-1.2385215598803432,-5.541506382874157,99.78513992833959
1146.88,-13.361679454473501,-1.2212945277187046,-5.4644390362731,99.78610394160359
1147.02,-14.903852964269634,-1.204307111740729,-5.3884429789991835,99.7870070686595
1147.16,-16.031928146003875,-1.187555979091382,-5.3135033480017455,99.78785314517978
1147.3,-16.8566042000016,-1.1710378432702142,-5.239605484900796,99.78864577430807
1147.44,-17.45939500379193,-1.1547494634867956,-5.166734933245517,99.6466087563699
1147.58,-17.899985148183635,-1.1386876440251157,-5.094877435806143,99.25296561822333
1147.72,-18.22201728845103,-1.1228492336168046,-5.024018931898936,98.75219807666272
1147.8600000000001,-18.457393583619265,-1.1072311248230617,-4.954145554743923,98.09746922923968
1148.0,-18.62943221794545,-1.0918302534251745,-4.8852436288551235,97.21151264468737
1148.14,-18.75517677246668,-1.0766435978235027,-4.817299667462944,95.96046083069103
1148.28,-18.84708457230971,-1.0616681784448132,-4.7503003699684605,94.09748254443001
1148.42,-18.9142607900964,-1.0469010571578508,-4.6842326194293085,91.13504556434026
1148.56,-18.963360477282247,-1.0323393366970302,-4.619083480076858,86.04270167987576
1148.7,-18.99924786956237,-1.0179801600941336,-4.554840194864425,76.5488780125823
1148.84,-19.025478279533356,-1.0038207101179104,-4.491490183046205,63.04050858536913
1148.98,-19.04465031638189,-0.9898582087214624,-4.42902103778665,51.36518145993664
1149.1200000000001,-19.058663326369906,-0.9760899164973085,-4.367420523800016,41.36931134273132
1149.26,-19.068905558349435,-0.9625131321400263,-4.306676575019769,32.81107399664182
1149.4,-19.07543863178645,-0.949125191916359,-4.246777292297603,25.483513145531226
1149.54,-19.075225587634595,-0.9359234691426901,-4.187710941131734,19.209503489827416
1149.68,-19.06968741471187,-0.92290537366978,-4.129465949424243,13.83744323138335
1149.82,-19.060265967583504,-0.9100683513746659,-4.072030905267137,9.237570082590935
1149.96,-19.04796581680503,-0.897409883659624,-4.0153945547568535,5.298810217079074
1150.1000000000001,-19.03349117772831,-0.8849274869580973,-3.959545799836953,1.944782981643811
1150.24,-19.017338561791973,-0.8726187122474912,-3.9044736961686604,-0.8356259735003905
1150.38,-18.999859894738446,-0.860481144568743,-3.850167451029017,-3.133270585217227
1150.52,-18.981305801875067,-0.8485124025525705,-3.796616421236336,-5.033416272400586
1150.66,-18.961855485615143,-0.8367101379523066,-3.743810111102677,-6.606200188960504
1150.8,-18.94163747980271,-0.8250720351832292,-3.6917381704130565,-7.908959769316792
1150.94,-18.920744156556587,-0.8135958108682964,-3.640390392431113,-8.988384778848635
1151.08,-18.89924192818943,-0.8022792133901959,-3.5897567119309293,-9.88240722315998
1151.22,-18.877178464629143,-0.7911200224496259,-3.5398272032547435,-10.621808797408017
1151.3600000000001,-18.85458782939768,-0.7801160486297145,-3.4905920783962547,-11.231559615690303
1151.5,-18.831494155468235,-0.7692651329664979,-3.442041685109243,-11.73191743940228
1151.64,-18.80791429099672,-0.7585651465253692,-3.3941665050412118,-12.13932161406579
1151.78,-18.783859714226914,-0.7480139899834185,-3.346957151891793,-12.467115379869039
1151.92,-18.7593379270708,-0.7376095932175792,-3.3004043695956047,-12.726127058546979
1152.06,-18.73435347481827,-0.7273499148985016,-3.2544990305293067,-12.925136482386959
1152.2,-18.708908696319895,-0.717232942090074,-3.2092321337425562,-13.071248795391709
1152.34,-18.6830042788699,-0.7072566898545131,-3.1645948032126,-13.170193847790534
1152.48,-18.656639670865854,-0.6974192008629457,-3.120578286122211,-13.226565995831292
1152.6200000000001,-18.629813390389813,-0.687718545011406,-3.0771739511607086,-13.244016246121124
1152.76,-18.6025232572603,-0.6781528190421711,-3.0343732868477806,-13.225406317415878
1152.9,-18.574766568548878,-0.6687201461703657,-2.992167899879834,-13.172932273569568
1153.04,-18.54654023214052,-0.6594186757157567,-2.9505495134986073,-13.088223842158644
1153.18,-18.51784086901786,-0.6502465827396695,-2.9095099658817736,-12.972424309293686
1153.32,-18.488664892128764,-0.6412020676869525,-2.869041208555261,-12.826254914583611
1153.46,-18.459008567646652,-0.6322833560329232,-2.8291353048270356,-12.653180898888015
1153.6000000000001,-18.428868062936086,-0.6234886979352207,-2.7897844282420747,-12.477459514385531
1153.74,-18.398239484438562,-0.6148163678905034,-2.75098086105827,-12.304170929001264
1153.88,-18.367118907885104,-0.6062646643959193,-2.7127169927430024,-12.133281559314097
1154.02,-18.335502402644117,-0.5978319096152845,-2.674985318490124,-11.964758308180896
1154.16,-18.30338605156899,-0.5895164490499036,-2.6377784377571016,-11.798568554075448
1154.3,-18.270765967378615,-0.5813166512139707,-2.601089052822061,-11.634680141026688
1154.44,-18.237638306355944,-0.5732309073144819,-2.564909967360479,-11.473061369103796
1154.58,-18.203999279963174,-0.5652576309356017,-2.529234085041275,-11.313680985400385
1154.72,-18.16984516483166,-0.5573952577274164,-2.4940544081420595,-11.156508175474322
1154.8600000000001,-18.135172311477707,-0.5496422450990205,-2.459364036183283,-11.001512555203718
1155.0,-18.099977152014638,-0.541997071915868,-2.4251561645810567,-10.848664163023063
1155.14,-18.064256207069448,-0.5344582382013339,-2.391424083318388,-10.697933452506968
1155.28,-18.028006092065056,-0.527024264842427,-2.358161175634614,-10.549291285271751
1155.42,-17.991223522992797,-0.519693693299596,-2.32536091673277,-10.402708924168003
1155.56,-17.953905321771636,-0.5124650853205702,-2.2930168725046833,-10.258158026739583
1155.7,-17.916048421268798,-0.5053370226581811,-2.261122698273547,-10.115610638926926
1155.84,-17.877649870039797,-0.4983081067921098,-2.229672137553748,-9.975039188994497
1155.98,-17.838706836832536,-0.49137695865450104,-2.198659020827728,-9.836416481664067
1156.1200000000001,-17.799216614889975,-0.48454221835939765,-2.1680772643396486,-9.699715692437373
1156.26,-17.759176626077807,-0.47780254493593555,-2.137920868905631,-9.564910362093043
1156.4,-17.71858442485726,-0.47115661606525006,-2.1081839187403704,-9.431974391344292
1156.54,-17.67743770211814,-0.4646031278210416,-2.078860580299888,-9.300882035645012
1156.68,-17.635734288883373,-0.45814079441375016,-2.049945101140224,-9.17160790013319
1156.82,-17.59347215989311,-0.4517683479382875,-2.021431808791843,-9.044126934701517
1156.96,-17.55064943707413,-0.4454845381252782,-1.9933151096495532,-8.918414429186173
1157.1000000000001,-17.507264392898225,-0.43928813209576045,-1.9655894878777274,-8.794446008665439
1157.24,-17.4633154536317,-0.43317791411929857,-1.9382495043306252,-8.672197628860783
1157.38,-17.418801202477127,-0.4271526853754609,-1.9112897954876071,-8.551645571633712
1157.52,-17.373720382607086,-0.42121126371861367,-1.8847050724030483,-8.432766440572246
1157.66,-17.328071900089522,-0.41535248344598713,-1.8584901196707468,-8.315537156661605
1157.8,-17.281854826703068,-0.4095751950689684,-1.8326397944026371,-8.199934954034168
1157.94,-17.235068402640756,-0.4038782650875734,-1.8071490252216131,-8.085937375794217
1158.08,-17.187712039100006,-0.39826057576805757,-1.7820128112682696,-7.973522269913462
1158.22,-17.13978532075647,-0.39272102492361877,-1.7572262212213756,-7.862667785193742
1158.3600000000001,-17.091288008119246,-0.38725852569815034,-1.732784392331892,-7.7533523672936075
1158.5,-17.04222003976486,-0.38187200635300267,-1.7086825294703485,-7.645554754815869
1158.64,-16.992581534447304,-0.3765604100567101,-1.6849159041874053,-7.53925397545342
1158.78,-16.942372793081365,-0.371322694677642,-1.6614798537874105,-7.434429342190984
1158.92,-16.89159430059661,-0.36615783257953943,-1.6383697804147845,-7.331060449560606
1159.06,-16.84024672765937,-0.3610648104198938,-1.6155811501530501,-7.229127169948936
1159.2,-16.788330932260134,-0.356042628951132,-1.5931094921363447,-7.128609649954557
1159.34,-16.73584796116383,-0.35109030282456427,-1.5709503976732309,-7.029488306793777
1159.48,-16.68279905122074,-0.346206860397062,-1.5490995193826544,-6.93174382475343
1159.6200000000001,-16.629185630535673,-0.34139134354042155,-1.5275525703418693,-6.835357151689413
1159.76,-16.57500931949345,-0.3366428074533816,-1.5063053232461694,-6.7403094955697656
1159.9,-16.52027193163861,-0.3319603204762543,-1.485353609580274,-6.646582321061227
1160.04,-16.464975474407723,-0.32734296390813516,-1.4646933188011941,-6.554157346158312
1160.18,-16.409122149712605,-0.3227898318266554,-1.4443203975324326,-6.463016538854008
1160.32,-16.352714354373074,-0.318300030910241,-1.4242308487693556,-6.373142113851304
1160.46,-16.295754680398048,-0.3138726802628438,-1.4044207310955894,-6.2845165293147875
1160.6000000000001,-16.23824591511394,-0.3095069112411117,-1.384886157910282,-6.1971224836616585
1160.74,-16.18019104113952,-0.305201867283961,-1.3656232966660888,-6.1109429123915255
1160.88,-16.12159323620668,-0.3009567037445209,-1.3466283681177285,-6.025960984954399
1161.02,-16.062455872826614,-0.2967705877244145,-1.3278976455809675,-5.942160101656355
1161.16,-16.002782517801386,-0.2926426979103452,-1.3094274542018887,-5.859523890602362
1161.3,-15.942576931580634,-0.28857222441295577,-1.2912141702363014,-5.778036204675824
1161.44,-15.881843067463935,-0.284558368607929,-1.2732542203391528,-5.697681118554371
1161.58,-15.820585070649068,-0.2806003429792988,-1.2555440808638079,-5.618442925761488
1161.72,-15.75880727712693,-0.2766973709649401,-1.238080277171051,-5.540306135753623
1161.8600000000001,-15.696514212423947,-0.27284868680420804,-1.220859382947691,-5.4632554710423396
1162.0,-15.633710590193077,-0.26905353538769694,-1.2038780195346186,-5.387275864351206
1162.14,-15.570401310654658,-0.26531117210908844,-1.1871328552642,-5.3123524558070425
1162.28,-15.50659145888866,-0.2616208627190601,-1.1706206048068737,-5.2384705901651945
1162.42,-15.442286302979982,-0.2579818831812268,-1.1543380285268212,-5.165615814068525
1162.56,-15.377491292018723,-0.2543935195300857,-1.1382819318465844,-5.093773873339796
1162.7,-15.312212053957536,-0.2508550677309362,-1.1224491646205146,-5.022930710307104
1162.84,-15.246454393328326,-0.24736583354174935,-1.1068366205169216,-4.9530724611621215
1162.98,-15.18022428882076,-0.2439251323769583,-1.091441236408806,-4.884185453350791
1163.1200000000001,-15.113527890725315,-0.240532289173143,-1.0762599917730613,-4.816256202996196
1163.26,-15.046371518243598,-0.23718663825658348,-1.0612899080980176,-4.749271412353317
1163.4,-14.978761656669018,-0.23388752321265513,-1.0465280482992199,-4.683217967295386
1163.54,-14.910704954440966,-0.23063429675704078,-1.0319715161433247,-4.618082934831522
1163.68,-14.842208220075792,-0.22742632060873408,-1.0176174556800033,-4.553853560655414
1163.82,-14.773278418978107,-0.22426296536480927,-1.0034630506817381,-4.490517266724699
1163.96,-14.703922670135988,-0.22114361037693273,-0.9895055240914044,-4.428061648870801
1164.1000000000001,-14.634148242703892,-0.2180676436295923,-0.97574213747753,-4.366474474438921
1164.24,-14.563962552477124,-0.21503446162002057,-0.9621701904971284,-4.3057436799578985
1164.38,-14.4933731582619,-0.21204346923978787,-0.9487870203659942,-4.245857368839655
1164.52,-14.4223877581451,-0.20909407965804253,-0.9355900013363627,-4.186803809107955
1164.66,-14.351014185667985,-0.20618571420637508,-0.922576544181832,-4.128571431156152
1164.8,-14.279260405908156,-0.2033178022652839,-0.909744095689442,-4.0711488255336965
1164.94,-14.20713451147421,-0.20048978115222027,-0.8970901381588158,-4.014524740761073
1165.08,-14.134644718417583,-0.19770109601119043,-0.884612188908263,-3.958688081172901
1165.22,-14.061799362066118,-0.19495119970389305,-0.8723077997877493,-3.9036279047889053
1165.3600000000001,-13.988606892784084,-0.1922395527023712,-0.8601745566986373,-3.8493334212124863
1165.5,-13.915075871663205,-0.1895656229831577,-0.8482100791201035,-3.7957939895565787
1165.64,-13.841214966149568,-0.18692888592289192,-0.836412019642138,-3.7429991163965415
1165.78,-13.767032945611112,-0.18432882419538943,-0.8247780635050406,-3.690938453749765
1165.92,-13.692538676850539,-0.18176492767014282,-0.8133059281453161,-3.639601797081738
1166.06,-13.617741119568477,-0.17923669331223457,-0.8019933627478852,-3.5889790833382698
1166.2,-13.542649321781724,-0.17674362508364191,-0.7908381478045209,-3.5390603890035908
1166.34,-13.467272415201451,-0.17428523384591435,-0.7798380946784235,-3.4898359281840423
1166.48,-13.391619610576226,-0.1718610372642053,-0.7689910451748512,-3.441296050717081
1166.6200000000001,-13.315700193004663,-0.16947055971263808,-0.7582948711177221,-3.3934312403053055
1166.76,-13.239523517222551,-0.1671133321809887,-0.7477474739321001,-3.346232112675234
1166.9,-13.163099002869286,-0.1647888921826662,-0.7373467842324891,-3.2996894137605324
1167.04,-13.08643612973832,-0.1624967836639731,-0.7270907614168524,-3.2537940179094385
1167.18,-13.009544433016437,-0.16023655691462804,-0.7169773932662747,-3.20853692611608
1167.32,-12.932433498516446,-0.1580077684795327,-0.7070046955501945,-3.163909264275426
1167.46,-12.855112957908023,-0.15580998107176666,-0.6971707116371235,-3.1199022814615796
1167.6000000000001,-12.777592483951222,-0.15364276348679157,-0.6874735121107804,-3.0765073482291516
1167.74,-12.699881785737166,-0.15150569051784935,-0.6779111943915639,-3.033715954937425
1167.88,-12.621990603940391,-0.14939834287253673,-0.6684818823632869,-2.991519710097051
1168.02,-12.543928706087181,-0.14732030709054053,-0.6591837260051042,-2.9499103387390027
1168.16,-12.46570588184417,-0.14527117546251686,-0.650014901028558,-2.9088796808055064
1168.3,-12.387331938331442,-0.14325054595009898,-0.6409736085196697,-2.8684196895627028
1168.44,-12.308816695464168,-0.1412580221070174,-0.6320580745860116,-2.8285224300347496
1168.58,-12.230169981326863,-0.1392932130013177,-0.6232665500086844,-2.789180077459122
1168.72,-12.151401627584116,-0.13735573313865965,-0.6145973098991357,-2.750384915762836
1168.8600000000001,-12.072521464931585,-0.1354452023866836,-0.6060486533607518,-2.7121293360593337
1169.0,-11.993539318590987,-0.1335612459004286,-0.5976189031551548,-2.67440583516578
1169.14,-11.914465003852653,-0.13170349404878842,-0.5893064053731413,-2.63720701414052
1169.28,-11.83530832166908,-0.1298715823419898,-0.581109529110197,-2.600525576840416
1169.42,-11.756079054302836,-0.12806515136008,-0.5730266661465251,-2.564354328497849
1169.56,-11.676786961032075,-0.12628384668240858,-0.5650562306315239,-2.5286861743171016
1169.7,-11.597441773916737,-0.1245273188180907,-0.5571966587726527,-2.493514118089898
1169.84,-11.518053193628377,-0.12279522313743688,-0.5494464085286258,-2.4588312608298497
1169.98,-11.438630885346537,-0.12108721980433704,-0.5418039593068718,-2.4246307994255547
1170.1200000000001,-11.359184474724318,-0.11940297370958479,-0.5342678116652025,-2.3909060253121193
1170.26,-11.279723543925796,-0.11774215440512929,-0.5268364870176304,-2.357650323160865
1170.4,-11.20025762773768,-0.1161044360392415,-0.5195085273442767,-2.324857169586978
1170.54,-11.1207962097576,-0.11448949729258229,-0.5122824949053157,-2.2925201318748667
1170.68,-11.041348718661174,-0.1128970213151598,-0.5051569719588966,-2.2606328667210103
1170.82,-10.961924524549948,-0.11132669566416363,-0.49813056048298876,-2.2291891189940456
1170.96,-10.882532935382105,-0.10977821224266382,-0.491201881901095,-2.198182720511894
1171.1000000000001,-10.803183193487806,-0.1082512672391624,-0.4843695768117815,-2.1676075888356747
1171.24,-10.723884472170718,-0.10674556106798573,-0.4776323047219685,-2.1374577260802097
1171.38,-10.644645872397414,-0.10526079831050597,-0.4709887437839298,-2.1077272177408832
1171.52,-10.565476419575926,-0.1037966876571803,-0.46443759053595146,-2.0784102315366426
1171.66,-10.486385060424794,-0.10235294185039587,-0.45797755964659687,-2.049501016268932
1171.8,-10.407380659933727,-0.10092927762811028,-0.4516073836625291,-2.0209939006963435
1171.94,-10.328471998416944,-0.09952541566827569,-0.44532581275984046,-1.9928832924247688
1172.08,-10.249667768660073,-0.09814108053403599,-0.4391316144988407,-1.9651636768128617
1172.22,-10.170976573161374,-0.09677600061968615,-0.4330235735822562,-1.9378296158925838
1172.3600000000001,-10.092406921467946,-0.09542990809738351,-0.4270004916167921,-1.9108757473046536
1172.5,-10.013967227607512,-0.09410253886460014,-0.42106118687801003,-1.8842967832486812
1172.64,-9.838114189321384,-0.09279363249230589,-0.41520449407847787,-1.8580875094478018
1172.78,-8.445212698679132,-0.09150293217387255,-0.4094292641391423,-1.8322427841276065
1172.92,1.5143959926228734,-0.09023018467468857,-0.40373436396388296,-1.8067575370091828
1173.06,85.1384517503364,-0.20714567045406113,-0.3981186762172012,-1.78162676831607
1173.2,99.70974189119028,-3.3305009351182187,-0.3925810991050016,-1.7568455477949412
1173.34,99.70910690367515,-7.122061867904667,-0.3871205461584222,-1.7324090137498291
1173.48,99.71036370225067,-10.197304766924338,-0.38173594602067124,-1.708312372089711
1173.6200000000001,99.71244030387923,-12.514660885687393,-0.3764262422368295,-1.684550895389269
1173.76,99.7144691305089,-14.232571842747374,-0.37119039304657614,-1.6611199219626471
1173.9,99.71645119392191,-15.501279823797283,-0.3660273711797966,-1.6380148549500353
1174.04,99.71838757047544,-16.437407471334602,-0.3609361636550342,-1.6152311614168906
1174.18,99.64096496322334,-17.12799096182712,-0.3559157715807454,-1.5927643714656419
1174.32,99.25738502279307,-17.637409880593594,-0.3509652099593187,-1.5706100773596907
1174.46,98.7705659685789,-18.01318542110638,-0.3460835074938192,-1.5487639326595535
1174.6000000000001,98.1382574787276,-18.290377357991172,-0.3412697063974227,-1.5272216513709689
1174.74,97.28960913203825,-18.494848646903254,-0.3365228622054987,-1.5059790071048171
1174.88,96.10348908363937,-18.645677346632365,-0.3318420435903079,-1.4850318322486757
1175.02,94.36000712133347,-18.756936465432695,-0.3272263321782771,-1.4643760171498685
1175.16,91.63246089491861,-18.839006995481938,-0.3226748223698159,-1.444007509309837
1175.3,87.03513381163023,-18.899546499547608,-0.31818662116163854,-1.4239223125896843
1175.44,78.63934212867763,-18.944203595658255,-0.3137608479715589,-1.404116486426739
1175.58,65.09189281706402,-18.977144999178915,-0.3093966344657206,-1.3845861450619867
1175.72,52.875516646124595,-19.00144429672203,-0.30509312438823116,-1.3653274567782179
1175.8600000000001,42.45572217679373,-19.01936872610166,-0.3008494733931657,-1.3463366431487467
1176.0,33.56745543363879,-19.032590720194797,-0.29666484887890765,-1.3276099782965565
1176.14,25.984908791913828,-19.040423477697985,-0.29253842982479233,-1.3091437881637253
1176.28,19.51568609735464,-19.03296498155624,-0.28846940663002474,-1.2909344497909918
1176.42,13.995839221802282,-19.012772508050556,-0.28445698095483624,-1.2729783906073207
1176.56,9.28564524847476,-18.983216035591756,-0.2805003655638509,-1.2552720877293324
1176.7,5.266013225121665,-18.946489771611397,-0.2765987841716313,-1.2378120672704573
1176.84,1.858735871250278,-18.90404395285302,-0.2727514712903718,-1.2205949036596846
1176.98,-0.956277542852437,-18.856849990843227,-0.26895767207971066,-1.2036172189697667
1177.1200000000001,-3.2774281434396677,-18.805566286611683,-0.26521664219863134,-1.1868756822547568
1177.26,-5.193020699696936,-18.750643744102348,-0.2615276476594232,-1.1703670088967448
1177.4,-6.7754799224047995,-18.692394032229622,-0.25788996468367414,-1.1540879599616691
1177.54,-8.083847653984499,-18.631034450051764,-0.25430287956026565,-1.138035341564071
1177.68,-9.166073501922506,-18.566717862726307,-0.2507656885053433,-1.1222060042406785
1177.82,-10.061014658853649,-18.4995529663105,-0.24727769752423556,-1.10659684233269
1177.96,-10.800128470143916,-18.429618196021302,-0.24383822227529203,-1.0912047933766404
1178.1000000000001,-11.40887600041378,-18.35697139759919,-0.24044658793561657,-1.0760268375037276
1178.24,-11.907870075577144,-18.28165663586405,-0.2371021290686676,-1.0610599968474883
1178.38,-12.313805662643597,-18.203709042883368,-0.2338041894936998,-1.0463013349597026
1178.52,-12.640209222429469,-18.123158305808722,-0.23055212215702225,-1.031747956234415
1178.66,-12.898039872826146,-18.040031198154953,-0.22734528900504686,-1.0173970053399595
1178.8,-13.096170523883721,-17.9543534293506,-0.22418306085910308,-1.003245666658878
1178.94,-13.241772474396525,-17.866151001714478,-0.2210648172919932,-0.9892911637356215
1179.08,-13.34062270976326,-17.77545120647849,-0.21798994650626513,-0.9755307587319292
1179.22,-13.397349470189946,-17.682283351446777,-0.21495784521417838,-0.9619617518897741
1179.3600000000001,-13.415628587997269,-17.586679286150996,-0.21196791851933933,-0.9485814810017764
1179.5,-13.398340578396303,-17.488673771891154,-0.20901957979998306,-0.9353873208889758
1179.64,-13.347696438693117,-17.388304731179907,-0.2061122505938786,-0.9223766828858633
1179.78,-13.265338489898298,-17.285613402068034,-0.20324536048483519,-0.909547014332572
1179.92,-13.152421310092326,-17.180644416430063,-0.2004183469907868,-0.8968957980741256
1180.06,-13.009676797377411,-17.073445816728114,-0.1976306554534339,-0.8844205519666494
1180.2,-12.843301566042664,-16.96406902249576,-0.19488173892941948,-0.872118828390446
1180.34,-12.676844723335375,-16.852568755413486,-0.19217105808301968,-0.8599882137698378
1180.48,-12.512694074793655,-16.739002930117458,-0.18949808108032615,-0.8480263280996886
1180.6200000000001,-12.350807795239001,-16.623432516609157,-0.18686228348490075,-0.8362308244785043
1180.76,-12.191145245765066,-16.50592137918345,-0.18426314815488135,-0.8245993886480272
1180.9,-12.033666927786024,-16.386536096075403,-0.18170016514151918,-0.8131297385392314
1181.04,-11.878334439101636,-16.2653457634735,-0.17917283158912722,-0.8018196238246295
1181.18,-11.725110431884001,-16.14242178711376,-0.17668065163642008,-0.7906668254768041
1181.32,-11.57395857249585,-16.01783766431981,-0.1742231363192265,-0.7796691553330793
1181.46,-11.424843503054687,-15.89166875906519,-0.17179980347455492,-0.7688244556662428
1181.6000000000001,-11.277730804661626,-15.7639920723878,-0.16941017764599348,-0.7581305987612388
1181.74,-11.132586962217596,-15.634886010270845,-0.16705378999042553,-0.7475854864977458
1181.88,-10.989379330753632,-15.504430150910359,-0.16473017818604327,-0.7371870499385598
1182.02,-10.848076103205537,-15.37270501311117,-0.16243888634164036,-0.7269332489236997
1182.16,-10.70864627956665,-15.239791827385972,-0.16017946490716647,-0.7168220716701593
1182.3,-10.571059637355742,-15.10577231117417,-0.1579514705855256,-0.7068515343772221
1182.44,-10.435286703340095,-14.970728449445966,-0.15575446624560185,-0.6970196808372668
1182.58,-10.301298726456874,-14.83474228181203,-0.15358802083649423,-0.6873245820519844
1182.72,-10.169067651878477,-14.697895697119739,-0.15145170930294513,-0.677764335853931
1182.8600000000001,-10.0385660961703,-14.560270236382848,-0.1493451125019445,-0.6683370665333453
1183.0,-9.909767323491877,-14.421946904763056,-0.14726781712049425,-0.6590409244701552
1183.14,-9.782645222794534,-14.283005993199135,-0.14521941559451665,-0.6498740857711007
1183.28,-9.657174285971083,-14.143526910162683,-0.1431995060288905,-0.6408347519119058
1183.42,-9.533329586915197,-14.003588023909268,-0.14120769211859951,-0.6319211493844241
1183.56,-9.411086761449978,-13.863266515490043,-0.13924358307097756,-0.623131529348693
1183.7,-9.290421988087257,-13.722638242692152,-0.13730679352903535,-0.6144641672898261
1183.84,-9.171311969580971,-13.581777614986693,-0.13539694349585377,-0.6059173626796786
1183.98,-9.053733915239594,-13.440757479480418,-0.13351365826002853,-0.5974894386432167
1184.1200000000001,-8.937665523964284,-13.299649017792383,-0.13165656832215225,-0.5891787416295262
1184.26,-8.823084967981004,-13.158521653708757,-0.12982530932231878,-0.5809836410874009
1184.4,-8.709970877236199,-13.017442971408435,-0.12801952196863597,-0.5729025291454359
1184.54,-8.598302324427175,-12.876478643998508,-0.126238851966733,-0.5649338202965762
1184.68,-8.488058810639528,-12.73569237205182,-0.124482949950248,-0.55707595108705
1184.82,-8.379220251565306,-12.595145831798943,-0.12275147141228239,-0.5493273798096278
1184.96,-8.271766964276747,-12.454898632592988,-0.1210440766378091,-0.5416865862011482
1185.1000000000001,-8.16567965453162,-12.315008283237916,-0.1193604306370206,-0.5341520711442519
1185.24,-8.060939404587192,-12.175530166749205,-0.11770020307960413,-0.5267223563732607
1185.38,-7.957527661501039,-12.03651752309855,-0.11606306822993102,-0.5193959841841518
1185.52,-7.855426225897697,-11.898021439482767,-0.11444870488314769,-0.5121715171485611
1185.66,-7.754617241181265,-11.760090847649488,-0.11285679630215531,-0.5050475378317669
1185.8,-7.655083183174875,-11.622772527809042,-0.11128703015546637,-0.4980226485145966
1185.94,-7.556806850168783,-11.486111118662397,-0.10973909845592535,-0.4910954709191984
1186.08,-7.45977135335971,-11.350149133078817,-0.10821269750028172,-0.48426464593863
1186.22,-7.363960107664766,-11.214926978963558,-0.10670752780960369,-0.4775288333702066
1186.3600000000001,-7.2693568228940615,-11.080482984865355,-0.10522329407052064,-0.470886711652558
1186.5,-7.175945495266815,-10.946853429884857,-0.10375970507728273,-0.4643369776063437
1186.64,-7.08371039925639,-10.814072577458749,-0.10231647367462657,-0.4578783461785725
1186.78,-6.992636079750403,-10.682172712609175,-0.10089331670143553,-0.45150955019048006
1186.92,-6.9027073445125895,-10.551184182264532,-0.09948995493518374,-0.44522934008891224
1187.06,-6.813909256933703,-10.421135438275009,-0.09810611303715268,-0.4390364837011664
1187.2,-6.72622712905932,-10.292053082764307,-0.09674151949841002,-0.4329297659932427
1187.34,-6.639646514882909,-10.163961915477815,-0.09539590658653975,-0.4269079888314583
1187.48,-6.554153203893018,-10.036884982806352,-0.09406901029311311,-0.4209699707473761
1187.6200000000001,-6.469733214863968,-9.799651540434919,-0.09276057028189043,-0.41511454670600395
1187.76,-6.386372789879839,-7.800012101523778,-0.09147032983774325,-0.4093405678772176
1187.9,-6.304058388582013,5.777433871500219,-0.09019803581628703,-0.4036469014103634
1188.04,-6.222776682630951,98.51069375283237,-0.6191955482783664,-0.39803243021199497
1188.18,-6.142514550373267,99.78576900852411,-4.1756885450308365,-0.3924960527267025
1188.32,-6.063259071705538,99.78437959015261,-7.850185533244817,-0.38703668272098946
1188.46,-5.98499752312671,99.78507013291517,-10.752904731510053,-0.3816532490701561
1188.6000000000001,-5.907717372971239,99.7860385456221,-12.927718689135855,-0.3763446955481468
1188.74,-5.831406276815459,99.78694580371004,-14.537826261400932,-0.3711099806203211
1188.88,-5.756052073050037,99.7877957503629,-15.726550195527091,-0.36594807723910533
1189.02,-5.681642778611604,99.78859200519442,-16.603596238772557,-0.3608579726424891
1189.16,-5.608166584867005,99.67077247169814,-17.250583644097155,-0.3558386681553223
1189.3,-5.535611853643856,99.28353150293863,-17.727841222232225,-0.3508891789933767
1189.44,-5.463967113401368,98.79150888033077,-18.079892405445822,-0.34600853407013354
1189.58,-5.393221055535662,98.14959087888505,-18.33958393025624,-0.3411957758062574
1189.72,-5.323362530814061,97.2832638806633,-18.53114598546447,-0.33644995994172033
1189.8600000000001,-5.254380545933,96.06395098404677,-18.672452157741468,-0.3317701553505402
1190.0,-5.186264260194552,94.25566417359252,-18.776686962916997,-0.3271554438580947
1190.14,-5.119002982296621,91.39457403779078,-18.853575992696808,-0.32260492006097646
1190.28,-5.0525861672322305,86.50458185438944,-18.91029335185587,-0.31811769114935473
1190.42,-4.987003413293372,77.43611916100055,-18.95213103450493,-0.313692876731807
1190.56,-4.922244459175168,63.92597609963356,-18.982992691587445,-0.30932960866258724
1190.7,-4.858299181176264,52.12326568903141,-19.00575785967278,-0.3050270308712972
1190.84,-4.795157590491496,42.01835648098329,-19.02255063514029,-0.3007842991949255
1190.98,-4.732809830593109,33.36677877789653,-19.03493786227796,-0.2966005812122253
1191.1200000000001,-4.671246174696882,25.959313094671234,-19.042018677437458,-0.292475056080393
1191.26,-4.610457023309768,19.616897794530043,-19.033911347133014,-0.2884069143740202
1191.4,-4.550432901855667,14.18627428643454,-19.01325452531417,-0.28439535792628556
1191.54,-4.49116445837625,9.536262582526762,-18.98335693808555,-0.2804395996723552
1191.68,-4.432642461303725,5.554575669416738,-18.94637332100972,-0.2765388634949614
1191.82,-4.374857797302686,2.1596103868278367,-18.903728011347347,-0.27269238407212887
1191.96,-4.317801469178233,-0.6581501902450063,-18.85637513718764,-0.26889940672702
1192.1000000000001,-4.261464593847731,-2.9865631599280507,-18.804961382736742,-0.2651591872798677
1192.24,-4.205838400373577,-4.9120391025579835,-18.74992959194364,-0.2614709919019677
1192.38,-4.150914228054627,-6.505695292436622,-18.69158581420602,-0.2578340969717028
1192.52,-4.096683524573855,-7.825690786008697,-18.6301433823707,-0.2542477889325685
1192.66,-4.04313784420002,-8.919394593756566,-18.565752331468573,-0.25071136415317397
1192.8,-3.9902688460412135,-9.8252951119294,-18.498519318721744,-0.2472241287891902
1192.94,-3.938068292348179,-10.574627128063382,-18.428521298763386,-0.2437853986472184
1193.08,-3.886528046865464,-11.1927284821288,-18.355815035402756,-0.240394499050552
1193.22,-3.8356400732284825,-11.700154934875012,-18.280443799487653,-0.2370507647068053
1193.3600000000001,-3.7853964334047014,-12.113587327981072,-18.202442139358126,-0.23375353957738415
1193.5,-3.7357892861771793,-12.446564849647132,-18.121839313476137,-0.23050217674877124
1193.64,-3.686810885668822,-12.71007517473224,-18.03866178203655,-0.2272960383056026
1193.78,-3.638453579905745,-12.913028144539213,-17.952935027695073,-0.22413449520550902
1193.92,-3.590709809418211,-13.062635404777838,-17.864684891373372,-0.2210169271556983
1194.06,-3.543572105877694,-13.16471448080733,-17.77393855256287,-0.21794272249125443
1194.2,-3.4970330907686478,-13.22393232278874,-17.680725245189624,-0.21491127805512952
1194.34,-3.451085474093651,-13.244000443693789,-17.585076773827954,-0.21192199907980466
1194.48,-3.4057220531106367,-13.22783137310772,-17.48702787689295,-0.20897429907059703
1194.6200000000001,-3.3609357111009737,-13.17766420149728,-17.386616470787697,-0.20606759969059024
1194.76,-3.316719416167217,-13.095165426037955,-17.283883800092077,-0.20320133064716495
1194.9,-3.2730662200594005,-12.981510065042265,-17.178874512588784,-0.20037492958010775
1195.04,-3.229969257028789,-12.8374470251944,-17.071636673436846,-0.19758784195127693
1195.18,-3.187421742708052,-12.66555140656513,-16.96222172958162,-0.19483952093580204
1195.32,-3.145416973016858,-12.48965876100853,-16.85068443315914,-0.1921294273147975
1195.46,-3.10394832309196,-12.31620127964481,-16.73708273095137,-0.18945702936956824
1195.6000000000001,-3.063009246240829,-12.145145344660559,-16.621477625695775,-0.18682180277728677
1195.74,-3.0225932729179985,-11.976457825289218,-16.503933014118065,-0.1842232305081215
1195.88,-2.9826940097232524,-11.810106067106025,-16.38451550585069,-0.18166080272379584
1196.02,-2.9433051384208846,-11.646057881926101,-16.263294226855933,-0.17913401667755832
1196.16,-2.9044204149792407,-11.48428153825294,-16.14034061054527,-0.1766423766155439
1196.3,-2.866033668629828,-11.324745752229171,-16.01572817944205,-0.17418539367950756
1196.44,-2.828138800945276,-11.167419679045851,-15.889532319949257,-0.1717625858109106
1196.58,-2.7907297849354866,-11.012272904770567,-15.761830052540573,-0.16937347765634103
1196.72,-2.753800664161329,-10.85927543855813,-15.632699799479363,-0.16701760047424963
1196.8600000000001,-2.7173455518652525,-10.708397705210986,-15.502221151977528,-0.16469449204298314
1197.0,-2.681358630118242,-10.55961053805951,-15.370474638529126,-0.1624036965700967
1197.14,-2.6458341489825434,-10.412885172135042,-15.237541495987504,-0.16014476460292773
1197.28,-2.6107664256896177,-10.26819323761103,-15.103503444797349,-0.15791725294041345
1197.42,-2.576149843832812,-10.125506753489931,-14.968442469642486,-0.1557207245461354
1197.56,-2.5419788525742444,-9.984798121515595,-14.832440606625676,-0.1535547484625729
1197.7,-2.5082479658654395,-9.846040120292754,-14.695579737957633,-0.1514188997265496
1197.84,-2.4749517616812504,-9.709205899596931,-14.55794139499873,-0.1493127592858559
1197.98,-2.4420848812666294,-9.574268974859631,-14.419606570368785,-0.14723591391703159
1198.1200000000001,-2.4096420283958535,-9.441203221815233,-14.280655539717763,-0.145187956144291
1198.26,-2.3776179686437797,-9.309982871297095,-14.141167693633925,-0.1431684841595771
1198.4,-2.3460075286687663,-9.180582504171685,-14.001221380055703,-0.1411771017437266
1198.54,-2.314805595506889,-9.052977046400654,-13.86089375745038,-0.13921341818873242
1198.68,-2.284007115877105,-8.92714176422159,-13.720260658925849,-0.13727704822108655
1198.82,-2.253607095497032,-8.803052259439236,-13.579396467352389,-0.13536761192619018
1198.96,-2.223600598409015,-8.680684464819652,-13.438374001489162,-0.13348473467381422
1199.1000000000001,-2.193982746316185,-8.56001463958056,-13.297264413035082,-0.1316280470445973
1199.24,-2.1647487179282106,-8.441019364971744,-13.15613709445605,-0.12979718475756605
1199.38,-2.1358937483164637,-8.32367553994003,-13.015059597380043,-0.1279917885986632
1199.52,-2.107413128278331,-8.207960376873848,-12.874097561298113,-0.12621150435027
1199.66,-2.079302203710411,-8.093851397422899,-12.733314652262717,-0.12445598272170919
1199.8,-2.0515563749903536,-7.981326428388841,-12.592772511234902,-0.12272487928071406
1199.94,-2.0241710963671133,-7.870363597683424,-12.452530711698213,-0.12101785438585136
1200.08,-1.9971418753593693,-7.760941330350699,-12.312646726129538,-0.11933457311988371
1200.22,-1.9704642721619297,-7.653038344650392,-12.173175900895187,-0.11767470522405907
1200.3600000000001,-1.944133899059874,-7.546633648199756,-12.034171439123783,-0.11603792503331418
1200.5,-1.9181464198502718,-7.441706534171471,-11.895684391095802,-0.11442391141237929
1200.64,-1.892497549271264,-7.338236577545447,-11.75776365168222,-0.11283234769277167
1200.78,-1.8671830524383344,-7.236203631412552,-11.620455964361685,-0.1112629216106653
1200.92,-1.8421987442876022,-7.135587823328501,-11.483805931346033,-0.1097153252456251
1201.06,-1.8175404890259532,-7.0363695517163025,-11.34785602934781,-0.10818925496019301
1201.2,-1.7932041995878678,-6.93852948231583,-11.212646630530411,-0.10668441134031456
1201.34,-1.7691858370987832,-6.842048544679196,-11.078216028190548,-0.10520049913659396
1201.48,-1.745481410344843,-6.74690792871076,-10.944600466734517,-0.10373722720636645
1201.6200000000001,-1.7220869752488988,-6.65308908125068,-10.811834175523195,-0.10229430845657618
1201.76,-1.698998634352621,-6.560573702701048,-10.67994940617563,-0.10087145978744885
1201.9,-1.6762125363046028,-6.469343743693716,-10.548976472937609,-0.09946840203694762
1202.04,-1.6537248753543163,-6.379381401798974,-10.418943795738764,-0.0980848599260017
1202.18,-1.6315318908518175,-6.290669118274398,-10.28987794558009,-0.0967205620044968
1202.32,-1.6096298667530784,-6.203189574853117,-10.161803691912349,-0.0953752405980168
1202.46,-1.5880151311308344,-6.116925690570921,-10.034744051684886,-0.09404863175532617
1202.6000000000001,-1.5666840556908512,-6.031860618631604,-9.789668262916022,-0.09274047519658288
1202.74,-1.5456330552935036,-5.947977743310015,-7.710190961319528,-0.09145051426227169
1202.88,-1.524858587480567,-5.865260676892309,6.141559581729179,-0.09017849586284768
1203.02,-1.5043571520071382,-5.783693256652929,98.77016310057493,-0.6191768449138931
1203.16,-1.4841252903785878,-5.703259541867882,99.78575204816335,-4.17567355215214
1203.3,-1.4641595853924592,-5.623943810863888,99.78435039145097,-7.850174260856774
1203.44,-1.4444566606852363,-5.545730558103004,99.78508710110245,-10.75289638006832
1203.58,-1.4250131802838981,-5.468604491302358,99.78605444457958,-12.927712522532623
1203.72,-1.4058258481621797,-5.392550528588609,99.78696069833859,-14.537821711556493
1203.8600000000001,-1.3868914078014734,-5.317553795686812,99.78780970409186,-15.726546839149904
1204.0,-1.368206641756294,-5.243599623143322,99.78860507744895,-16.603593762904275
1204.14,-1.3497683712242412,-5.170673543582452,99.66435226139643,-17.250581817762615
1204.28,-1.3315734556203935,-5.098761288996512,99.27540404205767,-17.727839875031776
1204.42,-1.3136187921560722,-5.0278487880689635,98.7810638121772,-18.079891411680354
1204.56,-1.2959013154219083,-4.9579221635303705,98.13575423457078,-18.339583197202977
1204.7,-1.2784179969751617,-4.888967729546837,97.26423703962882,-18.53114544472614
1204.84,-1.2611658449312295,-4.82097198914064,96.03654486253473,-18.672451758864675
1204.98,-1.2441419035592887,-4.753921631642764,94.21384475052903,-18.776686668684665
1205.1200000000001,-1.227343252882023,-4.6878035301770655,91.32609816664018,-18.853575775655692
1205.26,-1.2107670082793804,-4.622604739175731,86.38297949168282,-18.910293191755024
1205.4,-1.1944103200963112,-4.558312491925789,77.20290502821172,-18.952130916406198
1205.54,-1.1782703732544393,-4.494914198146364,63.687101807297665,-18.98299260447166
1205.68,-1.1623443868676167,-4.432397441596397,51.918753200266075,-19.005757795411633
1205.82,-1.146629613861325,-4.37074997771253,41.84325793710455,-19.022550587737907
1205.96,-1.1311233405958663,-4.309959731276896,33.21685976248778,-19.034937827311488
1206.1000000000001,-1.1158228864933113,-4.250014794114508,25.83094956566991,-19.041811751292798
1206.24,-1.1007256036681585,-4.190903422819967,19.506987944672005,-19.033386511038405
1206.38,-1.0858288765616668,-4.132614036513208,14.092163162212795,-19.012499283387093
1206.52,-1.07113012157982,-4.075135214624002,9.455677608712156,-18.982427379549204
1206.66,-1.0566267867348829,-4.018455694704913,5.485571496503245,-18.945305935280622
1206.8,-1.0423163512905191,-3.9625643702724425,2.1015822464731664,-18.90254684666321
1206.94,-1.028196325410427,-3.9074502886760656,-0.7060784250989661,-18.85509621907966
1207.08,-1.0142642498104595,-3.853102648994875,-3.0261723686197852,-18.803595489675633
1207.22,-1.0005176954141988,-3.799510799961549,-4.944800490472588,-18.7484840284743
1207.3600000000001,-0.9869542630119453,-3.7466642379133552,-6.532814918245474,-18.69006556194498
1207.5,-0.9735715829230918,-3.694552604769909,-7.848152389752467,-18.628551858688308
1207.64,-0.960367314661848,-3.643165686037394,-8.937998101238662,-18.564091896966982
1207.78,-0.9473391466062879,-3.5924934088389686,-9.840689875815881,-18.49679162148524
1207.92,-0.934484795670685,-3.5425258399710673,-10.587339885664246,-18.426727511032837
1208.06,-0.9218020069811066,-3.493253183985312,-11.203186463619849,-18.35395601836737
1208.2,-0.9092885535542377,-3.4446657812957575,-11.708704739259826,-18.278520219389314
1208.34,-0.8969422359794054,-3.3967541063111786,-12.120510219533417,-18.200454550171763
1208.48,-0.8847608821037748,-3.3495087655921245,-12.452089088283213,-18.119788216331525
1208.6200000000001,-0.8727423467206886,-3.3029204960324514,-12.71438592207123,-18.03654766822982
1208.76,-0.8608845112611224,-3.256980163065065,-12.916275406587696,-17.95075840995581
1208.9,-0.8491852834882283,-3.211678758891577,-13.064940394150161,-17.862446326600978
1209.04,-0.8376425971949412,-3.167007400735612,-13.166174711586454,-17.771638658270362
1209.18,-0.8262544119046203,-3.122957329119484,-13.224625691369372,-17.67836471123095
1209.32,-0.8150187125746997,-3.0795199061639593,-13.243988499198124,-17.58265637053164
1209.46,-0.8039335093033239,-3.0366866139108426,-13.227161940318405,-17.484548460412313
1209.6000000000001,-0.7929968370389409,-2.994449052668107,-13.176373486480994,-17.384078986259976
1209.74,-0.7822067552928305,-2.952798939377296,-13.093279708466122,-17.281289283046583
1209.88,-0.7715613478545402,-2.9117281060029367,-12.979047060480092,-17.176224088936358
1210.02,-0.7610587225102073,-2.871228497943682,-12.83441698430738,-17.068931558296537
1210.16,-0.7506970107637407,-2.831292172464932,-12.66217602659918,-16.959463225145726
1210.3,-0.7404743675608402,-2.7919112971526565,-12.486330148787884,-16.847873925758275
1210.44,-0.7303889710158297,-2.7530781483881652,-12.3129187877373,-16.73422168745255
1210.58,-0.7204390221412803,-2.714785109843559,-12.141908335084567,-16.61856758934519
1210.72,-0.7106227445803993,-2.6770246709976115,-11.973265669305391,-16.50097559992462
1210.8600000000001,-0.7009383843421669,-2.6397894256718186,-11.806958145020436,-16.38151239559414
1211.0,-0.6913842095391909,-2.603072070586363,-11.642953582903907,-16.26024716379429
1211.14,-0.6819585101282636,-2.566865403935742,-11.481220260141606,-16.13725139388848
1211.28,-0.6726595976535941,-2.531162323983811,-11.321726901390475,-16.012598658652795
1211.42,-0.6634858049926967,-2.4959558276779914,-11.164442670195912,-15.886364388926472
1211.56,-0.6544354861049131,-2.461239009282399,-11.00933716082722,-15.758625643736574
1211.7,-0.6455070157825448,-2.427005059029651,-10.856380390495023,-15.629460877997124
1211.84,-0.6366987894045768,-2.3932472617911076,-10.705542791917862,-15.498949709690772
1211.98,-0.6280092226929694,-2.3599589957653175,-10.556795206208141,-15.36717268826409
1212.1200000000001,-0.6194367514714981,-2.3271337311844182,-10.41010887605036,-15.23421106580161
1212.26,-0.61097983142712,-2.294765029038267,-10.265455439147031,-15.10014657238649
1212.4,-0.6026369378738453,-2.2628465398160706,-10.122806921909975,-14.96506119690525
1212.54,-0.594406565519094,-2.2313720022652808,-9.982135733376749,-14.829036974409464
1212.68,-0.5862872282325171,-2.200335242167532,-9.84341465933387,-14.692155781008431
1212.82,-0.5782774588172604,-2.1697301711313934,-9.706616856630141,-14.554499137133188
1212.96,-0.5703758087836539,-2.1395507854017195,-9.571715847665079,-14.416148019884222
1213.1000000000001,-0.5625808481253004,-2.1097911646853724,-9.438685515038683,-14.277182685052804
1213.24,-0.5548911650975504,-2.080445470993106,-9.307500096350324,-14.137682499289822
1213.38,-0.5473053659983385,-2.051507947497389,-9.178134179135391,-13.997725782785757
1213.52,-0.5398220749513616,-2.022972917405967,-9.050562695929731,-13.857389662722376
1213.66,-0.5324399336915822,-1.9948347828509367,-8.924760919452599,-13.71674993766024
1213.8,-0.525157601353033,-1.967088023793148,-8.800704457899947,-13.575880952936876
1213.94,-0.5179737542589071,-1.939727196941699,-8.678369250340504,-13.434855487068273
1214.08,-0.5108870857139101,-1.9127469346883503,-8.557731562207927,-13.293744649071707
1214.22,-0.503896305798859,-1.8861419440566427,-8.438767980882906,-13.152617786560324
1214.3600000000001,-0.4970001411675049,-1.8599070056655211,-8.321455411359759,-13.011542404399481
1214.5,-0.49019733484556344,-1.834036972707276,-8.205771071992496,-12.870584093661774
1214.64,-0.4834866460319309,-1.8085267699395995,-8.091692490315918,-12.729806470571061
1214.78,-0.47686684990207007,-1.7833713926915782,-7.97919749893769,-12.58927112508609
1214.92,-0.47033673741354276,-1.7585659058834213,-7.868264231497755,-12.449037578740896
1215.06,-0.4638951151136752,-1.7341054430597467,-7.758871118691788,-12.309163251331542
1215.2,-0.45754080494933314,-1.7099852054362357,-7.650996884355768,-12.169703436017038
1215.34,-0.4512726440787918,-1.6862004609594818,-7.544620541608954,-12.03071128238569
1215.48,-0.4450894846856777,-1.6627465433798438,-7.439721389052884,-11.892237787026426
1215.6200000000001,-0.43899019379496884,-1.6396188513371381,-7.33627900702424,-11.754331791137549
1215.76,-0.43297365309103053,-1.616812847458985,-7.234273253899585,-11.617039984702156
1215.9,-0.42703875873767194,-1.594324057471644,-7.133684262450243,-11.480406916760254
1216.04,-0.42118442120020294,-1.5721480693231638,-7.0344924362457,-11.344475011311284
1216.18,-0.4154095650694744,-1.5502805323186795,-6.936678446104106,-11.209284588387868
1216.32,-0.40971312888788264,-1.5287171562676898,-6.8402232265885505,-11.074873889850805
1216.46,-0.40409406497732264,-1.5074537106431556,-6.745107972547946,-10.94127910946708
1216.6000000000001,-0.3985513392690688,-1.4864860237522493,-6.65131413570146,-10.808534426846169
1216.74,-0.3930839311355682,-1.465809981918605,-6.55882342126547,-10.676672044824896
1216.88,-0.38769083322412795,-1.4454215286759022,-6.4676177846222185,-10.545722229907646
1217.02,-0.3823710512924784,-1.4253166639726373,-6.377679428029318,-10.41571335538599
1217.16,-0.3771236040461959,-1.4054914433879206,-6.288990797369368,-10.28667194677999
1217.3,-0.37194752297796635,-1.3859419773581523,-6.201534578939012,-10.158622729262154
1217.44,-0.3668418522086746,-1.366664430414429,-6.115293696276817,-10.03158867674405
1217.58,-0.3618056483302996,-1.3476550204305267,-6.030251307029362,-9.774375737373385
1217.72,-0.35683798025060015,-1.3289100178813222,-5.946390799855041,-7.57846048372876
1217.8600000000001,-0.35193792903957466,-1.310425745111506,-5.863695791365043,6.630035293726051
1218.0,-1.0754514064748115,-1.292198575614443,-5.782150123101057,98.98319245007208
1218.14,-4.774096763384166,-1.2742249333210454,-5.701737858549263,99.78572344159593
1218.28,-8.42200735898201,-1.2565012918985163,-5.622443280190191,99.7843113607519
1218.42,-11.258764501969756,-1.2390241740588286,-5.5442508865840345,99.78511198899798
1218.56,-13.361713024399068,-1.2217901508768083,-5.467145389491081,99.78607776398326
1218.7,-14.903877506190147,-1.2047958411176831,-5.391111711026843,99.78698254466714
1218.84,-16.031946084806613,-1.1880379105739702,-5.316134980851609,99.78783017037875
1218.98,-16.856617311780067,-1.171513071411576,-5.2422005333940085,99.7886242508547
1219.1200000000001,-17.459404587330987,-1.1552180815249755,-5.16929390510832,99.6553878400719
1219.26,-17.89999215288064,-1.1391497439013485,-5.097400831765172,99.26407321331065
1219.4,-18.22202240824625,-1.123304905993547,-5.026507245775345,98.76649276732712
1219.54,-18.45739732572263,-1.1076804591017773,-4.9565992735463515,98.11643712334603
1219.68,-18.62943495308167,-1.0922733377638691,-4.887663232871513,97.23764896219635
1219.82,-18.755178771601745,-1.0770805191540167,-4.81968563035122,95.99820285111383
1219.96,-18.847086033495074,-1.0620990224898728,-4.752653158846085,94.1552536600812
1220.1000000000001,-18.914261858089606,-1.0473259084478825,-4.686552694961711,91.22999429929155
1220.24,-18.96336125788785,-1.0327582785867415,-4.621371296564768,86.21199507148977
1220.38,-18.99924844011386,-1.0183932747788658,-4.557096200330105,76.87452531696815
1220.52,-19.025478696554444,-1.0042280786497595,-4.493714819318595,63.35471541429018
1220.66,-19.04465062118627,-0.9902599110251797,-4.4312147405854425,51.634181928939334
1220.8,-19.058663549154105,-0.976486031385979,-4.369583722818654,41.59961641456601
1220.94,-19.068905721184358,-0.9629037373305281,-4.308809694007412,33.0082554973361
1221.08,-19.075514472412195,-0.9495103640446093,-4.2488807491400165,25.6523394979181
1221.22,-19.075405504046444,-0.9363032837786792,-4.189785147931177,19.354055775501358
1221.3600000000001,-19.0699427465061,-0.9232799053323952,-4.13151131257831,13.961214442704302
1221.5,-19.060576968331397,-0.9104376735463107,-4.074047825546592,9.34355000797418
1221.64,-19.048318801429165,-0.8977740688006323,-4.017383427382463,5.3895580460108725
1221.78,-19.0338766104247,-0.8852866065209489,-3.9615070145553233,2.0209382387659236
1221.92,-19.017749765730837,-0.8729728366908289,-3.9064076373270877,-0.7726639335878315
1222.06,-19.00029217560245,-0.8608303433711949,-3.852074497649373,-3.0811810702419105
1222.2,-18.981755848663145,-0.8488567442263798,-3.7984969470879855,-4.990281573871798
1222.34,-18.962320958415248,-0.8370496900567729,-3.745664484774444,-6.570447622439274
1222.48,-18.942116724442823,-0.8254068643379614,-3.6935667553842495,-7.879305983385976
1222.6200000000001,-18.921236005889646,-0.8139259827662825,-3.6421935471416145,-8.963785706164913
1222.76,-18.899745562891074,-0.8026047928106912,-3.5915347898503662,-9.862014876022402
1222.9,-18.877693315119558,-0.7914410732708614,-3.5415805529507463,-10.604934925966939
1223.04,-18.855113506345177,-0.7804326338414286,-3.4923210436018137,-11.217645662865747
1223.18,-18.83203040026979,-0.7695773146822935,-3.4437466047891703,-11.72050999072725
1223.32,-18.808460940298406,-0.7588729859948998,-3.3958477134577287,-12.130052495629204
1223.46,-18.784416674364884,-0.7483175476044048,-3.348614978669237,-12.45968560877237
1223.6000000000001,-18.75990515555918,-0.7379089285476578,-3.302039139784283,-12.720293943259332
1223.74,-18.734930966868458,-0.7276450866669095,-3.256111064668498,-12.920703275093674
1223.88,-18.709496474970276,-0.7175240082091708,-3.2108217479226613,-13.068056399498323
1224.02,-18.68360238771914,-0.7075437074311428,-3.166162309136471,-13.16811417417813
1224.16,-18.65724816869269,-0.6977022262096397,-3.1221239911656538,-13.225496638900212
1224.3,-18.63043234714603,-0.6879976336574317,-3.078698158432176,-13.24387621514923
1224.44,-18.60315275106806,-0.678428025744426,-3.0358762952472595,-13.226132611462363
1224.58,-18.575406683435702,-0.6689915249241201,-2.993650004156944,-13.174477130665545
1224.72,-18.547191056318518,-0.6596862797652467,-2.9520110043099113,-13.090552527481842
1224.8600000000001,-18.518502493566114,-0.6505104645885434,-2.910951129847317,-12.975513333941729
1225.0,-18.489337409975693,-0.6414622791085718,-2.8704623283143507,-12.830090597755959
1225.14,-18.45969207277639,-0.6325399480805192,-2.8305366590932572,-12.6574151284834
1225.28,-18.429562649762897,-0.6237417209519118,-2.79116629185757,-12.481635197784716
1225.42,-18.398945247307708,-0.6150658715191719,-2.752343505047275,-12.308288871652328
1225.56,-18.367835940669273,-0.6065106975889504,-2.714060684364659,-12.1373425550206
1225.7,-18.33623079841236,-0.5980745206441703,-2.6763103212905777,-11.96876313936812
1225.84,-18.304125902310886,-0.5897556855147149,-2.639085011620884,-11.802517992040523
1225.98,-18.271517363770627,-0.581552560052694,-2.6023774540227773,-11.638574946174042
1226.1200000000001,-18.23840133756014,-0.5734635348122299,-2.5661804486108037,-11.476902291167287
1226.26,-18.204774033451045,-0.5654870227336929,-2.5304868955422624,-11.317468763653272
1226.4,-18.170631726227175,-0.5576214588323313,-2.495289793631785,-11.16024353892822
1226.54,-18.13597076441558,-0.5498652998912303,-2.4605822389848195,-11.00519622279746
1226.68,-18.100787578010355,-0.5422170241585422,-2.4263574236497916,-10.852296843802424
1226.82,-18.06507868539874,-0.5346751310489265,-2.3926086342886967,-10.701515845796049
1226.96,-18.028840699650797,-0.5272381408491431,-2.359329250865891,-10.552824080836753
1227.1000000000001,-17.992070334298038,-0.5199045944277408,-2.3265127453548287,-10.40619280237406
1227.24,-17.954764408697493,-0.5126730529487817,-2.2941526804625383,-10.261593658701287
1227.38,-17.916919853056566,-0.5055420975895489,-2.2622427083715744,-10.118998686653065
1227.52,-17.878533713176544,-0.4985103292621795,-2.2307765694992474,-9.97838030552752
1227.66,-17.839603154959732,-0.4915763683391695,-2.1997480912738814,-9.839711311214728
1227.8,-17.800125468714885,-0.48473885438269676,-2.1691511869278832,-9.702964870514952
1227.94,-17.76009807328733,-0.47799644587770806,-2.1389798543074114,-9.568114515631521
1228.08,-17.71951852003404,-0.4713478199687188,-2.1092281746984076,-9.4351341388248
1228.22,-17.678384496658893,-0.4647916722002736,-2.0798903116687875,-9.303997987214876
1228.3600000000001,-17.636693830919327,-0.45832671626101695,-2.050960509926563,-9.174680657721817
1228.5,-17.594444494212535,-0.4519516837313227,-2.022433094193707,-9.047157092133402
1228.64,-17.55163460504692,-0.44566532383443425,-1.9943024680955201,-8.921402572291187
1228.78,-17.50826243240261,-0.439466403191066,-1.966563113065319,-8.797392715386662
1228.92,-17.46432639898308,-0.4333537055774178,-1.9392095872642228,-8.675103469360042
1229.06,-17.419825084359037,-0.4273260316865554,-1.9122365245158495,-8.55451110839493
1229.2,-17.374757228004494,-0.4213821988931098,-1.8856386332557076,-8.435592228502836
1229.34,-17.32912173222431,-0.41552104102124865,-1.8594106954951006,-8.318323743191975
1229.48,-17.282917664971897,-0.4097414081158761,-1.833547565799336,-8.202682879215477
1229.6200000000001,-17.23614426255545,-0.4040421662170141,-1.8080441702800507,-8.088647172394461
1229.76,-17.18880093223032,-0.3984221971373219,-1.7828955056014655,-7.976194463512033
1229.9,-17.140887254675476,-0.39288039824271037,-1.7580966380003755,-7.865302894274493
1230.04,-17.092402986351427,-0.38741568223600764,-1.7336427023196912,-7.755950903336527
1230.18,-17.043348061736875,-0.38202697694363347,-1.709528901055349,-7.648117222387418
1230.32,-16.993722595441557,-0.3767132251052409,-1.6857505034164062,-7.541780872295607
1230.46,-16.943526884192476,-0.37147338416628417,-1.6623028443981445,-7.436921159309227
1230.6000000000001,-16.892761408690777,-0.3663064260734711,-1.6391813238680002,-7.333517671310408
1230.74,-16.84142683533679,-0.3612113370730609,-1.616381405664157,-7.231550274121444
1230.88,-16.78952401782045,-0.35618711751196774,-1.5938986167066105,-7.130999107861044
1231.02,-16.737053998574748,-0.3512327816416301,-1.5717285461205561,-7.031844583349043
1231.16,-16.6840180100898,-0.3463473574246088,-1.549866844371914,-6.93406737855821
1231.3,-16.630417476085306,-0.3415298863438749,-1.5283092224148345,-6.837648435111772
1231.44,-16.576254012539252,-0.33677942321474974,-1.50705145085102,-6.742568954825519
1231.58,-16.52152942857102,-0.3320950359994615,-1.4860893591006943,-6.64881039629343
1231.72,-16.46624572717704,-0.3274758056242804,-1.4654188345850705,-6.556354471515801
1231.8600000000001,-16.41040510581742,-0.32292082579919795,-1.4450358219201505,-6.4651831425690425
1232.0,-16.35400995685215,-0.3184292028401141,-1.4249363221217068,-6.375278618316305
1232.14,-16.297062867825687,-0.3140000554934977,-1.4051163918212881,-6.286623351158197
1232.28,-16.2395666215988,-0.3096325147634852,-1.3855721424931027,-6.199200033822942
1232.42,-16.181524196326972,-0.30532572374138517,-1.3662997396916263,-6.112991596195297
1232.56,-16.12293876528468,-0.301078837437554,-1.3472954022997865,-6.027981202183711
1232.7,-16.06381369653513,-0.2968910226156097,-1.3285554017875822,-5.944152246625156
1232.84,-16.004152552445284,-0.2927614576289518,-1.3100760614809899,-5.861488352227129
1232.98,-15.94395908904619,-0.28868933225955534,-1.2918537558410161,-5.779973366546367
1233.1200000000001,-15.883237255238797,-0.2846738475590072,-1.273884909752761,-5.6995913590038265
1233.26,-15.821991191845765,-0.28071421569175287,-1.2561659978243487,-5.620326617935532
1233.4,-15.76022523050987,-0.2768096597805246,-1.2386935436955915,-5.54216364767886
1233.54,-15.697943892439877,-0.2729594137539179,-1.22146411935625,-5.465087165693924
1233.68,-15.635151887004989,-0.2691627221960904,-1.2044743444737662,-5.389082099719662
1233.82,-15.571854110179125,-0.2654188401985486,-1.1877208857303274,-5.314133584964324
1233.96,-15.50805564283652,-0.2617270332139987,-1.1712004561691376,-5.24022696132997
1234.1000000000001,-15.443761748900396,-0.25808657691222875,-1.15490981454977,-5.1673477706706965
1234.24,-15.378977873346502,-0.2544967570379954,-1.1388457647124726,-5.09548175408425
1234.38,-15.313709640063708,-0.25095686927088817,-1.1230051549513038,-5.0246148492367295
1234.52,-15.247962849573884,-0.2474662190871423,-1.1073848773959782,-4.954733187720061
1234.66,-15.181743476613569,-0.2440241216233737,-1.0919818674022983,-4.885823092441957
1234.8,-15.115057667580047,-0.24062990154220926,-1.0767931029510558,-4.817871075048055
1234.94,-15.047911737844686,-0.23728289289978668,-1.061815604055284,-4.7508638333759405
1235.08,-14.980312168936546,-0.23398243901509647,-1.047046432175747,-4.684788248940766
1235.22,-14.912265605599389,-0.23072789234114172,-1.032482689644555,-4.619631384452184
1235.3600000000001,-14.843778852725462,-0.22751861433789003,-1.018121519096778,-4.555380481362296
1235.5,-14.774858872169466,-0.2243539753469926,-1.0039601029099716,-4.492022957444336
1235.64,-14.705512779446394,-0.22123335446824552,-0.9899956626514845,-4.429546404401804
1235.78,-14.635747840316954,-0.21815613943776974,-0.9762254585334467,-4.367938585507751
1235.92,-14.565571467264496,-0.2151217265078854,-0.9626467888753364,-4.307187433273955
1236.06,-14.494991215867369,-0.2121295203286571,-0.9492569895740152,-4.247281047149686
1236.2,-14.424014781070976,-0.20917893383108652,-0.9360534335811289,-4.188207691249763
1236.34,-14.352649993363592,-0.20626938811193007,-0.9230335303877731,-4.129955792111651
1236.48,-14.280904814860397,-0.20340031232011851,-0.910194725516322,-4.0725139364812915
1236.6200000000001,-14.208787335300071,-0.2005711435447563,-0.8975345000193213,-4.015870869127371
1236.76,-14.136305767958472,-0.19778132670467904,-0.8850503699853474,-3.960015490683774
1236.9,-14.063468445483965,-0.19503031443954674,-0.8727398860517359,-3.9049368555199
1237.04,-13.99028381565903,-0.19231756700245248,-0.8606006329240841,-3.850624169638587
1237.18,-13.916760437092849,-0.18964255215402398,-0.8486302289024333,-3.7970667886013385
1237.32,-13.842906974849614,-0.18700474505799913,-0.8368263254140393,-3.7442542154805722
1237.46,-13.768732196017321,-0.1844036281782531,-0.8251866065526382,-3.692176098838613
1237.6000000000001,-13.69424496522188,-0.18183869117725826,-0.8137087886241173,-3.640822230733134
1237.74,-13.61945424009135,-0.17930943081595652,-0.8023906196985051,-3.590182544748764
1237.88,-13.544369066675163,-0.17681535085502367,-0.7912298791681882,-3.5402471140545826
1238.02,-13.468998574823186,-0.17435596195750822,-0.7802243773122716,-3.4910061494872133
1238.16,-13.393351973529487,-0.17193078159282324,-0.7693719548669966,-3.4424499976592298
1238.3,-13.317438546245649,-0.1695393339420745,-0.7586704826021312,-3.3945691390925954
1238.44,-13.241267646168406,-0.16718114980470505,-0.748117860903252,-3.3473541863768568
1238.58,-13.164848691506501,-0.16485576650643852,-0.7377120193598338,-3.3007958823518018
1238.72,-13.088191160731448,-0.16256272780850267,-0.7274509163590658,-3.254885098314311
1238.8600000000001,-13.011304587817003,-0.1603015838181154,-0.7173325386853188,-3.2096128322491135
1239.0,-12.934198557471968,-0.15807189090021642,-0.707354901125179,-3.164970207083182
1239.14,-12.856882700371019,-0.15587321159042622,-0.6975160460779766,-3.1209484689634768
1239.28,-12.779366688388098,-0.15370511450921595,-0.687814043171729,-3.0775389855577706
1239.42,-12.701660229836909,-0.1515671742772708,-0.6782469888844254,-3.0347332443782826
1239.56,-12.623773064722926,-0.14945897143203107,-0.6688130061705778,-2.992522851127838
1239.7,-12.545714960011324,-0.14738009234539387,-0.6595102440929651,-2.950899528068296
1239.84,-12.467495704915061,-0.14533012914255958,-0.650336877459499,-2.9098551124109675
1239.98,-12.389125106207391,-0.1433086796220068,-0.64129110646514,-2.869381554728758
1240.1200000000001,-12.310612983562798,-0.14131534717658115,-0.632371156338792,-2.8294709173897665
1240.26,-12.231969164930437,-0.13934974071568076,-0.6235752769951088,-2.790115373012082
1240.4,-12.153203481944022,-0.1374114745885249,-0.6149017426911431,-2.7513072029395147
1240.54,-12.074325765371839,-0.13550016850848923,-0.6063488516877693,-2.7130387957379916
1240.68,-11.995345840610705,-0.13361544747849402,-0.5979149259158163,-2.6753026457123763
1240.82,-11.91627352322738,-0.13175694171743005,-0.5895983106468429,-2.6380913514434363
1240.96,-11.837118614550917,-0.1299242865876075,-0.5813973741684919,-2.6013976143447266
1241.1000000000001,-11.757890897319303,-0.1281171225232143,-0.5733105074643604,-2.5652142372391067
1241.24,-11.678600131383616,-0.1263350949597699,-0.5653361238983199,-2.529534122954684
1241.38,-11.59925604947279,-0.12457785426455961,-0.557472658903229,-2.4943502729398888
1241.52,-11.51986835302197,-0.122845055668037,-0.5497185696739753,-2.459655785897474
1241.66,-11.44044670806733,-0.12113635919618031,-0.5420723348647845,-2.4254438564371714
1241.8,-11.36100074121005,-0.11945142960378975,-0.5345324542907426,-2.391707773746784
1241.94,-11.281540035652027,-0.11778993630871266,-0.5270974486334664,-2.3584409202814527
1242.08,-11.202074127305833,-0.11615155332698349,-0.5197658591508689,-2.3256367704708856
1242.22,-11.122612500981223,-0.11453595920886586,-0.5125362473909607,-2.2932888894442955
1242.3600000000001,-11.043164586650377,-0.11294283697578442,-0.5054071949096336,-2.2613909317728336
1242.5,-10.963739755793963,-0.11137187405813385,-0.49837730299236643,-2.22993664022927
1242.64,-10.884347317829945,-0.10982276223395289,-0.49144519237980483,-2.1989198445647107
1242.78,-10.804996516626952,-0.10829519756845127,-0.484609502997155,-2.1683344603021197
1242.92,-10.72569652710385,-0.10678888035437804,-0.4778688936873428,-2.1381744875464253
1243.06,-10.646456451917082,-0.10530351505321922,-0.4712220419478838,-2.108434009810993
1243.2,-10.56728531823719,-0.10383881023721317,-0.46466764367141267,-2.0791071928602447
1243.34,-10.488192074615762,-0.10239447853217278,-0.45820441288982217,-2.050188283568214
1243.48,-10.409185587944016,-0.10097023656110275,-0.45183108152196017,-2.0216716087928224
1243.6200000000001,-10.330274640503992,-0.09956580488860124,-0.4455463991248361,-1.9935515742656689
1243.76,-10.251467927113309,-0.09818090796603486,-0.43934913264828834,-1.9658226634971208
1243.9,-10.172774052364213,-0.09681527407747613,-0.43323806619306227,-1.9384794366965088
1244.04,-10.09420152795763,-0.09546863528639297,-0.42721200077225546,-1.911516529707218
1244.18,-10.01575877013273,-0.0941407273830798,-0.42126975407607875,-1.8849286529564753
1244.32,-9.847565097950719,-0.09283128983281967,-0.41541016023989097,-1.8587105904196395
1244.46,-8.520026275407611,-0.09154006572476765,-0.40963206961545845,-1.8328571985987918
1244.6000000000001,1.0367616091710845,-0.0902668017215449,-0.4039343485453971,-1.807363405515442
1244.74,81.67372189118873,-0.12982894607106907,-0.39831587914075145,-1.7822242097171521
1244.88,99.70962283874879,-3.050428998291067,-0.39277555906166717,-1.7574346792978939
1245.02,99.70913786429391,-6.871169289260559,-0.38731230130111477,-1.7329899509319533
1245.16,99.71031568155857,-10.004362060072543,-0.38192503397162075,-1.7088852289211962
1245.3,99.71239337153943,-12.370966153284167,-0.3766127000949651,-1.6851157842555173
1245.44,99.71442327991156,-14.126336292900236,-0.37137425739480495,-1.6616769536862903
1245.58,99.71640640017017,-15.422872977026751,-0.3662086780921814,-1.638564138812642
1245.72,99.71834380924278,-16.379563032615952,-0.361114948703871,-1.615772805180379
1245.8600000000001,99.64867630064502,-17.08532054169322,-0.3560920698435428,-1.5932984813933913
1246.0,99.26742611489823,-17.605933706259098,-0.3511390560256798,-1.571136758237366
1246.14,98.783412038895,-17.989966906911356,-0.3462549354722284,-1.5492832878156364
1246.28,98.15518000619178,-18.273250161969706,-0.34143874992193735,-1.527733782697008
1246.42,97.31271761395536,-18.482214731997175,-0.33668955444234816,-1.5064840150753949
1246.56,96.13648206653394,-18.636357911636477,-0.33200641724440066,-1.4855298159411032
1246.7,94.40979093296845,-18.750061963984354,-0.3273884194996178,-1.464867074263601
1246.84,91.71284243021357,-18.83393600460788,-0.3228346551598322,-1.4444917361856255
1246.98,87.17553070668829,-18.89580587216032,-0.31834423077942114,-1.4243998042284605
1247.1200000000001,78.90425389537207,-18.941444313776312,-0.3139162653400133,-1.4045873365082373
1247.26,65.3957607782962,-18.975109608931664,-0.30954989007763484,-1.3850504459631083
1247.4,53.134684894872215,-18.999942886704634,-0.30524424831225827,-1.3657852995911417
1247.54,42.67678737267258,-19.018261207755558,-0.30099849527972306,-1.3467881176987866
1247.68,33.75603713945883,-19.03177375689181,-0.2968117979659943,-1.3280551731597727
1247.82,26.145794797468366,-19.03994341183785,-0.2926833349437259,-1.3095827906842914
1247.96,19.652956029894867,-19.032839406904703,-0.2886122962110976,-1.2913673460983197
1248.1000000000001,14.112969704011425,-19.012901507543976,-0.2845978830328936,-1.2734052656329486
1248.24,9.38559937229484,-18.98353386701729,-0.2806393077837913,-1.255693025223579
1248.38,5.351316692161387,-18.94695243924418,-0.2767357937938306,-1.238227149818844
1248.52,1.9299616270914977,-18.90462155087802,-0.2728865751960315,-1.2210042126991283
1248.66,-0.8975103970510719,-18.857521897103464,-0.2690908967761321,-1.2040208348045505
1248.8,-3.228901971784568,-18.806318091404712,-0.26534801382441625,-1.1872736840722795
1248.94,-5.15290814628643,-18.751465254221568,-0.2616571919896021,-1.1707594747830488
1249.08,-6.742286475880537,-18.693277952784833,-0.2580177071347632,-1.154474966916753
1249.22,-8.056356918697748,-18.631975500490665,-0.2544288451952535,-1.1384169655169927
1249.3600000000001,-9.143298318454043,-18.56771217533234,-0.25088990203860895,-1.1225823200644451
1249.5,-10.042155123084891,-18.500597671193017,-0.24740018332639663,-1.1069679238589436
1249.64,-10.784536774768828,-18.43071113097592,-0.24395900437798643,-1.0915707134101356
1249.78,-11.396027480625893,-18.358110902718714,-0.24056569003621747,-1.0763876678366133
1249.92,-11.897339632862918,-18.282841406428933,-0.2372195745349328,-1.0614158082733882
1250.06,-12.30524871329941,-18.204938022842406,-0.23392000136835664,-1.0466521972875997
1250.2,-12.633346379132202,-18.124430609884683,-0.2306663231622885,-1.0320939383023449
1250.34,-12.892644666174156,-18.04134605438681,-0.22745790154708878,-1.0177381750285113
1250.48,-13.092059578044775,-17.9557101364055,-0.22429410703243144,-1.0035820909045108
1250.6200000000001,-13.238797652684454,-17.867548897004887,-0.22117431888379824,-0.9896229085437919
1250.76,-13.338664835939817,-17.776889642281574,-0.21809792500069122,-0.9758578891900394
1250.9,-13.396313307715964,-17.68376167702305,-0.21506432179653925,-0.9622843321799393
1251.04,-13.415438822703978,-17.58819683441645,-0.21207291408027443,-0.9488995744134132
1251.18,-13.398938601474104,-17.490229849587685,-0.20912311493955643,-0.9357009898312183
1251.32,-13.349037768197768,-17.389898611765876,-0.20621434562562055,-0.9226859888998046
1251.46,-13.267390701848171,-17.2872443207481,-0.20334603543972776,-0.9098520181033358
1251.6000000000001,-13.15516237621122,-17.182311566885886,-0.20051762162119394,-0.8971965594427715
1251.74,-13.013093746945422,-17.07514834921432,-0.19772854923697666,-0.8847171299419112
1251.88,-12.846976478074975,-16.965806043041013,-0.1949782710727978,-0.8724112811603066
1252.02,-12.680468872523846,-16.85433932592197,-0.19226624752578042,-0.8602765987129447
1252.16,-12.516268387258284,-16.74080606920718,-0.18959194649857924,-0.8483107017966092
1252.3,-12.354333170439512,-16.62526720105428,-0.1869548432949833,-0.8365112427228256
1252.44,-12.194622557545532,-16.50778654585131,-0.18435442051697107,-0.8248759064573019
1252.58,-12.037097025373361,-16.388430644266613,-0.18179016796319727,-0.8134024101657698
1252.72,-11.881718148060129,-16.26726855758746,-0.17926158252889177,-0.8020885027661424
1252.8600000000001,-11.728448555027958,-16.144371659572773,-0.1767681681071508,-0.7909319644868993
1253.0,-11.577251890762291,-16.019813418693715,-0.17430943549160105,-0.7799306064316088
1253.14,-11.428092776338048,-15.893669173345597,-0.1718849022804178,-0.7690822701495088
1253.28,-11.280936772612105,-15.766015902366984,-0.16949409278167787,-0.7583848272120571
1253.42,-11.135750345004961,-15.63693199298535,-0.1671365379200295,-0.7478361787953689
1253.56,-10.992500829798006,-15.506497008113895,-0.16481177514465975,-0.7374342552684626
1253.7,-10.851156401876713,-15.374791454745122,-0.1625193483385424,-0.727177015787229
1253.84,-10.711686043853367,-15.241896555019517,-0.16025880772894835,-0.7170624478940483
1253.98,-10.57405951650631,-15.107894021389132,-0.15802970979920022,-0.7070885671229736
1254.1200000000001,-10.438247330475686,-14.972865837144466,-0.15583161720165478,-0.6972534166104059
1254.26,-10.304220719158685,-14.836894043427865,-0.1536640986718957,-0.6875550667111812
1254.4,-10.171951612749968,-14.700060533716854,-0.15152672894411967,-0.6779916146199982
1254.54,-10.041412613375657,-14.562446856626819,-0.14941908866769948,-0.6685611839981104
1254.68,-9.912576971271715,-14.424134027753661,-0.1473407643249081,-0.6592619246052078
1254.82,-9.785418561959922,-14.285202351154284,-0.14529134814978611,-0.6500920119364202
1254.96,-9.659911864376838,-14.145731250945962,-0.14327043804813866,-0.6410496468643672
1255.1000000000001,-9.53603193991334,-14.005799113395144,-0.14127763751864494,-0.6321330552861871
1255.24,-9.413754412324279,-13.86548313976258,-0.13931255557506483,-0.6233404877754731
1255.38,-9.293055448469696,-13.724859210074623,-0.13737480666952742,-0.6146702192390524
1255.52,-9.173911739850904,-13.584001757900927,-0.135464010616887,-0.6061205485785365
1255.66,-9.05630048490639,-13.44298365613609,-0.13357979252013097,-0.5976897983565784
1255.8,-8.940199372034185,-13.301876113707587,-0.13172178269682516,-0.589376314467774
1255.94,-8.825586563308853,-13.160748583064347,-0.12988961660658244,-0.5811784658141376
1256.08,-8.71244067886276,-13.019668678239523,-0.12808293477954014,-0.573094643985091
1256.22,-8.600740781902614,-12.87870210322731,-0.12630138274583225,-0.5651232629419051
1256.3600000000001,-8.490466364333699,-12.737912590366905,-0.12454461096604276,-0.5572627587065284
1256.5,-8.381597332965404,-12.597361848386358,-0.1228122747626262,-0.5495115890547446
1256.64,-8.27411399627288,-12.457109519725382,-0.12110403425228203,-0.5418682332135962
1256.78,-8.16799705169081,-12.317213146728188,-0.1194195542792698,-0.5343311915630181
1256.92,-8.063227573416329,-12.177728146275424,-0.11775850434965196,-0.5268989853416198
1257.06,-7.959787000699241,-12.038707792407303,-0.11612055856645088,-0.519570156356559
1257.2,-7.857657126598541,-11.900203206478103,-0.11450539556570839,-0.5123432666974523
1257.34,-7.756820087185338,-11.762263354374793,-0.11291269845343403,-0.5052168984542639
1257.48,-7.657258351173039,-11.624935050329244,-0.11134215474343091,-0.4981896534391167
1257.6200000000001,-7.558954709956564,-11.488262966853778,-0.10979345629598604,-0.4912601529119749
1257.76,-7.461892268043185,-11.35228965033375,-0.10826629925741343,-0.48442703731014025
1257.9,-7.366054433858323,-11.217055541817267,-0.10676038400043836,-0.4776889659815113
1258.04,-7.271424910910361,-11.08259900255169,-0.10527541506541052,-0.4710446169215523
1258.18,-7.177987689299299,-10.9489563438279,-0.10381110110233505,-0.46449268651392084
1258.32,-7.085727037554651,-10.816161860706758,-0.10236715481370995,-0.4580318892747026
1258.46,-6.994627494788718,-10.684247869217252,-0.10094329289815841,-0.45166095760020364
1258.6000000000001,-6.904673863151891,-10.55324474663204,-0.09953923599484524,-0.44537864151825085
1258.74,-6.815851200577304,-10.423180974443527,-0.0981547086286665,-0.4391837084429506
1258.88,-6.728144813802621,-10.294083183681634,-0.09678943915620149,-0.43307494293285986
1259.02,-6.641540251657342,-10.165976202233184,-0.09544315971241629,-0.42705114645251874
1259.16,-6.556023298604505,-10.038883103841815,-0.09411560615810913,-0.42111113713730225
1259.3,-6.471579968526089,-9.807951995881078,-0.09280651802808607,-0.415253749561541
1259.44,-6.388196498741942,-7.872800136311431,-0.09151563848005816,-0.4094778345098673
1259.58,-6.305859344252491,5.456004886334521,-0.09024271424424908,-0.4037822587517427
1259.72,-6.224555172195875,98.30269601146416,-0.6192384291409296,-0.3981659048191197
1259.8600000000001,-6.14427085651057,99.78577699921561,-4.175723001736246,-0.3926276707871978
1260.0,-6.064993472794947,99.78439750910361,-7.850211454116422,-0.387166470058228
1260.14,-5.986710293355601,99.7850543186722,-10.75292393820016,-0.3817812311483245
1260.28,-5.909408782436569,99.78602372745617,-12.927732871564618,-0.37647089747724166
1260.42,-5.833076591621965,99.78693192159972,-14.5378367255609,-0.3712344271610749
1260.56,-5.757701555404838,99.7877827451908,-15.726557914852632,-0.3660707928078454
1260.7,-5.683271686915365,99.78857982157504,-16.603601933019824,-0.3609789813159274
1260.84,-5.609775173801802,99.67544592160584,-17.25058784448279,-0.3559579936752796
1260.98,-5.537200374257883,99.28948268722503,-17.727844320657766,-0.3510068447714405
1261.1200000000001,-5.465535813190617,98.79915427398264,-18.07989469100646,-0.3461245631922514
1261.26,-5.394770178522703,98.15971395806439,-18.339585616205053,-0.3413101910372661
1261.4,-5.324892317624025,97.29717567006952,-18.531147229108267,-0.33656278372981296
1261.54,-5.255891233866914,96.08397375335014,-18.672453075118014,-0.3318814098316699
1261.68,-5.187756083300103,94.28618705157905,-18.776687639621795,-0.3272651508603179
1261.82,-5.120476171436485,91.44449270082332,-18.85357649186956,-0.32271310110873536
1261.96,-5.054040950150036,86.59311297807817,-18.910293720071735,-0.31822436746770055
1262.1000000000001,-4.988440014677422,77.60573908797868,-18.952131306120158,-0.31379806925056414
1262.24,-4.923663100719997,64.09969500694848,-18.982992891945006,-0.30943333802046
1262.38,-4.859700081642134,52.27198986922353,-19.005758007466973,-0.30512931741991856
1262.52,-4.7965409657618965,42.1456860601692,-19.022550744160995,-0.3008851630028507
1262.66,-4.734175893730359,33.47579456391851,-19.034937942697315,-0.2967000420688685
1262.8,-4.672595135995909,26.052651641833016,-19.04214392942069,-0.2925731334999107
1262.94,-4.611789090350127,19.696815587858996,-19.034230815563166,-0.28850362759913944
1263.08,-4.551748279551906,14.254702628546408,-19.01371465414576,-0.2844907259320794
1263.22,-4.492463349026635,9.594854534657907,-18.983923418643656,-0.28053364116996576
1263.3600000000001,-4.433925064637439,5.604746200766452,-18.94702384644711,-0.2766315969352707
1263.5,-4.376124310525546,2.201813212622706,-18.90444788901454,-0.27278382764937903
1263.64,-4.319052087016989,-0.6232704211235036,-18.857154581902417,-0.2689895783823831
1263.78,-4.26269950859299,-2.95771773730068,-18.80579381730614,-0.26524810470496535
1263.92,-4.207057801921438,-4.888162716895585,-18.75081056204548,-0.2615586725423427
1264.06,-4.15211830394705,-6.485914143598409,-18.6925122843465,-0.2579205580302416
1264.2,-4.097872460037828,-7.809291796835543,-18.631113272033573,-0.2543330473728764
1264.34,-4.04431182218558,-8.90579767024123,-18.566764204991767,-0.2507954367029032
1264.48,-3.991428047258351,-9.814029159082638,-18.499572175018358,-0.24730703194332232
1264.6200000000001,-3.939212895302689,-10.565309855522193,-18.429614426816634,-0.24386714867130038
1264.76,-3.887658227893764,-11.185049698474687,-18.35694791369241,-0.24047511198388727
1264.9,-3.836756006531467,-11.693862892268692,-18.281616025159295,-0.23713025636560106
1265.04,-3.7864982910806413,-12.10847765005084,-18.20365337780237,-0.2338319255578541
1265.18,-3.736877238253732,-12.442471602020097,-18.12308926210464,-0.23057947243019591
1265.32,-3.6878851001341686,-12.706863688195005,-18.039950144070563,-0.2273722588533464
1265.46,-3.6395142227388946,-12.910589258482736,-17.954261493117073,-0.22420965557399597
1265.6000000000001,-3.5917570446185145,-13.06088085452613,-17.866049123079627,-0.22109104209134586
1265.74,-3.544606095493579,-13.163573202624733,-17.775340176351254,-0.21801580653536692
1265.88,-3.4980539949256273,-13.22334749341247,-17.68216384262113,-0.214983345546751
1266.02,-3.452093451021619,-13.243927107125758,-17.586551877277202,-0.21199306415853214
1266.16,-3.4067172591704846,-13.22823453674809,-17.488538966293874,-0.20904437567935494
1266.3,-3.361918300810553,-13.178517307383549,-17.388162971713385,-0.2061367015783657
1266.44,-3.3176895422266743,-13.096449121875096,-17.28546508290077,-0.20326947137170545
1266.58,-3.2740240333759094,-12.98321121471195,-17.180489892433663,-0.20044212251058133
1266.72,-3.2309149067407006,-12.839557910247391,-17.073285410983793,-0.19765410027089494
1266.8600000000001,-3.1883553762084857,-12.66791209330626,-16.96390303231269,-0.1949048576444058
1267.0,-3.1463387359767627,-12.49198681032762,-16.852397457163132,-0.19219385523140875
1267.14,-3.104858359482649,-12.318497140433225,-16.738826583120844,-0.18952056113490448
1267.28,-3.0639076983560263,-12.147409459319213,-16.62325136626236,-0.18688445085624106
1267.42,-3.023480281395402,-11.978690629877649,-16.50573565946772,-0.18428500719220822
1267.56,-2.9835697135656405,-11.812307991482356,-16.38634603156785,-0.18172172013356233
1267.7,-2.944169675016776,-11.648229349878784,-16.265151570951137,-0.1791940867649627
1267.84,-2.9052739201231326,-11.486422967624952,-16.1422236768254,-0.1767016111663003
1267.98,-2.8668762765420195,-11.326857555035382,-16.017635840986177,-0.17424380431539832
1268.1200000000001,-2.8289706442912963,-11.16950226158419,-15.891463422656228,-0.17182018399206642
1268.26,-2.791550994845146,-11.014326667727508,-15.76378341871735,-0.16943027468348962
1268.4,-2.754611370247397,-10.861300777109028,-15.634674231441679,-0.1670736074909327
1268.54,-2.718145882241783,-10.710395009115725,-15.504215435636896,-0.16474972003774296
1268.68,-2.6821487114185585,-10.561580191753885,-15.372487546942494,-0.16245815637863187
1268.82,-2.646614106376891,-10.41482755481822,-15.239571792848063,-0.16019846691021908
1268.96,-2.6115363829025013,-10.270108723329475,-15.10554988784714,-0.15797020828282068
1269.1000000000001,-2.576909923160024,-10.127395711218085,-14.970503813989541,-0.15577294331346409
1269.24,-2.542729174899598,-9.986660915233585,-14.834515607950419,-0.15360624090011302
1269.38,-2.5089886506772126,-9.847877109061413,-14.697667155595271,-0.15146967593708568
1269.52,-2.4756829270883505,-9.711017437630305,-14.560039994886237,-0.14936282923164937
1269.66,-2.442806644014501,-9.576055411595263,-14.421715127846948,-0.1472852874217749
1269.8,-2.4103545038821155,-9.44296490198233,-14.282772842180462,-0.1452366428950355
1269.94,-2.3783212709336183,-9.311720134982776,-14.143292543018536,-0.14321649370863335
1270.08,-2.346701770510085,-9.182295686885501,-14.003352595170115,-0.14122444351053867
1270.22,-2.3154908883452214,-9.05466647913746,-13.86303017613351,-0.13926010146172585
1270.3600000000001,-2.284683569870302,-8.928807773522918,-13.722401140040015,-0.13732308215949088
1270.5,-2.254274819529728,-8.804695167453295,-13.581539892607191,-0.13541300556183578
1270.64,-2.224259700106882,-8.682304589360033,-13.44051927709758,-0.13352949691290456
1270.78,-2.1946333320599782,-8.561612294183732,-13.299410471203718,-0.13167218666945624
1270.92,-2.165390892867616,-8.44259485895346,-13.158282894712267,-0.1298407104283609
1271.06,-2.1365276163837477,-8.32522917845067,-13.017204127739737,-0.12803470885510385
1271.2,-2.1080387922018007,-8.209492460952793,-12.876239839278472,-0.12625382761328446
1271.34,-2.0799197650276926,-8.095362224051984,-12.73545372574507,-0.1244977172950956
1271.48,-2.0521659340614917,-7.9828162905449505,-12.594907459183277,-0.12276603335277014
1271.6200000000001,-2.024772752387494,-7.8718327843902465,-12.454660644739658,-0.12105843603098083
1271.76,-1.9977357263724804,-7.762390126729729,-12.31477078700266,-0.11937459030018041
1271.9,-1.9710504150719463,-7.654467031971179,-12.175293264773666,-0.11771416579086927
1272.04,-1.9447124296440939,-7.548042503929452,-12.036281313821798,-0.11607683672877686
1272.18,-1.9187174327713896,-7.443095832023697,-11.897786017162423,-0.11446228187094523
1272.32,-1.893061138089494,-7.339606587528522,-11.759856302391986,-0.11287018444270128
1272.46,-1.867739309623386,-7.237554619877089,-11.622538945608525,-0.11130023207550574
1272.6000000000001,-1.8427477612305085,-7.136920053014401,-11.485878581447635,-0.10975211674566668
1272.74,-1.81808235605076,-7.037683281799166,-11.349917718767587,-0.10822553471390549
1272.88,-1.7937390059631853,-6.9398249684527995,-11.214696761523912,-0.10672018646576338
1273.02,-1.7697136710492003,-6.84332603905425,-11.080254034383131,-0.10523577665283677
1273.16,-1.7460023590622133,-6.748167680079469,-10.946625812636874,-0.10377201403483031
1273.3,-1.7226011249034938,-6.65433133498443,-10.813846355991071,-0.10232861142241556
1273.44,-1.6995060701041609,-6.561798700830756,-10.681947945819868,-0.10090528562088459
1273.58,-1.6767133423131613,-6.470551724953031,-10.550960925490372,-0.09950175737458752
1273.72,-1.6542191347911055,-6.380572601667007,-10.420913743381558,-0.09811775131214255
1273.8600000000001,-1.6320196859098546,-6.2918437690179285,-10.291832998238888,-0.09675299589240845
1274.0,-1.6101112786577347,-6.204347905568346,-10.163743486524824,-0.09540722335120817
1274.14,-1.5884902401502745,-6.118067927224733,-10.036668251444501,-0.09408016964879383
1274.28,-1.5671529411463554,-6.032986984102375,-9.798606523133392,-0.0927715744180422
1274.42,-1.5460957955696817,-5.949088457427941,-7.787369302242564,-0.09148118091337082
1274.56,-1.5253152600354696,-5.866355956479285,5.849715965166628,-0.09020873596036481
1274.7,-1.5048078333822543,-5.784773315561979,98.55696876576408,-0.619205817919187
1274.84,-1.4845700562087436,-5.704324591022131,99.7857701487367,-4.1756967971500165
1274.98,-1.4645985104156136,-5.624994058295095,99.78437855295252,-7.850191741096647
1275.1200000000001,-1.4448898187521761,-5.546766208989654,99.78507190703162,-10.752909331366423
1275.26,-1.4254406443678314,-5.469625748007308,99.78604020783293,-12.927722085719802
1275.4,-1.4062476903682362,-5.393557590696312,99.78694736091987,-14.537828767487749
1275.54,-1.387307699376106,-5.318546860040098,99.78779720920316,-15.726552044246919
1275.68,-1.368617453096586,-5.24457888387977,99.78859337187794,-16.603597602501523
1275.82,-1.3501737718871212,-5.17163919217031,99.6703786682421,-17.25058465005761
1275.96,-1.3319735143317588,-5.099713514270217,99.28302978746989,-17.727841964281613
1276.1000000000001,-1.3140135768198187,-5.028787776264241,98.7908641281215,-18.079892952820238
1276.24,-1.296290893128876,-4.958848098318909,98.1487368754352,-18.339584334028185
1276.38,-1.2788024340119877,-4.889880792070561,97.28208978027435,-18.531146283307717
1276.52,-1.2615452067891162,-4.821872358045567,96.06226034790403,-18.672452377446188
1276.66,-1.2445162549426847,-4.754809483112464,94.25308553239564,-18.77668712498266
1276.8,-1.2277126577172217,-4.688679037965698,91.39035410765106,-18.853576112244884
1276.94,-1.2111315297230303,-4.623468074640708,86.49709269716861,-18.910293440040775
1277.08,-1.1947700205438476,-4.559163824060019,77.42176292150513,-18.952131099554713
1277.22,-1.178625314348432,-4.495753693610115,63.911272895007784,-18.98299273957156
1277.3600000000001,-1.1626946295060387,-4.433225264748766,52.11067865147393,-19.005757895068367
1277.5,-1.146975218205738,-4.371566290642515,42.007580678085645,-19.022550661249923
1277.64,-1.1314643660795283,-4.310764693834101,33.35755328917006,-19.03493788153779
1277.78,-1.1161593918292072,-4.25080856393945,25.951414644848988,-19.042006070578278
1277.92,-1.1010576468569522,-4.1916861553740175,19.610135310694172,-19.033879268867206
1278.06,-1.0861565148995762,-4.133385885108147,14.180484244361237,-19.013208340854344
1278.2,-1.0714534116664163,-4.075896330451213,9.531305027364223,-18.98330008529529
1278.34,-1.0569457844808154,-4.0192062268642,5.55033081262338,-18.94630803566444
1278.48,-1.042631111925164,-3.9633044658004826,2.1560403019376877,-18.903655766423544
1278.6200000000001,-1.0285069034894627,-3.9081800925745087,-0.66109980797042,-18.856296913919724
1278.76,-1.0145706992233714,-3.853822304258074,-2.9890016153972954,-18.8048778408419
1278.9,-1.0008200693917078,-3.800220447603941,-4.914056721692132,-18.749841178333096
1279.04,-0.987252614133368,-3.7473640169964906,-6.507366141696032,-18.69149283353293
1279.18,-0.9738659631236269,-3.6952426524291293,-7.827075292752497,-18.63004604351905
1279.32,-0.9606577752397946,-3.643846137508169,-8.920541904581865,-18.565650778640922
1279.46,-0.9476257382301916,-3.59316439748289,-9.826245130115058,-18.4984136525222
1279.6000000000001,-0.9347675683864167,-3.5431874973015014,-10.575412228087176,-18.428411590688594
1279.74,-0.9220810102188715,-3.4939056396927253,-11.193374927357207,-18.355701337929208
1279.88,-0.9095638361355172,-3.445309163272706,-11.700684035977373,-18.28032615317705
1280.02,-0.8972138461238306,-3.397388540676971,-12.11401638191906,-18.202320577916105
1280.16,-0.8850288674359343,-3.3501343767171585,-12.446907896759427,-18.121713867387207
1280.3,-0.8730067542768688,-3.3035374065622394,-12.710343607085889,-18.038532481194643
1280.44,-0.8611453874959822,-3.257588493943928,-12.91323119379132,-17.952801903315493
1280.58,-0.8494426742814085,-3.2122786293860397,-13.062780533022922,-17.86454797738282
1280.72,-0.8378965478576101,-3.1675989284574793,-13.164807693613751,-17.773797886604672
1280.8600000000001,-0.8265049671859539,-3.123540630048611,-13.223978419967136,-17.68058086934047
1281.0,-0.8152659166682986,-3.0800950946707233,-13.244003220291289,-17.58492873509491
1281.14,-0.8041774058535672,-3.037253802778312,-13.227793780629439,-17.486876227540314
1281.28,-0.7932374691472772,-2.9950083531139122,-13.177588477346404,-17.386461268529935
1281.42,-0.7824441655240069,-2.953350461075215,-13.095053197560146,-17.283725108179684
1281.56,-0.7717955782427689,-2.9122719571041835,-12.981362433287428,-17.178712399807427
1281.7,-0.7612898145652721,-2.8717647850979158,-12.837264632506864,-17.071471214035437
1281.84,-0.7509250054770417,-2.8318210008409794,-12.665347828819298,-16.96205300314162
1281.98,-0.7406993054113786,-2.792432770458954,-12.489457990379261,-16.850512524414924
1282.1200000000001,-0.7306108919761327,-2.7535923688929316,-12.316003277830289,-16.736907729569804
1282.26,-0.7206579656832667,-2.715292178394691,-12.14495007390611,-16.621299626021873
1282.4,-0.7108387496811871,-2.677524687042313,-11.976265248374109,-16.503752114892514
1282.54,-0.7011514894898205,-2.640282487275962,-11.809916147331172,-16.384331809904403
1282.68,-0.6915944527384118,-2.603558274453589,-11.645870583102582,-16.263107840786244
1282.82,-0.6821659289060231,-2.567344845426301,-11.48409682469123,-16.140151644377795
1282.96,-0.6728642290647093,-2.5316350971331487,-11.324563588729035,-16.015536746281942
1283.1000000000001,-0.6636876856253494,-2.4964220252150793,-11.167240030886864,-15.889338535625278
1283.24,-0.6546346520861127,-2.4616987226478195,-11.012095737703149,-15.761634035245137
1283.38,-0.6457035027835349,-2.427458378393434,-10.859100718795064,-15.632501669407308
1283.52,-0.6368926326461876,-2.393694276070324,-10.708225399419412,-15.50202103096627
1283.66,-0.6282004569509136,-2.360399792641431,-10.559440613353296,-15.370272649702583
1283.8,-0.6196254110816143,-2.327568397120403,-10.412717596067514,-15.237337763405927
1283.94,-0.6111659502905602,-2.2951936492954896,-10.268027978168057,-15.103298093115013
1284.08,-0.6028205494622102,-2.263269198470942,-10.125343779083268,-14.968235623774973
1284.22,-0.5945877028795139,-2.2317887822256806,-9.984637400976533,-14.83223239142827
1284.3600000000001,-0.5864659239926806,-2.200746225189005,-9.845881622865999,-14.695370277916165
1284.5,-0.5784537451903917,-2.1701354378331263,-9.709049594934676,-14.557730813934018
1284.64,-0.5705497175734353,-2.1399504152823017,-9.574114833015885,-14.419394991155626
1284.78,-0.5627524107307464,-2.1101852361383324,-9.441051213240288,-14.280443084019248
1284.92,-0.5550604125178293,-2.080834061322242,-9.30983296683216,-14.140954481651695
1285.06,-0.5474723288375432,-2.051891132931883,-9.180434675043692,-14.001007530296622
1285.2,-0.5399867834232306,-2.0233507731152978,-9.052831264217186,-13.860679386509902
1285.34,-0.5326024176241698,-1.995207382959583,-8.92699800096594,-13.720045881288238
1285.48,-0.5253178901933314,-1.9674554413950867,-8.802910487465569,-13.579181395207875
1285.6200000000001,-0.5181318770774179,-1.9400895041147093,-8.680544656848285,-13.438158744567916
1285.76,-0.5110430712091683,-1.9131042025081197,-8.55987676869333,-13.297049078457823
1285.9,-0.5040501823019075,-1.8864942426106754,-8.440883404607467,-13.155921786601027
1286.04,-0.49715193664632307,-1.860254404066858,-8.323541463890047,-13.014844417765998
1286.18,-0.4903470769094465,-1.8343795391080224,-8.207828159277634,-12.873882608482797
1286.32,-0.4836343619358227,-1.8088645715442708,-8.093721012763744,-12.733100021756435
1286.46,-0.47701256655084856,-1.7837044957702566,-7.981197851489616,-12.592558295428539
1286.6000000000001,-0.47048048136626064,-1.7588943757847317,-7.870236803702378,-12.452316999805124
1286.74,-0.4640369125877534,-1.734429344223655,-7.760816294777336,-12.312433604140647
1286.88,-0.4576806818247098,-1.7103046014066703,-7.6529150433013955,-12.172963451546627
1287.02,-0.4514106259020244,-1.6865154143967789,-7.5465120572149615,-12.033959741876396
1287.16,-0.44522559667400247,-1.6630571160730219,-7.4415866300098905,-11.89547352212574
1287.3,-0.43912446084031437,-1.6399251042160023,-7.3381183369813385,-11.757553683882003
1287.44,-0.43310609976398806,-1.6171148406060643,-7.236087031531541,-11.620246967350912
1287.58,-0.4271694092914221,-1.5946218501339624,-7.135472841523731,-11.48359797149107
1287.72,-0.42131329957439884,-1.5724417199238494,-7.036256165684641,-11.347649169789792
1287.8600000000001,-0.415536694894082,-1.5505700984684128,-6.938417670054105,-11.212440931220753
1288.0,-0.4098385334869794,-1.529002694775993,-6.841938284480476,-11.078011545933384
1288.14,-0.40421776737285264,-1.507735277529526,-6.746799199160673,-10.944397255235367
1288.28,-0.39867336218455746,-1.4867636742571382,-6.652981861223766,-10.811632285443217
1288.42,-0.39320429699979503,-1.4660837705142444,-6.560467971357156,-10.679748885190874
1288.56,-0.38780956417475865,-1.4456915090769826,-6.469239480474419,-10.548777365802618
1288.7,-0.38248816917965595,-1.4255828891468356,-6.379278586424048,-10.418746144354042
1288.84,-0.3772391304360917,-1.4057539655662827,-6.290567730738308,-10.289681789062865
1288.98,-0.3720614791562918,-1.3862008480453336,-6.203089595421561,-10.161609066670115
1289.1200000000001,-0.36695425918415225,-1.3669197003987896,-6.116827099777389,-10.034550991491262
1289.26,-0.36191652683809594,-1.3479067397940891,-6.031763397273984,-9.788732010008106
1289.4,-0.3569473507557197,-1.32915823600959,-5.947881872447227,-7.702111572084679
1289.54,-0.3520458117402149,-1.3106705107031464,-5.8651661378409745,6.171654790613388
1289.68,-0.8867713432167411,-1.2924399366908357,-5.783600030984075,98.78484416253626
1289.82,-4.490373578301501,-1.2744629372356975,-5.703167611403678,99.78575009963866
1289.96,-8.187266796167998,-1.2567359853463473,-5.623853157674411,99.78434773553681
1290.1000000000001,-11.082416382059645,-1.2392556030853286,-5.545641164503053,99.78508862485197
1290.24,-13.23199504628851,-1.2220183608870645,-5.46851633984828,99.78605587231372
1290.38,-14.808922795538924,-1.2050208768852837,-5.392463602075175,99.78696203588349
1290.52,-15.96251788224549,-1.1882598162497873,-5.31746807714411,99.7878109571435
1290.66,-16.805867201090585,-1.1717318905324219,-5.243515095833706,99.78860625134377
1290.8,-17.422310087853784,-1.1554338570221403,-5.1705901909974985,99.66376848778769
1290.94,-17.872879310991813,-1.1393625181090197,-5.098679094854023,99.27466650741592
1291.08,-18.202205366617076,-1.1235147206571137,-5.0277677363100075,98.78011570197839
1291.22,-18.44291287078221,-1.1078873553860165,-4.957842238316341,98.13449784060853
1291.3600000000001,-18.618848136804992,-1.0924773562610184,-4.888888915256551,97.26250863822926
1291.5,-18.74744077446365,-1.0772816998917358,-4.820894270367467,96.03405397917047
1291.64,-18.841430263434066,-1.0622974049390954,-4.753844993191799,94.21004140037994
1291.78,-18.910128006107374,-1.0475215315305573,-4.68772795706231,91.31986562878853
1291.92,-18.960339789193064,-1.0329511806834666,-4.6225302166173305,86.37190210892624
1292.06,-18.997040022127774,-1.0185834937364155,-4.558239005347286,77.18164682410854
1292.2,-19.023864544467074,-1.0044156517885099,-4.49484173317199,63.6653266204497
1292.34,-19.043470823259668,-0.9904448751464274,-4.432325984048395,51.9001103073133
1292.48,-19.057801224495545,-0.9766684227791607,-4.370679513608509,41.82729631802772
1292.6200000000001,-19.068275440523593,-0.963083591780338,-4.309890246827209,33.203193429165175
1292.76,-19.075113621511175,-0.949687716838019,-4.249946275719674,25.819248167323856
1292.9,-19.075217174223216,-0.9364781697118588,-4.190835857068112,19.496968733958916
1293.04,-19.069908081225226,-0.9234523587175404,-4.132547410177553,14.083584124199177
1293.18,-19.060654726260495,-0.9106077282183718,-4.075069514660356,9.44833158385767
1293.32,-19.048479892692452,-0.8979417581239526,-4.018390908249223,5.479281153406583
1293.46,-19.03410038554077,-0.8854519633958087,-3.9625004846383494,2.096293498321342
1293.6000000000001,-19.018021477545993,-0.8731358935599,-3.907387291352513,-0.7104448814764628
1293.74,-19.00060123170346,-0.8609911322259048,-3.853040527643733,-3.029779359400689
1293.88,-18.98209460010601,-0.8490152966131876,-3.799449542415267,-4.94778247324344
1294.02,-18.962683854741716,-0.8372060370833571,-3.746603832172654,-6.535282079480558
1294.16,-18.942499720483948,-0.825561036679323,-3.6944930390014905,-7.850194576979901
1294.3,-18.921636142746827,-0.8140780106707621,-3.6431069485716896,-8.939688353331332
1294.44,-18.90016067015521,-0.8027547061059042,-3.5924354881679084,-9.842087467830721
1294.58,-18.878121797991813,-0.7915889013695477,-3.542468724745883,-10.58849288796003
1294.72,-18.855554192566792,-0.7805784057472235,-3.4931968630143624,-11.204133855937512
1294.8600000000001,-18.832482429429184,-0.7697210589954182,-3.4446102435423875,-11.709478136867428
1295.0,-18.808923683335312,-0.759014730917772,-3.3966993408916,-12.121135271537044
1295.14,-18.784889674712,-0.7484573209471703,-3.34945476177333,-12.452586604454643
1295.28,-18.760388085872208,-0.7380467577336474,-3.3028672432301516,-12.714772777886493
1295.42,-18.735423597046626,-0.7277809987380186,-3.2569276508416505,-12.916565268715743
1295.56,-18.709998648396876,-0.7176580298311651,-3.2116269769541126,-13.065144301456057
1295.7,-18.684114003517234,-0.7076758648988889,-3.1669563389338538,-13.166301540305568
1295.84,-18.657769168404396,-0.6978325454522646,-3.1229069774439204,-13.22468252762942
1295.98,-18.630962704680996,-0.6881261402434081,-3.079470254743882,-13.243980937508015
1296.1200000000001,-18.60369246507923,-0.6785547448865907,-3.036637653012439,-13.22709432292145
1296.26,-18.575955771506056,-0.669116481484619,-2.994400772692579,-13.176249095471285
1296.4,-18.54774955050479,-0.659809498260413,-2.9527513308590065,-13.093100920173141
1296.54,-18.519070436964117,-0.6506319691937067,-2.911681159607576,-12.978815469730836
1296.68,-18.489914854057997,-0.6415820936628016,-2.871182204466462,-12.834133504683178
1296.82,-18.460279075316464,-0.6326580960913023,-2.831246522828804,-12.661860964506516
1296.96,-18.43015927320635,-0.6238582255997634,-2.7918662824065503,-12.486019453126504
1297.1000000000001,-18.399551557485964,-0.6151807556621832,-2.7530337597052505,-12.312612398016508
1297.24,-18.3684520057764,-0.6066239837672741,-2.714741338519538,-12.141606191697546
1297.38,-18.33685668818503,-0.598186231084442,-2.6769815084490256,-11.972967713509801
1297.52,-18.304761687365716,-0.5898658421344138,-2.6397468634343837,-11.806664318920078
1297.66,-18.272163115063933,-0.5816611844644441,-2.6030301003133225,-11.642663829431356
1297.8,-18.239057125943393,-0.5735706483280388,-2.566824017396245,-11.480934523041736
1297.94,-18.205439929301164,-0.5655926463691336,-2.5311215130613123,-11.321445125204768
1298.08,-18.17130779913594,-0.5577256133106654,-2.495915584368671,-11.164164800247532
1298.22,-18.136657082925606,-0.5499680056474735,-2.4611993256936064,-11.009063143206742
1298.3600000000001,-18.101484209388182,-0.5423183013434735,-2.4269659273783657,-10.856110172046794
1298.5,-18.065785695437363,-0.5347749995330416,-2.3932086744024264,-10.705276320226925
1298.64,-18.029558152495945,-0.5273366202265538,-2.359920945070955,-10.556532429587696
1298.78,-17.992798292293465,-0.5200017040200179,-2.327096209721235,-10.409849743529692
1298.92,-17.95550293224583,-0.5127688118087464,-2.294728029446814,-10.26519990045989
1299.06,-17.917669000492758,-0.5056365245050112,-2.262810054839153,-10.122554927483357
1299.2,-17.879293540651663,-0.4986034427596237,-2.231336024746544,-9.981887234320055
1299.34,-17.840373716333477,-0.4916681866873897,-2.200299765050064,-9.843169607428404
1299.48,-17.800906815455296,-0.4848293955963802,-2.1696951874563477,-9.706375204318949
1299.6200000000001,-17.760890254376644,-0.47808572772097,-2.139516288306955,-9.571477548043047
1299.76,-17.720321581879844,-0.47143585995858783,-2.109757147404117,-9.438450521842965
1299.9,-17.679198483009873,-0.4648784876101286,-2.0804119268526318,-9.307268363950966
1300.04,-17.637518782785108,-0.45841232412397565,-2.051474869917711,-9.177905662526225
1300.18,-17.595280449787104,-0.4520361008435834,-2.022940299898554,-9.050337350719486
1300.32,-17.552481599635502,-0.44574856675857183,-1.99480261901745,-8.924538701856212
1300.46,-17.509120498351525,-0.4395484882592806,-1.9670563073241825,-8.800485324730076
1300.6000000000001,-17.465195565612564,-0.4334346488947399,-1.9396959216155554,-8.678153158999207
1300.74,-17.420705377898823,-0.4274058491340053,-1.9127160943698174,-8.557518470678522
1300.88,-17.375648671532012,-0.42146090613081305,-1.8861115326957956,-8.438557847721999
1301.02,-17.33002434560556,-0.41559865349150926,-1.8598770172965409,-8.321248195689394
1301.16,-17.283831464804884,-0.4098179410462057,-1.834007401447279,-8.205566733492477
1301.3,-17.237069262116048,-0.40411763462311967,-1.8084976099874905,-8.091490989216256
1301.44,-17.189737141420817,-0.3984966158260519,-1.7833426383269124,-7.978998796011177
1301.58,-17.141834679975585,-0.3929537818149598,-1.7585375514652863,-7.868068288052656
1301.72,-17.093361630771813,-0.3874880450895827,-1.7340774830256567,-7.758677896564666
1301.8600000000001,-17.044317924775342,-0.3820983332760762,-1.7099576343010452,-7.6508063459044005
1302.0,-16.994703673041773,-0.37678358891661506,-1.6861732733143093,-7.54443264970537
1302.14,-16.94451916870536,-0.37154276926192176,-1.6627197338910147,-7.43953610707651
1302.28,-16.8937648888386,-0.36637484606668086,-1.6395924147451382,-7.336096298855126
1302.42,-16.842441496179912,-0.36127880538779944,-1.616786778577433,-7.234093083911749
1302.56,-16.790549840726843,-0.35625364738547316,-1.5942983511862756,-7.13350659550509
1302.7,-16.73809096119232,-0.35129838612701914,-1.5721227205908281,-7.034317237685548
1302.84,-16.685066086321495,-0.346412049393438,-1.5502555361663521,-6.936505681745785
1302.98,-16.631476636067088,-0.3415936784886656,-1.5286925077914992,-6.840052862717096
1303.1200000000001,-16.57732422262098,-0.3368423280514788,-1.507429405007422,-6.744939975910381
1303.26,-16.522610651300212,-0.3321570658700164,-1.4864620561885369,-6.65114847350064
1303.4,-16.46733792128562,-0.32753697269888116,-1.4657863477247883,-6.558660061154022
1303.54,-16.41150822621142,-0.3229811420787847,-1.4453982232152447,-6.467456694696565
1303.68,-16.35512395460438,-0.3184886801587016,-1.4252936826728824,-6.377520576823751
1303.82,-16.298187690171492,-0.3140587055204971,-1.4054687817403955,-6.288834153850226
1303.96,-16.240702211934742,-0.30969034900599396,-1.3859196309168855,-6.201380112498922
1304.1000000000001,-16.182670494212672,-0.30538275354644434,-1.3666423947952773,-6.115141376728997
1304.24,-16.124095706447598,-0.30113507399437456,-1.3476332913103166,-6.030101104602012
1304.38,-16.064981212878465,-0.29694647695776794,-1.3288885909970032,-5.94624268518579
1304.52,-16.005330572058906,-0.29281614063655415,-1.310404616259314,-5.8635497354954715
1304.66,-15.945147536220624,-0.28874325466137296,-1.2921777406490762,-5.782006097471297
1304.8,-15.884436050482249,-0.2847270199345808,-1.2742043881548526,-5.701595834992649
1304.94,-15.82320025190419,-0.2807666484734688,-1.256481032500695,-5.622303230927988
1305.08,-15.76144446839002,-0.2768613632556613,-1.2390041964546352,-5.544112784220232
1305.22,-15.69917321743539,-0.27301039806666444,-1.221770451146778,-5.467009207007237
1305.3600000000001,-15.636391204725413,-0.26921299734953635,-1.2047764153968616,-5.3909774217770225
1305.5,-15.5731033225819,-0.2654684160566476,-1.188018755051157,-5.316002558557351
1305.64,-15.509314648261883,-0.2617759195035027,-1.1714941823285754,-5.242069952139378
1305.78,-15.445030442109127,-0.25813478322459693,-1.1551994551758613,-5.169165139335019
1305.92,-15.380256145560535,-0.25454429283127594,-1.139131376631735,-5.097273856267709
1306.06,-15.314997379009524,-0.2510037438715739,-1.1232867941998752,-5.026382035696257
1306.2,-15.249259939528661,-0.24751244169200035,-1.1076625992306075,-4.956475804371512
1306.34,-15.183049798454004,-0.24406970130125008,-1.0922557263111827,-4.887541480425464
1306.48,-15.11637309883384,-0.24067484723580837,-1.0770631526645293,-4.819565570792592
1306.6200000000001,-15.049236152744598,-0.2373272134274254,-1.0620818975563582,-4.752534768663056
1306.76,-14.981645438476974,-0.2340261430724346,-1.047309021710503,-4.68643595096754
1306.9,-14.91360759759542,-0.23077098850288802,-1.0327416267323897,-4.621256175893374
1307.04,-14.845129431874282,-0.22756111105948462,-1.018376854540513,-4.556982680431704
1307.18,-14.776217900114139,-0.22439588096626578,-1.0042118868058185,-4.493602877955391
1307.32,-14.70688011484184,-0.22127467720705368,-0.9902439443988693,-4.43110435582738
1307.46,-14.637123338898146,-0.21819688740360849,-0.976470286844703,-4.369474873039231
1307.6000000000001,-14.566954981916702,-0.21516190769548038,-0.9628882117852607,-4.308702357879521
1307.74,-14.496382596698474,-0.21216914262153233,-0.9494950544492889,-4.248774905631871
1307.88,-14.425413875485676,-0.20921800500311127,-0.9362881871296105,-4.18968077630227
1308.02,-14.354056646139481,-0.20630791582884403,-0.9232650186676609,-4.13140839237543
1308.16,-14.282318868225799,-0.20343830414103586,-0.9104229939451896,-4.073946336599893
1308.3,-14.210208629013547,-0.20060860692364876,-0.8977595933830271,-4.017283349801591
1308.44,-14.137734139389913,-0.19781826899183827,-0.8852723324468211,-3.961408328725576
1308.58,-14.064903729697194,-0.19506674288302667,-0.8729587611596412,-3.9063103239056476
1308.72,-13.991725845495793,-0.19235348874949115,-0.8608164636213628,-3.851978537561572
1308.8600000000001,-13.918209043258136,-0.18967797425244598,-0.8488430575347292,-3.7984023215236276
1309.0,-13.844361985998182,-0.18703967445759834,-0.837036193738006,-3.745571175184172
1309.14,-13.770193438841346,-0.18443807173215612,-0.82539355574413,-3.6934747434759623
1309.28,-13.695712264539635,-0.18187265564326918,-0.8139128592862687,-3.6421028148769308
1309.42,-13.62092741893682,-0.17934292285788253,-0.8025918518696955,-3.591445319441137
1309.56,-13.545847946388504,-0.17684837704398282,-0.7914283123298964,-3.541492326855612
1309.7,-13.470482975141922,-0.17438852877321828,-0.7804200503968219,-3.4922340445228066
1309.84,-13.394841712680352,-0.1719628954248734,-0.7695649062651966,-3.443660815668361
1309.98,-13.318933441036974,-0.16957100109117887,-0.7588607501708035,-3.3957631174739213
1310.1200000000001,-13.242767512082988,-0.1672123764839388,-0.7483054819726613,-3.3485315592347096
1310.26,-13.166353342794809,-0.16488655884245684,-0.7378970307410104,-3.3019568805415664
1310.4,-13.08970041050512,-0.16259309184274287,-0.7276333543510279,-3.2560299494871954
1310.54,-13.012818248142505,-0.1603315255079823,-0.7175124390821926,-3.210741760896324
1310.68,-12.935716439464343,-0.1581014161202512,-0.7075322992232232,-3.1660834345795004
1310.82,-12.858404614287641,-0.15590232613345886,-0.6976909766825052,-3.1220462136102567
1310.96,-12.780892443722323,-0.15373382408750186,-0.6879865406039409,-3.0786214626253554
1311.1000000000001,-12.703189635411535,-0.15159548452361163,-0.6784170869881375,-3.0358006661478463
1311.24,-12.6253059287834,-0.14948688790087972,-0.6689807383188644,-2.993575426932671
1311.38,-12.547251090318587,-0.14740762051394446,-0.6596756431947063,-2.951937464334525
1311.52,-12.46903490883797,-0.14535727441182175,-0.6504999759658366,-2.91087861269773
1311.66,-12.39066719081458,-0.1433354473178658,-0.6414519363758439,-2.8703908197678287
1311.8,-12.31215775571399,-0.1413417425508424,-0.632529749208539,-2.8304661451246518
1311.94,-12.233516431367057,-0.1393757689471005,-0.6237316639396727,-2.7910967586365834
1312.08,-12.15475304937905,-0.1374371407838261,-0.6150559543934996,-2.7522749389357606
1312.22,-12.075877440578857,-0.1355254777033637,-0.6065009184041158,-2.713993071913965
1312.3600000000001,-11.996899430512029,-0.13364040463859028,-0.5980648774815086,-2.6762436492389194
1312.5,-11.917828834981231,-0.1317815517393275,-0.5897461764822475,-2.6390192668907617
1312.64,-11.83867545563756,-0.12994855429977734,-0.5815431832847592,-2.602312623718419
1312.78,-11.75944907562608,-0.12814105268696682,-0.5734542884691156,-2.5661165200156475
1312.92,-11.680159455288832,-0.1263586922701885,-0.5654779050012759,-2.5304238561164785
1313.06,-11.600816327928364,-0.1246011233514221,-0.5576124679217216,-2.495227631009819
1313.2,-11.521429395634826,-0.12286800109672393,-0.5498564340384202,-2.4605209409729802
1313.34,-11.442008325179424,-0.1211589854685707,-0.5422082816240595,-2.42629697822387
1313.48,-11.362562743977035,-0.11947374115914441,-0.5346665101174942,-2.3925490295916143
1313.6200000000001,-11.283102236120483,-0.11781193752454507,-0.5272296398293429,-2.359270475205381
1313.76,-11.203636338489012,-0.11617324851991864,-0.5198962116516798,-2.3264547872011536
1313.9,-11.124174536933268,-0.11455735263548734,-0.5126647867717669,-2.294095528446232
1314.04,-11.044726262538964,-0.1129639328334694,-0.5055339463897638,-2.262186351281221
1314.18,-10.96530088797135,-0.11139267648587668,-0.49850229144036556,-2.230720996279286
1314.32,-10.885907723902367,-0.10984327531317709,-0.4915684423183132,-2.1996932910224456
1314.46,-10.806556015522329,-0.10831542532381044,-0.48473103860771943,-2.1690971488946693
1314.6000000000001,-10.727254939137808,-0.10680882675454545,-0.4779887388151611,-2.138926567891573
1314.74,-10.648013598857219,-0.10532318401166628,-0.4713402201064827,-2.1091756294464807
1314.88,-10.568841023365566,-0.1038582056129775,-0.46478417804726185,-2.0798384972726427
1315.02,-10.489746162789633,-0.10241360413061518,-0.45831932634688277,-2.0509094162213946
1315.16,-10.41073788565472,-0.10098909613465393,-0.45194439660617064,-2.0223827111560353
1315.3,-10.331824975934033,-0.09958440213749802,-0.44565813806853605,-1.9942527858412349
1315.44,-10.253016130191568,-0.09819924653904605,-0.4394593173745798,-1.9665141218477395
1315.58,-10.174319954819318,-0.0968333575726185,-0.4333467183201119,-1.9391612774721934
1315.72,-10.095744963369444,-0.09548646725163717,-0.42731914161753526,-1.912188886671854
1315.8600000000001,-10.017299573981978,-0.09415831131704651,-0.42137540466054907,-1.8855916580140162
1316.0,-9.855324072785638,-0.09284862918546599,-0.415514341292124,-1.859364373639937
1316.14,-8.581618666624774,-0.09155716389806387,-0.40973480157570563,-1.8335018882430727
1316.28,0.6293822200431491,-0.09028366207014216,-0.4040356515695994,-1.8079991280614287
1316.42,75.9949454469783,-0.12984518401021586,-0.39841577310449394,-1.7828510898838394
1316.56,99.70941817963693,-3.0504416488344166,-0.39287406356407856,-1.7580528400699813
1316.7,99.70917913234065,-6.87117872733505,-0.38740943566871255,-1.7335995135839397
1316.84,99.7102743798261,-10.00436903917759,-0.38202081726210296,-1.7094863130411413
1316.98,99.712352989197,-12.370971304165696,-0.37670715110095004,-1.6857085077684744
1317.1200000000001,99.71438382833918,-14.126340092886421,-0.37146739464751743,-1.6622614328774126
1317.26,99.71636785794672,-15.422875780159341,-0.36630051986508894,-1.6391404883499718
1317.4,99.71830615543688,-16.37956510036194,-0.3612055130162694,-1.6163411381373194
1317.54,99.65652238141978,-17.08532206697167,-0.3561813744640908,-1.593858909270868
1317.68,99.27784987346715,-17.60593483138415,-0.3512271184758858,-1.5716893909856793
1317.82,98.7967378563818,-17.98996773686228,-0.3463417730298879,-1.5498282338560132
1317.96,98.17271915191998,-18.2732507741848,-0.3415243796245229,-1.5282711489428549
1318.1000000000001,97.33664291497018,-18.482215183598967,-0.33677399309035205,-1.5070139069532547
1318.24,96.17059759060919,-18.636358244761514,-0.33208968140463135,-1.4860523374113215
1318.38,94.46118854875485,-18.750062209714752,-0.3274705255084498,-1.4653823278407088
1318.52,91.7956762128973,-18.83393618587144,-0.32291561912641187,-1.4449998229584347
1318.66,87.31991752131975,-18.89580600586977,-0.31842406858882677,-1.4249008238798837
1318.8,79.17623867611346,-18.94144441240738,-0.31399499265637215,-1.4050813873348325
1318.94,65.7260875221179,-18.97510968168708,-0.30962752234719626,-1.3855376248943507
1319.08,53.41645147201718,-18.99994294037282,-0.3053208007664241,-1.3662657022084297
1319.22,42.91715502565843,-19.018261247344007,-0.3010739829380362,-1.3472618382541832
1319.3600000000001,33.96110723452148,-19.03177378609432,-0.2968862356390856,-1.3285223045944878
1319.5,26.320766320051305,-19.04014287722735,-0.29275673723621964,-1.3100434246469062
1319.64,19.802259571432778,-19.033397209754074,-0.2886846775244772,-1.2918215729627582
1319.78,14.2403814665919,-19.01371819816198,-0.28466925756832706,-1.273853174516201
1319.92,9.494338185824418,-18.984545778986085,-0.28070968954491754,-1.2561347040031776
1320.06,5.444126587435658,-18.948118201361815,-0.27680519658950675,-1.2386626851500968
1320.2,2.007494197224071,-18.905913926107086,-0.2729550126430426,-1.2214336900321143
1320.34,-0.83365086233817,-18.85892275205019,-0.2691583823018624,-1.2044443384008778
1320.48,-3.1762700438036657,-18.807815240241638,-0.2654145606694834,-1.1876912970216102
1320.6200000000001,-5.109490999858276,-18.753050445037655,-0.26172281321045543,-1.1711712790193956
1320.76,-6.706439675274714,-18.69494556204848,-0.25808241560624534,-1.154881043234549
1320.9,-8.026743444757573,-18.633721673522857,-0.25449265361312634,-1.1388173935869381
1321.04,-9.118834242276447,-18.569534252041226,-0.25095282292204407,-1.1229771784491331
1321.18,-10.021963031992248,-18.50249379696004,-0.24746222902043205,-1.1073572900282689
1321.32,-10.767906825722406,-18.43267998943335,-0.24402018705594872,-1.0919546637564916
1321.46,-11.382385368006872,-18.360151529887137,-0.24062602170211,-1.0767662776898745
1321.6000000000001,-11.886220536507784,-18.284953059901294,-0.23727906702579088,-1.061789151915686
1321.74,-12.296276268990447,-18.207120088715897,-0.23397866635657005,-1.0470203479678946
1321.88,-12.626215786697763,-18.126682535930524,-0.23072417215789148,-1.0324569682507918
1322.02,-12.887109162695651,-18.043667301710798,-0.22751494590001844,-1.0180961554706314
1322.16,-13.087919624527071,-17.95810014432597,-0.22435035793475439,-1.0039350920751589
1322.3,-13.23589229654363,-17.870007057519253,-0.22122978737190663,-0.9899709997009362
1322.44,-13.336864812185203,-17.779415281596435,-0.21815262195746812,-0.9762011386283461
1322.58,-13.395515526881715,-17.68635404237168,-0.21511825795349362,-0.9626228072441706
1322.72,-13.415561963939346,-17.590855084899268,-0.21212610001964693,-0.9492333415116372
1322.8600000000001,-13.399919586317418,-17.49295305012467,-0.20917556109639548,-0.936030114447836
1323.0,-13.350828936369721,-17.392685729495255,-0.20626606228982977,-0.9230105356083962
1323.14,-13.26995754681845,-17.290094223377753,-0.2033970327580847,-0.9101720505793279
1323.28,-13.158481727044098,-17.185223022625088,-0.20056790959934095,-0.897512140475928
1323.42,-13.017152305491917,-17.07812002799962,-0.197778137741384,-0.8850283214486513
1323.56,-12.85131401135909,-16.96883651883162,-0.19502716983269944,-0.8727181441958511
1323.7,-12.684744404169166,-16.85742707988439,-0.1923144661350829,-0.8605791934832941
1323.84,-12.520483044538706,-16.74394949364117,-0.18963949441774397,-0.8486090876703537
1323.98,-12.358488050130358,-16.628464603935928,-0.18700172985288266,-0.8368054782427929
1324.1200000000001,-12.198718727048027,-16.511036155886778,-0.18440065491271887,-0.8251660493520409
1324.26,-12.041135523791091,-16.391730616363464,-0.18183575926795353,-0.813688517360876
1324.4,-11.885699987229755,-16.27061697866111,-0.17930653968764237,-0.8023706303954264
1324.54,-11.732374720506268,-16.1477665546138,-0.1768124999404626,-0.7912101679033982
1324.68,-11.581123342771644,-16.023252757028768,-0.1743531506973525,-0.7802049402184462
1324.82,-11.431910450672058,-15.89715087503053,-0.17192800943550526,-0.7693527881306031
1324.96,-11.284701581503446,-15.769537844655947,-0.16953660034369877,-0.7586515824626803
1325.1000000000001,-11.139463177956975,-15.640492016824378,-0.16717845422894131,-0.7480992236525597
1325.24,-10.996162554381753,-15.510092924611858,-0.1648531084244165,-0.7376936413412934
1325.38,-10.854767864495052,-15.378421051579094,-0.16256010669870818,-0.727432793966932
1325.52,-10.715248070473539,-15.245557602735598,-0.1602989991662884,-0.7173146683639984
1325.66,-10.577572913362408,-15.111584279563615,-0.15806934219924976,-0.7073372793685351
1325.8,-10.441712884742392,-14.976583060374049,-0.15587069834026646,-0.6974986694286399
1325.94,-10.307639199597531,-14.840635987121198,-0.15370263621676483,-0.6877969082204194
1326.08,-10.175323770329362,-14.703824959663345,-0.1515647304562889,-0.6782300922692831
1326.22,-10.044739181865792,-14.566231538321984,-0.14945656160304224,-0.6687963445765042
1326.3600000000001,-9.915858667815517,-14.427936755463653,-0.14737771603559113,-0.6594938142509722
1326.5,-9.78865608762103,-14.289020936705436,-0.14532778588571238,-0.6503206761460683
1326.64,-9.663105904665677,-14.149563532228145,-0.14330636895836965,-0.641275130501589
1326.78,-9.539183165292211,-14.00964295857066,-0.14131306865280324,-0.6323554025906517
1326.92,-9.416863478692358,-13.869336451174956,-0.13934749388471718,-0.6235597423715086
1327.06,-9.296122997628876,-13.728719927854211,-0.13740925900954876,-0.6148864241442039
1327.2,-9.176938399953231,-13.587867863266508,-0.13549798374680533,-0.6063337462120061
1327.34,-9.059286870883941,-13.446853174393837,-0.13361329310545347,-0.5979000305475484
1327.48,-8.943146086012105,-13.305747116950629,-0.13175481731034608,-0.589583622463612
1327.6200000000001,-8.828494195002314,-13.164619192577991,-0.12992219172967268,-0.5813828902884891
1327.76,-8.715309805958446,-13.02353706661865,-0.12811505680341886,-0.5732962250458605
1327.9,-8.603571970425495,-12.882566496213899,-0.1263330579728209,-0.5653220401391245
1328.04,-8.493260168999655,-12.741771268416759,-0.1245758456108015,-0.5574587710401159
1328.18,-8.384354297520282,-12.601213147975134,-0.1228430749533731,-0.5497048749821568
1328.32,-8.27683465381862,-12.460951834404844,-0.1211344060319956,-0.5420588306573739
1328.46,-8.170681924999116,-12.321044927944335,-0.11944950360687465,-0.534519137918225
1328.6000000000001,-8.065877175230453,-12.181547903960581,-0.11778803710118775,-0.52708431748318
1328.74,-7.962401834024344,-12.042514095358682,-0.1161496805362254,-0.5197529106464921
1328.88,-7.86023768498115,-11.903994682535675,-0.1145341124674342,-0.5125234789920071
1329.02,-7.759366854982313,-11.766038690411332,-0.11294101592134968,-0.5053946041109527
1329.16,-7.6597718038105,-11.628692992065512,-0.11137007833340627,-0.4983648873236532
1329.3,-7.5614353141791995,-11.492002318511764,-0.10982099148661233,-0.4914329494051142
1329.44,-7.464340482154329,-11.356009274140664,-0.10829345145107819,-0.4845974303144244
1329.58,-7.368470707951185,-11.22075435737286,-0.10678715852438535,-0.47785698892792083
1329.72,-7.273809687090779,-11.086275986071094,-0.10530181717278489,-0.4712103027760653
1329.8600000000001,-7.18034140190035,-10.952610527271878,-0.10383713597321412,-0.4646560677839807
1330.0,-7.088050113343467,-10.819792330810882,-0.1023928275561194,-0.45819299801559593
1330.14,-6.996920353165815,-10.687853766431056,-0.10096860854907458,-0.45181982542134935
1330.28,-6.906936916343322,-10.55682526397875,-0.09956419952118334,-0.4455352995894018
1330.42,-6.818084853819918,-10.426735356310457,-0.09817932492825511,-0.4393381875003093
1330.56,-6.730349465522722,-10.2976107245509,-0.09681371305874348,-0.433227273285108
1330.7,-6.643716293643013,-10.169476245361762,-0.0954670959804365,-0.42720135798676495
1330.84,-6.5581711161718355,-10.042355039899547,-0.09413920948788865,-0.421259259324945
1330.98,-6.473699940679564,-9.822302309278548,-0.09282979305058375,-0.41539981146405097
1331.1200000000001,-6.390288998329245,-7.9969070985876645,-0.09153858976181915,-0.40962186478448953
1331.26,-6.307924738113912,4.913350491890432,-0.09026534628830081,-0.4039242856571183
1331.4,-6.226593821308553,97.87133467188676,-0.6054854323828072,-0.39830595622083087
1331.54,-6.146283116127786,99.78579543578192,-4.152140990677759,-0.39276577416323466
1331.68,-6.066979692580662,99.78443614571297,-7.830263809840379,-0.3873026525043798
1331.82,-5.988670817514411,99.78502684579108,-10.73776002632308,-0.3819155193834956
1331.96,-5.911343949839272,99.78599798244342,-12.916468979230814,-0.376603317848694
1332.1000000000001,-5.834986735926927,99.786907802885,-14.529514235517466,-0.3713650056495974
1332.24,-5.759587005175299,99.78776015006406,-15.720416405754069,-0.36619955503285095
1332.38,-5.685132765732857,99.78855865380986,-16.599071206287068,-0.3611059525404796
1332.52,-5.6116122003758395,99.68453792216572,-17.247245666370308,-0.3560831988110491
1332.66,-5.5390136625320485,99.30104906275929,-17.725378941414316,-0.3511303083835929
1332.8,-5.467325672445217,98.81400463645699,-18.078076095980368,-0.34624630950426655
1332.94,-5.396536913474096,98.17936298344853,-18.33824412513299,-0.3414302439356914
1333.08,-5.326636228520779,97.32415519947097,-18.530157675216014,-0.3366811667689491
1333.22,-5.257612616582891,96.12276296964171,-18.671723128528967,-0.33199814623819246
1333.3600000000001,-5.1894552294246115,94.3452399394158,-18.77614919293766,-0.32738026353783434
1333.5,-5.122153368361598,91.54091903671258,-18.853179305507737,-0.3228266126422788
1333.64,-5.055696481155202,86.76383378550642,-18.91000073469285,-0.31833630012816105
1333.78,-4.9900741590114475,77.93239879996875,-18.95191518482181,-0.31390844499905796
1333.92,-4.925276133680535,64.4407088614704,-18.982833469601907,-0.3095421785126382
1334.06,-4.861292274652732,52.56394378513421,-19.00564040923083,-0.30523664401021616
1334.2,-4.7981125864467495,42.395645389857464,-19.022463997567797,-0.3009909967486765
1334.34,-4.735727205986807,33.68980568216229,-19.03487395388526,-0.29680440373473616
1334.48,-4.674126400064796,26.23588919435662,-19.04224675863891,-0.29267604356151267
1334.6200000000001,-4.613300562884084,19.853708404270847,-19.034593224180043,-0.28860510624736463
1334.76,-4.553240213681644,14.389041402401203,-19.014264777070174,-0.28459079307697444
1334.9,-4.493935994425332,9.709883919937688,-18.984615081946313,-0.28063231644464126
1335.04,-4.435378667583284,5.703243587333997,-18.947826928873685,-0.27672889969975334
1335.18,-4.3775591139625,2.2846907959210085,-18.90534247586228,-0.2728797769944101
1335.32,-4.320468330613841,-0.5547818167490693,-18.858127352472604,-0.2690841931331635
1335.46,-4.264097428800777,-2.9010855473275274,-18.80683577272283,-0.26534140342485
1335.6000000000001,-4.208437632029283,-4.841293172626222,-18.75191557184291,-0.26165067353648186
1335.74,-4.153480274136467,-6.44708978003125,-18.693676141719,-0.25801127934917256
1335.88,-4.099216797435572,-7.7771110362926,-18.63233307021474,-0.25442250681606504
1336.02,-4.045638750915075,-8.879120339898641,-18.56803791950631,-0.25088365182223676
1336.16,-3.99273778848976,-9.79192936151996,-18.500898379874982,-0.24739402004655187
1336.3,-3.940505667301671,-10.547036273986913,-18.430992099089902,-0.2439529268254374
1336.44,-3.8889342460689718,-11.169992753418246,-18.358376297243808,-0.24055969701855226
1336.58,-3.8380154834808202,-11.681527891819975,-18.28309453446621,-0.2372136648763251
1336.72,-3.7877414366364315,-12.098463018495856,-18.20518152935515,-0.23391417390933503
1336.8600000000001,-3.7381042595265925,-12.434451321107778,-18.124666625009166,-0.23066057675950916
1337.0,-3.689096201555956,-12.700573184891521,-18.041576304214416,-0.2274522350731111
1337.14,-3.6407096061045188,-12.905814085834942,-17.95593602705003,-0.22428851937549674
1337.28,-3.5929369091267467,-13.057447622131303,-17.867771578953093,-0.22116880894761165
1337.42,-3.545770637786893,-13.161342311835348,-17.777110060064857,-0.21809249170420675
1337.56,-3.499203409129082,-13.222207317042622,-17.68398060787055,-0.21505896407374736
1337.7,-3.4532279287808416,-13.243789324000243,-17.58841491857173,-0.21206763087999328
1337.84,-3.407836989688768,-13.229030389161712,-17.490447614270956,-0.20911790522522536
1337.98,-3.3630234708851066,-13.180194596124176,-17.390116490257828,-0.2062092083750969
1338.1200000000001,-3.3187803362840524,-13.098969790689809,-17.287462667702965,-0.20334096964508608
1338.26,-3.275100633506648,-12.98654940561299,-17.182530670710783,-0.20051262628852853
1338.4,-3.231977492733192,-12.843698394303821,-17.075368442151756,-0.19772362338620628
1338.54,-3.189404125582112,-12.672541595592687,-16.966027309442303,-0.19497341373747357
1338.68,-3.1473738240143136,-12.496552243493522,-16.85456190908717,-0.19226145775289621
1338.82,-3.1058799592620496,-12.322999388354905,-16.741030077082783,-0.18958722334838451
1338.96,-3.064915980781404,-12.15184939303345,-16.62549271101539,-0.1869501858407989
1339.1000000000001,-3.0244754152274975,-11.983069107871335,-16.50801360874591,-0.1843498278450073
1339.24,-2.984551865451603,-11.816625859965242,-16.38865928786152,-0.1817856391723748
1339.38,-2.945139009519353,-11.652487443040837,-16.267498789526464,-0.17925711673066463
1339.52,-2.90623059974927,-11.490622107879704,-16.144603469934435,-0.17676376442533207
1339.66,-2.8678204617709038,-11.33099855325045,-16.020046782218724,-0.17430509306219108
1339.8,-2.8299024936018435,-11.173585917300144,-15.89390405138937,-0.17188062025143455
1339.94,-2.7924706647429627,-11.018353769366096,-15.766252244622361,-0.16948987031299
1340.08,-2.755519015291226,-10.865272102171652,-15.637169739011453,-0.1671323741831912
1340.22,-2.719041655069455,-10.714311324373066,-15.506736088700281,-0.16480766932274843
1340.3600000000001,-2.6830327627724544,-10.565442253427385,-15.375031793134918,-0.16251529962599837
1340.5,-2.6474865851289455,-10.418636108754178,-15.24213806801077,-0.16025481533141664
1340.64,-2.612397436078746,-10.273864505166324,-15.108136620330116,-0.1580257729333749
1340.78,-2.577759695964692,-10.13109944654747,-14.973109428835901,-0.15582773509512515
1340.92,-2.543567810738806,-9.990313319755737,-14.837138530942685,-0.15366027056299492
1341.06,-2.5098162911822217,-9.851478888735281,-14.700305817146427,-0.15152295408177505
1341.2,-2.47649971213843,-9.714569288818895,-14.56269283376098,-0.1494153663112855
1341.34,-2.443612711759401,-9.579558021206564,-14.424380594700795,-0.1473370937441006
1341.48,-2.411149990764157,-9.446418947606134,-14.285449402906755,-0.14528772862441935
1341.6200000000001,-2.3791063117094153,-9.315126285023792,-14.1459786818954,-0.14326686886806395
1341.76,-2.347476498271911,-9.185654600692967,-14.006046817801495,-0.14127411798359152
1341.9,-2.316255434542028,-9.057978807131521,-13.86573101218035,-0.139309084994502
1342.04,-2.2854380643283942,-8.932074157318066,-13.725107145739312,-0.13737138436252946
1342.18,-2.255019390473112,-8.807916239979011,-13.584249653078393,-0.13546063591199936
1342.32,-2.2249944741772922,-8.685480974978848,-13.44323140843724,-0.13357646475523863
1342.46,-2.195358434336594,-8.564744608806874,-13.302123622370635,-0.13171850121902262
1342.6000000000001,-2.166106446886467,-8.445683710154254,-13.160995749206686,-0.12988638077204576
1342.74,-2.13723374415683,-8.328275165575812,-13.019915405081136,-0.12807974395340058
1342.88,-2.108735614235901,-8.212496175231628,-12.878948296287504,-0.12629823630205173
1343.02,-2.0806074003429313,-8.098324248703898,-12.738158157636025,-0.12454150828729094
1343.16,-2.0528445002095914,-7.985737200884988,-12.597606700474147,-0.12280921524015938
1343.3,-2.0254423654697797,-7.87471314793304,-12.457353569987422,-0.12110101728582374
1343.44,-1.9983965010576206,-7.765230503291819,-12.317456311371973,-0.11941657927689314
1343.58,-1.9717024646134331,-7.657267973771804,-12.177970344447392,-0.11775557072766325
1343.72,-1.9453558658974806,-7.55080455568986,-12.038948946262186,-0.11611766574927533
1343.8600000000001,-1.919352366211281,-7.445819531065069,-11.900443241231883,-0.11450254298577697
1344.0,-1.8936876778263008,-7.342292463868522,-11.762502198342494,-0.11290988555107233
1344.14,-1.8683575634198466,-7.24020319632512,-11.625172634948717,-0.11133938096674922
1344.28,-1.843357835517981,-7.139531845265594,-11.488499226696648,-0.10979072110077108
1344.42,-1.8186843559452974,-7.040258798527158,-11.35252452310455,-0.1082636021070216
1344.56,-1.7943330352813878,-6.942364711401303,-11.217288968341862,-0.10675772436569037
1344.7,-1.7702998323238586,-6.845830503127488,-11.082830926755909,-0.10527279242448764
1344.84,-1.746580753557741,-6.7506373534314745,-10.949186712707332,-0.10380851494067675
1344.98,-1.7231718526311586,-6.6567666991072425,-10.816390624288633,-0.10236460462391292
1345.1200000000001,-1.7000692298371152,-6.564200230641548,-10.684474980515176,-0.10094077817987697
1345.26,-1.677269031601275,-6.472919888880179,-10.553470161594486,-0.09953675625469321
1345.4,-1.6547674499756106,-6.382907861735117,-10.423404651896703,-0.09815226338012038
1345.54,-1.632560722137799,-6.294146580931855,-10.294305085267537,-0.096787027919505
1345.68,-1.6106451298962523,-6.2066187187962,-10.166196292343464,-0.09544078201448632
1345.82,-1.5890169992006746,-6.1203071850799144,-10.039101349548027,-0.09411326153244275
1345.96,-1.5676726996580361,-6.035195123824617,-9.808672909650898,-0.09280420601466917
1346.1000000000001,-1.546608644053867,-5.951265910263409,-7.874474342495633,-0.09151335862527515
1346.24,-1.5258212878787756,-5.868503147759726,5.471200092643432,-0.09024046610079384
1346.38,-1.5053071288600886,-5.78689066478292,98.31972612731694,-0.6192362714479462
1346.52,-1.4850627064985387,-5.706412511920169,99.7857805261238,-4.175721267932702
1346.66,-1.4650846016098993,-5.627052958924256,99.78440029229532,-7.850210149821698
1346.8,-1.4453694358714906,-5.548796491796856,99.78505267431159,-10.752922971751774
1346.94,-1.4259138713734796,-5.47162780990692,99.78602218646303,-12.927732157928627
1347.08,-1.4067146101748889,-5.395531823143824,99.78693047795026,-14.53783619902195
1347.22,-1.3877683938642513,-5.320493649104917,99.78778139273723,-15.726557526429142
1347.3600000000001,-1.3690720031248302,-5.246498610317126,99.78857855455762,-16.603601646494866
1347.5,-1.3506222573043436,-5.17353223149231,99.67605483947112,-17.250587633126443
1347.64,-1.332416013989121,-5.101580236816049,99.29025773820834,-17.727844164750206
1347.78,-1.3144501685826342,-5.030628547269508,98.80014968807843,-18.079894576000893
1347.92,-1.296721653888337,-4.960663277984134,98.16103153457153,-18.33958553137094
1348.06,-1.2792274396967571,-4.8916707356288525,97.2989856818277,-18.5311471665302
1348.2,-1.2619645323767807,-4.823637415829452,96.08657766430896,-18.672453028957165
1348.34,-1.2449299744710767,-4.756550000619912,94.29015432391007,-18.77668760557114
1348.48,-1.228120844295607,-4.690395355925318,91.45097685099958,-18.85357646675202
1348.6200000000001,-1.2115342555431696,-4.625160529076147,86.6046048050687,-18.91029370154373
1348.76,-1.195167356890926,-4.560832746353557,77.62774509895138,-18.952131292452933
1348.9,-1.1790173316118637,-4.497399410565471,64.12223238984103,-18.982992881863346
1349.04,-1.1630813971901481,-4.434848098653107,52.29128518770426,-19.00575800003021
1349.18,-1.1473568049403153,-4.373166559327713,42.16220616569834,-19.022550738675253
1349.32,-1.1318408396302684,-4.3123427107371874,33.489938988321285,-19.03493793865075
1349.46,-1.1165308191080248,-4.252364638162321,26.064762323332168,-19.04215654603497
1349.6000000000001,-1.1014240939321809,-4.1932205917423895,19.707185188259277,-19.034263248618473
1349.74,-1.0865180470060516,-4.134898984229748,14.263581646373085,-19.013761434672972
1349.88,-1.0718100932154415,-4.077388388773236,9.602457389136552,-18.98398104372625
1350.02,-1.0572976790700157,-4.020677536730026,5.6112564360140444,-18.947090038903454
1350.16,-1.0429782823482294,-3.9647553155056756,2.2072904952412307,-18.904521149168126
1350.3,-1.0288494117457792,-3.9096107664220745,-0.6187420234641485,-18.857233911115316
1350.44,-1.0149086065275417,-3.855233082613024,-2.953971418485845,-18.805878544421702
1350.58,-1.0011534361829666,-3.80161160694714,-4.885060539228457,-18.75090023258898
1350.72,-0.9875815000848883,-3.748735829977805,-6.483342932598816,-18.692606588647436
1350.8600000000001,-0.9741904271517231,-3.6965953879198903,-7.8071591705555505,-18.631211997876637
1351.0,-0.9609778755130197,-3.6451800606529416,-8.904028457291872,-18.56686720596438
1351.14,-0.947941532178334,-3.594479769750568,-9.812562299135958,-18.49967934905159
1351.28,-0.9350791127093921,-3.544484576535737,-10.564095788028405,-18.42972570144027
1351.42,-0.9223883608955175,-3.495184680161689,-11.184048201510825,-18.357063235773875
1351.56,-0.909867048432286,-3.4465704157181904,-11.693041315347205,-18.281735353677984
1351.7,-0.897512974603387,-3.3986322523628534,-12.10780948079947,-18.203776678706507
1351.84,-0.885323965965652,-3.3513607914772177,-12.441935309932347,-18.12321650461666
1351.98,-0.8732978760372346,-3.3047467648473323,-12.70644179511122,-18.04008129801388
1352.1200000000001,-0.8614325849889046,-3.258781032868554,-12.910267592869413,-17.954396526973476
1352.26,-0.8497259993384324,-3.2134545827742684,-13.060647953826386,-17.866188002577122
1352.4,-0.8381760516480375,-3.1687585268882796,-13.16341983442737,-17.775482863443024
1352.54,-0.8267807002248748,-3.1246841009005673,-13.223266271745839,-17.682310294757485
1352.68,-0.8155379288245302,-3.081222662166153,-13.243912184819571,-17.586702046900694
1352.82,-0.8044457463575039,-3.038365688026796,-13.228281358600313,-17.48869280050721
1352.96,-0.7935021865986516,-2.9961047741552402,-13.178622411932416,-17.38832041208334
1353.1000000000001,-0.7827053078995633,-2.954431632921748,-13.096609982024296,-17.285626065370774
1353.24,-0.7720531929038505,-2.9133380917826512,-12.983426109398673,-17.180654347324403
1353.38,-0.761543948265321,-2.8728160916906504,-12.839825820872566,-17.073453263066
1353.52,-0.7511757043690157,-2.8328576855265912,-12.6682123395036,-16.96407420093952
1353.66,-0.7409466150550829,-2.7934550365524564,-12.492282898860463,-16.852571856452315
1353.8,-0.7308548573454693,-2.754600416885325,-12.318789128760288,-16.739004122178162
1353.94,-0.7208986311734001,-2.7162862059920094,-12.147697404062464,-16.623431949439635
1354.08,-0.7110761591156308,-2.6785048892041403,-11.978974586840943,-16.50591918664935
1354.22,-0.7013856861274417,-2.641249056253427,-11.81258801566906,-16.386532398480647
1354.3600000000001,-0.6918254792803562,-2.6045113998268428,-11.6485054955084,-16.265340669492883
1354.5,-0.6823938275025618,-2.5682847141414835,-11.486695288148878,-16.142415395407976
1354.64,-0.6730890413220076,-2.5325618935388534,-11.327126103151857,-16.01783006488944
1354.78,-0.6639094526121585,-2.4973359310983203,-11.169767089252513,-15.891660034389211
1354.92,-0.6548534143403844,-2.462599917269508,-11.014587826181584,-15.763982298383654
1355.06,-0.6459193003189615,-2.428347038523367,-10.86155831687029,-15.634875257106112
1355.2,-0.6371055049586664,-2.3945705760217018,-10.710648980005507,-15.504418483690769
1355.34,-0.6284104430249385,-2.3612639043048955,-10.561830642905258,-15.372692492465108
1355.48,-0.6198325493965935,-2.3284204899976135,-10.415074534687395,-15.239778509962226
1355.6200000000001,-0.6113702788270615,-2.29603389053224,-10.270352279706724,-15.105758250066742
1355.76,-0.6030221057081344,-2.2640977528898194,-10.127635891238306,-14.9707136945574
1355.9,-0.594786523836198,-2.23260581235828,-9.986897765386487,-14.834726880164887
1356.04,-0.586662046180931,-2.201551891307702,-9.848110675201355,-14.69787969312421
1356.18,-0.5786472046564461,-2.1709298979824125,-9.711247764985842,-14.560253672067224
1356.32,-0.5707405498948583,-2.1407338253096846,-9.576282544778401,-14.4219298199727
1356.46,-0.5629406510222557,-2.110957749724819,-9.443188884997515,-14.282988425768753
1356.6000000000001,-0.5552460954370543,-2.0815958300123976,-9.311941011235653,-14.143508896065908
1356.74,-0.5476554885907179,-2.052642306163481,-9.182513499191428,-14.003569597388971
1356.88,-0.5401674537708201,-2.024091498248552,-9.054881269729814,-13.863247709172247
1357.02,-0.5327806318864328,-1.995937805305987,-8.92901958406123,-13.722619087686052
1357.16,-0.5254936812558155,-1.9681757042458514,-8.804904039031177,-13.581758140972806
1357.3,-0.5183052773963935,-1.9407997487688091,-8.682510562512945,-13.440737714788705
1357.44,-0.5112141128169977,-1.9138045682999518,-8.561815408896598,-13.299628989471804
1357.58,-0.5042188968123533,-1.8871848669373374,-8.442795154668124,-13.158501387589585
1357.72,-0.4973183552597922,-1.860935422415048,-8.325426694073219,-13.017422492158392
1357.8600000000001,-0.49051123041817457,-1.8350510850805701,-8.209687234860738,-12.876457975173674
1358.0,-0.48379628072899805,-1.8095267768862997,-8.09555429410133,-12.735671536143114
1358.14,-0.47717228061967537,-1.7843574903949846,-7.983005694077137,-12.595124850274821
1358.28,-0.47063802030896307,-1.7595382877989185,-7.872019558238983,-12.454877525938938
1358.42,-0.46419230561452096,-1.735064299952695,-7.762574307227713,-12.314987070993277
1358.56,-0.4578339577625844,-1.7109307254193376,-7.654648654956724,-12.175508867541625
1358.7,-0.4515618131997307,-1.6871328295296315,-7.548221604753005,-12.036496154676518
1358.84,-0.4453747234067201,-1.6636659434544683,-7.443272445554277,-11.898000018746455
1358.98,-0.4392715547143947,-1.6405254632900341,-7.339780748160052,-11.760069390680133
1359.1200000000001,-0.4332511881216154,-1.6177068491556617,-7.237726361534642,-11.622751049897113
1359.26,-0.4273125191152189,-1.5952056243041746,-7.1370894091603745,-11.486089634334679
1359.4,-0.4214544574919775,-1.5730173742445552,-7.0378502854393625,-11.350127656124544
1359.54,-0.41567592718254165,-1.5511377458767657,-6.9399896521424305,-11.214905522459741
1359.68,-0.4099758660773497,-1.529562446638558,-6.843488434903861,-11.080461561201341
1359.82,-0.404353225854485,-1.5082872436641046,-6.748327819760786,-10.946832050786249
1359.96,-0.3988069718094641,-1.4873079629542962,-6.654489249736145,-10.81405125401069
1360.1000000000001,-0.39333608268693554,-1.466620488558538,-6.561954421464226,-10.682151455279103
1360.24,-0.3879395505142762,-1.4462207617678913,-6.470705281857913,-10.55116300092436
1360.38,-0.38261638043706253,-1.4261047803194038,-6.380724024816815,-10.421114342222824
1360.52,-0.3773655905564035,-1.4062685976114782,-6.291993087975539,-10.2920320807456
1360.66,-0.3721862117681148,-1.3867083219301193,-6.204495149491416,-10.163941015706193
1360.8,-0.367077287603719,-1.3674201156859194,-6.118213124871071,-10.036864192983833
1360.94,-0.36203787407325416,-1.3484001946616286,-6.033130163835226,-9.799416563658616
1361.08,-0.35706703950987223,-1.329644827270167,-5.949229647221232,-7.794362826287684
1361.22,-0.3521638644162129,-1.3111503338229338,-5.8664951839227895,5.8194682191024025
1361.3600000000001,-0.886883596179737,-1.2929130858082698,-5.784910607866419,98.53958328341939
1361.5,-4.490462507861872,-1.2749295051799383,-5.704459975024228,99.7857709187158
1361.64,-8.187333004997146,-1.2571960636554826,-5.6251275604625475,99.78438016356185
1361.78,-11.082464978826398,-1.2397092820243212,-5.5468978554260655,99.78507035900427
1361.92,-13.23203060021195,-1.2224657294654575,-5.469755564457047,99.78603875741108
1362.06,-14.808948787897592,-1.2054620228746553,-5.3936856025493185,99.7869460021204
1362.2,-15.962536881233454,-1.1886948262009613,-5.31867309233663,99.7877959362396
1362.34,-16.80588108777434,-1.1721608497924434,-5.244703361315087,99.78859217932906
1362.48,-17.422320237778717,-1.155856849751015,-5.171761939099308,99.67081748466504
1362.6200000000001,-17.872886729665282,-1.1397796272962193,-5.099834554712001,99.28358878021882
1362.76,-18.202210788991323,-1.1239260281378511,-5.02890713390664,98.79158241324312
1362.9,-18.44291683404325,-1.1082929418572975,-4.958965796522944,98.14968818724792
1363.04,-18.618851033587283,-1.0928773012974693,-4.88999685387484,97.28339755019942
1363.18,-18.747442891747255,-1.0776760819612112,-4.821986806170644,96.06414331399202
1363.32,-18.841431810975234,-1.062686301418068,-4.754922339965137,94.25595732259899
1363.46,-18.91012913721879,-1.047905018719296,-4.688790325643251,91.39505347738914
1363.6000000000001,-18.96034061593232,-1.033329333821001,-4.623577814935099,86.5054322559209
1363.74,-18.997040626398746,-1.0189563870152953,-4.559272038462024,77.43774857166561
1363.88,-19.02386498613403,-1.0047833583693577,-4.495860403313411,63.92764538503821
1364.02,-19.043471146077923,-0.9908074671722888,-4.433330490653958,52.1246953795975
1364.16,-19.057801460446246,-0.9770259713896557,-4.371670053361134,42.01958097363489
1364.3,-19.068275612982024,-0.9634361671256167,-4.310867013692523,33.36782753003918
1364.44,-19.075194465006188,-0.9500353880925217,-4.250909460982781,25.960211333792973
1364.58,-19.07542370932319,-0.936821005087885,-4.191785649369925,19.61766712581026
1364.72,-19.07020561793678,-0.9237904254786291,-4.133483995550652,14.1869332130304
1364.8600000000001,-19.06101936817573,-0.9109410926924973,-4.07599307656441,9.536826951094872
1365.0,-19.048895081169846,-0.8982704857165359,-4.019301627605957,5.555059051620425
1365.14,-19.034554583868008,-0.8857761186025475,-3.9633985398660765,2.160017041526106
1365.28,-19.01850660853883,-0.8734555399794213,-3.908272858400207,-0.6578141223426273
1365.42,-19.001111616649602,-0.8613063325722403,-3.8539137800246897,-2.986285256397747
1365.56,-18.982626233525867,-0.8493261127280775,-3.8003106512403266,-4.911809094953697
1365.7,-18.963233905550652,-0.8375125299483813,-3.747452966182993,-6.505504758573071
1365.84,-18.943066186758973,-0.8258632664278645,-3.6953303646009945,-7.825532853038177
1365.98,-18.92221761135443,-0.8143760365998033,-3.643932629858908,-8.919263670696425
1366.1200000000001,-18.900756148398745,-0.80304858668766,-3.593249686967594,-9.825186658438637
1366.26,-18.87873059501589,-0.7918786942629368,-3.543271600640121,-10.574537459774472
1366.4,-18.85617583533685,-0.7808641678091793,-3.4939885733732963,-11.192654609620424
1366.54,-18.833116602872913,-0.7700028462920435,-3.4453909435545413,-11.700094432052852
1366.68,-18.80957018746231,-0.7592925987353377,-3.3974691835938065,-12.113538225360896
1366.82,-18.785548393728156,-0.7487313238029624,-3.3502138980802587,-12.446525548291225
1366.96,-18.761058965813135,-0.7383169493866614,-3.303615821963456,-12.710044377078983
1367.1000000000001,-18.736106629492625,-0.7280474321995071,-3.2576658187587295,-12.913004798922024
1367.24,-18.710693858551345,-0.7179207573750368,-3.212354878776485,-13.06261866096924
1367.38,-18.684821441431183,-0.7079349380719647,-3.167674117375164,-13.16470365440783
1367.52,-18.658488902480293,-0.6980880150843904,-3.1236147732375734,-13.223926866695232
1367.66,-18.631694816835672,-0.688378056457427,-3.080168206670301,-13.243999925228099
1367.8,-18.60443704711992,-0.6788031571081758,-3.0373258979259696,-13.227835455668757
1367.94,-18.57671292239743,-0.6693614384519705,-2.9950794455480314,-13.177672629828525
1368.08,-18.548519374293324,-0.6600510480338205,-2.9534205647378395,-13.095178014384365
1368.22,-18.51985304118931,-0.6508701591649779,-2.9123410857437344,-12.981526687615203
1368.3600000000001,-18.490710348525866,-0.6418169705645601,-2.871832952271863,-12.837467608477104
1368.5,-18.46108757114347,-0.6328897060061552,-2.8318882199184863,-12.665574401675032
1368.64,-18.430980882066244,-0.6240866139693434,-2.79249905462348,-12.489681431330201
1368.78,-18.400386391009285,-0.6154059672960639,-2.753657731144795,-12.316223629929086
1368.92,-18.36930017506536,-0.60684606285176,-2.7153566315536097,-12.145167379583459
1369.06,-18.337718303415937,-0.598405221191239,-2.677588243749899,-11.976479549453082
1369.2,-18.30563685745802,-0.5900817862291765,-2.640345159998188,-11.810127485040667
1369.34,-18.273051947400262,-0.5818741249152063,-2.603620075483219,-11.646078998089964
1369.48,-18.239959726128603,-0.5737806269135247,-2.56740578688529,-11.484302357034254
1369.6200000000001,-18.206356400951666,-0.5657997042869559,-2.531695190975006,-11.324766277947116
1369.76,-18.172238243692348,-0.5579297911854064,-2.496481283227204,-11.167439915951721
1369.9,-18.137601599483595,-0.5501693435386564,-2.4617571564538,-11.012292857048925
1370.04,-18.102442894543643,-0.5425168387534218,-2.42751599945532,-10.859295110327938
1370.18,-18.06675864314286,-0.5349707754146289,-2.3937510956908623,-10.708417100526757
1370.32,-18.03054545392622,-0.5275296729908463,-2.3604558219662772,-10.55962966091243
1370.46,-17.993800035718213,-0.5201920715438105,-2.3276236471402956,-10.412904026454079
1370.6000000000001,-17.95651920290843,-0.5129565314419944,-2.2952481308484014,-10.268211827264034
1370.74,-17.918699880493996,-0.5058216330781571,-2.2633229222441957,-10.125525082284716
1370.88,-17.880339108837685,-0.4987859765908242,-2.2318417587580397,-9.984816193201006
1371.02,-17.84143404818739,-0.49184818158964017,-2.2007984648727357,-9.846057938559715
1371.16,-17.801981982992015,-0.48500688688454213,-2.17018695091603,-9.709223468079461
1371.3,-17.76198032604069,-0.4782607502186988,-2.140001211869714,-9.574286297135885
1371.44,-17.7214266224459,-0.4716084480051657,-2.110235326195107,-9.441220301408482
1371.58,-17.680318553485932,-0.4650486750672011,-2.0808834546746944,-9.309999711676701
1371.72,-17.63865394031809,-0.4585801443821957,-2.0519398392697203,-9.180599108754063
1371.8600000000001,-17.59643074757107,-0.45220158682916256,-2.0233988019935065,-9.052993418550205
1372.0,-17.553647086822206,-0.4459117509397397,-1.9952547438003059,-8.927157907251631
1372.14,-17.51030121996352,-0.43970940265265585,-1.9675021434894637,-8.803068176612895
1372.28,-17.466391562458835,-0.4335933250716111,-1.9401355566246987,-8.680700159350753
1372.42,-17.42191668649295,-0.4275623182265253,-1.9131496144682894,-8.560030114634483
1372.56,-17.376875324013042,-0.4216151988381073,-1.8865390229299739,-8.44103462366628
1372.7,-17.331266369661517,-0.41575080008569837,-1.8602985615303576,-8.323690585346203
1372.84,-17.2850888835991,-0.40996797137834534,-1.8344230823786412,-8.207975212016738
1372.98,-17.238342094216417,-0.40426557812905695,-1.8089075091644673,-8.093866025282411
1373.1200000000001,-17.19102540073192,-0.39864250153220054,-1.783746836163704,-7.981340851900513
1373.26,-17.143138375673928,-0.3930976383439954,-1.75893612725797,-7.870377819739165
1373.4,-17.0946807672442,-0.38762990066605807,-1.7344705149677146,-7.760955353799538
1373.54,-17.04565250156044,-0.3822382157319593,-1.7103451994986798,-7.65305217229921
1373.68,-16.996053684775024,-0.3769215256967492,-1.6865554478015454,-7.5466472828139946
1373.82,-16.945884605067267,-0.37167878742941046,-1.663096592644594,-7.441719978475828
1373.96,-16.895145734506492,-0.36650897230819757,-1.6399640316992068,-7.338249834224562
1374.1000000000001,-16.843837730783264,-0.3614110660188232,-1.6171532266380249,-7.236216703111671
1374.24,-16.791961438806265,-0.356384068355452,-1.5946597022455964,-7.135600712654129
1374.38,-16.73951789216218,-0.3514269930244612,-1.5724790455413449,-7.036382261236849
1374.52,-16.68650831443637,-0.3465388674509317,-1.550606904914682,-6.938542014562225
1374.66,-16.63293412039201,-0.3417187325878307,-1.529038989272109,-6.842060902145511
1374.8,-16.578796917005615,-0.33696564272784757,-1.5077710671961373,-6.7469201138548
1374.94,-16.52409850435696,-0.33227866531784794,-1.4867989661158665,-6.653101096494575
1375.08,-16.46884087637168,-0.32765688077590793,-1.4661185714890583,-6.560585550431831
1375.22,-16.41302622141493,-0.32309938231089397,-1.4457258259955565,-6.469355426263877
1375.3600000000001,-16.35665692273467,-0.31860527574455033,-1.4256167287418884,-6.379392921527023
1375.5,-16.29973555875331,-0.3141736793360641,-1.4057873344768974,-6.290680477445397
1375.64,-16.242264903206774,-0.30980372360906777,-1.3862337528182593,-6.203200775719213
1375.78,-16.184247925130066,-0.3054945511810494,-1.366952147489725,-6.116936735351871
1375.92,-16.125687788688793,-0.3012453165951352,-1.3479387355689476,-6.0318715095152715
1376.06,-16.066587852856106,-0.2970551861542121,-1.3291897867457487,-5.947988482452877
1376.2,-16.00695167093497,-0.2929233377573566,-1.310701622590677,-5.865271266419942
1376.34,-15.94678298992572,-0.2888489607385407,-1.2924706158337176,-5.783703698660491
1376.48,-15.886085749739106,-0.28483125570757917,-1.2744931896530165,-5.703269838420581
1376.6200000000001,-15.82486408225526,-0.2808694343932903,-1.2567658169734743,-5.623953963997439
1376.76,-15.763122310229278,-0.27696271948883827,-1.2392850197750833,-5.545740569824091
1376.9,-15.700864946044199,-0.2731103444992259,-1.2220473684108648,-5.468614363589071
1377.04,-15.638096690312492,-0.26931155359090925,-1.2050494809342773,-5.39256026339088
1377.18,-15.574822430327318,-0.2655656014435042,-1.188288022435966,-5.317563394926845
1377.32,-15.511047238365064,-0.26187175310355504,-1.1717597043897239,-5.243609088716017
1377.46,-15.44677636984081,-0.258229283840337,-1.1554612840075362,-5.170682877355805
1377.6000000000001,-15.382015261318616,-0.25463747900366523,-1.1393895636035805,-5.0987704928120285
1377.74,-15.316769528378762,-0.25109563388368106,-1.1235413899670676,-5.0278578637420575
1377.88,-15.25104496334413,-0.24760305357258813,-1.10791365374379,-4.957931112850748
1378.02,-15.184847532868279,-0.24415905282831293,-1.092503288826262,-4.888976554278879
1378.16,-15.118183375387797,-0.24076295594005998,-1.077307271752336,-4.820980691023785
1378.3,-15.051058798441778,-0.23741409659573856,-1.0623226211121732,-4.753930212391879
1378.44,-14.983480275861414,-0.23411181775123277,-1.047546396963452,-4.687811991482801
1378.58,-14.915454444832857,-0.2308554715014898,-1.0329757002547049,-4.622613082704887
1378.72,-14.846988102836672,-0.22764441895340182,-1.0186076722566713,-4.558320719321663
1378.8600000000001,-14.778088204467334,-0.22447803010045525,-1.0044394940015455,-4.494922311029092
1379.0,-14.708761858136413,-0.22135568369912453,-0.9904683857300252,-4.432405441563298
1379.14,-14.639016322663158,-0.2182767671469842,-0.9766916063460395,-4.37075786633844
1379.28,-14.56885900375639,-0.215240676362517,-0.9631064528790594,-4.309967510114498
1379.42,-14.498297450391691,-0.2122468156665935,-0.9497102599538794,-4.250022464694644
1379.56,-14.427339351088005,-0.20929459766560027,-0.9365003992677687,-4.190910986651967
1379.7,-14.355992530087894,-0.20638344313619386,-0.9234742790748922,-4.132621495085198
1379.84,-14.28426494344575,-0.20351278091165745,-0.910629343677895,-4.075142569403212
1379.98,-14.212164675028362,-0.20068204776983836,-0.897963072926558,-4.018462947137979
1380.1200000000001,-14.139699932432393,-0.19789068832264456,-0.8854729817234206,-3.962571521785701
1380.26,-14.066879042823244,-0.19513815490707756,-0.8731566195362759,-3.907457340675849
1380.4,-13.993710448700007,-0.19242390747778165,-0.8610115699174444,-3.8531096028678
1380.54,-13.920202703591182,-0.18974741350108704,-0.8490354500297311,-3.799517657074798
1380.68,-13.846364467685877,-0.18710814785052762,-0.8372259101789716,-3.7466709996149583
1380.82,-13.772204503405277,-0.18450559270381112,-0.8255806333530781,-3.694559272389015
1380.96,-13.697731670919183,-0.18193923744122287,-0.8140973347674947,-3.6431722608845423
1381.1000000000001,-13.62295492361249,-0.17940857854544262,-0.8027737614169725,-3.592499892206357
1381.24,-13.547883303506405,-0.1769131195027547,-0.791607691633576,-3.54253223313281
1381.38,-13.472525936639276,-0.17445237070563252,-0.780596934650835,-3.4932594881977006
1381.52,-13.396892028411887,-0.17202584935667786,-0.7697393301739582,-3.444671997797514
1381.66,-13.320990858902098,-0.1696330793738961,-0.759032747956021,-3.3967602363237033
1381.8,-13.244831778153571,-0.1672735912972897,-0.7484750873800478,-3.349514810319745
1381.94,-13.168424201443498,-0.1649469221967501,-0.7380642770469047,-3.3029264566626675
1382.08,-13.091777604533998,-0.1626526155812315,-0.7277982743689233,-3.256986040768781
1382.22,-13.014901518912014,-0.16039022130918718,-0.7176750651691749,-3.211684554823341
1382.3600000000001,-12.937805527022336,-0.15815929550025234,-0.7076926632863167,-3.1670131160338477
1382.5,-12.860499257498402,-0.1559594004481551,-0.6978491101849348,-3.122962964906717
1382.64,-12.782992380395488,-0.1537901045348386,-0.6881424745713027,-3.0795254635470446
1382.78,-12.70529460243074,-0.1516509821457781,-0.6785708520144869,-3.036692093981184
1382.92,-12.627415662234593,-0.14954161358647533,-0.6691323645727176,-2.9944544565018756
1383.06,-12.549365325617826,-0.14746158500011505,-0.6598251604249594,-2.9528042680356466
1383.2,-12.471153380858633,-0.14541048828636635,-0.6506474135076015,-2.911733360532216
1383.34,-12.392789634013873,-0.14338792102131384,-0.6415973231562038,-2.8712336793756426
1383.48,-12.314283904258602,-0.14139348637850224,-0.632673113752223,-2.8312972818169326
1383.6200000000001,-12.235646019257931,-0.1394267930510794,-0.6238730343746528,-2.7919163354278704
1383.76,-12.156885810575076,-0.137487455175022,-0.6151953584565094,-2.7530831165757736
1383.9,-12.078013109119457,-0.13557509225342923,-0.606638383446091,-2.714790008918952
1384.04,-11.99903774063851,-0.13368932908186973,-0.5982004304729537,-2.67702950192258
1384.18,-11.919969521256794,-0.13182979567476658,-0.5898798440185273,-2.6397941893947476
1384.32,-11.840818253065889,-0.1299961271928065,-0.5816749915913169,-2.6030767680424165
1384.46,-11.76159371976844,-0.12818796387135856,-0.5735842634066168,-2.5668700360470518
1384.6000000000001,-11.682305682379543,-0.1264049509498884,-0.5656060720706835,-2.531166891659657
1384.74,-11.602963874988625,-0.12464673860235474,-0.5577388522692984,-2.4959603318149832
1384.88,-11.523578000584749,-0.12291298186857356,-0.5499810604606619,-2.4612434507646532
1385.02,-11.444157726948282,-0.12120334058653721,-0.5423311745725606,-2.427009438728966
1385.16,-11.364712682611552,-0.11951747932567469,-0.5347876937037449,-2.3932515805671395
1385.3,-11.285252452891188,-0.11785506732104056,-0.5273491378294591,-2.359963254465745
1385.44,-11.20578657599454,-0.11621577840841898,-0.5200140475110689,-2.327137930645113
1385.58,-11.126324539202562,-0.11459929096033059,-0.5127809836097267,-2.2947691700834576
1385.72,-11.046875775131323,-0.11300528782292917,-0.5056485270040185,-2.262850623258505
1385.8600000000001,-10.967449658074258,-0.1114334562537765,-0.4986152783115391,-2.231376028906392
1386.0,-10.888055500427072,-0.10988348786048245,-0.49167985761433913,-2.2003392127975894
1386.14,-10.808702549197108,-0.10835507854019846,-0.4848409041881908,-2.1697340865296644
1386.28,-10.729399982598867,-0.10684792841995282,-0.4780970762356189,-2.1395546463366184
1386.42,-10.650156906737212,-0.10536174179781585,-0.47144705062264525,-2.1097949719146154
1386.56,-10.570982352379696,-0.10389622708488325,-0.4648895226191944,-2.0804492252638593
1386.7,-10.491885271819248,-0.10245109674806659,-0.45842320564311057,-2.051511649546417
1386.84,-10.412874535828465,-0.1010260672536796,-0.45204683100773374,-2.022976567959778
1386.98,-10.333958930706457,-0.09962085901180884,-0.44575914767298774,-1.9948383826259262
1387.1200000000001,-10.2551471554192,-0.09823519632145837,-0.4395589219999302,-1.9670915734957362
1387.26,-10.176447818834172,-0.09686880731645763,-0.43344493750871566,-1.9397306972684736
1387.4,-10.097869437049962,-0.09552142391212114,-0.4274159946399259,-1.9127503863262039
1387.54,-10.01942043082135,-0.09419278175265065,-0.42147091051921987,-1.8861453476829064
1387.68,-9.86494421596123,-0.09288262015926864,-0.4156085187252562,-1.859910361948099
1387.82,-8.6579897450321,-0.09159068207907328,-0.409827669060845,-1.8340402823047754
1387.96,0.12074145456532559,-0.0903167140346049,-0.40412722732728096,-1.808530033501463
1388.1000000000001,70.15615332390055,-0.12987770936194887,-0.3985060751018173,-1.7833746108582094
1388.24,99.70918367273842,-3.050468976555138,-0.3929631095182327,-1.7585690792863113
1388.38,99.70919633960823,-6.871199497584329,-0.38749724305045213,-1.7341085723215988
1388.52,99.71021749068305,-10.004384465668139,-0.38210740329917586,-1.7099882911710875
1388.66,99.71229737647353,-12.370982701393268,-0.37679253278147756,-1.6862035037728251
1388.8,99.71432949742945,-14.126348503090142,-0.3715515887233273,-1.662749543868746
1388.94,99.71631477934997,-15.422881984473062,-0.36638354285500174,-1.639621810090357
1389.08,99.71825430032743,-16.379569677073235,-0.36128738120933995,-1.616815765057087
1389.22,99.66355586256154,-17.085325443007154,-0.35626210392280383,-1.5943269344871172
1389.3600000000001,99.2871794825586,-17.60593732172646,-0.351306725039307,-1.57215090632053
1389.5,98.80866082236037,-17.98996957386909,-0.3464202723167721,-1.5502833298546057
1389.64,98.18840429815155,-18.273252129256917,-0.34160178703637817,-1.528719914891098
1389.78,97.35802488636887,-18.482216183170856,-0.33685032381446156,-1.5074564308953295
1389.92,96.20105911189737,-18.63635898209789,-0.33216495041703303,-1.486488706166942
1390.06,94.5070268412209,-18.750062753612532,-0.3275447475768745,-1.4658126270221434
1390.2,91.86944045208938,-18.833936587078814,-0.32298880881318076,-1.44542413698729
1390.34,87.44827789451111,-18.89580630182126,-0.3184962402537089,-1.4253192360036575
1390.48,79.41769746821002,-18.94144463071664,-0.3140661604594014,-1.4054939796432366
1390.6200000000001,66.01989248656749,-18.975109842723377,-0.3096977002514493,-1.3859444783354062
1390.76,53.667003346170596,-18.99994305916159,-0.30539000254076054,-1.366666896604339
1390.9,43.130842444192915,-19.018261334968802,-0.30114222215979997,-1.3476574523169833
1391.04,34.14337164628108,-19.031773850730932,-0.29695352569676786,-1.328912415941485
1391.18,26.476243012463083,-19.040335542638072,-0.29282309133208667,-1.3104281098158956
1391.32,19.93489759923695,-19.03394157426472,-0.28875010867716006,-1.2922009074270349
1391.46,14.353545657057724,-19.014516412583582,-0.2847337786153761,-1.27422723269936
1391.6000000000001,9.590895912865863,-18.98553525053357,-0.2807733131453213,-1.256503559293709
1391.74,5.52652160030361,-18.949258287960404,-0.2768679352261751,-1.2390264099157793
1391.88,2.0764145504934723,-18.907177891481858,-0.2730168786252562,-1.2217923556342072
1392.02,-0.7768497109095802,-18.860292810266554,-0.2692193877676876,-1.2047980152081181
1392.16,-3.1294247868712564,-18.809279448839042,-0.2654747175881542,-1.1880400544240113
1392.3,-5.070819779247441,-18.75460072409462,-0.2617821333847214,-1.1715151854418597
1392.44,-6.674485898759911,-18.696576410689115,-0.2581409106746872,-1.155220166150286
1392.58,-8.000322224467345,-18.635429325437897,-0.2545503350524396,-1.1391517995306992
1392.72,-9.096984554855467,-18.57131611162508,-0.251009702049291,-1.123306933030263
1392.8600000000001,-10.003906637393161,-18.50434805747531,-0.2475183169952616,-1.1076824579435727
1393.0,-10.753013872559285,-18.43460537093982,-0.2440754948827864,-1.0922753088029262
1393.14,-11.370146079259895,-18.36214709706487,-0.2406805602323168,-1.077082462777061
1393.28,-11.876222164718362,-18.287018093897824,-0.23733284695979234,-1.0621009390782503
1393.42,-12.288184483220887,-18.209253996019356,-0.23403169824595554,-1.0473277983776355
1393.56,-12.619759714290836,-18.128884782964743,-0.2307764664074846,-1.0327601422286807
1393.7,-12.882069405871995,-18.045937367547868,-0.22756651276991832,-1.0183951124986435
1393.84,-13.084118677297456,-17.960437486342666,-0.2244012075423488,-1.004229890807942
1393.98,-13.23318688735548,-17.872411086438838,-0.2212799296938569,-0.990261697977318
1394.1200000000001,-13.33513978610799,-17.78188534344134,-0.2182020668316666,-0.9764877934826781
1394.26,-13.394678956172626,-17.688889405586984,-0.21516701508099392,-0.9629054749175158
1394.4,-13.41554123789301,-17.593454931409184,-0.2121741789665672,-0.9495120774628046
1394.54,-13.400658281740021,-17.495616469430292,-0.2092229712957953,-0.9363049733642587
1394.68,-13.352284310504619,-17.395411715162794,-0.20631281304356075,-0.9232815714168593
1394.82,-13.272098526758146,-17.29288167143456,-0.2034431332386158,-0.9104393164565481
1394.96,-13.161287295106067,-17.188070731499657,-0.2006133688515578,-0.8977756888589854
1395.1000000000001,-13.020610200012026,-17.081026699726014,-0.1978229646843638,-0.8852882040452759
1395.24,-12.855020629209491,-16.971800761298994,-0.19507137326146068,-0.8729744119945664
1395.38,-12.688400952357856,-16.860447409955643,-0.192358054722311,-0.8608318967634199
1395.52,-12.524090439313733,-16.747024340996347,-0.1896824767154927,-0.8488582760118701
1395.66,-12.362047180272953,-16.63159231551914,-0.18704411429425236,-0.8370512005360667
1395.8,-12.202230454987932,-16.51421500085271,-0.18444244981351066,-0.825408353807417
1395.94,-12.044600686671721,-16.394958791432703,-0.18187697282830112,-0.8139274515181352
1396.08,-11.889119397925533,-16.273892613803575,-0.1793471799936209,-0.8026062411331122
1396.22,-11.735749168594465,-16.15108771898791,-0.17685257496567505,-0.7914425014480123
1396.3600000000001,-11.58445359546082,-16.026617465110593,-0.174392668304494,-0.7804340421535189
1396.5,-11.435197253689216,-15.90055709287282,-0.17196697737790614,-0.7695787034056352
1396.64,-11.2879456599418,-15.77298349622216,-0.16957502626684523,-0.7588743554019617
1396.78,-11.142665237086181,-15.643974990347278,-0.16721634567197585,-0.7483188979638655
1396.92,-10.999323280422416,-15.513611078930584,-0.16489047282161684,-0.7379102601244586
1397.06,-10.857887925359083,-15.381972222412674,-0.1625969513809461,-0.7276463997223066
1397.2,-10.718328116472012,-15.249139608854716,-0.16033533136246783,-0.7175253030007862
1397.34,-10.580613577882405,-15.115194928826265,-0.15810516903772526,-0.7075449842130153
1397.48,-10.444714784894265,-14.980220155594381,-0.15590602685024163,-0.6977034852322745
1397.6200000000001,-10.310602936833925,-14.844297331744404,-0.15373747332967166,-0.687998875167849
1397.76,-10.178249931037328,-14.707508363222937,-0.15159908300714753,-0.6784292499862106
1397.9,-10.047628337933205,-14.569934821659157,-0.14949043633180203,-0.6689927321374687
1398.04,-9.918711377172942,-14.431657755691703,-0.14741111958845302,-0.6596874701870147
1398.18,-9.791472894760199,-14.292757511905236,-0.1453607248164329,-0.6505116384522915
1398.32,-9.665887341135603,-14.153313565863733,-0.14333884972954675,-0.6414634366446123
1398.46,-9.541929750173965,-14.01340436361674,-0.1413450976371442,-0.6325410895159609
1398.6000000000001,-9.419575719053483,-13.873107173950736,-0.13937907736628907,-0.6237428465107046
1398.74,-9.298801388958301,-13.732497951560529,-0.1374404031850113,-0.6150669814221502
1398.88,-9.179583426577631,-13.59165121122539,-0.1355286947266266,-0.6065117920538772
1399.02,-9.061899006366328,-13.450639912991745,-0.13364357691510886,-0.5980755998857795
1399.16,-8.945725793533457,-13.309535358288615,-0.1317846798915005,-0.5897567497447535
1399.3,-8.83104192772698,-13.168407096833537,-0.12995163894134623,-0.581553609479964
1399.44,-8.717826007384106,-13.02732284412565,-0.12814409442313646,-0.5734645696426289
1399.58,-8.606057074718276,-12.88634840926849,-0.1263616916977456,-0.5654880431702546
1399.72,-8.495714601315111,-12.74554763281784,-0.12460408105885261,-0.557622465075265
1399.8600000000001,-8.38677847431089,-12.604982334309481,-0.12287091766432819,-0.5498662921379606
1400.0,-8.279228983128304,-12.464712269087487,-0.12116186146857748,-0.5422180026037476


==> plotdata/ring_sweep_neuron_g_a_all_nodes.csv <==
param_val,network_period,delay_node_0,delay_node_1,delay_node_2,delay_node_3
0.01,63.01142857142857,15.752758620689653,15.753103448275859,15.75275862068966,15.752857142857147
0.6368188283051572,94.0,23.5,23.5,23.500000000000004,23.499999999999993
1.0201762690578438,132.5875,33.14615384615383,33.1476923076923,33.145714285714305,33.14785714285715
1.2509529371591617,175.68,43.92272727272727,43.91600000000001,43.92299999999999,43.917000000000016
1.3898777756476988,223.50714285714284,55.87499999999994,55.87875000000005,55.87624999999994,55.87777777777784
1.473508893593265,274.28000000000003,68.57000000000002,68.56999999999996,68.57,68.57000000000002
1.523853842451365,324.5475,81.14000000000007,81.13599999999992,81.13500000000005,81.13666666666664
1.5541609092201536,370.21250000000003,92.55400000000007,92.54999999999995,92.554,92.55399999999999
1.5724054067707758,408.0566666666667,102.01499999999999,102.01499999999999,102.01400000000004,102.01000000000002
1.5833883796006458,436.82666666666665,109.20750000000002,109.21000000000001,109.20499999999998,109.2025
1.6,493.81500000000005,123.45333333333338,123.45749999999998,123.45249999999997,123.45500000000001


==> plotdata/ring_sweep_neuron_g_a_node0.csv <==
param_val,network_period,delay_node_0,delay_node_1,delay_node_2,delay_node_3
0.01,62.830714285714286,15.753448275862066,15.691724137931015,15.692758620689647,15.692857142857179
0.6368188283051572,70.66640000000001,23.6603846153846,15.619600000000027,15.692799999999998,15.693461538461529
1.0201762690578438,80.38142857142857,33.3959090909091,15.599999999999987,15.691304347826087,15.693913043478263
1.2509529371591617,91.19368421052631,44.2145,15.592499999999996,15.692999999999994,15.693000000000008
1.3898777756476988,103.17294117647059,56.19777777777777,15.589411764705881,15.691764705882356,15.693529411764708
1.473508893593265,115.87785714285714,68.90666666666665,15.585333333333361,15.69333333333329,15.692500000000035
1.523853842451365,128.4530769230769,81.48214285714285,15.588571428571464,15.689999999999985,15.692142857142857
1.5541609092201536,139.87583333333333,92.90461538461538,15.584615384615393,15.692307692307683,15.693846153846161
1.5724054067707758,149.34,102.36916666666666,15.587500000000004,15.69166666666667,15.691666666666677
1.5833883796006458,156.53454545454545,109.56499999999998,15.586666666666668,15.692500000000015,15.690909090909093
1.6,170.78500000000003,123.81636363636362,15.584545454545456,15.693000000000007,15.691000000000008


==> plotdata/ring_sweep_synapse_tau_decay_all_nodes.csv <==
param_val,network_period,delay_node_0,delay_node_1,delay_node_2,delay_node_3
1.0,48.33486486486487,12.084210526315784,12.083783783783781,12.083243243243247,12.083783783783787
2.0,60.79464285714287,15.198275862068964,15.198666666666664,15.198666666666666,15.198965517241383
4.0,87.71999999999998,21.929999999999986,21.930000000000003,21.93,21.930000000000017
6.0,114.99600000000001,28.74875,28.74875,28.74866666666667,28.75
8.0,142.30545454545455,35.57583333333333,35.57666666666669,35.57615384615384,35.57692307692308
10.0,169.61222222222221,42.40299999999997,42.40363636363638,42.403636363636394,42.40299999999999
12.0,196.91111111111113,49.228000000000016,49.22777777777774,49.227777777777796,49.22777777777779
14.0,224.19857142857146,56.04999999999997,56.05000000000001,56.048750000000005,56.050000000000004


==> plotdata/ring_sweep_synapse_tau_decay_node0.csv <==
param_val,network_period,delay_node_0,delay_node_1,delay_node_2,delay_node_3
1.0,59.16172413793104,15.693000000000008,12.10258064516129,15.673548387096776,15.692666666666662
2.0,62.276296296296294,15.692857142857145,15.198965517241389,15.69172413793103,15.692758620689652
4.0,69.0076,15.692692307692333,21.94230769230766,15.679999999999975,15.692592592592622
6.0,75.82652173913043,15.692500000000004,28.787391304347832,15.654166666666663,15.692499999999994
8.0,82.65380952380953,15.69272727272729,35.63727272727272,15.63136363636362,15.692727272727273
10.0,89.48105263157895,15.692000000000013,42.48299999999999,15.614999999999975,15.691000000000013
12.0,96.30555555555554,15.69315789473684,49.32052631578948,15.60000000000001,15.69166666666666
14.0,103.12705882352941,15.692777777777804,56.15352941176469,15.589411764705908,15.691666666666642

